Local Diversity and Ultra-Reliable Antenna Arrays

Ultra-reliable low-latency communication enables new use cases for mobile radio networks. The ultra-reliability (UR) regime covers outage probabilities between $10^{-9}$ and $10^{-5}$, obtained under stringent latency requirements. Characterisation of the UR-relevant statistics is difficult due to the rare nature of outage events, but diversity defines the asymptotic behaviour of the small-scale fading distributions' lower tail. The UR-relevant regime in large-scale antenna systems behaves differently from the tail. The generalising local diversity at a certain outage probability shows this difference clearly. For more than four independent antenna elements, the classic diversity overestimates and underestimates the slope of the cumulative density function for weak and strong deterministic channel components, respectively.

==> data/K_-1000-M_1.csv <==
-139.9979803007879	0.99999999999999	1.0004651610837162e-14	0.9999999999999655
-139.8519823204871	0.9999999999999897	1.0346697878280048e-14	0.9999999999999264
-139.70598434018632	0.9999999999999893	1.070043827097803e-14	0.9999999999998997
-139.55998635988553	0.9999999999999889	1.1066272596144723e-14	0.9999999999999739
-139.41398837958474	0.9999999999999886	1.1444614329895424e-14	0.9999999999999469
-139.26799039928397	0.9999999999999881	1.1835891084562695e-14	0.9999999999998956
-139.12199241898318	0.9999999999999878	1.2240545091998096e-14	0.9999999999999823
-138.9759944386824	0.9999999999999873	1.265903370340052e-14	0.9999999999999434
-138.8299964583816	0.9999999999999869	1.3091829906217863e-14	0.9999999999999167
-138.6839984780808	0.9999999999999865	1.3539422858735369e-14	0.9999999999999909
-138.53800049778002	0.999999999999986	1.4002318442939792e-14	0.9999999999999638
-138.39200251747923	0.9999999999999856	1.448103983627297e-14	0.9999999999999375
-138.24600453717844	0.999999999999985	1.497612810294721e-14	0.9999999999998976
-138.10000655687764	0.9999999999999845	1.5488142805467382e-14	0.9999999999999839
-137.95400857657688	0.999999999999984	1.6017662637072044e-14	0.9999999999999326
-137.8080105962761	0.9999999999999835	1.6565286075774933e-14	1.0000000000000069
-137.6620126159753	0.9999999999999829	1.7131632060796884e-14	0.9999999999999799
-137.5160146356745	0.9999999999999822	1.771734069209511e-14	0.9999999999999526
-137.37001665537372	0.9999999999999817	1.8323073953829148e-14	0.9999999999999134
-137.22401867507293	0.999999999999981	1.8949516462551472e-14	0.9999999999998863
-137.07802069477214	0.9999999999999803	1.9597376240978947e-14	0.99999999999996
-136.93202271447134	0.9999999999999797	2.026738551822736e-14	0.9999999999999326
-136.78602473417058	0.999999999999979	2.09603015573854e-14	0.9999999999998809
-136.6400267538698	0.9999999999999784	2.167690751139868e-14	0.9999999999999678
-136.494028773569	0.9999999999999776	2.241801330822095e-14	0.9999999999999281
-136.3480307932682	0.9999999999999768	2.3184456566200464e-14	0.9999999999999007
-136.20203281296742	0.999999999999976	2.39771035407881e-14	0.9999999999999745
-136.05603483266663	0.9999999999999752	2.4796850103610185e-14	0.9999999999999469
-135.91003685236583	0.9999999999999744	2.5644622754992787e-14	0.9999999999999192
-135.76403887206504	0.9999999999999735	2.6521379671128134e-14	0.9999999999998799
-135.61804089176425	0.9999999999999726	2.7428111787025635e-14	0.9999999999999656
-135.4720429114635	0.9999999999999717	2.836584391650813e-14	0.9999999999999132
-135.3260449311627	0.9999999999999707	2.933563591046082e-14	0.9999999999999873
-135.1800469508619	0.9999999999999697	3.0338583854731576e-14	0.9999999999999593
-135.03404897056112	0.9999999999999686	3.137582130893446e-14	0.9999999999999312
-134.88805099026033	0.9999999999999676	3.2448520587639393e-14	1.0000000000000049
-134.74205300995953	0.9999999999999665	3.355789408536525e-14	0.9999999999999772
-134.59605502965874	0.9999999999999653	3.4705195646841865e-14	0.9999999999999369
-134.45005704935795	0.9999999999999641	3.5891721984148324e-14	1.0000000000000224
-134.30405906905716	0.9999999999999629	3.71188141423075e-14	0.9999999999999942
-134.1580610887564	0.9999999999999616	3.8387859014947837e-14	0.9999999999999415
-134.0120631084556	0.9999999999999603	3.970029091181856e-14	1.0000000000000144
-133.86606512815482	0.9999999999999589	4.1057593179902716e-14	0.9999999999999863
-133.72006714785402	0.9999999999999576	4.246129987991037e-14	0.9999999999999456
-133.57406916755323	0.999999999999956	4.391299752013212e-14	0.9999999999999171
-133.42807118725244	0.9999999999999546	4.5414326849552875e-14	0.9999999999998885
-133.28207320695165	0.999999999999953	4.6966984712265573e-14	0.9999999999999616
-133.13607522665086	0.9999999999999514	4.857272596531152e-14	0.999999999999933
-132.9900772463501	0.9999999999999498	5.0233365462034385e-14	0.9999999999999936
-132.8440792660493	0.999999999999948	5.195078010331704e-14	0.9999999999999519
-132.69808128574851	0.9999999999999463	5.372691095887161e-14	0.9999999999999232
-132.55208330544772	0.9999999999999445	5.5563765461112135e-14	0.9999999999998942
-132.40608532514693	0.9999999999999425	5.746341967399785e-14	0.9999999999999659
-132.26008734484614	0.9999999999999406	5.942802063948273e-14	0.9999999999999369
-132.11408936454535	0.9999999999999385	6.145978880412681e-14	0.9999999999998961
-131.96809138424456	0.9999999999999364	6.356102052872095e-14	0.9999999999999799
-131.82209340394377	0.9999999999999343	6.573409068372312e-14	0.9999999999999508
-131.676095423643	0.999999999999932	6.798145533335978e-14	0.9999999999998966
-131.5300974433422	0.9999999999999297	7.030565451155448e-14	0.9999999999999679
-131.38409946304142	0.9999999999999273	7.270931509277372e-14	0.9999999999999382
-131.23810148274063	0.9999999999999248	7.519515376094617e-14	0.999999999999896
-131.09210350243984	0.9999999999999223	7.776598007996158e-14	0.9999999999998658
-130.94610552213905	0.9999999999999196	8.042469966911451e-14	0.9999999999998352
-130.80010754183826	0.9999999999999168	8.317431748710467e-14	0.9999999999999066
-130.65410956153747	0.999999999999914	8.601794122835051e-14	0.9999999999999897
-130.50811158123668	0.9999999999999111	8.895878483537922e-14	0.9999999999999466
-130.3621136009359	0.999999999999908	9.200017213128915e-14	0.9999999999998913
-130.21611562063512	0.9999999999999049	9.514554057644413e-14	0.9999999999999739
-130.07011764033433	0.9999999999999016	9.839844515362596e-14	0.9999999999999425
-129.92411966003354	0.9999999999998982	1.0176256238590668e-13	0.9999999999998994
-129.77812167973275	0.9999999999998948	1.052416944919855e-13	0.9999999999999815
-129.63212369943196	0.9999999999998912	1.0883977368360443e-13	0.9999999999999375
-129.48612571913117	0.9999999999998874	1.1256086660976608e-13	0.9999999999999057
-129.34012773883038	0.9999999999998835	1.1640917895302598e-13	0.9999999999998735
-129.19412975852958	0.9999999999998797	1.2038906018284392e-13	0.9999999999999429
-129.04813177822882	0.9999999999998755	1.2450500847152855e-13	0.9999999999998861
-128.90213379792803	0.9999999999998712	1.2876167577811352e-13	0.9999999999998531
-128.75613581762724	0.9999999999998669	1.3316387310617824e-13	0.9999999999999221
-128.61013783732645	0.9999999999998623	1.3771657594141339e-13	0.9999999999998889
-128.46413985702566	0.9999999999998576	1.4242492987495565e-13	0.9999999999999688
-128.31814187672487	0.9999999999998527	1.4729425641919802e-13	0.9999999999999228
-128.17214389642407	0.9999999999998477	1.5233005902219712e-13	0.9999999999998894
-128.02614591612328	0.9999999999998425	1.5753802928787655e-13	0.9999999999999567
-127.8801479358225	0.9999999999998371	1.6292405340888253e-13	0.9999999999999102
-127.73414995552172	0.9999999999998315	1.6849421881922017e-13	0.9999999999998757
-127.58815197522092	0.9999999999998257	1.7425482107449485e-13	0.9999999999999419
-127.44215399492015	0.9999999999998198	1.802123709673768e-13	0.9999999999998944
-127.29615601461936	0.9999999999998136	1.86373601886167e-13	0.9999999999998589
-127.15015803431857	0.9999999999998073	1.9274547742514154e-13	0.9999999999998107
-127.00416005401777	0.9999999999998007	1.9933519925494682e-13	0.9999999999998882
-126.858162073717	0.9999999999997938	2.0615021526222984e-13	0.9999999999998394
-126.7121640934162	0.9999999999997868	2.1319822796727763e-13	0.9999999999999044
-126.56616611311541	0.9999999999997795	2.2048720322980885e-13	0.9999999999998668
-126.42016813281462	0.999999999999772	2.2802537925204777e-13	0.999999999999829
-126.27417015251385	0.9999999999997642	2.3582127588983634e-13	0.9999999999998803
-126.12817217221306	0.9999999999997561	2.438837042820807e-13	0.999999999999842
-125.98217419191226	0.9999999999997478	2.5222177680920977e-13	0.9999999999998036
-125.83617621161147	0.9999999999997392	2.6084491739230277e-13	0.9999999999998661
-125.69017823131068	0.9999999999997302	2.697628721443533e-13	0.9999999999998258
-125.5441802510099	0.999999999999721	2.7898572038543655e-13	0.9999999999997737
-125.39818227070911	0.9999999999997115	2.885238860347054e-13	0.9999999999998342
-125.25218429040832	0.9999999999997016	2.9838814939189987e-13	0.999999999999793
-125.10618631010753	0.9999999999996914	3.0858965932135595e-13	0.9999999999997395
-124.96018832980675	0.9999999999996808	3.19139945852839e-13	0.9999999999997986
-124.81419034950596	0.9999999999996699	3.3005093321318437e-13	0.9999999999998698
-124.66819236920517	0.9999999999996587	3.413349533033334e-13	0.9999999999998148
-124.52219438890438	0.999999999999647	3.5300475963609174e-13	0.9999999999997707
-124.37619640860359	0.999999999999635	3.650735417506332e-13	0.9999999999997264
-124.23019842830281	0.9999999999996224	3.7755494011959993e-13	0.9999999999997704
-124.08420044800202	0.9999999999996095	3.9046306156609157e-13	0.9999999999997247
-123.93820246770123	0.9999999999995962	4.038124952073257e-13	0.9999999999997923
-123.79220448740044	0.9999999999995823	4.1761832894399245e-13	0.9999999999997327
-123.64620650709966	0.9999999999995681	4.318961665126525e-13	0.9999999999997866
-123.50020852679887	0.9999999999995534	4.466621451218945e-13	0.9999999999997382
-123.35421054649808	0.999999999999538	4.619329536907324e-13	0.9999999999996771
-123.20821256619729	0.9999999999995223	4.77725851710998e-13	0.9999999999997407
-123.0622145858965	0.999999999999506	4.940586887546946e-13	0.9999999999996777
-122.91621660559572	0.9999999999994891	5.109499246476746e-13	0.9999999999997271
-122.77021862529493	0.9999999999994715	5.284186503338994e-13	0.9999999999996748
-122.62422064499414	0.9999999999994535	5.464846094521121e-13	0.9999999999997229
-122.47822266469336	0.9999999999994348	5.65168220651092e-13	0.9999999999996563
-122.33222468439257	0.9999999999994155	5.844906006669024e-13	0.999999999999715
-122.18622670409178	0.9999999999993955	6.044735881901327e-13	0.9999999999996462
-122.04022872379099	0.9999999999993748	6.251397685481066e-13	0.9999999999995891
-121.8942307434902	0.9999999999993535	6.46512499231667e-13	0.9999999999996441
-121.7482327631894	0.9999999999993314	6.686159362945962e-13	0.9999999999996866
-121.60223478288863	0.9999999999993086	6.914750616553181e-13	0.9999999999996138
-121.45623680258784	0.9999999999992849	7.151157113319201e-13	0.9999999999996655
-121.31023882228705	0.9999999999992605	7.395646046433052e-13	0.9999999999995907
-121.16424084198627	0.9999999999992352	7.648493744075214e-13	0.999999999999514
-121.01824286168548	0.999999999999209	7.909985981733818e-13	0.9999999999995621
-120.87224488138469	0.999999999999182	8.180418305199036e-13	0.9999999999994826
-120.7262469010839	0.999999999999154	8.460096364590401e-13	0.9999999999995283
-120.5802489207831	0.999999999999125	8.749336259817942e-13	0.9999999999995598
-120.43425094048231	0.9999999999990952	9.048464897843908e-13	0.9999999999994889
-120.28825296018154	0.9999999999990642	9.357820362159498e-13	0.999999999999518
-120.14225497988075	0.9999999999990322	9.677752294902874e-13	0.9999999999994309
-119.99625699957996	0.9999999999989991	1.0008622292026219e-12	0.9999999999994691
-119.85025901927918	0.9999999999989649	1.0350804311989308e-12	0.9999999999994927
-119.70426103897839	0.9999999999989295	1.0704685098414144e-12	0.999999999999401
-119.5582630586776	0.9999999999988929	1.1070664617189826e-12	0.9999999999994336
-119.4122650783768	0.9999999999988551	1.144915650853377e-12	0.9999999999993507
-119.26626709807601	0.999999999998816	1.1840588554489298e-12	0.9999999999993671
-119.12026911777524	0.9999999999987754	1.2245403162425419e-12	0.9999999999993817
-118.97427113747445	0.9999999999987336	1.2664057865054497e-12	0.9999999999992921
-118.82827315717365	0.9999999999986903	1.3097025837544249e-12	0.9999999999993028
-118.68227517687286	0.9999999999986455	1.3544796432321283e-12	0.9999999999993227
-118.53627719657209	0.9999999999985992	1.4007875732145976e-12	0.9999999999993288
-118.3902792162713	0.9999999999985513	1.4486787122103595e-12	0.9999999999992184
-118.2442812359705	0.9999999999985018	1.4982071881142399e-12	0.9999999999992312
-118.09828325566971	0.9999999999984506	1.5494289793852231e-12	0.9999999999992296
-117.95228527536892	0.9999999999983976	1.602401978314318e-12	0.9999999999991241
-117.80628729506815	0.9999999999983428	1.657186056455567e-12	0.999999999999117
-117.66028931476735	0.9999999999982861	1.713843132295525e-12	0.9999999999991068
-117.51429133446656	0.9999999999982275	1.7724372412345774e-12	0.9999999999991068
-117.36829335416579	0.9999999999981669	1.833034607961961e-12	0.9999999999989772
-117.222295373865	0.9999999999981043	1.895703721303829e-12	0.9999999999989584
-117.0762973935642	0.9999999999980395	1.9605154116324984e-12	0.999999999998949
-116.93029941326341	0.9999999999979725	2.0275429309201237e-12	0.9999999999989354
-116.78430143296262	0.9999999999979031	2.0968620355302786e-12	0.9999999999989065
-116.63830345266183	0.9999999999978314	2.168551071839854e-12	0.9999999999988862
-116.49230547236105	0.9999999999977573	2.2426910647884237e-12	0.9999999999988505
-116.34630749206026	0.9999999999976806	2.3193658094547657e-12	0.9999999999988101
-116.20030951175947	0.9999999999976014	2.398661965764428e-12	0.9999999999987794
-116.0543115314587	0.9999999999975193	2.480669156435257e-12	0.9999999999987311
-115.9083135511579	0.9999999999974345	2.5654800682713503e-12	0.9999999999986788
-115.76231557085711	0.9999999999973468	2.653190556920323e-12	0.9999999999986348
-115.61631759055632	0.9999999999972561	2.7438997552120847e-12	0.9999999999985741
-115.47031961025553	0.9999999999971623	2.8377101852013686e-12	0.9999999999985206
-115.32432162995474	0.9999999999970652	2.9347278740411506e-12	0.9999999999984627
-115.17832364965396	0.999999999996965	3.0350624738174524e-12	0.9999999999983754
-115.03232566935317	0.9999999999968612	3.138827385480638e-12	0.9999999999984205
-114.88632768905238	0.9999999999967538	3.246139887016023e-12	0.9999999999983464
-114.7403297087516	0.9999999999966429	3.357121265992466e-12	0.9999999999982435
-114.59433172845081	0.9999999999965281	3.4718969566457844e-12	0.9999999999982724
-114.44833374815002	0.9999999999964094	3.5905966816495403e-12	0.9999999999981816
-114.30233576784923	0.9999999999962866	3.713354598728706e-12	0.9999999999980724
-114.15633778754844	0.9999999999961597	3.8403094522894816e-12	0.9999999999980833
-114.01033980724766	0.9999999999960284	3.9716047302336405e-12	0.9999999999979612
-113.86434182694687	0.9999999999958926	4.1073888261292785e-12	0.9999999999979464
-113.71834384664608	0.9999999999957522	4.247815206932995e-12	0.9999999999978232
-113.57234586634529	0.999999999995607	4.393042586438933e-12	0.9999999999977945
-113.42634788604451	0.9999999999954567	4.543235104664605e-12	0.9999999999977578
-113.28034990574372	0.9999999999953014	4.698562513365236e-12	0.9999999999976124
-113.13435192544293	0.9999999999951408	4.859200367890387e-12	0.9999999999975603
-112.98835394514214	0.9999999999949747	5.02533022560494e-12	0.9999999999973985
-112.84235596484135	0.9999999999948028	5.197139851086188e-12	0.9999999999973418
-112.69635798454057	0.9999999999946252	5.374823428343789e-12	0.9999999999973659
-112.55036000423978	0.9999999999944414	5.558581780292445e-12	0.9999999999971774
-112.40436202393899	0.9999999999942514	5.748622595722484e-12	0.9999999999970935
-112.25836404363821	0.9999999999940549	5.945160664041385e-12	0.9999999999969752
-112.11236606333742	0.9999999999938516	6.148418118031352e-12	0.9999999999968713
-111.96636808303663	0.9999999999936414	6.358624684911151e-12	0.999999999996757
-111.82037010273584	0.9999999999934239	6.576017945979115e-12	0.9999999999967336
-111.67437212243505	0.9999999999931991	6.800843605136973e-12	0.9999999999965975
-111.52837414213425	0.9999999999929666	7.033355766587186e-12	0.9999999999964374
-111.38237616183348	0.9999999999927262	7.2738172220302764e-12	0.9999999999963791
-111.23637818153269	0.9999999999924775	7.522499747682027e-12	0.9999999999962076
-111.0903802012319	0.9999999999922203	7.779684411436932e-12	0.9999999999961245
-110.94438222093112	0.9999999999919543	8.045661890545307e-12	0.999999999995914
-110.79838424063033	0.9999999999916793	8.320732800137989e-12	0.9999999999958161
-110.65238626032954	0.9999999999913948	8.605208032996349e-12	0.9999999999956918
-110.50638828002874	0.9999999999911006	8.8994091109279e-12	0.9999999999955653
-110.36039029972795	0.9999999999907964	9.203668548160539e-12	0.9999999999954239
-110.21439231942716	0.9999999999904817	9.518330227160243e-12	0.9999999999951409
-110.06839433912639	0.9999999999901562	9.843749787291006e-12	0.9999999999950689
-109.9223963588256	0.9999999999898197	1.0180295026779302e-11	0.9999999999948789
-109.7763983785248	0.9999999999894716	1.0528346318399261e-11	0.9999999999946597
-109.63040039822403	0.9999999999891117	1.0888297039384263e-11	0.9999999999945357
-109.48440241792323	0.9999999999887395	1.1260554016036824e-11	0.9999999999942922
-109.33840443762244	0.9999999999883544	1.1645537983526675e-11	0.9999999999941307
-109.19240645732165	0.9999999999879563	1.2043684061425387e-11	0.9999999999939619
-109.04640847702086	0.9999999999875445	1.2455442245486349e-11	0.9999999999937605
-108.90041049672008	0.9999999999871187	1.2881277916243043e-11	0.9999999999935378
-108.7544125164193	0.9999999999866783	1.33216723649953e-11	0.9999999999933059
-108.6084145361185	0.9999999999862229	1.3777123337778458e-11	0.9999999999930389
-108.46241655581771	0.9999999999857518	1.4248145597927349e-11	0.9999999999928744
-108.31641857551693	0.9999999999852647	1.4735271507883432e-11	0.9999999999925602
-108.17042059521614	0.999999999984761	1.5239051630873543e-11	0.9999999999923344
-108.02442261491535	0.9999999999842399	1.576005535318344e-11	0.9999999999920948
-107.87842463461456	0.9999999999837011	1.6298871527687738e-11	0.9999999999918288
-107.73242665431377	0.9999999999831439	1.6856109139389178e-11	0.9999999999915227
-107.58642867401298	0.9999999999825676	1.7432397993707937e-11	0.9999999999913148
-107.4404306937122	0.9999999999819716	1.8028389428314126e-11	0.9999999999909499
-107.29443271341141	0.9999999999813552	1.864475704927277e-11	0.9999999999906696
-107.14843473311063	0.9999999999807178	1.928219749238675e-11	0.9999999999903568
-107.00243675280984	0.9999999999800586	1.9941431210545538e-11	0.999999999990024
-106.85643877250905	0.9999999999793768	2.062320328800372e-11	0.9999999999896445
-106.71044079220826	0.9999999999786717	2.1328284282494755e-11	0.9999999999892428
-106.56444281190747	0.9999999999779425	2.2057471096135574e-11	0.9999999999889067
-106.41844483160668	0.9999999999771884	2.2811587876113456e-11	0.9999999999885448
-106.2724468513059	0.9999999999764085	2.3591486946154266e-11	0.9999999999881323
-106.12644887100511	0.999999999975602	2.4398049769840723e-11	0.9999999999877931
-105.98045089070432	0.9999999999747679	2.523218794687852e-11	0.9999999999873119
-105.83445291040354	0.9999999999739052	2.609484424339299e-11	0.9999999999868887
-105.68845493010275	0.999999999973013	2.6986993657484718e-11	0.999999999986535
-105.54245694980196	0.9999999999720903	2.790964452120106e-11	0.9999999999860341
-105.39645896950117	0.9999999999711362	2.886383964016618e-11	0.9999999999854862
-105.25046098920038	0.9999999999701493	2.9850657472197064e-11	0.9999999999849903
-105.10446300889959	0.9999999999691288	3.08712133462092e-11	0.9999999999845707
-104.95846502859881	0.9999999999680733	3.1926660722794637e-11	0.9999999999840853
-104.81246704829802	0.9999999999669819	3.301819249789017e-11	0.999999999983433
-104.66646906799724	0.999999999965853	3.41470423510071e-11	0.9999999999829517
-104.52047108769645	0.9999999999646855	3.531448613960699e-11	0.999999999982311
-104.37447310739566	0.9999999999634781	3.65218433410707e-11	0.9999999999817117
-104.22847512709487	0.9999999999622295	3.7770478544037245e-11	0.9999999999810634
-104.08247714679408	0.9999999999609382	3.906180299068209e-11	0.9999999999804517
-103.93647916649329	0.9999999999596028	4.039727617175663e-11	0.9999999999797867
-103.7904811861925	0.9999999999582216	4.17784074761347e-11	0.999999999979053
-103.64448320589172	0.9999999999567932	4.320675789676443e-11	0.9999999999783377
-103.49848522559093	0.9999999999553161	4.468394179495774e-11	0.9999999999775735
-103.35248724529015	0.9999999999537884	4.6211628724971556e-11	0.9999999999768352
-103.20648926498936	0.9999999999522085	4.779154532099509e-11	0.9999999999761321
-103.06049128468857	0.9999999999505745	4.942547724864759e-11	0.9999999999752464
-102.91449330438778	0.9999999999488848	5.111527122315504e-11	0.9999999999743908
-102.76849532408698	0.9999999999471372	5.2862837096590586e-11	0.9999999999735497
-102.6224973437862	0.9999999999453298	5.4670150016436666e-11	0.9999999999726314
-102.4764993634854	0.9999999999434608	5.653925265793638e-11	0.9999999999717221
-102.33050138318463	0.9999999999415278	5.847225753280316e-11	0.9999999999707166
-102.18450340288383	0.9999999999395287	6.047134937681615e-11	0.9999999999697384
-102.03850542258306	0.9999999999374612	6.253878761909695e-11	0.9999999999686451
-101.89250744228227	0.9999999999353231	6.467690893574178e-11	0.999999999967673
-101.74650946198147	0.9999999999331118	6.688812989084864e-11	0.9999999999666034
-101.60051148168068	0.999999999930825	6.917494966774468e-11	0.9999999999654084
-101.45451350137989	0.99999999992846	7.153995289363447e-11	0.9999999999642216
-101.3085155210791	0.9999999999260142	7.398581256083655e-11	0.9999999999630282
-101.16251754077832	0.9999999999234848	7.651529304787426e-11	0.9999999999616842
-101.01651956047753	0.9999999999208687	7.913125324382283e-11	0.9999999999603488
-100.87052158017674	0.9999999999181634	8.18366497795285e-11	0.9999999999591065
-100.72452359987597	0.9999999999153655	8.463454036929995e-11	0.9999999999577013
-100.57852561957517	0.9999999999124719	8.752808726677273e-11	0.9999999999561769
-100.43252763927438	0.9999999999094794	9.052056083898115e-11	0.9999999999547313
-100.28652965897359	0.9999999999063847	9.361534326266288e-11	0.9999999999532336
-100.1405316786728	0.9999999999031841	9.68159323468596e-11	0.9999999999515903
-99.99453369837201	0.9999999998998741	1.0012594548622073e-10	0.9999999999498836
-99.84853571807123	0.9999999998964508	1.035491237494974e-10	0.9999999999482343
-99.70253773777044	0.9999999998929107	1.070893361078411e-10	0.999999999946422
-99.55653975746966	0.9999999998892494	1.1075058380755542e-10	0.9999999999445297
-99.41054177716887	0.999999999885463	1.1453700489244365e-10	0.9999999999426766
-99.26454379686808	0.9999999998815471	1.1845287888076983e-10	0.9999999999407558
-99.11854581656729	0.9999999998774973	1.2250263160205495e-10	0.9999999999387351
-98.9725478362665	0.9999999998733091	1.266908401992776e-10	0.9999999999366328
-98.82654985596571	0.9999999998689778	1.310222383020952e-10	0.9999999999344298
-98.68055187566492	0.9999999998644983	1.3550172137690516e-10	0.9999999999322193
-98.53455389536414	0.9999999998598657	1.4013435225988003e-10	0.9999999999298932
-98.38855591506335	0.9999999998550746	1.4492536687906682e-10	0.999999999927569
-98.24255793476257	0.9999999998501198	1.498801801722459e-10	0.9999999999250884
-98.09655995446178	0.9999999998449957	1.550043922069837e-10	0.9999999999224916
-97.95056197416099	0.9999999998396962	1.6030379450999726e-10	0.9999999999198596
-97.8045639938602	0.9999999998342156	1.657843766129439e-10	0.9999999999170565
-97.65856601355941	0.9999999998285477	1.7145233282188117e-10	0.9999999999142132
-97.51256803325862	0.999999999822686	1.7731406921830767e-10	0.9999999999112941
-97.36657005295783	0.9999999998166238	1.8337621089946515e-10	0.9999999999083131
-97.22057207265705	0.9999999998103544	1.8964560946624005e-10	0.9999999999051236
-97.07457409235626	0.9999999998038707	1.961293507669605e-10	0.9999999999018394
-96.92857611205548	0.9999999997971653	2.0283476290606276e-10	0.9999999998985639
-96.78257813175469	0.9999999997902306	2.0976942452658676e-10	0.9999999998950708
-96.6365801514539	0.9999999997830589	2.1694117337563988e-10	0.9999999998914367
-96.49058217115311	0.9999999997756419	2.2435811516288837e-10	0.9999999998877883
-96.34458419085232	0.9999999997679714	2.320286327219205e-10	0.9999999998839868
-96.19858621055153	0.9999999997600386	2.3996139548470677e-10	0.9999999998798932
-96.05258823025075	0.9999999997518346	2.4816536927991626e-10	0.9999999998758481
-95.90659024994996	0.9999999997433502	2.5664982646659235e-10	0.9999999998716221
-95.76059226964917	0.9999999997345757	2.6542435641384963e-10	0.9999999998671755
-95.61459428934839	0.9999999997255011	2.7449887633902285e-10	0.999999999862734
-95.4685963090476	0.9999999997161163	2.838836425165705e-10	0.9999999998580668
-95.3225983287468	0.9999999997064107	2.9358926186982945e-10	0.9999999998531326
-95.17660034844602	0.9999999996963733	3.036267039592265e-10	0.9999999998481686
-95.03060236814522	0.9999999996859927	3.1400731338060273e-10	0.9999999998429047
-94.88460438784443	0.9999999996752572	3.247428225868989e-10	0.9999999998375749
-94.73860640754366	0.9999999996641546	3.3584536514876204e-10	0.9999999998320241
-94.59260842724287	0.9999999996526725	3.473274894680879e-10	0.999999999826245
-94.44661044694209	0.9999999996407978	3.5920217296057636e-10	0.9999999998203313
-94.3006124666413	0.9999999996285172	3.7148283672328135e-10	0.9999999998141622
-94.1546144863405	0.9999999996158166	3.8418336070331537e-10	0.9999999998079196
-94.00861650603971	0.9999999996026819	3.97318099385669e-10	0.9999999998012655
-93.86261852573892	0.9999999995890981	4.109018980165944e-10	0.9999999997945055
-93.71662054543813	0.9999999995750499	4.2495010938254125e-10	0.999999999787492
-93.57062256513734	0.9999999995605214	4.394786111620752e-10	0.9999999997802248
-93.42462458483656	0.9999999995454961	4.545038238712861e-10	0.9999999997727685
-93.27862660453577	0.9999999995299572	4.700427294228917e-10	0.9999999997648834
-93.132628624235	0.9999999995138871	4.861128903192667e-10	0.9999999997568833
-92.9866306439342	0.9999999994972675	5.027324695025306e-10	0.9999999997486394
-92.84063266363341	0.9999999994800798	5.199202508825673e-10	0.9999999997400996
-92.69463468333262	0.9999999994623043	5.37695660567206e-10	0.9999999997311453
-92.54863670303183	0.9999999994439213	5.560787888179393e-10	0.999999999721949
-92.40263872273104	0.9999999994249096	5.750904127568191e-10	0.9999999997123914
-92.25664074243025	0.999999999405248	5.947520198490638e-10	0.9999999997025409
-92.11064276212947	0.9999999993849141	6.150858321888974e-10	0.9999999996924528
-91.96464478182868	0.9999999993638852	6.361148316157571e-10	0.999999999681915
-91.8186468015279	0.9999999993421372	6.578627856885853e-10	0.9999999996710823
-91.67264882122711	0.9999999993196457	6.803542745490211e-10	0.9999999996598168
-91.52665084092632	0.9999999992963853	7.036147187022168e-10	0.9999999996482055
-91.38065286062553	0.9999999992723296	7.276704077481147e-10	0.9999999996360834
-91.23465488032474	0.9999999992474514	7.525485300941862e-10	0.9999999996237389
-91.08865690002395	0.9999999992217228	7.782772036853351e-10	0.9999999996108129
-90.94265891972317	0.9999999991951145	8.048855077826103e-10	0.9999999995975785
-90.79666093942238	0.9999999991675965	8.324035158303029e-10	0.999999999583775
-90.65066295912159	0.9999999991391376	8.608623294450993e-10	0.9999999995694817
-90.50466497882081	0.9999999991097059	8.902941135681684e-10	0.9999999995548546
-90.35866699852002	0.9999999990792678	9.20732132819337e-10	0.9999999995396268
-90.21266901821923	0.9999999990477892	9.522107890930148e-10	0.999999999523874
-90.06667103791844	0.9999999990152343	9.847656604405924e-10	0.9999999995075176
-89.92067305761765	0.9999999989815664	1.0184335412813576e-9	0.9999999994907545
-89.77467507731686	0.9999999989467475	1.0532524839893053e-9	0.9999999994732879
-89.62867709701608	0.9999999989107382	1.0892618419000605e-9	0.9999999994552616
-89.48267911671529	0.9999999988734977	1.126502313789608e-9	0.9999999994367776
-89.33668113641451	0.999999998834984	1.1650159898737107e-9	0.9999999994173949
-89.19068315611372	0.9999999987951536	1.2048463993779237e-9	0.999999999397515
-89.04468517581293	0.9999999987539614	1.2460385597371114e-9	0.9999999993769689
-88.89868719551214	0.999999998711361	1.288639027474658e-9	0.9999999993556742
-88.75268921521135	0.999999998667304	1.3326959508218994e-9	0.9999999993336609
-88.60669123491056	0.9999999986217408	1.3782591241368504e-9	0.9999999993108785
-88.46069325460977	0.99999999857462	1.425380044182945e-9	0.9999999992873382
-88.31469527430899	0.9999999985258881	1.4741119683325047e-9	0.99999999926286
-88.1686972940082	0.99999999847549	1.5245099747587533e-9	0.9999999992377135
-88.02269931370742	0.999999998423369	1.5766310246880481e-9	0.9999999992116756
-87.87670133340663	0.999999998369466	1.6305340267781593e-9	0.9999999991846702
-87.73070335310584	0.9999999983137201	1.686279903698284e-9	0.9999999991568456
-87.58470537280505	0.9999999982560683	1.7439316609865084e-9	0.9999999991279684
-87.43870739250426	0.9999999981964456	1.8035544582591854e-9	0.9999999990981937
-87.29270941220346	0.9999999981347844	1.865215682857414e-9	0.9999999990672934
-87.14671143190267	0.9999999980710149	1.928985026008606e-9	0.9999999990354929
-87.0007134516019	0.9999999980050654	1.994934561595317e-9	0.9999999990024685
-86.8547154713011	0.9999999979368611	2.0631388276132468e-9	0.9999999989683482
-86.70871749100033	0.9999999978663251	2.133674910417285e-9	0.9999999989330931
-86.56271951069954	0.9999999977933774	2.2066225318464965e-9	0.9999999988966322
-86.41672153039875	0.9999999977179359	2.282064139327703e-9	0.9999999988589316
-86.27072355009796	0.999999997639915	2.3600849990599633e-9	0.9999999988199644
-86.12472556979716	0.9999999975592267	2.440773292385029e-9	0.9999999987796234
-85.97872758949637	0.9999999974757798	2.524220215451954e-9	0.9999999987378607
-85.8327296091956	0.9999999973894799	2.6105200822896266e-9	0.9999999986946606
-85.6867316288948	0.9999999973002296	2.69977043140285e-9	0.9999999986501169
-85.54073364859401	0.9999999972079279	2.792072136014356e-9	0.9999999986039392
-85.39473566829324	0.9999999971124705	2.887529518072571e-9	0.9999999985562118
-85.24873768799245	0.9999999970137495	2.9862504661604467e-9	0.9999999985068979
-85.10273970769165	0.9999999969116534	3.0883465574342524e-9	0.9999999984558054
-84.95674172739086	0.9999999968060668	3.193933183729971e-9	0.9999999984030146
-84.81074374709007	0.9999999966968703	3.3031296819839168e-9	0.9999999983483334
-84.66474576678928	0.9999999965839406	3.4160594691087623e-9	0.9999999982919044
-84.5187477864885	0.9999999964671498	3.5328501814849036e-9	0.9999999982335501
-84.37274980618771	0.9999999963463662	3.6536338192176575e-9	0.9999999981730837
-84.22675182588694	0.9999999962214531	3.778546895325841e-9	0.9999999981107188
-84.08075384558614	0.9999999960922694	3.90773059003596e-9	0.9999999980461786
-83.93475586528535	0.9999999959586691	4.04133091034555e-9	0.9999999979793346
-83.78875788498456	0.9999999958205011	4.179498855043999e-9	0.9999999979102869
-83.64275990468377	0.9999999956776094	4.322390585378264e-9	0.9999999978387138
-83.49676192438298	0.9999999955298324	4.470167601546139e-9	0.9999999977649163
-83.35076394408219	0.9999999953770031	4.622996925234295e-9	0.9999999976884414
-83.20476596378141	0.9999999952189487	4.7810512883846675e-9	0.9999999976094597
-83.05876798348062	0.9999999950554906	4.9445093284257024e-9	0.9999999975277156
-82.91277000317984	0.9999999948864442	5.1135557901703665e-9	0.9999999974431598
-82.76677202287905	0.9999999947116183	5.288381734620798e-9	0.9999999973557444
-82.62077404257826	0.9999999945308152	5.4691847549109045e-9	0.9999999972653778
-82.47477606227747	0.9999999943438308	5.65616919963197e-9	0.9999999971718893
-82.32877808197668	0.9999999941504536	5.849546403792149e-9	0.9999999970751786
-82.18278010167589	0.9999999939504651	6.049534927672948e-9	0.999999996975246
-82.0367821213751	0.9999999937436392	6.2563608038546765e-9	0.9999999968717771
-81.89078414107432	0.9999999935297422	6.470257792680289e-9	0.999999996764852
-81.74478616077353	0.9999999933085324	6.691467646462308e-9	0.9999999966542334
-81.59878818047275	0.9999999930797596	6.920240382714619e-9	0.999999996539887
-81.45279020017196	0.9999999928431654	7.1568345667320855e-9	0.999999996421552
-81.30679221987117	0.9999999925984824	7.401517603824516e-9	0.9999999962992565
-81.16079423957038	0.9999999923454339	7.654566041549948e-9	0.9999999961727241
-81.01479625926959	0.9999999920837341	7.916265882272767e-9	0.9999999960418432
-80.8687982789688	0.9999999918130871	8.186912906412595e-9	0.9999999959065348
-80.72280029866802	0.999999991533187	8.466813006744974e-9	0.9999999957665434
-80.57680231836723	0.9999999912437174	8.756282534126593e-9	0.9999999956218603
-80.43080433806644	0.9999999909443513	9.055648655048763e-9	0.9999999954721228
-80.28480635776566	0.9999999906347503	9.365249721403391e-9	0.9999999953173657
-80.13880837746487	0.9999999903145643	9.685435652905291e-9	0.9999999951571902
-79.99281039716408	0.9999999899834316	1.001656833257298e-8	0.9999999949916347
-79.84681241686329	0.999999989640978	1.0359022015745423e-8	0.9999999948204603
-79.7008144365625	0.9999999892868162	1.071318375307458e-8	0.9999999946433197
-79.5548164562617	0.9999999889205462	1.1079453827974845e-8	0.9999999944603011
-79.40881847596093	0.9999999885417538	1.145824620904557e-8	0.9999999942708723
-79.26282049566014	0.999999988150011	1.1849989017938143e-8	0.9999999940749909
-79.11682251535936	0.999999987744875	1.2255125013237821e-8	0.999999993872428
-78.97082453505857	0.9999999873258879	1.2674112090881334e-8	0.9999999936628506
-78.82482655475778	0.9999999868925762	1.3107423801678223e-8	0.9999999934462253
-78.67882857445699	0.9999999864444501	1.3555549886539359e-8	0.9999999932221634
-78.5328305941562	0.9999999859810031	1.4018996829988702e-8	0.9999999929904614
-78.3868326138554	0.9999999855017115	1.449828843261023e-8	0.9999999927507954
-78.24083463355461	0.9999999850060336	1.499396640305725e-8	0.9999999925030347
-78.09483665325384	0.999999984493409	1.5506590970314767e-8	0.9999999922466731
-77.94883867295304	0.9999999839632585	1.603674151687545e-8	0.9999999919815362
-77.80284069265227	0.9999999834149828	1.6585017233577066e-8	0.9999999917075099
-77.65684271235148	0.9999999828479622	1.715203779683546e-8	0.9999999914239027
-77.51084473205069	0.999999982261556	1.7738444068997778e-8	0.9999999911307714
-77.3648467517499	0.9999999816551012	1.8344898822687398e-8	0.9999999908274625
-77.2188487714491	0.9999999810279125	1.8972087489866246e-8	0.9999999905138571
-77.07285079114831	0.9999999803792811	1.9620718936542717e-8	0.9999999901895807
-76.92685281084752	0.9999999797084738	2.029152626394807e-8	0.9999999898542039
-76.78085483054674	0.9999999790147324	2.0985267637105047e-8	0.9999999895073771
-76.63485685024595	0.9999999782972728	2.1702727141733383e-8	0.9999999891485257
-76.48885886994518	0.9999999775552844	2.2444715670427185e-8	0.9999999887776458
-76.34286088964438	0.9999999767879282	2.3212071839177874e-8	0.9999999883939655
-76.1968629093436	0.9999999759943371	2.4005662935175717e-8	0.999999987997087
-76.0508649290428	0.999999975173614	2.482638589704521e-8	0.9999999875867888
-75.90486694874201	0.9999999743248317	2.5675168328606025e-8	0.9999999871623688
-75.75886896844123	0.9999999734470304	2.6552969547254735e-8	0.9999999867235176
-75.61287098814044	0.9999999725392184	2.746078166823113e-8	0.9999999862695568
-75.46687300783965	0.9999999716003692	2.839963072591388e-8	0.9999999858001904
-75.32087502753886	0.9999999706294221	2.937057783349368e-8	0.9999999853147362
-75.17487704723807	0.9999999696252796	3.037472038226055e-8	0.9999999848125726
-75.0288790669373	0.9999999685868067	3.141319328189826e-8	0.9999999842933541
-74.8828810866365	0.9999999675128297	3.248717024321036e-8	0.9999999837563551
-74.73688310633571	0.9999999664021348	3.359786510466392e-8	0.9999999832010011
-74.59088512603492	0.9999999652534668	3.474653320430934e-8	0.9999999826266643
-74.44488714573414	0.9999999640655272	3.5934472798594774e-8	0.9999999820327372
-74.29888916543335	0.9999999628369735	3.716302652969714e-8	0.9999999814184881
-74.15289118513256	0.999999961566417	3.8433582943007396e-8	0.9999999807831914
-74.00689320483177	0.999999960252422	3.9747578056501343e-8	0.9999999801261591
-73.86089522453099	0.999999958893503	4.110649698376568e-8	0.9999999794467485
-73.7148972442302	0.9999999574881244	4.2511875612526986e-8	0.9999999787440504
-73.56889926392941	0.9999999560346977	4.396530234053335e-8	0.9999999780173642
-73.42290128362862	0.9999999545315801	4.546841987082122e-8	0.9999999772658223
-73.27690330332783	0.9999999529770729	4.702292706833981e-8	0.9999999764884695
-73.13090532302705	0.9999999513694191	4.86305808800331e-8	0.9999999756847096
-72.98490734272626	0.9999999497068017	5.029319832063063e-8	0.9999999748534207
-72.83890936242547	0.9999999479873415	5.2012658526256906e-8	0.9999999739935975
-72.69291138212468	0.9999999462090952	5.3790904878267794e-8	0.9999999731045985
-72.5469134018239	0.9999999443700528	5.562994719977293e-8	0.9999999721849949
-72.40091542152311	0.999999942468136	5.753186402711331e-8	0.999999971234068
-72.25491744122232	0.999999940501195	5.949880495914146e-8	0.9999999702506338
-72.10891946092153	0.999999938467007	6.153299308673109e-8	0.9999999692335241
-71.96292148062074	0.9999999363632724	6.363672750536824e-8	0.9999999681816645
-71.81692350031996	0.9999999341876141	6.58123859136709e-8	0.9999999670937567
-71.67092552001917	0.9999999319375728	6.806242730069795e-8	0.9999999659687585
-71.52492753971838	0.9999999296106052	7.038939472519812e-8	0.9999999648053305
-71.37892955941759	0.9999999272040818	7.279591818983356e-8	0.9999999636020357
-71.23293157911681	0.9999999247152824	7.528471761365714e-8	0.9999999623576294
-71.08693359881602	0.9999999221413941	7.78586059062687e-8	0.9999999610706346
-70.94093561851523	0.9999999194795078	8.052049214700909e-8	0.9999999597397501
-70.79493763821444	0.9999999167266151	8.327338487291764e-8	0.9999999583633619
-70.64893965791366	0.9999999138796045	8.612039547904119e-8	0.9999999569398099
-70.50294167761287	0.9999999109352583	8.906474173498933e-8	0.9999999554676896
-70.35694369731208	0.9999999078902486	9.210975142180404e-8	0.9999999539451312
-70.21094571701128	0.9999999047411339	9.525886609303571e-8	0.9999999523706083
-70.0649477367105	0.999999901484355	9.851564496454483e-8	0.9999999507422
-69.91894975640972	0.999999898116231	1.0188376893717284e-7	0.9999999490581118
-69.77295177610893	0.9999998946329552	1.0536704475700853e-7	0.9999999473165301
-69.62695379580813	0.9999998910305907	1.0896940931790461e-7	0.9999999455152946
-69.48095581550734	0.9999998873050658	1.1269493411099138e-7	0.9999999436525489
-69.33495783520657	0.9999998834521702	1.1654782982644874e-7	0.9999999417261207
-69.18895985490578	0.9999998794675489	1.2053245111251425e-7	0.999999939733772
-69.04296187460498	0.9999998753466985	1.246533014971937e-7	0.9999999376733841
-68.89696389430419	0.9999998710849615	1.289150384783286e-7	0.9999999355424662
-68.75096591400342	0.9999998666775212	1.333224787875414e-7	0.9999999333387917
-68.60496793370262	0.9999998621193962	1.3788060383432388e-7	0.9999999310596743
-68.45896995340183	0.9999998574054346	1.4259456533605473e-7	0.9999999287027236
-68.31297197310104	0.9999998525303089	1.4746969114070268e-7	0.9999999262651199
-68.16697399280025	0.9999998474885088	1.5251149124840339e-7	0.9999999237442844
-68.02097601249947	0.9999998422743359	1.5772566403910552e-7	0.9999999211371753
-67.87497803219868	0.9999998368818973	1.6311810271293134e-7	0.9999999184409353
-67.72898005189789	0.9999998313050981	1.6869490195086955e-7	0.9999999156525535
-67.5829820715971	0.9999998255376352	1.744623648031476e-7	0.9999999127688356
-67.43698409129632	0.9999998195729902	1.8042700981307858e-7	0.9999999097865157
-67.29098611099553	0.9999998134044216	1.86595578384495e-7	0.9999999067022196
-67.14498813069474	0.9999998070249576	1.929750424010463e-7	0.9999999035124757
-66.99899015039395	0.9999998004273879	1.9957261210599435e-7	0.9999999002137324
-66.85299217009316	0.9999997936042557	2.0639574425145633e-7	0.9999998968021424
-66.70699418979238	0.9999997865478495	2.134521505261397e-7	0.9999998932739211
-66.56099620949159	0.9999997792501937	2.2074980627132747e-7	0.9999998896251313
-66.4149982291908	0.9999997717030406	2.2829695949484126e-7	0.9999998858515247
-66.26900024889001	0.9999997638978598	2.3610214019305595e-7	0.9999998819489454
-66.12300226858923	0.99999975582583	2.441741699918045e-7	0.9999998779129091
-65.97700428828844	0.9999997474778279	2.525221721167164e-7	0.9999998737389527
-65.83100630798765	0.9999997388444183	2.6115558170461706e-7	0.999999869422181
-65.68500832768686	0.9999997299158435	2.7008415646719043e-7	0.9999998649579065
-65.53901034738608	0.9999997206820123	2.7931798771953013e-7	0.9999998603410467
-65.39301236708529	0.9999997111324882	2.88867511785563e-7	0.9999998555662484
-65.2470143867845	0.9999997012564782	2.987435217933308e-7	0.9999998506282299
-65.10101640648371	0.9999996910428202	3.089571798737496e-7	0.9999998455213945
-64.95501842618292	0.9999996804799702	3.1952002977625963e-7	0.9999998402400112
-64.80902044588214	0.9999996695559901	3.3044400991591507e-7	0.999999834777989
-64.66302246558135	0.9999996582585331	3.417414668663511e-7	0.9999998291292314
-64.51702448528056	0.9999996465748306	3.534251693142268e-7	0.9999998232874066
-64.37102650497977	0.9999996344916775	3.6550832249073706e-7	0.9999998172458444
-64.22502852467899	0.9999996219954169	3.780045830964087e-7	0.9999998109976952
-64.0790305443782	0.9999996090719253	3.909280747361876e-7	0.9999998045359979
-63.93303256407741	0.9999995957065961	4.042934038824062e-7	0.9999997978532733
-63.78703458377662	0.9999995818843236	4.1811567638310297e-7	0.9999997909421545
-63.64103660347584	0.9999995675894855	4.324105145352476e-7	0.9999997837947198
-63.49503862317505	0.9999995528059252	4.4719407474122496e-7	0.9999997764029475
-63.34904064287426	0.9999995375169343	4.6248306576927024e-7	0.999999768758423
-63.203042662573466	0.9999995217052323	4.782947676379562e-7	0.9999997608526208
-63.057044682272675	0.9999995053529489	4.946470511466366e-7	0.9999997526764753
-62.9110467019719	0.9999994884416019	5.115583980732157e-7	0.999999744220771
-62.76504872167111	0.999999470952078	5.290479220627028e-7	0.9999997354760234
-62.619050741370316	0.9999994528646098	5.47135390229958e-7	0.9999997264322437
-62.473052761069525	0.9999994341587545	5.658412455006855e-7	0.999999717079334
-62.32705478076875	0.9999994148133703	5.851866297166695e-7	0.9999997074066618
-62.18105680046796	0.9999993948065925	6.051934075306233e-7	0.9999996974032334
-62.035058820167166	0.9999993741158089	6.258841911179019e-7	0.9999996870578989
-61.889060839866374	0.9999993527176343	6.47282365733622e-7	0.999999676358723
-61.74306285956558	0.9999993305878838	6.694121161425636e-7	0.9999996652938711
-61.597064879264806	0.999999307701546	6.922984539538083e-7	0.9999996538507157
-61.451066898964015	0.9999992840327541	7.159672458890129e-7	0.9999996420163337
-61.305068918663224	0.999999259554757	7.404452430175702e-7	0.9999996297773089
-61.15907093836243	0.999999234239889	7.657601109910823e-7	0.9999996171198243
-61.013072958061656	0.9999992080595387	7.919404613115545e-7	0.9999996040296635
-60.867074977760865	0.9999991809841163	8.190158836687598e-7	0.999999590492012
-60.721076997460074	0.9999991529830207	8.470169793830308e-7	0.9999995764914298
-60.57507901715928	0.999999124024604	8.759753959910681e-7	0.9999995620122273
-60.429081036858506	0.999999094076137	9.059238630149385e-7	0.9999995470379135
-60.283083056557714	0.9999990631037711	9.368962289530463e-7	0.9999995315517383
-60.13708507625692	0.9999990310725004	9.689274995367295e-7	0.9999995155360885
-59.99108709595613	0.9999989979461227	1.0020538772938783e-6	0.9999994989729152
-59.84508911565534	0.9999989636871975	1.0363128024658056e-6	0.999999481843465
-59.699091135354564	0.9999989282570046	1.0717429953227037e-6	0.9999994641283061
-59.55309315505377	0.9999988916155	1.108384499925554e-6	0.9999994458075726
-59.40709517475298	0.9999988537212706	1.1462787293850237e-6	0.9999994268604062
-59.26109719445219	0.9999988145314873	1.1854685126664506e-6	0.9999994072655369
-59.115099214151414	0.999998774001857	1.2259981429962448e-6	0.9999993870007436
-58.96910123385062	0.9999987320865721	1.267913427922421e-6	0.9999993660430281
-58.82310325354983	0.9999986887382589	1.311261741086395e-6	0.9999993443689015
-58.67710527324904	0.9999986439079243	1.3560920757660972e-6	0.9999993219536458
-58.53110729294826	0.9999985975448997	1.4024551002475874e-6	0.9999992987721259
-58.38510931264747	0.9999985495967849	1.4504032150917093e-6	0.9999992747981064
-58.23911133234668	0.9999985000093876	1.4999906123575196e-6	0.9999992500043509
-58.09311335204589	0.9999984487266631	1.5512733368500813e-6	0.9999992243629587
-57.9471153717451	0.9999983956906505	1.6043093494633528e-6	0.9999991978448991
-57.80111739144432	0.9999983408414073	1.6591585926875556e-6	0.9999991704202791
-57.65511941114353	0.9999982841169417	1.715883058357096e-6	0.9999991420579861
-57.50912143084274	0.9999982254531423	1.7745468577133662e-6	0.9999991127260608
-57.36312345054195	0.9999981647837062	1.8352162938642696e-6	0.9999990823912775
-57.21712547024117	0.9999981020400632	1.8979599367196568e-6	0.9999990510194411
-57.07112748994038	0.9999980371512995	1.9628487004898757e-6	0.9999990185750189
-56.92512950963959	0.9999979700440762	2.029955923832647e-6	0.9999989850213807
-56.7791315293388	0.9999979006425472	2.099357452740867e-6	0.9999989503205853
-56.63313354903801	0.9999978288682737	2.171131726263769e-6	0.9999989144333612
-56.48713556873723	0.9999977546401349	2.2453598651582996e-6	0.9999988773192487
-56.34113758843644	0.9999976778742364	2.3221257635723445e-6	0.9999988389362627
-56.19513960813565	0.9999975984838161	2.401516183861509e-6	0.9999987992409382
-56.04914162783486	0.9999975163791454	2.4836208546470085e-6	0.9999987581885567
-55.90314364753408	0.9999974314674278	2.5685325722275487e-6	0.9999987157326666
-55.75714566723329	0.9999973436526945	2.6563473054569525e-6	0.999998671825182
-55.6111476869325	0.9999972528356957	2.7471643042066246e-6	0.99999862641664
-55.465149706631706	0.9999971589137885	2.841086211538586e-6	0.9999985794555503
-55.31915172633093	0.9999970617808203	2.938219179710045e-6	0.999998530888974
-55.17315374603014	0.9999969613270099	3.0386729901467907e-6	0.9999984806620333
-55.02715576572935	0.9999968574388225	3.1425611775170224e-6	0.9999984287178021
-54.881157785428556	0.9999967499988419	3.25000115804561e-6	0.9999983749976556
-54.735159805127765	0.9999966388856378	3.3611143622168477e-6	0.999998319440977
-54.58916182482699	0.999996523973628	3.476026372014143e-6	0.9999982619848385
-54.4431638445262	0.9999964051329372	3.5948670628493824e-6	0.9999982025643244
-54.297165864225406	0.9999962822292496	3.717770750346037e-6	0.9999981411123301
-54.151167883924614	0.9999961551236579	3.844876342140242e-6	0.9999980775594172
-54.00516990362384	0.9999960236725052	3.976327494871629e-6	0.9999980118336208
-53.859171923323046	0.9999958877272235	4.112272776539035e-6	0.9999979438608009
-53.713173943022255	0.9999957471341656	4.252865834410146e-6	0.9999978735640672
-53.567175962721464	0.9999956017344314	4.398265568668271e-6	0.9999978008640076
-53.42117798242069	0.999995451363688	4.548636311997358e-6	0.9999977256784283
-53.275180002119896	0.9999952958519847	4.704148015305537e-6	0.9999976479223343
-53.129182021819105	0.9999951350235602	4.864976439797632e-6	0.9999975675078897
-52.983184041518314	0.9999949686966444	5.031303355615423e-6	0.9999974843440953
-52.83718606121752	0.9999947966832528	5.203316747265385e-6	0.9999973983371265
-52.691188080916746	0.9999946187889739	5.381211026073914e-6	0.9999973093897025
-52.545190100615955	0.9999944348127501	5.565187249901684e-6	0.999997217401241
-52.39919212031516	0.9999942445466496	5.755453350369861e-6	0.9999971222678234
-52.25319414001437	0.9999940477756322	5.952224367855622e-6	0.9999970238819198
-52.107196159713595	0.9999938442773055	6.155722694519721e-6	0.999996922132359
-51.961198179412804	0.9999936338216744	6.366178325643385e-6	0.9999968169040835
-51.81520019911201	0.9999934161708804	6.58382911955504e-6	0.999996708078238
-51.66920221881122	0.9999931910789336	6.808921066445771e-6	0.9999965955317909
-51.52320423851043	0.9999929582914336	7.041708566372322e-6	0.9999964791374564
-51.377206258209654	0.9999927175452832	7.2824547167617755e-6	0.9999963587638524
-51.23120827790886	0.9999924685683903	7.53143160975132e-6	0.9999962342747439
-51.08521029760807	0.9999922110793603	7.788920639682381e-6	0.999996105529624
-50.93921231730728	0.9999919447871789	8.055212821118044e-6	0.9999959723827575
-50.7932143370065	0.9999916693908822	8.330609117718822e-6	0.9999958346838929
-50.64721635670571	0.9999913845792177	8.615420782374316e-6	0.9999956922772721
-50.50121837640492	0.9999910900302911	8.90996970895136e-6	0.9999955450019214
-50.35522039610413	0.9999907854112039	9.214588796070463e-6	0.9999953926914692
-50.20922241580335	0.9999904703776766	9.529622323318972e-6	0.9999952351737759
-50.06322443550256	0.9999901445736596	9.855426340324055e-6	0.999995072270658
-49.91722645520177	0.9999898076309309	1.0192369069119379e-5	0.9999949037982151
-49.77122847490098	0.9999894591686798	1.0540831320279163e-5	0.999994729565836
-49.62523049460019	0.9999890987930767	1.0901206923260947e-5	0.9999945493767928
-49.47923251429941	0.9999887260968285	1.1273903171475336e-5	0.9999943630272279
-49.33323453399862	0.9999883406587174	1.1659341282552401e-5	0.9999941703067395
-49.18723655369783	0.9999879420431257	1.2057956874358134e-5	0.9999939709974038
-49.04123857339704	0.9999875297995428	1.2470200457270685e-5	0.9999937648738577
-48.89524059309626	0.9999871034620568	1.2896537943283077e-5	0.9999935517033529
-48.74924261279547	0.9999866625488275	1.333745117252172e-5	0.9999933312447612
-48.60324463249468	0.9999862065615422	1.3793438457742285e-5	0.9999931032490879
-48.45724665219389	0.9999857349848525	1.4265015147457141e-5	0.9999928674584914
-48.31124867189311	0.9999852472857917	1.4752714208293388e-5	0.9999926236066092
-48.16525069159232	0.9999847429131727	1.5257086827270596e-5	0.9999923714178591
-48.01925271129153	0.9999842212969653	1.5778703034661266e-5	0.999992110606981
-47.87325473099074	0.9999836818476519	1.631815234812766e-5	0.9999918408794642
-47.727256750689946	0.9999831239555611	1.6876044438900163e-5	0.9999915619303368
-47.58125877038917	0.9999825469901793	1.745300982070401e-5	0.9999912734443314
-47.43526079008838	0.9999819502994377	1.8049700562242372e-5	0.999990975095461
-47.28926280978759	0.999981333208976	1.8666791024033985e-5	0.9999906665464491
-47.143264829486796	0.9999806950213795	1.930497862042678e-5	0.9999903474486316
-46.99726684918602	0.9999800350153923	1.996498460766643e-5	0.999990017441274
-46.85126886888523	0.9999793524451012	2.0647554898887812e-5	0.9999896761515104
-46.70527088858444	0.9999786465390931	2.1353460906973714e-5	0.9999893231936104
-46.559272908283646	0.9999779164995838	2.2083500416214836e-5	0.9999889581685558
-46.413274927982854	0.9999771615015163	2.2838498483754573e-5	0.9999885806638479
-46.26727694768208	0.9999763806916282	2.3619308371853198e-5	0.9999881902528187
-46.121278967381286	0.999975573187488	2.4426812512004004e-5	0.9999877864943503
-45.975280987080495	0.999974738076498	2.5261923502014133e-5	0.9999873689319122
-45.829283006779704	0.9999738744148629	2.61255851371356e-5	0.9999869370936902
-45.68328502647893	0.9999729812265236	2.7018773476460453e-5	0.9999864904916282
-45.537287046178136	0.9999720575020542	2.7942497945750037e-5	0.9999860286208828
-45.391289065877345	0.999971102197522	2.8897802477941863e-5	0.9999855509596082
-45.245291085576554	0.9999701142333074	2.9885766692658727e-5	0.9999850569677814
-45.09929310527578	0.999969092492884	3.090750711598999e-5	0.9999845460872354
-44.953295124974986	0.999968035821558	3.1964178441989626e-5	0.9999840177405276
-44.807297144674195	0.9999669430251628	3.305697483726131e-5	0.9999834713304818
-44.6612991643734	0.9999658128687099	3.418713129012615e-5	0.9999829062396098
-44.51530118407261	0.9999646440749941	3.5355925005904484e-5	0.9999823218291505
-44.369303203771835	0.9999634353231501	3.6564676849851914e-5	0.9999817174387499
-44.223305223471044	0.9999621852471605	3.781475283942878e-5	0.9999810923853236
-44.07730724317025	0.9999608924343124	3.910756568754571e-5	0.9999804459622468
-43.93130926286946	0.9999595554236015	4.0444576398513345e-5	0.9999797774392011
-43.785311282568685	0.9999581727040814	4.182729591858198e-5	0.9999790860604514
-43.639313302267894	0.9999567427131572	4.325728684280953e-5	0.9999783710447608
-43.4933153219671	0.9999552638348197	4.4736165180303646e-5	0.9999776315838395
-43.34731734166631	0.9999537343978203	4.626560217971554e-5	0.9999768668421921
-43.201319361365535	0.9999521526737828	4.7847326217167704e-5	0.9999760759553813
-43.05532138106474	0.9999505168752514	4.9483124748625804e-5	0.9999752580295117
-42.90932340076395	0.999948825153671	5.117484632897994e-5	0.9999744121403812
-42.76332542046316	0.9999470755972999	5.2924402700144e-5	0.9999735373317917
-42.61732744016237	0.9999452662290496	5.473377095041376e-5	0.9999726326152587
-42.47132945986159	0.9999433950042523	5.660499574766979e-5	0.9999716969681284
-42.3253314795608	0.9999414598083513	5.85401916487921e-5	0.9999707293330364
-42.17933349926001	0.999939458454512	6.05415454880098e-5	0.9999697286163888
-42.03333551895922	0.9999373886811532	6.261131884681084e-5	0.9999686936871841
-41.88733753865844	0.9999352481493918	6.475185060820737e-5	0.9999676233758665
-41.74133955835765	0.9999330344404017	6.696555959826369e-5	0.9999665164728314
-41.59534157805686	0.9999307450526822	6.925494731783533e-5	0.9999653717269636
-41.44934359775607	0.9999283773992325	7.162260076756962e-5	0.9999641878446623
-41.30334561745528	0.9999259288046306	7.407119536944915e-5	0.9999629634878698
-41.1573476371545	0.999923396502012	7.660349798804074e-5	0.9999616972729705
-41.01134965685371	0.999920777629945	7.922237005496999e-5	0.9999603877689144
-40.86535167655292	0.9999180692291999	8.193077080004933e-5	0.9999590334958006
-40.71935369625213	0.9999152682394072	8.473176059275925e-5	0.9999576329231158
-40.57335571595135	0.9999123714956022	8.762850439782065e-5	0.9999561844679516
-40.42735773565056	0.9999093757246513	9.062427534871985e-5	0.9999546864935234
-40.28135975534977	0.9999062775415567	9.372245844331889e-5	0.9999531373067094
-40.13536177504898	0.9999030734456344	9.69265543655023e-5	0.999951535156999
-39.9893637947482	0.9998997598165625	0.0001002401834374555	0.9999498782335553
-39.84336581444741	0.9998963329102933	0.00010366708970669861	0.9999481646639331
-39.69736783414662	0.9998927888548272	0.00010721114517273402	0.9999463925116177
-39.55136985384583	0.999889123645842	0.00011087635415792297	0.9999445597739068
-39.405371873545036	0.9998853331421724	0.00011466685782756051	0.9999426643795674
-39.25937389324426	0.9998814130611358	0.00011858693886419207	0.999940704186612
-39.11337591294347	0.9998773589736986	0.00012264102630146014	0.999938676979927
-38.96737793264268	0.9998731662994771	0.00012683370052294274	0.9999365804684717
-38.821379952341886	0.9998688303015685	0.00013116969843148888	0.9999344122830522
-38.67538197204111	0.999864346081205	0.00013565391879500637	0.9999321699734051
-38.52938399174032	0.9998597085722254	0.000140291427774586	0.9999298510056003
-38.383386011439526	0.9998549125353587	0.00014508746464125352	0.9999274527590719
-38.237388031138735	0.9998499525523122	0.00015004744768774885	0.9999249725235279
-38.09139005083796	0.9998448230196582	0.0001551769803418879	0.999922407496214
-37.94539207053717	0.9998395181425115	0.00016048185748852075	0.9999197547785232
-37.799394090236376	0.9998340319279929	0.00016596807200706574	0.9999170113727196
-37.653396109935585	0.999828358178468	0.00017164182153196831	0.9999141741786866
-37.507398129634794	0.9998224904845563	0.00017750951544373073	0.9999112399902714
-37.36140014933402	0.9998164222179017	0.0001835777820982904	0.9999082054916458
-37.215402169033226	0.9998101465236972	0.00018985347630279687	0.9999050672539346
-37.069404188732435	0.9998036563129535	0.00019634368704641968	0.9999018217306891
-36.92340620843164	0.9997969442545056	0.00020305574549440682	0.9998984652546742
-36.77740822813087	0.9997900027667451	0.0002099972332549221	0.99989499403284
-36.631410247830075	0.9997828240090727	0.00021717599092729286	0.9998914041427845
-36.485412267529284	0.9997753998730583	0.00022460012694172843	0.9998876915280889
-36.33941428722849	0.9997677219732998	0.00023227802670024527	0.9998838519934595
-36.1934163069277	0.9997597816379712	0.00024021836202884546	0.9998798812004034
-36.047418326626925	0.9997515698990481	0.00024843010095183517	0.9998757746619945
-35.901420346326134	0.9997430774822011	0.00025692251779889114	0.9998715277381498
-35.75542236602534	0.9997342947963436	0.00026570520365646976	0.9998671356300913
-35.60942438572455	0.9997252119228249	0.00027478807717501447	0.9998625933749603
-35.463426405423775	0.999715818604256	0.00028418139574405064	0.999857895840392
-35.31742842512298	0.9997061042329523	0.00029389576704777227	0.999853037718597
-35.17143044482219	0.9996960578389861	0.0003039421610138902	0.999848013520348
-35.0254324645214	0.9996856680778309	0.0003143319221690451	0.9998428175689655
-34.879434484220624	0.9996749232175852	0.00032507678241480156	0.9998374439934616
-34.73343650391983	0.9996638111257621	0.0003361888742379163	0.9998318867225904
-34.58743852361904	0.9996523192556297	0.0003476807443703474	0.9998261394773331
-34.44144054331825	0.9996404346320865	0.0003595653679134257	0.9998201957643325
-34.29544256301746	0.9996281438370574	0.0003718561629426023	0.999814048868059
-34.14944458271668	0.9996154329943917	0.00038456700560827593	0.9998076918438564
-34.00344660241589	0.9996022877542496	0.00039771224575034183	0.9998011175094362
-33.8574486221151	0.9995886932769571	0.0004113067230429278	0.9997943184371719
-33.71145064181431	0.9995746342163122	0.0004253657836877743	0.9997872869457456
-33.56545266151353	0.9995600947023253	0.00043990529767467943	0.9997800150913612
-33.41945468121274	0.9995450583233718	0.00045494167662816636	0.9997724946585181
-33.27345670091195	0.9995295081077403	0.0004704918922596142	0.9997647171514521
-33.12745872061116	0.9995134265045535	0.0004865734954464039	0.9997566737837216
-32.98146074031038	0.9994967953640421	0.0005032046359578004	0.9997483554689723
-32.83546276000959	0.9994795959171493	0.0005204040828506366	0.999739752810141
-32.6894647797088	0.9994618087544437	0.0005381912455562363	0.999730856089309
-32.54346679940801	0.9994434138043172	0.0005565861956827229	0.9997216552564404
-32.39746881910722	0.9994243903104438	0.0005756096895561139	0.999712139918239
-32.25147083880644	0.9994047168084745	0.0005952831915253999	0.9997022993263535
-32.10547285850565	0.9993843711019428	0.0006156288980572382	0.9996921223650489
-31.95947487820486	0.9993633302373538	0.0006366697626461992	0.9996815975391555
-31.813476897904067	0.999341570478431	0.0006584295215690132	0.9996707129605373
-31.66747891760329	0.9993190672794903	0.0006809327205097576	0.9996594563351946
-31.5214809373025	0.9992957952579137	0.000704204742086281	0.9996478149491876
-31.375482957001708	0.9992717281656924	0.0007282718343076163	0.9996357756540094
-31.229484976700917	0.9992468388600072	0.000753161139992744	0.9996233248524867
-31.083486996400126	0.9992210992728153	0.0007789007271846231	0.9996104484826265
-30.93748901609935	0.9991944803794095	0.0008055196205904512	0.9995971320025052
-30.791491035798558	0.9991669521659154	0.0008330478340845344	0.9995833603733237
-30.645493055497766	0.9991384835956926	0.0008615164043074338	0.9995691180428122
-30.499495075196975	0.9991090425746009	0.0008909574253990895	0.9995543889275035
-30.3534970948962	0.9990785959150971	0.0009214040849029089	0.9995391563947165
-30.207499114595407	0.9990471092991201	0.0009528907008798962	0.9995234032440068
-30.061501134294616	0.9990145472397263	0.0009854527602737501	0.9995071116872328
-29.915503153993825	0.9989808730414333	0.0010191269585666093	0.9994902633291952
-29.769505173693048	0.9989460487592297	0.0010539512407703026	0.9994728391465164
-29.623507193392257	0.998910035156204	0.0010899648437959276	0.9994548194662574
-29.477509213091466	0.9988727916597526	0.0011272083402473767	0.999436183944027
-29.331511232790675	0.9988342763163133	0.0011657236836867624	0.9994169115407637
-29.185513252489883	0.9987944457445811	0.0012055542554189093	0.9993969804993635
-29.039515272189107	0.9987532550871536	0.0012467449128463334	0.999376368319869
-28.893517291888315	0.998710657960555	0.001289342039444965	0.9993550517344063
-28.747519311587524	0.9986666064035853	0.0013333935964146841	0.999333006681048
-28.601521331286733	0.9986210508239401	0.0013789491760598212	0.9993102082764722
-28.455523350985956	0.9985739399430452	0.0014260600569547589	0.9992866307884574
-28.309525370685165	0.9985252207390445	0.0014747792609554797	0.9992622476063778
-28.163527390384374	0.9984748383878856	0.0015251616121143502	0.9992370312117346
-28.017529410083583	0.9984227362024375	0.0015772637975623935	0.9992109531471236
-27.871531429782806	0.9983688555695777	0.0016311444304222401	0.9991839839841558
-27.725533449482015	0.9983131358851826	0.001686864114817427	0.9991560932904509
-27.579535469181224	0.9982555144869542	0.0017444855130457923	0.999127249595693
-27.433537488880432	0.9981959265850114	0.0018040734149884618	0.9990974203558908
-27.28753950857964	0.9981343051901758	0.0018656948098241528	0.9990665719171488
-27.141541528278864	0.998070581039875	0.0019294189601250283	0.9990346694777731
-26.995543547978073	0.9980046825215907	0.0019953174784092774	0.9990016770494065
-26.849545567677282	0.9979365355937692	0.0020634644062306686	0.998967557416327
-26.70354758737649	0.9978660637041157	0.0021339362958843326	0.9989322720939012
-26.557549607075714	0.9977931877051872	0.0022068122948126693	0.998895781285776
-26.411551626774923	0.9977178257671998	0.0022821742328001634	0.9988580438385134
-26.26555364647413	0.9976398932879603	0.002360106712039564	0.9988190171963387
-26.11955566617334	0.9975593027998325	0.002440697200167446	0.9987786573527467
-25.97355768587255	0.9974759638736436	0.0025240361263563263	0.9987369188017499
-25.827559705571772	0.9973897830194356	0.0026102169805642945	0.9986937544866504
-25.68156172527098	0.9973006635839615	0.0026993364160384295	0.998649115747435
-25.53556374497019	0.997208505644826	0.0027914943551738064	0.9986029522665882
-25.3895657646694	0.9971132059011646	0.0028867940988354006	0.998555212012314
-25.243567784368622	0.997014657560755	0.002985342439244989	0.9985058411809753
-25.09756980406783	0.9969127502234507	0.003087249776549222	0.9984547841365973
-24.95157182376704	0.9968073697608217	0.0031926302391783053	0.9984019833487139
-24.80557384346625	0.9966983981918884	0.0033016018081114696	0.9983473793285039
-24.659575863165472	0.9965857135548273	0.0034142864451727453	0.9982909105617996
-24.51357788286468	0.9964691897745279	0.003530810225472004	0.9982325134412455
-24.36757990256389	0.9963486965258737	0.0036513034741261228	0.9981721221946456
-24.2215819222631	0.9962240990926191	0.0037759009073809113	0.9981096688119623
-24.075583941962307	0.9960952582217313	0.0039047417782684854	0.9980450829699105
-23.92958596166153	0.9959620299730599	0.00403797002694005	0.9979782919528841
-23.78358798136074	0.9958242655641979	0.0041757344358020355	0.9979092205729185
-23.637590001059948	0.9956818112103905	0.004318188789609622	0.9978377910853298
-23.491592020759157	0.9955345079593483	0.004465492040651473	0.9977639231028602
-23.34559404045838	0.9953821915208164	0.004617808479183454	0.99768753350587
-23.19959606015759	0.9952246920907456	0.004775307909254281	0.9976085363505426
-23.053598079856798	0.9950618341699143	0.004938165830085594	0.9975268427732127
-22.907600099556007	0.9948934363768406	0.005106563623159297	0.9974423608919938
-22.761602119255215	0.9947193112548232	0.0052806887451767315	0.9973549957048446
-22.61560413895444	0.9945392650729478	0.0054607349270520715	0.9972646489844676
-22.469606158653647	0.9943530976208902	0.005646902379109527	0.9971712191695721
-22.323608178352856	0.9941606019973458	0.00583939800265411	0.9970746012525695
-22.177610198052065	0.9939615643919101	0.006038435608089763	0.9969746866636702
-22.031612217751288	0.993755763860236	0.006244236139763877	0.9968713631508346
-21.885614237450497	0.9935429720922855	0.006457027907713989	0.9967645146561738
-21.739616257149706	0.993322953173495	0.006677046826504875	0.9966540211876931
-21.593618276848915	0.9930954633386674	0.006904536661332417	0.996539758687669
-21.447620296548138	0.9928602507184067	0.007139749281593418	0.9964215988956816
-21.301622316247347	0.9926170550779004	0.007382944922099291	0.9962994092080255
-21.155624335946555	0.9923656075478633	0.007634392452136865	0.9961730525316281
-21.009626355645764	0.9921056303474438	0.007894369652555903	0.9960423871343682
-20.863628375344973	0.9918368364989014	0.008163163501098749	0.995907266488905
-20.717630395044196	0.9915589295338565	0.008441070466143204	0.9957675391132151
-20.571632414743405	0.991271603190915	0.00872839680908464	0.9956230484041015
-20.425634434442614	0.9909745411044706	0.009025458895529328	0.9954736324667465
-20.279636454141823	0.9906674164844843	0.009332583515515427	0.9953191239379967
-20.133638473841046	0.9903498917870447	0.009650108212954716	0.9951593498038842
-19.987640493540255	0.9900216183755086	0.009978381624491038	0.9949941312114317
-19.841642513239464	0.9896822361720279	0.010317763827971664	0.9948232832745473
-19.695644532938672	0.9893313732992649	0.010668626700735165	0.9946466148730566
-19.549646552637896	0.9889686457121056	0.011031354287894344	0.9944639284460615
-19.403648572337104	0.9885936568191779	0.011406343180821694	0.9942750197777831
-19.257650592036313	0.9882059970939917	0.011794002906008077	0.9940796777771506
-19.111652611735522	0.9878052436755167	0.012194756324483117	0.9938776842503405
-18.96565463143473	0.9873909599580205	0.012609040041979581	0.9936688136655704
-18.819656651133954	0.9869626951699993	0.013037304830000368	0.9934528329109777
-18.673658670833163	0.9865199839420342	0.013480016057966135	0.9932295010441663
-18.52766069053237	0.9860623458634215	0.013937654136578416	0.9929985690347604
-18.38166271023158	0.985589285027427	0.01441071497257214	0.9927597794976387
-18.235664729930804	0.9851002895650353	0.014899710434964538	0.9925128664187056
-18.089666749630013	0.9845948311670627	0.015405168832936375	0.9922575548719679
-17.94366876932922	0.9840723645945335	0.015927635405466115	0.9919935607269557
-17.79767078902843	0.9835323271772177	0.016467672822782182	0.9917205903482291
-17.65167280872764	0.9829741383002566	0.017025861699743634	0.9914383402845276
-17.505674828426862	0.9823971988788159	0.017602801121184276	0.9911464969488825
-17.35967684812607	0.9818008908207285	0.01819910917927107	0.9908447362886531
-17.21367886782528	0.9811845764771102	0.018815423522889622	0.9905327234453773
-17.06768088752449	0.9805475980809593	0.01945240191904016	0.9902101124046206
-16.921682907223712	0.9798892771737748	0.020110722826223684	0.9898765456346158
-16.77568492692292	0.9792089140202614	0.020791085979737823	0.9895316537142377
-16.62968694662213	0.9785057870112193	0.02149421298878019	0.9891750549500623
-16.48368896632134	0.9777791520547552	0.02222084794524468	0.9888063549813119
-16.33769098602056	0.9770282419559879	0.02297175804401081	0.9884251463736143
-16.19169300571977	0.9762522657854636	0.023747734214536437	0.9880310082000897
-16.04569502541898	0.9754504082365462	0.024549591763453782	0.987623505611111
-15.899697045118188	0.9746218289720895	0.02537817102790967	0.9872021893902244
-15.753699064817397	0.9737656619607631	0.026234338039235985	0.9867665954979926
-15.60770108451662	0.9728810148034502	0.027118985196548144	0.9863162446025291
-15.461703104215829	0.9719669680502071	0.02803303194979201	0.9858506415962263
-15.315705123915038	0.9710225745083384	0.028977425491661227	0.9853692750992337
-15.169707143614247	0.9700468585422147	0.02995314145778556	0.984871616948439
-15.02370916331347	0.9690388153655385	0.0309611846344614	0.9843571216724661
-14.877711183012678	0.9679974103268488	0.032002589673150415	0.983825225951893
-14.731713202711887	0.9669215781891456	0.03307842181085325	0.9832753480647916
-14.585715222411096	0.965810222404611	0.03418977759538869	0.9827068873171199
-14.43971724211032	0.9646622143855096	0.03533778561448947	0.9821192234578848
-14.293719261809528	0.9634763927724606	0.036523607227538786	0.981511716078375
-14.147721281508737	0.9622515627013957	0.037748437298602264	0.9808837039961309
-14.001723301207946	0.9609864950706409	0.03901350492935877	0.9802345046222974
-13.855725320907155	0.9596799258096977	0.04032007419030128	0.9795634133135539
-13.709727340606378	0.9583305551514445	0.04166944484855535	0.9788697027066856
-13.563729360305587	0.9569370469096319	0.04306295309036596	0.9781526220375708
-13.417731380004795	0.9554980277637123	0.04450197223628669	0.9774113964426031
-13.271733399704004	0.9540120865532143	0.045987913446784975	0.9766452262442323
-13.125735419403227	0.952477773584062	0.04752222641593526	0.9758532862188634
-12.979737439102436	0.9508935999494336	0.049106400050565664	0.9750347248480383
-12.833739458801645	0.9492580368679637	0.05074196313203381	0.9741886635531958
-12.687741478500854	0.9475695150423129	0.05243048495768862	0.9733141959124615
-12.541743498200063	0.9458264240413609	0.05417357595863819	0.9724103868619176
-12.395745517899286	0.9440271117095307	0.0559728882904687	0.9714762718785838
-12.249747537598495	0.942169883607005	0.0578301163929935	0.9705108561482487
-12.103749557297704	0.9402530024848778	0.05974699751511952	0.9695131137159566
-11.957751576996912	0.9382746877995632	0.06172531220043824	0.9684819866207083
-11.811753596696121	0.9362331152711005	0.06376688472889723	0.9674163840148063
-11.66575561639533	0.9341264164903	0.06587358350970123	0.9663151812667067
-11.519757636094567	0.931952678580019	0.06804732141997946	0.9651772190506597
-11.373759655793776	0.9297099439162	0.07029005608379822	0.9640013024204421
-11.227761675492985	0.9273962099146806	0.072603790085319	0.9627861998707562
-11.081763695192194	0.9250094288901499	0.07499057110984678	0.9615306423852524
-10.935765714891403	0.9225475079940434	0.07745249200595457	0.9602333224724894
-10.789767734590612	0.920008309238571	0.0799916907614295	0.9588928931915829
-10.64376975428982	0.9173896496145089	0.08261035038548596	0.957507967167694
-10.49777177398903	0.9146893013108297	0.08531069868916824	0.9560771155987446
-10.351773793688238	0.911904992044712	0.08809500795528565	0.9545988672561778
-10.205775813387476	0.9090344055109386	0.09096559448905885	0.9530717074791052
-10.059777833086684	0.9060751819601904	0.0939248180398105	0.9514940771655801
-9.913779852785893	0.9030249189162476	0.09697508108375144	0.9498643717621684
-9.767781872485102	0.8998811720426105	0.10011882795739047	0.9481809402536509
-9.621783892184311	0.8966414561695972	0.10335854383039805	0.9464420841564248
-9.47578591188352	0.8933032464934937	0.10669675350650841	0.9446460565166863
-9.329787931582729	0.8898639799598774	0.11013602004011727	0.9427910609184093
-9.183789951281938	0.8863210568437805	0.11367894315621221	0.9408752505015838
-9.037791970981147	0.8826718425399	0.1173281574600996	0.9388967269971835
-8.891793990680384	0.8789136695766095	0.12108633042338696	0.9368535397807667
-8.745796010379593	0.8750438398680558	0.12495616013193821	0.9347436849490044
-8.599798030078802	0.8710596272191687	0.12894037278083179	0.9325651044248472
-8.45380004977801	0.8669582800989009	0.13304171990109143	0.9303156850955608
-8.30780206947722	0.8627370246975272	0.1372629753024724	0.9279932579882796
-8.161804089176428	0.858393068284294	0.14160693171570113	0.9255955974912065
-8.015806108875637	0.8539236028821382	0.14607639711785944	0.9231204206239001
-7.869808128574846	0.849325809276601	0.1506741907233929	0.9205653863663349
-7.723810148274083	0.8445968613764023	0.15540313862358943	0.9179280950520837
-7.577812167973292	0.8397339309434289	0.160266069056573	0.915206087835059
-7.431814187672501	0.8347341927101338	0.165265807289858	0.9123968462382173
-7.28581620737171	0.8295948299024591	0.17040517009754064	0.9094977917926039
-7.1398182270709185	0.8243130401864854	0.1756869598135074	0.9065062857792736
-6.993820246770127	0.8188860420569476	0.18111395794305526	0.9034196290820354
-6.847822266469336	0.81331108168561	0.18668891831438453	0.9002350621657956
-6.701824286168545	0.8075854402471974	0.19241455975279315	0.896949765190384
-6.555826305867754	0.8017064417401545	0.19829355825984563	0.8935608582758381
-6.409828325566991	0.7956714613189012	0.20432853868109635	0.8900654019324307
-6.2638303452662	0.7894779341534737	0.21052206584651326	0.8864603976710254
-6.117832364965409	0.783123364831482	0.2168766351685176	0.8827427888112395
-5.971834384664618	0.7766053373160806	0.22339466268391533	0.8789094615054074
-5.825836404363827	0.7699215254722425	0.23007847452775673	0.8749572459962003
-5.6798384240630355	0.7630697041719051	0.2369302958280832	0.8708829181303525
-5.533840443762244	0.7560477609865646	0.2439522390134303	0.8666832011485573
-5.387842463461453	0.7488537084735922	0.25114629152639967	0.8623547677764223
-5.241844483160662	0.741485697059907	0.2585143029400918	0.8578942426397044
-5.095846502859899	0.7339420285236281	0.26605797147636506	0.8532982050316708
-4.949848522559108	0.72622117007094	0.2737788299290439	0.8485631920593227
-4.803850542258317	0.7183217690016197	0.28167823099837924	0.8436857021990352
-4.657852561957526	0.7102426679523877	0.2897573320476091	0.838662199292917
-4.511854581656735	0.7019829207025867	0.2980170792974217	0.8334891170182085
-4.365856601355944	0.6935418085214766	0.30645819147851566	0.8281628638663243
-4.2198586210551525	0.6849188570307381	0.3150811429692439	0.8226798286667455
-4.073860640754361	0.6761138535495596	0.32388614645043534	0.8170363866961166
-3.9278626604535702	0.6671268648829145	0.33287313511706434	0.8112289064124528
-3.7818646801528075	0.6579582555063098	0.34204174449367447	0.8052537568566585
-3.6358666998520164	0.6486087060923964	0.3513912939075942	0.7991073157672985
-3.4898687195512252	0.6390792323164137	0.3609207676835674	0.7927859784534743
-3.343870739250434	0.6293712038683639	0.370628796131631	0.7862861674745916
-3.197872758949643	0.6194863635903064	0.3805136364096827	0.7796043431771132
-3.051874778648852	0.609426846647029	0.39057315335295995	0.7727370151385116
-2.9058767983480607	0.5991951996277582	0.40080480037223354	0.7656807545721566
-2.7598788180472695	0.5887943994655076	0.41120560053449773	0.7584322077459901
-2.613880837746507	0.5782278720491865	0.42177212795080976	0.750988110469904
-2.4678828574457157	0.5674995103917628	0.43250048960821413	0.7433453037062726
-2.3218848771449245	0.5566136922057348	0.44338630779425336	0.7355007503590117
-2.1758868968441334	0.5455752967248554	0.4544247032751355	0.7274515532954315
-2.0298889165433422	0.5343897205988433	0.46561027940116273	0.7191949746535816
-1.883890936242551	0.5230628926755755	0.476937107324403	0.7107284564873182
-1.73789295594176	0.5116012874733383	0.48839871252664474	0.702049642796774
-1.5918949756409688	0.5000119371341964	0.49998806286580116	0.6931564029903954
-1.4458969953401777	0.48830244163867276	0.5116975583612992	0.6840468568175813
-1.299899015039415	0.4764809770519204	0.5235190229480666	0.6747194008063445
-1.1539010347386238	0.46455630156265426	0.5354436984373413	0.6651727362330985
-1.0079030544378327	0.45253775906864935	0.547462240931315	0.6554058986406749
-0.8619050741370415	0.4404352800567072	0.5595647199432799	0.6454182889112055
-0.7159070938362504	0.42825937952125626	0.5717406204787135	0.635209705887098
-0.5699091135354593	0.416021151664234	0.5839788483357737	0.6247803805159182
-0.4239111332346681	0.4037322611201474	0.5962677388798369	0.614131011479782
-0.277913152933877	0.3914049304545214	0.6085950695454697	0.6032628022452163
-0.13191517263308583	0.3790519236917118	0.6209480763082827	0.5921774994486796
0.014082807667676889	0.36668652563967374	0.6333134743603263	0.5808774325021339
0.16008078796846803	0.35432251679509436	0.6456774832049057	0.5693655542737343
0.30607876826925917	0.341974143632774	0.658025856367226	0.5576454826623037
0.4520767485700503	0.3296560841084176	0.6703439158915823	0.5457215428450488
0.5980747288708415	0.3173834082347004	0.6826165917652995	0.533598809933943
0.7440727091716326	0.3051715336265554	0.6948284663734445	0.5212831517278171
0.8900706894724237	0.2930361759535232	0.7069638240464768	0.508781271194191
1.0360686697732149	0.28099329428473657	0.7190067057152634	0.49610074825736544
1.182066650074006	0.26905903136577763	0.7309409686342223	0.4832500804074142
1.3280646303747687	0.25724964892616553	0.7427503510738345	0.47023872157879804
1.4740626106755599	0.24558145818141516	0.7544185418185848	0.4570771186778162
1.620060590976351	0.23407074576421738	0.7659292542357826	0.4437767450658813
1.7660585712771422	0.22273369539464385	0.7772663046053562	0.4303501302313679
1.9120565515779333	0.21158630567902992	0.7884136943209701	0.4168108848082056
2.0580545318787244	0.20064430451019355	0.7993556954898065	0.4031737200257456
2.2040525121795156	0.18992306062707745	0.8100769393729226	0.389454460603994
2.3500504924803067	0.17943749297842115	0.8205625070215788	0.375670050043412
2.4960484727810694	0.16920197862125752	0.8307980213787425	0.3618385472020709
2.6420464530818606	0.15923025996920714	0.8407697400307929	0.34797911300838236
2.7880444333826517	0.14953535228592307	0.8504646477140769	0.33411198612880927
2.934042413683443	0.14012945239342614	0.8598705476065739	0.3202584464010369
3.080040393984234	0.13102384963151031	0.8689761503684896	0.3064407648590446
3.226038374285025	0.12222884016033526	0.8777711598396647	0.2926821392221189
3.3720363545858163	0.1137536457415211	0.886246354258479	0.2790066138005264
3.5180343348866074	0.1056063381610386	0.8943936618389614	0.26543898289152495
3.6640323151873986	0.09779377046758655	0.9022062295324135	0.25200467690573924
3.8100302954881613	0.09032151619070705	0.909678483809293	0.23872963068026237
3.9560282757889524	0.08319381767154876	0.9168061823284512	0.22564013370495137
4.102026256089744	0.07641354458423212	0.9235864554157679	0.21276266231490387
4.248024236390535	0.06998216364571554	0.9300178363542845	0.2001236942857247
4.394022216691326	0.06389972040621542	0.9361002795937846	0.1877495067079841
4.540020196992117	0.058164833880125756	0.9418351661198743	0.1756659585089914
4.686018177292908	0.05277470461954857	0.9472252953804514	0.16389825952686557
4.832016157593699	0.047725136650099115	0.9522748633499009	0.15247072861319302
4.97801413789449	0.04301057348362233	0.9569894265163776	0.14140654383194443
5.124012118195253	0.038624148197743596	0.9613758518022564	0.1307274884153357
5.270010098496044	0.03455774733158068	0.9654422526684193	0.12045369670960611
5.416008078796835	0.030802088095190038	0.96919791190481	0.11060340486935841
5.562006059097627	0.027346808132888742	0.9726531918671113	0.101192711509142
5.708004039398418	0.024180566823878775	0.9758194331761212	0.09223535386483053
5.854002019699209	0.021291156854415506	0.9787088431455845	0.0837425052235494
6.0	0.01866562456151892	0.9813343754384811	0.07572259941958995


==> data/K_-1000-M_16.csv <==
-12.221107857919622	2.5181819156712715e-12	1.0000000000000162e-14	15.099978013276408
-12.202886750061701	2.6709571383939267e-12	1.0653943753719213e-14	15.09620706642304
-12.184665642203782	2.832953013654756e-12	1.1350471796123215e-14	15.092420380450259
-12.166444534345862	3.004722906488891e-12	1.2092344573089136e-14	15.088617890224139
-12.148223426487943	3.186853186745053e-12	1.2882500590596517e-14	15.0847995303475
-12.130002318630023	3.379965184344747e-12	1.3724067839056937e-14	15.080965235155219
-12.111781210772104	3.584717259515415e-12	1.4620375946364827e-14	15.07711493871864
-12.093560102914184	3.801806994704928e-12	1.5574969105881947e-14	15.073248574840981
-12.075338995056265	4.031973515269206e-12	1.6591619828435637e-14	15.069366077058074
-12.057117887198345	4.275999946438696e-12	1.7674343570539598e-14	15.06546737863368
-12.038896779340424	4.5347160144974336e-12	1.8827414294282196e-14	15.061552412563085
-12.020675671482506	4.809000800572145e-12	2.0055381017864472e-14	15.057621111572844
-12.002454563624585	5.09978565590317e-12	2.1363085419430912e-14	15.05367340811172
-11.984233455766667	5.408057287995928e-12	2.2755680560791073e-14	15.049709234359488
-11.966012347908746	5.734861027577831e-12	2.4238650801832634e-14	15.045728522216892
-11.947791240050828	6.081304286865742e-12	2.5817832980800466e-14	15.041731203315441
-11.929570132192907	6.448560220248767e-12	2.7499438940433813e-14	15.0377172090037
-11.911349024334989	6.837871599135325e-12	2.9290079484850585e-14	15.033686470356168
-11.893127916477068	7.250554913386067e-12	3.119678985751131e-14	15.029638918167691
-11.874906808619148	7.688004712459023e-12	3.3227056836120755e-14	15.025574482953367
-11.85668570076123	8.151698200166726e-12	3.5388847546453744e-14	15.021493094948239
-11.838464592903309	8.64320009772235e-12	3.769064010338782e-14	15.01739468410273
-11.82024348504539	9.164167790605546e-12	4.01414561942072e-14	15.01327918008699
-11.80202237718747	9.716356775665549e-12	4.2750895726496734e-14	15.009146512286158
-11.783801269329551	1.030162642581406e-11	4.5529173670485176e-14	15.004996609801086
-11.76558016147163	1.0921946090664857e-11	4.848715923392393e-14	15.000829401442745
-11.747359053613712	1.1579401552522006e-11	5.1636417516088086e-14	14.99664481574116
-11.729137945755792	1.2276201858214737e-11	5.4989253796755935e-14	14.9924427809315
-11.710916837897873	1.3014686548475772e-11	5.855876062559929e-14	14.988223224963047
-11.692695730039953	1.3797333307772062e-11	6.235886788787671e-14	14.983986075494514
-11.674474622182032	1.462676605882157e-11	6.640439603319641e-14	14.979731259889169
-11.656253514324113	1.5505763527402762e-11	7.071111266568059e-14	14.975458705223847
-11.638032406466193	1.6437268304524836e-11	7.529579270643867e-14	14.971168338275088
-11.619811298608274	1.74243964345688e-11	8.017628235201066e-14	14.96686008552889
-11.601590190750354	1.847044755965073e-11	8.537156706681542e-14	14.962533873170605
-11.583369082892435	1.9578915652146506e-11	9.090184386187562e-14	14.95818962709456
-11.565147975034515	2.0753500369170065e-11	9.678859812836387e-14	14.953827272890413
-11.546926867176596	2.1998119064696744e-11	1.0305468531060259e-13	14.949446735850955
-11.528705759318676	2.3316919497058842e-11	1.0972441772127608e-13	14.945047940971088
-11.510484651460756	2.471429327166092e-11	1.1682365682013885e-13	14.940630812938416
-11.492263543602837	2.6194890061064545e-11	1.243799112974038e-13	14.936195276142204
-11.474042435744916	2.7763632646926996e-11	1.324224413243428e-13	14.931741254663997
-11.455821327886998	2.942573283084719e-11	1.4098236935578653e-13	14.927268672282866
-11.437600220029077	3.1186708263803165e-11	1.5009279789332097e-13	14.922777452470633
-11.419379112171159	3.305240024667163e-11	1.5978893464290704e-13	14.918267518392542
-11.401158004313238	3.502899255733671e-11	1.7010822552793985e-13	14.91373879290241
-11.38293689645532	3.7123031362961555e-11	1.8109049604666517e-13	14.909191198546118
-11.3647157885974	3.9341446279352274e-11	1.9277810149356467e-13	14.904624657561294
-11.346494680739479	4.169157264280348e-11	2.052160865961935e-13	14.900039091867969
-11.32827357288156	4.4181175063538085e-11	2.1845235515271583e-13	14.895434423077447
-11.31005246502364	4.681847233372715e-11	2.3253785029220116e-13	14.890810572482042
-11.291831357165721	4.96121637671668e-11	2.475267460169578e-13	14.886167461064764
-11.2736102493078	5.257145705203138e-11	2.6347665072800107e-13	14.881505009485483
-11.255389141449882	5.5706097702758686e-11	2.804488234768288e-13	14.876823138089733
-11.237168033591962	5.902640020187122e-11	2.9850840373327814e-13	14.87212176690294
-11.218946925734043	6.254328092765526e-11	3.177246555069646e-13	14.8674008156302
-11.200725817876123	6.626829296906066e-11	3.381712267119838e-13	14.862660203655997
-11.182504710018204	7.021366293481623e-11	3.5992642471897227e-13	14.857899850038395
-11.164283602160284	7.439232986971046e-11	3.830735090957769e-13	14.853119673517964
-11.146062494302363	7.881798639741472e-11	4.077010026012746e-13	14.848319592503733
-11.127841386444445	8.350512221578818e-11	4.3390302155956396e-13	14.843499525082061
-11.109620278586524	8.846907007777709e-11	4.617796268134959e-13	14.838659389011806
-11.091399170728605	9.372605439826068e-11	4.914371965277111e-13	14.833799101719409
-11.073178062870685	9.929324263530244e-11	5.229888221903176e-13	14.828918580307764
-11.054956955012766	1.0518879960221174e-10	5.565547292447807e-13	14.824017741542198
-11.036735847154846	1.1143194487589192e-10	5.922627238702067e-13	14.819096501860251
-11.018514739296926	1.180430134758413e-10	6.302486675223039e-13	14.814154777361276
-11.000293631439007	1.2504351999816922e-10	6.706569809442365e-13	14.809192483816155
-10.982072523581087	1.32456226398923e-10	7.136411794624608e-13	14.80420953665341
-10.963851415723168	1.4030521363218214e-10	7.593644414915162e-13	14.79920585096786
-10.945630307865247	1.4861595735947823e-10	8.080002122909204e-13	14.794181341514903
-10.927409200007329	1.5741540795924943e-10	8.597328451399719e-13	14.789135922710216
-10.909188092149408	1.6673207507767559e-10	9.147582822289683e-13	14.784069508629361
-10.89096698429149	1.7659611697570963e-10	9.732847777058077e-13	14.778982013002013
-10.87274587643357	1.8703943494112904e-10	1.0355336654630749e-12	14.773873349220738
-10.85452476857565	1.9809577304919181e-10	1.1017401744107952e-12	14.768743430327023
-10.83630366071773	2.098008235714185e-10	1.172154294142725e-12	14.763592169020859
-10.81808255285981	2.221923383484217e-10	1.2470416940856508e-12	14.758419477651389
-10.799861445001891	2.3531024646001384e-10	1.3266846994025624e-12	14.753225268221069
-10.78164033714397	2.4919677854449166e-10	1.411383327124046e-12	14.74800945238527
-10.763419229286052	2.6389659813803034e-10	1.501456386189943e-12	14.742771941442971
-10.745198121428132	2.794569404257483e-10	1.597242645304186e-12	14.737512646345303
-10.726977013570213	2.9592775881775607e-10	1.6991020727490793e-12	14.732231477685284
-10.708755905712293	3.1336187978556676e-10	1.8074171525446955e-12	14.72692834570748
-10.690534797854374	3.318151664187393e-10	1.9225942816160214e-12	14.72160316029395
-10.672313689996454	3.513466911868284e-10	2.0450652529015617e-12	14.716255830973887
-10.654092582138535	3.7201891841776357e-10	2.1752888296422558e-12	14.710886266913253
-10.635871474280615	3.9389789703261234e-10	2.3137524163998667e-12	14.705494376923463
-10.617650366422694	4.1705346410517747e-10	2.4609738326923136e-12	14.700080069451978
-10.599429258564776	4.4155945984721234e-10	2.617503195486468e-12	14.694643252580901
-10.581208150706855	4.674939546518258e-10	2.7839249171611047e-12	14.689183834034907
-10.562987042848937	4.949394888622447e-10	2.9608598259569295e-12	14.683701721167097
-10.544765934991016	5.239833259706589e-10	3.1489674163452777e-12	14.678196820968674
-10.526544827133097	5.547177199885076e-10	3.3489482371990302e-12	14.672669040058569
-10.508323719275177	5.872401977713729e-10	3.561546426114925e-12	14.66711828469199
-10.490102611417257	6.216538571233886e-10	3.787552398747362e-12	14.661544460751152
-10.471881503559338	6.580676815514743e-10	4.027805702534679e-12	14.655947473744673
-10.453660395701418	6.965968725864158e-10	4.283198044762998e-12	14.650327228811825
-10.435439287843499	7.373632006379674e-10	4.554676505515102e-12	14.644683630713004
-10.417218179985579	7.804953754037352e-10	4.843246946668802e-12	14.639016583839284
-10.39899707212766	8.261294369056313e-10	5.149977628790808e-12	14.633325992198447
-10.38077596426974	8.744091682878586e-10	5.476003048464795e-12	14.627611759424461
-10.36255485641182	9.254865315693615e-10	5.822528009354582e-12	14.621873788767134
-10.3443337485539	9.795221276104925e-10	6.19083194108343e-12	14.616111983100746
-10.326112640695982	1.0366856816184776e-9	6.5822734808568575e-12	14.61032624491452
-10.307891532838061	1.0971565555917884e-9	6.998295333646946e-12	14.6045164763123
-10.289670424980141	1.1611242891746027e-9	7.440429427681064e-12	14.59868257901556
-10.271449317122222	1.2287891704753382e-9	7.910302383000264e-12	14.592824454358619
-10.253228209264302	1.3003628384838107e-9	8.409641311877192e-12	14.586942003288984
-10.235007101406383	1.3760689188118038e-9	8.94027997102617e-12	14.581035126361508
-10.216785993548463	1.4561436945725264e-9	9.50416528669029e-12	14.575103723747013
-10.198564885690544	1.5408368143126491e-9	1.01033642749797e-11	14.569147695218268
-10.180343777832624	1.6304120390128895e-9	1.0740071381109097e-11	14.563166940158581
-10.162122669974703	1.725148030280966e-9	1.1416616262631535e-11	14.557161357556756
-10.143901562116785	1.8253391819739163e-9	1.2135472043217085e-11	14.551130846002234
-10.125680454258866	1.931296497607519e-9	1.2899264065098011e-11	14.545075303693588
-10.107459346400946	2.0433485160322975e-9	1.3710779169976405e-11	14.538994628424504
-10.089238238543025	2.1618422879947634e-9	1.457297553992664e-11	14.53288871759333
-10.071017130685107	2.2871444063342846e-9	1.5488993131708912e-11	14.526757468192576
-10.052796022827186	2.4196420927175494e-9	1.6462164739837664e-11	14.520600776818466
-10.034574914969268	2.5597443439639438e-9	1.749602772589166e-11	14.514418539656795
-10.016353807111347	2.707883141177885e-9	1.859433645366749e-11	14.508210652491675
-9.998132699253429	2.864514725076121e-9	1.9761075472204762e-11	14.50197701069943
-9.979911591395508	3.0301209410742825e-9	2.1000473491093498e-11	14.495717509248319
-9.961690483537588	3.205210657888319e-9	2.2317018195126893e-11	14.489432042697874
-9.943469375679669	3.390321263603026e-9	2.3715471948107913e-11	14.483120505194007
-9.925248267821749	3.586020243369732e-9	2.5200888438516033e-11	14.476782790473065
-9.90702715996383	3.792906843115507e-9	2.6778630322878175e-11	14.470418791856682
-9.88880605210591	4.011613823871301e-9	2.845438792586038e-11	14.464028402252389
-9.870584944247991	4.242809311577059e-9	3.023419905964636e-11	14.457611514147503
-9.85236383639007	4.487198747475554e-9	3.2124470028746895e-11	14.451168019616984
-9.83414272853215	4.745526944463002e-9	3.4131997890257915e-11	14.444697810313693
-9.815921620674231	5.018580255066327e-9	3.626399404369315e-11	14.43820077746803
-9.797700512816313	5.307188856998599e-9	3.852810922878249e-11	14.431676811891034
-9.779479404958392	5.6122291625603475e-9	4.0932460014242466e-11	14.425125803969284
-9.761258297100472	5.934626358479466e-9	4.3485656865265665e-11	14.418547643665429
-9.743037189242553	6.2753570831333245e-9	4.619683388268341e-11	14.41194222051303
-9.724816081384633	6.6354522484552234e-9	4.90756803120468e-11	14.405309423620723
-9.706594973526714	7.016000014196444e-9	5.2132473926582355e-11	14.398649141667043
-9.688373865668794	7.418148922641511e-9	5.537811639410021e-11	14.391961262900045
-9.670152757810875	7.843111202257738e-9	5.882417074408033e-11	14.385245675136705
-9.651931649952955	8.292166249241108e-9	6.248290105818735e-11	14.378502265757902
-9.633710542095034	8.766664296344848e-9	6.63673145142061e-11	14.371730921712585
-9.615489434237116	9.268030278902476e-9	7.049120592131663e-11	14.364931529512395
-9.597268326379197	9.79776790842852e-9	7.486920489212534e-11	14.358103975232458
-9.579047218521277	1.0357463964757087e-8	7.951682580567439e-11	14.351248144505162
-9.560826110663356	1.0948792818212564e-8	8.445052072411862e-11	14.344363922527853
-9.542605002805438	1.1573521193912875e-8	8.968773543548538e-11	14.337451194053369
-9.524383894947517	1.2233513190930813e-8	9.524696880455473e-11	14.330509843389407
-9.506162787089599	1.2930735569682979e-8	1.011478356244103e-10	14.323539754401642
-9.487941679231678	1.3667263321616116e-8	1.074111331724214e-10	14.316540810508746
-9.46972057137376	1.444528553595526e-8	1.1405891168570521e-10	14.30951289468271
-9.45149946351584	1.5267111579079374e-8	1.211145489839386e-10	14.302455889443856
-9.433278355657919	1.6135177602835498e-8	1.2860282947981498e-10	14.295369676865647
-9.4150572478	1.7052053398972724e-8	1.3655002783177297e-10	14.288254138565273
-9.39683613994208	1.8020449617736972e-8	1.4498399750753742e-10	14.281109155711997
-9.378615032084161	1.904322536958089e-8	1.5393426454286438e-10	14.273934609017756
-9.36039392422624	2.0123396229938474e-8	1.6343212679576385e-10	14.26673037873646
-9.342172816368322	2.126414266797496e-8	1.7351075901338392e-10	14.259496344667268
-9.323951708510402	2.2468818921351478e-8	1.842053240474268e-10	14.25223238614943
-9.305730600652481	2.3740962340074624e-8	1.955530905720302e-10	14.244938382062639
-9.287509492794563	2.5084303223773246e-8	2.0759355767926558e-10	14.23761421082121
-9.269288384936644	2.6502775177875447e-8	2.2036858674741298e-10	14.230259750382467
-9.251067277078723	2.800052601550452e-8	2.339225410008202e-10	14.222874878232771
-9.232846169220803	2.958192923324944e-8	2.483024332025375e-10	14.215459471395889
-9.214625061362884	3.125159609038041e-8	2.6355808194698314e-10	14.208013406428057
-9.196403953504964	3.3014388322557483e-8	2.7974227704547456e-10	14.200536559412985
-9.178182845647045	3.4875431522663164e-8	2.9691095452533034e-10	14.193028805970195
-9.159961737789125	3.684012922298084e-8	3.15123381793151e-10	14.18549002124111
-9.141740629931206	3.891417771472726e-8	3.344423535428934e-10	14.17792007989748
-9.123519522073286	4.110358164266191e-8	3.549343990228599e-10	14.170318856135426
-9.105298414215365	4.341467041443498e-8	3.766700013094838e-10	14.162686223675925
-9.087077306357447	4.5854115466280806e-8	3.997238292725482e-10	14.155022055759632
-9.068856198499528	4.842894842879524e-8	4.24174982954657e-10	14.14732622515094
-9.050635090641608	5.114658023859629e-8	4.50107253128097e-10	14.139598604133
-9.032413982783687	5.4014821244038944e-8	4.776093958348753e-10	14.131839064507075
-9.014192874925769	5.7041902355523224e-8	5.067754227609778e-10	14.12404747759212
-8.995971767067848	6.02364972933875e-8	5.377049083430213e-10	14.116223714218854
-8.977750659209928	6.36077459890549e-8	5.705033145550876e-10	14.108367644737259
-8.95952955135201	6.71652791977716e-8	6.052823343773682e-10	14.100479139007152
-8.94130844349409	7.091924438425749e-8	6.421602550027839e-10	14.092558066398537
-8.92308733563617	7.488033294549364e-8	6.812623418967169e-10	14.084604295790193
-8.90486622777825	7.90598088381208e-8	7.22721244886925e-10	14.076617695573637
-8.886645119920331	8.346953868108496e-8	7.666774275257481e-10	14.068598133644505
-8.86842401206241	8.812202340781022e-8	8.13279621035267e-10	14.060545477402142
-8.850202904204492	9.30304315457226e-8	8.626853042187706e-10	14.052459593752554
-8.831981796346572	9.82086342046349e-8	9.150612107977089e-10	14.044340349103503
-8.813760688488653	1.0367124185964445e-7	9.705838657138675e-10	14.036187609364868
-8.795539580630733	1.0943364301830388e-7	1.0294401520221354e-9	14.028001239943633
-8.777318472772812	1.1551204486611518e-7	1.0918279100863413e-9	14.01978110574706
-8.759097364914894	1.2192351598905873e-7	1.1579565708873227e-9	14.01152707118202
-8.740876257056975	1.2868603127647804e-7	1.2280478253497246e-9	14.00323900014574
-8.722655149199054	1.3581851911291567e-7	1.302336331698463e-9	13.994916756034142
-8.704434041341134	1.4334091097235627e-7	1.3810704629672714e-9	13.986560201732388
-8.686212933483215	1.5127419353422566e-7	1.4645130968961254e-9	13.978169199619815
-8.667991825625295	1.5964046344571295e-7	1.5529424505763542e-9	13.969743611564967
-8.649770717767376	1.684629848615218e-7	1.6466529623325727e-9	13.961283298926016
-8.631549609909456	1.7776624989790358e-7	1.7459562234635963e-9	13.952788122544849
-8.613328502051537	1.8757604214484653e-7	1.8511819626080182e-9	13.944257942754742
-8.595107394193617	1.979195033866887e-7	1.962679085651732e-9	13.935692619370894
-8.576886286335696	2.0882520368903035e-7	2.0808167742504425e-9	13.92709201168987
-8.558665178477778	2.2032321501690997e-7	2.205985646205784e-9	13.918455978493832
-8.540444070619857	2.3244518855741476e-7	2.338598981115113e-9	13.909784378040861
-8.522222962761939	2.4522443592782927e-7	2.479094014889057e-9	13.901077068074605
-8.504001854904018	2.5869601445894913e-7	2.6279333069363626e-9	13.892333905810238
-8.4857807470461	2.728968167525922e-7	2.7856061840100635e-9	13.883554747942988
-8.46755963918818	2.878656647210073e-7	2.9526302649307404e-9	13.874739450642371
-8.449338531330259	3.036434083262313e-7	3.1295530706251885e-9	13.865887869551724
-8.43111742347234	3.20273029247428e-7	3.316953724158634e-9	13.856999859787827
-8.412896315614422	3.3779974971487713e-7	3.5154447456892275e-9	13.848075275935008
-8.394675207756501	3.562711467607127e-7	3.7256739475337106e-9	13.839113972053747
-8.37645409989858	3.757372721474673e-7	3.948326434816937e-9	13.830115801666878
-8.358232992040662	3.962507782489355e-7	4.1841267174626516e-9	13.8210806177689
-8.340011884182742	4.17867050168957e-7	4.43384093959469e-9	13.812008272816716
-8.321790776324823	4.4064434439854837e-7	4.698279232736945e-9	13.80289861873463
-8.303569668466903	4.6464393432439847e-7	4.978298199542165e-9	13.793751506909372
-8.285348560608984	4.899302629172702e-7	5.2748035351362505e-9	13.784566788189847
-8.267127452751064	5.165711029430429e-7	5.588752793536154e-9	13.77534431288574
-8.248906344893143	5.446377250559251e-7	5.921158307002537e-9	13.766083930766442
-8.230685237035225	5.742050741485606e-7	6.273090266589762e-9	13.756785491060343
-8.212464129177306	6.05351954352256e-7	6.645679972607833e-9	13.747448842450439
-8.194243021319386	6.38161223097625e-7	7.040123264152466e-9	13.738073833078149
-8.176021913461465	6.727199946650437e-7	7.457684137358097e-9	13.72866031053859
-8.157800805603546	7.09119853673268e-7	7.899698562514823e-9	13.719208121881138
-8.139579697745626	7.474570789763096e-7	8.367578510748877e-9	13.709717113604698
-8.121358589887706	7.878328784579252e-7	8.862816201489945e-9	13.700187131661734
-8.103137482029787	8.303536352371688e-7	9.386988582575086e-9	13.690618021453625
-8.084916374171868	8.751311658203595e-7	9.941762055425431e-9	13.681009627830257
-8.066695266313948	9.222829907587835e-7	1.0528897458387617e-8	13.671361795089828
-8.048474158456028	9.71932618398111e-7	1.1150255322031973e-8	13.661674366974017
-8.030253050598109	1.0242098423296627e-6	1.1807801410877263e-8	13.651947186672242
-8.01203194274019	1.079251053182462e-6	1.2503612566803647e-8	13.642180096816888
-7.99381083488227	1.1371995654224097e-6	1.3239882870167505e-8	13.632372939484004
-7.975589727024349	1.1982059598558753e-6	1.4018930135495189e-8	13.62252555618858
-7.95736861916643	1.2624284425642455e-6	1.4843202759461426e-8	13.612637787887802
-7.93914751130851	1.330033221029905e-6	1.571528693981323e-8	13.602709474981005
-7.920926403450591	1.4011948982450597e-6	1.6637914284826726e-8	13.592740457300346
-7.902705295592671	1.476096885633802e-6	1.7613969833898224e-8	13.582730574119708
-7.884484187734752	1.5549318356498086e-6	1.864650051094807e-8	13.572679664144575
-7.866263079876832	1.6379020949529519e-6	1.973872403337022e-8	13.56258756552173
-7.848041972018913	1.7252201791052242e-6	2.0894038300497396e-8	13.552454115825721
-7.829820864160993	1.8171092697706437e-6	2.2116031286695388e-8	13.542279152066655
-7.811599756303073	1.9138037354431095e-6	2.3408491465536476e-8	13.532062510689332
-7.793378648445153	2.0155496767710196e-6	2.477541879281431e-8	13.521804027563988
-7.775157540587234	2.1226054975978195e-6	2.6221036277569992e-8	13.51150353799533
-7.756936432729314	2.2352425028796687e-6	2.774980217180842e-8	13.501160876713325
-7.738715324871395	2.3537455246957067e-6	2.9366422811064727e-8	13.490775877878589
-7.720494217013475	2.4784135776182094e-6	3.107586613970348e-8	13.480348375077865
-7.702273109155556	2.609560544760181e-6	3.288337595641603e-8	13.469878201323898
-7.684052001297636	2.7475158958803507e-6	3.4794486917278074e-8	13.459365189054528
-7.665830893439717	2.8926254389803417e-6	3.681504033554354e-8	13.448809170131753
-7.647609785581797	3.045252106886482e-6	3.8951200819269126e-8	13.438209975841868
-7.629388677723877	3.2057767803820457e-6	4.120947379006719e-8	13.427567436890797
-7.611167569865957	3.3745991495093167e-6	4.3596723928224765e-8	13.416881383409587
-7.592946462008038	3.552138614737565e-6	4.6120194591904606e-8	13.406151644945547
-7.574725354150118	3.738835229762892e-6	4.878752826032187e-8	13.39537805047211
-7.5565042462921985	3.935150687772976e-6	5.160678805341917e-8	13.3845604283754
-7.538283138434279	4.141569353097038e-6	5.458648038301078e-8	13.373698606462609
-7.5200620305763595	4.3585993402333675e-6	5.773557879323971e-8	13.362792411960932
-7.50184092271844	4.586773642327225e-6	6.106354905090986e-8	13.351841671509884
-7.48361981486052	4.826651311267704e-6	6.458037554928817e-8	13.340846211165832
-7.4653987070026	5.078818691652284e-6	6.829658909212489e-8	13.329805856401238
-7.4471775991446805	5.343890710960291e-6	7.222329612781143e-8	13.318720432105764
-7.428956491286761	5.622512228377631e-6	7.637220950718019e-8	13.307589762577612
-7.410735383428841	5.915359444812104e-6	8.075568084179117e-8	13.296413671532603
-7.392514275570922	6.223141376736492e-6	8.538673454356059e-8	13.285191982095537
-7.374293167713002	6.546601396614782e-6	9.027910363030329e-8	13.27392451680491
-7.356072059855083	6.886518842765282e-6	9.54472673859601e-8	13.262611097613231
-7.337850951997163	7.243710701636044e-6	1.0090649096861497e-7	13.251251545878441
-7.319629844139244	7.619033365589194e-6	1.0667286706370172e-7	13.239845682372165
-7.301408736281324	8.013384469406753e-6	1.1276335968478103e-7	13.228393327274869
-7.283187628423404	8.42770480886536e-6	1.1919585022893882e-7	13.216894300176993
-7.264966520565484	8.862980344854626e-6	1.2598918589914158e-7	13.205348420075039
-7.246745412707565	9.320244296657211e-6	1.3316323061112585e-7	13.193755505377297
-7.228524304849645	9.800579328138651e-6	1.4073891850819006e-7	13.18211537389531
-7.210303196991726	1.0305119830766035e-5	1.487383102129433e-7	13.170427842853403
-7.192082089133806	1.0835054307487917e-5	1.5718465195130354e-7	13.158692728880254
-7.173860981275887	1.1391627861710148e-5	1.6610243769049084e-7	13.146909848008397
-7.155639873417967	1.1976144795739389e-5	1.7551747443928258e-7	13.135079015682969
-7.137418765560048	1.2589971323218706e-5	1.8545695086600238e-7	13.12320004674897
-7.119197657702127	1.323453840031173e-5	1.9594950939692845e-7	13.111272755461421
-7.100976549844208	1.3911344680497146e-5	2.070253219654235e-7	13.099296955477394
-7.082755441986288	1.462195959808994e-5	2.1871616959011058e-7	13.087272459861884
-7.064534334128369	1.536802658574994e-5	2.3105552596879245e-7	13.075199081084122
-7.046313226270449	1.6151266431461395e-5	2.440786452833353e-7	13.063076631018214
-7.02809211841253	1.6973480780668547e-5	2.5782265442001707e-7	13.05090492094319
-7.00987101055461	1.7836555789476687e-5	2.723266498194319e-7	13.038683761542707
-6.9916499026966905	1.874246593500206e-5	2.8763179917920613e-7	13.026412962906111
-6.973428794838771	1.9693277989254265e-5	3.0378144824438975e-7	13.014092334524594
-6.9552076869808515	2.0691155163099348e-5	3.2082123292966006e-7	13.00172168529681
-6.936986579122931	2.1738361427147912e-5	3.387991970302617e-7	12.989300823525083
-6.9187654712650115	2.283726601660385e-5	3.577659157887203e-7	12.976829556916659
-6.900544363407092	2.3990348127435932e-5	3.7777462559809226e-7	12.964307692584484
-6.8823232555491725	2.5200201811441435e-5	3.9888136013436716e-7	12.951735037043884
-6.864102147691253	2.646954107807396e-5	4.211450932239001e-7	12.939111396218141
-6.845881039833333	2.7801205211185786e-5	4.4462788876644707e-7	12.926436575435021
-6.827659931975414	2.9198164309103426e-5	4.6939505804753356e-7	12.913710379428927
-6.809438824117494	3.066352505680442e-5	4.95515324790556e-7	12.900932612336788
-6.791217716259575	3.220053673923199e-5	5.230609983129651e-7	12.888103077707965
-6.772996608401654	3.3812597505063894e-5	5.521081551686561e-7	12.8752215784925
-6.754775500543735	3.5503260890714545e-5	5.827368296749945e-7	12.862287917051082
-6.736554392685815	3.727624261451169e-5	6.150312137407573e-7	12.849301895152001
-6.718333284827896	3.9135427651470846e-5	6.490798664302052e-7	12.836263313968182
-6.700112176969976	4.1084877599384556e-5	6.849759337164867e-7	12.823171974087382
-6.681891069112057	4.312883834729303e-5	7.228173788997362e-7	12.81002767550055
-6.663669961254137	4.527174805785973e-5	7.627072241835494e-7	12.796830217612007
-6.645448853396218	4.7518245475474774e-5	8.04753803927728e-7	12.783579399235803
-6.627227745538298	4.9873178572322526e-5	8.490710301152061e-7	12.770275018598298
-6.609006637680379	5.2341613545133284e-5	8.957786705975691e-7	12.756916873335255
-6.590785529822458	5.492884417565131e-5	9.450026407046769e-7	12.743504760497187
-6.572564421964539	5.7640401568348e-5	9.968753088320207e-7	12.730038476551112
-6.554343314106619	6.048206427934261e-5	1.0515358166456148e-6	12.716517817373507
-6.5361222062487	6.345986885089969e-5	1.10913041456834e-6	12.702942578260998
-6.51790109839078	6.658012076643424e-5	1.169812813246768e-6	12.689312553922688
-6.499679990532861	6.984940584130734e-5	1.2337445517192558e-6	12.67562753849159
-6.481458882674941	7.327460206526002e-5	1.3010953830449419e-6	12.661887325513668
-6.4632377748170216	7.686289191285647e-5	1.372043678178194e-6	12.648091707959495
-6.445016666959102	8.06217751386931e-5	1.4467768489121056e-6	12.634240478216684
-6.426795559101182	8.455908207483737e-5	1.52549179074486e-6	12.62033342810096
-6.408574451243262	8.868298744828818e-5	1.6083953465626403e-6	12.606370348849552
-6.3903533433853426	9.300202473698465e-5	1.6957047920668946e-6	12.592351031123485
-6.372132235527423	9.752510108333844e-5	1.7876483439136286e-6	12.578275265013541
-6.3539111276695035	0.00010226151278480981	1.884465691573377e-6	12.564142840038258
-6.335690019811584	0.00010722096138177092	1.986408553961526e-6	12.549953545147288
-6.3174689119536644	0.00011241357036332895	2.093741261932159e-6	12.535707168719565
-6.299247804095745	0.00011784990251248317	2.20674136777155e-6	12.52140349857035
-6.281026696237825	0.00012354097791266952	2.3257002828800914e-6	12.507042321949456
-6.262805588379906	0.00012949829263809656	2.450923944869526e-6	12.492623425545046
-6.2445844805219854	0.0001357338381513197	2.5827335153640446e-6	12.478146595481865
-6.226363372664066	0.00014226012143189393	2.7214661098362107e-6	12.463611617328635
-6.208142264806146	0.00014909018586056015	2.867475560867619e-6	12.449018276096622
-6.189921156948227	0.00015623763288439465	3.0211332162796627e-6	12.434366356242682
-6.171700049090307	0.00016371664448859073	3.182828773632212e-6	12.419655641672342
-6.153478941232388	0.0001715420065017373	3.352971152657947e-6	12.40488591573776
-6.135257833374468	0.000179729132761881	3.5319894072501314e-6	12.390056961249709
-6.117036725516549	0.0001882940901711779	3.720333678696014e-6	12.375168560467802
-6.098815617658629	0.00019725362466821965	3.918476191904159e-6	12.360220495112733
-6.080594509800709	0.0002066251881474506	4.1269122964559315e-6	12.345212546364412
-6.062373401942789	0.0002164269663557801	4.3461615543661224e-6	12.330144494865548
-6.04415229408487	0.00022667790779760645	4.576768876524733e-6	12.315016120725486
-6.02593118622695	0.0002373977536798871	4.81930570986152e-6	12.299827203519362
-6.007710078369031	0.0002486070689298861	5.074371277350854e-6	12.28457752229646
-5.989488970511111	0.000260327274318951	5.342593873066068e-6	12.269266855579692
-5.971267862653192	0.0002725806797261155	5.62463221455774e-6	12.253894981369651
-5.953046754795272	0.0002853905185769804	5.921176854940964e-6	12.238461677148742
-5.934825646937353	0.0002987809834928795	6.232951657141813e-6	12.222966719880052
-5.916604539079433	0.00031277726318760754	6.56071533286348e-6	12.207409886020436
-5.898383431221513	0.0003274055806479601	6.9052630489171465e-6	12.191790951511825
-5.880162323363593	0.00034269323263723693	7.26742810366443e-6	12.176109691795267
-5.861941215505674	0.00035866863055981793	7.648083676425134e-6	12.16036588180594
-5.843720107647754	0.0003753613427268903	8.048144652790373e-6	12.144559295986605
-5.8254989997898345	0.00039280213806355086	8.468569528916713e-6	12.1286897082836
-5.807277891931915	0.0004110230312987696	8.910362397961767e-6	12.11275689215175
-5.7890567840739955	0.00043005732968013347	9.374575021945382e-6	12.096760620563007
-5.770835676216076	0.0004499396812564624	9.862308992453553e-6	12.080700666006859
-5.752614568358156	0.00047070612477145184	1.0374717983689164e-5	12.064576800496875
-5.734393460500236	0.0004923941412132352	1.0913010101538621e-5	12.048388795571324
-5.7161723526423165	0.0005150427070649826	1.1478450332418705e-5	12.032136422303175
-5.697951244784397	0.000538692349302159	1.207236309582261e-5	12.015819451301189
-5.679730136926477	0.0005633852021831392	1.2696134904599788e-5	11.999437652716614
-5.661509029068558	0.0005891650658811427	1.3351217137179237e-5	11.98299079624454
-5.643287921210638	0.0006160774670045802	1.4039128926030085e-5	11.966478651133347
-5.625066813352719	0.0006441697210557212	1.4761460166873868e-5	11.949900986190716
-5.606845705494799	0.0006734909968758216	1.5519874653256382e-5	11.933257569781242
-5.58862459763688	0.0007040923831281771	1.6316113341264692e-5	11.916548169841283
-5.57040348977896	0.0007360269568684644	1.715199774934688e-5	11.899772553875994
-5.55218238192104	0.0007693498542548433	1.802943349832417e-5	11.882930488975354
-5.53396127406312	0.0008041183434484432	1.89504139969014e-5	11.866021741807913
-5.515740166205201	0.000840391899757733	1.991702427809103e-5	11.849046078636327
-5.497519058347281	0.0008782322830785137	2.0931444992203066e-5	11.832003265319132
-5.479297950489362	0.0009177036176837453	2.1995956562203713e-5	11.814893067317948
-5.461076842631442	0.000958872474416015	2.3112943507423908e-5	11.797715249704684
-5.442855734773523	0.0010018079553372247	2.4284898941823232e-5	11.780469577164697
-5.424634626915603	0.0010465817808896173	2.551442925315801e-5	11.763155814008737
-5.406413519057684	0.0010932683796226938	2.6804258969663645e-5	11.745773724176281
-5.388192411199763	0.001141944980540318	2.81572358209928e-5	11.728323071244459
-5.369971303341844	0.0011926917081236514	2.957633600043911e-5	11.710803618431605
-5.351750195483924	0.0012455916800844877	3.1064669635606025e-5	11.693215128609095
-5.333529087626005	0.001300731107903665	3.262548647495618e-5	11.675557364309666
-5.315307979768085	0.0013581994002091601	3.4262181797889465e-5	11.657830087727389
-5.297086871910166	0.0014180892690498915	3.597830255617461e-5	11.640033060735028
-5.278865764052246	0.0014804968391176963	3.777755375487365e-5	11.622166044883382
-5.2606446561943265	0.0015455217599737272	3.966380508102996e-5	11.604228801419989
-5.242423548336407	0.0016132673213301253	4.164109778873931e-5	11.58622109128544
-5.2242024404784875	0.0016838405714439376	4.3713651849363495e-5	11.568142675132192
-5.205981332620567	0.0017573524386716407	4.588587337596549e-5	11.549993313324975
-5.1877602247626475	0.0018339178562407756	4.816236233126177e-5	11.53177276595897
-5.169539116904728	0.001913655890284003	5.0547920528626756e-5	11.513480792861412
-5.1513180090468085	0.001996689871191317	5.304755993601952e-5	11.495117153601797
-5.133096901188889	0.0020831475283258176	5.5666511292828014e-5	11.476681607505675
-5.114875793330969	0.0021731611281524113	5.8410233050063356e-5	11.458173913661122
-5.09665468547305	0.0022668676158245893	6.128442064442621e-5	11.439593830930276
-5.07843357761513	0.0023644087602754677	6.429501611720531e-5	11.42094111795625
-5.060212469757211	0.0024659313028562264	6.744821808909096e-5	11.402215533178678
-5.04199136189929	0.0025715871095638413	7.075049210243591e-5	11.383416834840858
-5.023770254041371	0.002681533326895578	7.420858134255242e-5	11.364544781001488
-5.005549146183451	0.0027959325413713385	7.782951775016069e-5	11.345599129546647
-4.987328038325532	0.002914952942755873	8.162063353721937e-5	11.32657963819686
-4.969106930467612	0.0030387684910178825	8.558957311869581e-5	11.30748606452799
-4.950885822609693	0.003167559087048559	8.974430547316257e-5	11.28831816597112
-4.932664714751773	0.0033015107471776736	9.409313694536138e-5	11.269075699834953
-4.914443606893854	0.00344081578150163	9.864472450419739e-5	11.249758423309343
-4.896222499035934	0.0035856729760516274	0.00010340808946979267	11.230366093488318
-4.878001391178014	0.0037362877788141412	0.00010839263172381086	11.210898467370821
-4.859780283320094	0.0038928724896235903	0.00011360814441715723	11.191355301883172
-4.841559175462175	0.004055646453932311	0.00011906482918980895	11.171736353889063
-4.823338067604255	0.0042248362604653715	0.00012477331191761165	11.152041380199758
-4.805116959746336	0.004400675942765475	0.00013074465900118155	11.132270137597253
-4.786895851888416	0.004583407184618207	0.00013699039421254735	11.112422382836703
-4.768674744030497	0.004773279529355377	0.00014352251611498537	11.092497872670119
-4.750453636172577	0.004970550593023034	0.00015035351607244887	11.072496363856855
-4.732232528314658	0.005175486281391601	0.0001574963968645615	11.052417613179655
-4.714011420456738	0.005388361010788866	0.0001649646919239556	11.032261377460776
-4.695790312598818	0.005609457932723788	0.0001727724852128159	11.012027413573371
-4.677569204740898	0.0058390691622667145	0.00018093443175551123	10.991715478466826
-4.659348096882979	0.006077496010136218	0.00018946577884498654	10.971325329171284
-4.641126989025059	0.006325049218456176	0.00019838238794027253	10.950856722824332
-4.6229058811671395	0.006582049200110245	0.00020770075727310485	10.930309416679544
-4.60468477330922	0.006848826281646534	0.00021743804518163879	10.9096831681339
-4.5864636654513005	0.007125720949639983	0.00022761209418964575	10.888977734733622
-4.568242557593381	0.007413084100455736	0.00023824145584964583	10.868192874201462
-4.550021449735461	0.007711277293303374	0.0002493454163686594	10.84732834445079
-4.531800341877541	0.008020673006497982	0.0002609440230355437	10.826383903605176
-4.5135792340196215	0.008341654896816432	0.00027305811146892053	10.805359310018265
-4.495358126161702	0.00867461806183006	0.0002857093337049389	10.784254322289874
-4.477137018303782	0.00901996930509398	0.0002989201871441273	10.763068699291063
-4.458915910445863	0.009378127404053738	0.0003127140443771642	10.741802200180594
-4.440694802587943	0.009749523380516358	0.0003271151839085964	10.720454584427575
-4.422473694730024	0.010134600773537637	0.0003421488217988152	10.699025611828985
-4.404252586872104	0.010533815914548477	0.00035784114424338955	10.677515042535354
-4.386031479014185	0.010947638204548735	0.0003742193411101829	10.655922637073347
-4.367810371156265	0.011376550393156824	0.00039131164045364084	10.634248156360623
-4.349589263298345	0.011821048859332899	0.0004091473440260015	10.612491361737645
-4.331368155440425	0.01228164389353857	0.0004277568638057465	10.590652014982533
-4.313147047582506	0.01275885998111385	0.0004471717595621522	10.568729878344637
-4.294925939724586	0.013253236086610274	0.00046742477747655474	10.546724714556863
-4.276704831866667	0.0137653259388437	0.0004885498898389255	10.524636286870324
-4.258483724008747	0.014295698316365795	0.0005105823358398182	10.502464359070876
-4.240262616150828	0.014844937333094438	0.0005335586634763204	10.480208695513719
-4.222041508292908	0.015413642723770557	0.0005575167725914856	10.457869061142024
-4.203820400434989	0.016002430128943923	0.0005824959590656232	10.435445221513994
-4.185599292577068	0.016611931379142648	0.0006085369601776011	10.4129369428342
-4.16737818471915	0.017242794777881362	0.0006356820011550971	10.390343991977476
-4.149157076861229	0.017895685383129058	0.0006639748429303595	10.367666136518887
-4.1309359690033105	0.018571285286864074	0.0006934608311198065	10.344903144758696
-4.11271486114539	0.01927029389230907	0.0007241869462431855	10.322054785756556
-4.09449375328747	0.019993428188431413	0.0007562018551998111	10.29912082935769
-4.076272645429551	0.020741423021256217	0.0007895559640161852	10.27610104622409
-4.058051537571631	0.021515031361560636	0.0008243014718812439	10.252995207865993
-4.039830429713712	0.02231502456845143	0.000860492426483093	10.229803086669095
-4.021609321855792	0.02314219264836416	0.0008981847806605906	10.206524455935705
-4.003388213997873	0.02399734450892694	0.0009374364503836673	10.183159089905589
-3.9851671061399525	0.02488130820721089	0.0009783073740728808	10.159706763799173
-3.966945998282034	0.025794931191776293	0.0010208595732711212	10.13616725384296
-3.9487248904241135	0.026739080537979527	0.0010651572146756598	10.112540337313169
-3.930503782566195	0.027714643175906013	0.001111266673541014	10.08882579256327
-3.9122826747082744	0.028722526110378684	0.0011592565984604865	10.065023399060694
-3.894061566850354	0.02976365663236346	0.0012091979775315145	10.041132937427273
-3.8758404589924353	0.030838982521166767	0.0012611642059132424	10.017154189472974
-3.857619351134515	0.0319494722367046	0.0013152311547769565	9.993086938235582
-3.8393982432765963	0.03309611510120584	0.0013714772416554104	9.968930968015705
-3.821177135418676	0.03427992146962226	0.0014299835021898584	9.944686064420209
-3.8029560275607572	0.035501922888011656	0.001490833663275533	9.920352014402923
-3.784734919702837	0.036763172239134785	0.0015541142176039367	9.895928606298112
-3.766513811844918	0.03806474387454475	0.0016199144995965157	9.87141562987084
-3.7482927039869978	0.039407733732319615	0.0016883267627264254	9.846812876351121
-3.7300715961290773	0.040793259439709066	0.0017594462582187094	9.822120138486667
-3.7118504882711587	0.04222246039975342	0.0018333713151207289	9.79733721057542
-3.6936293804132383	0.04369649786118228	0.0019102034217305603	9.772463888519928
-3.6754082725553197	0.04521655497058812	0.001990047308370138	9.747499969864686
-3.6571871646973992	0.04678383680610193	0.00207301103148519	9.722445253851461
-3.6389660568394806	0.0483995703915917	0.0021592060590562207	9.697299541459113
-3.62074494898156	0.05006500469052273	0.0022487473572971274	9.672062635452551
-3.6025238411236415	0.05178141057853691	0.0023417534786179302	9.646734340435769
-3.584302733265721	0.053550080793798915	0.0024383466508274537	9.621314462898432
-3.5660816254078007	0.05537232986412214	0.0025386528675428468	9.595802811268184
-3.547860517549882	0.05724949400995022	0.0026428019797783784	9.570199195959459
-3.5296394096919617	0.05918293102217523	0.0027509277886739727	9.544503429430664
-3.511418301834043	0.06117402011378152	0.0028631681393286087	9.51871532623489
-3.4931971939761226	0.06322416174431318	0.002979665015694746	9.492834703075307
-3.474976086118204	0.06533477741615061	0.0031005646364902295	9.466861378861521
-3.4567549782602836	0.06750730944152948	0.0032260175520793634	9.440795174762457
-3.438533870402365	0.06974322067934613	0.0033561787422697435	9.414635914272658
-3.4203127625444445	0.07204399424051612	0.0034912077149711297	9.388383423260159
-3.402091654686524	0.07441113316107863	0.003631268605655374	9.362037530035805
-3.3838705468286054	0.07684616004177841	0.003776530277557309	9.335598065406296
-3.365649438970685	0.07935061665319078	0.003927166422542753	9.309064862745743
-3.3474283311127664	0.08192606350522133	0.004083355662581776	9.282437758047937
-3.329207223254846	0.08457407938004186	0.004245281651741983	9.255716589999475
-3.3109861153969273	0.08729626082729643	0.004413133178629846	9.228901200041163
-3.292765007539007	0.09009422162056821	0.004587104269190937	9.201991432435827
-3.2745438996810883	0.09296959217402215	0.004767394289780749	9.174987134337009
-3.256322791823168	0.09592401891823932	0.004954208050417831	9.147888155854961
-3.2381016839652492	0.09895916363415264	0.005147755908112037	9.120694350132158
-3.219880576107329	0.10207670274409873	0.005348253870175589	9.09340557341157
-3.2016594682494084	0.1052783265589034	0.005555923697398194	9.066021685111503
-3.1834383603914898	0.1085657384801236	0.005770993006985211	9.038542547896915
-3.1652172525335693	0.11194065415640547	0.005993695375130524	9.010968027759175
-3.1469961446756507	0.11540480059301485	0.006224270439107764	8.98329799409372
-3.1287750368177303	0.11895991521354783	0.006462963998751839	8.955532319771773
-3.1105539289598116	0.12260774487309847	0.00671002811719134	8.927670881228993
-3.0923328211018912	0.12635004482177903	0.006965721220702829	8.899713558538958
-3.0741117132439726	0.13018857761799868	0.007230308197532392	8.871660235505217
-3.055890605386052	0.1341251119904109	0.007504060495546949	8.843510799735297
-3.0376694975281318	0.13816142164806589	0.007787256218548242	8.81526514273451
-3.019448389670213	0.14229928403778125	0.008080180221097695	8.786923159990197
-3.0012272818122927	0.14654047904823	0.008383124201685162	8.758484751060957
-2.983006173954374	0.15088678766000393	0.008696386794066044	8.72994981966842
-2.9647850660964536	0.15533999054105174	0.009020273656594156	8.701318273786315
-2.946563958238535	0.1599018665871241	0.009355097559365708	8.672590025738868
-2.9283428503806146	0.16457419140655882	0.009701178468990258	8.643764992293525
-2.910121742522696	0.16935873574900112	0.010058843630784114	8.614843094759673
-2.8919006346647755	0.17425726387788026	0.010428427648206996	8.58582425908458
-2.873679526806855	0.17927153188617917	0.010810272559313813	8.55670841595821
-2.8554584189489365	0.18440328595541242	0.011204727910031286	8.527495500916313
-2.837237311091016	0.18965426055743936	0.011612150824036242	8.498185454438236
-2.8190162032330974	0.19502617659943972	0.012032906069010339	8.468778222061463
-2.800795095375177	0.20052073951165272	0.012467366119060519	8.439273754482091
-2.7825739875172584	0.20613963727833923	0.012915911213052026	8.409672007674214
-2.764352879659338	0.2118845384117575	0.013378929408646085	8.379972942991172
-2.7461317718014193	0.217757089869965	0.013856816631776979	8.350176527288747
-2.727910663943499	0.22375891491820415	0.014349976721339752	8.320282733033531
-2.7096895560855785	0.22989161093501098	0.014858821468829619	8.290291538429203
-2.69146844822766	0.23615674716291502	0.015383770652683919	8.260202927530216
-2.6732473403697394	0.24255586240505084	0.015925252067074833	8.23001689036428
-2.655026232511821	0.2490904626681072	0.016483701544870236	8.199733423060785
-2.6368051246539004	0.2557620187526315	0.017059562974525155	8.169352527974329
-2.6185840167959817	0.2625719637916303	0.01765328831060802	8.138874213814889
-2.6003629089380613	0.26952169073875376	0.01826533757771718	8.108298495775784
-2.5821418010801427	0.2766125498071812	0.018896178867477367	8.077625395671426
-2.5639206932222223	0.28384584586076866	0.019546288328382205	8.046854942069928
-2.545699585364302	0.29122283575864794	0.02021615014815708	8.015987170431604
-2.527478477506383	0.29874472565537447	0.020906256528397504	7.9850221232502365
-2.509257369648463	0.30641266825792957	0.021617107651180786	7.953959850191846
-2.491036261790544	0.314227760042054	0.022349211637360866	7.922800408247927
-2.4728151539326237	0.3221910384292213	0.023103084496288517	7.89154386187295
-2.454594046074705	0.3303034789272291	0.023879250066628936	7.860190283142348
-2.4363729382167847	0.33856599223623796	0.02467823994803458	7.828739751901642
-2.418151830358866	0.34697942132286635	0.025500593423351172	7.797192355923122
-2.3999307225009456	0.355544538464975	0.026346857371099618	7.7655481910610495
-2.381709614643027	0.3642620422700774	0.027217586167928097	7.733807361416128
-2.3634885067851066	0.37313255466995304	0.028113341580768423	7.701969979496563
-2.345267398927186	0.3821566178949372	0.029034692648421342	7.670036166383938
-2.3270462910692675	0.39133469143071387	0.029982215552266316	7.63800605190332
-2.308825183211347	0.40066714896125055	0.030956493475864884	7.605879774791901
-2.2906040753534285	0.4101542753015026	0.03195811645315441	7.573657482877494
-2.272382967495508	0.41979626332310593	0.03298768120498676	7.541339333253216
-2.2541618596375894	0.42959321087737457	0.034045790963750114	7.5089254924590385
-2.235940751779669	0.43954511771918114	0.0351330552858254	7.476416136662194
-2.2177196439217504	0.4496518824362997	0.036250089851618116	7.4438114518476075
-2.19949853606383	0.459913299387952	0.03739751625294982	7.411111634004273
-2.1812774282059095	0.47032905565727123	0.03857596176755483	7.378316889318363
-2.163056320347991	0.4808987280223258	0.03978605912048526	7.345427434369293
-2.1448352124900705	0.4916217799499516	0.04102844623219966	7.3124434963246685
-2.126614104632152	0.5024975586180909	0.042303765953120645	7.279365313149731
-2.1083929967742314	0.5135252919701664	0.04361266578450953	7.246193133802689
-2.090171888916313	0.5247040858084047	0.04495579758543691	7.212927218450975
-2.0719507810583924	0.5360329209294121	0.04633381726570664	7.1795678386761335
-2.0537296732004737	0.5475106503093292	0.04774738446457956	7.14611527769586
-2.0355085653425533	0.5591359963419276	0.049197162215148235	7.112569830575994
-2.017287457484633	0.5709075481368542	0.05068381659425299	7.0789318044529805
-1.9990663496267143	0.5828237588830267	0.05220801635779994	7.0452015187620525
-1.9808452417687938	0.5948829432828926	0.05377043256144441	7.011379305462854
-1.9626241339108752	0.607083275063476	0.05537173816650311	6.977465509272388
-1.9444030260529548	0.6194227845700115	0.0570126076310775	6.943460487898376
-1.9261819181950361	0.6318993564487339	0.05869371648633531	6.909364612281544
-1.9079608103371157	0.6445107274241312	0.060415740897951035	6.875178266835698
-1.889739702479197	0.6572544841771226	0.06217935721266894	6.840901849694375
-1.8715185946212767	0.6701280613305032	0.06398524149004976	6.806535772961196
-1.8532974867633563	0.683128739547423	0.06583406901944398	6.77208046295984
-1.8350763789054376	0.6962536437500251	0.06772651382220657	6.737536360498272
-1.8168552710475172	0.7094997414628677	0.06966324813934596	6.7029039211201775
-1.7986341631895986	0.7228638412893884	0.07164494190459657	6.668183615376724
-1.7804130553316782	0.7363425915263211	0.0736722622031962	6.633375929090984
-1.7621919474737595	0.7499324789223705	0.07574587271638292	6.598481363630887
-1.743970839615839	0.763629827588135	0.07786643315193877	6.563500436185025
-1.7257497317579205	0.7774307980624902	0.08003459866093401	6.528433680039035
-1.7075286239	0.7913313865428726	0.08225101924089838	6.493281644865674
-1.6893075160420814	0.805327424283167	0.08451633912576559	6.45804489700267
-1.671086408184161	0.819414577168319	0.08683119616282137	6.4227240197513416
-1.6528653003262406	0.833588345468431	0.08919622117704934	6.387319613665069
-1.634644192468322	0.8478440637805953	0.09161203732318679	6.3518322968522165
-1.6164230846104015	0.8621769011623674	0.09407925942594088	6.316262705275346
-1.5982019767524829	0.8765818614631073	0.09659849330871553	6.280611493058093
-1.5799808688945625	0.8910537838585371	0.09917033511136719	6.244879332795229
-1.5617597610366438	0.9055873435933797	0.1017953705974986	6.209066915862622
-1.5435386531787234	0.9201770529377669	0.10447417445165544	6.173174952741829
-1.5253175453208048	0.9348172623605109	0.10720730956723151	6.137204173331567
-1.5070964374628844	0.9495021619261192	0.10999532632537785	6.1011553272800825
-1.488875329604964	0.9642257829175498	0.11283876186578226	6.065029184307148
-1.4706542217470453	0.9789819996912721	0.11573813934978155	6.028826534543218
-1.4524331138891249	0.9937645317650923	0.11869396721662594	5.992548188856185
-1.4342120060312062	1.0085669461459477	0.12170673843345674	5.956194979197392
-1.4159908981732858	1.0233826598981732	0.1247769297399055	5.919767758940847
-1.3977697903153672	1.0382049429563351	0.12790500088796733	5.883267403229622
-1.3795486824574468	1.053026921184915	0.1310913938779679	5.846694809326587
-1.3613275745995281	1.0678415796867804	0.13433653219155156	5.8100508969636815
-1.3431064667416077	1.0826417663634098	0.13764082002241335	5.773336608702508
-1.3248853588836873	1.0974201957268361	0.1410046415058396	5.736552910290004
-1.3066642510257687	1.1121694529653432	0.1444283599477874	5.6997007910230675
-1.2884431431678482	1.1268819982632672	0.1479123170546854	5.662781264110511
-1.2702220353099296	1.1415501713758918	0.1514568321647103	5.625795367045347
-1.2520009274520092	1.1561661964581025	0.15506220148174996	5.588744161973109
-1.2337798195940906	1.1707221871468283	0.15872869731290878	5.5516287360664895
-1.2155587117361701	1.185210151896729	0.16245656731079408	5.514450201901877
-1.1973376038782515	1.199621999566081	0.16624603372153357	5.4772096978353835
-1.179116496020331	1.2139495452536666	0.17009729263967918	5.439908388389639
-1.1608953881624107	1.228184516380193	0.1740105132711515	5.402547464631731
-1.142674280304492	1.2423185590146182	0.17798583720536346	5.365128144558449
-1.1244531724465716	1.2563432444416756	0.18202337769762547	5.327651673489048
-1.106232064588653	1.2702500759631707	0.18612321896316786	5.290119324445933
-1.0880109567307326	1.2840304959338011	0.19028541548379502	5.252532398551692
-1.069789848872814	1.297675893021458	0.19450999132858135	5.214892225414928
-1.0515687410148935	1.3111776096909202	0.19879693948964292	5.177200163529119
-1.0333476331569749	1.3245269498999956	0.2031462212344332	5.1394576006584645
-1.0151265252990544	1.3377151870067427	0.2075577654755642	5.1016659542385066
-0.9969054174411358	1.350733571875944	0.2120314681596892	5.063826671764997
-0.9786843095832154	1.3635733411806776	0.2165671916764255	5.02594123119205
-0.960463201725295	1.376225725888939	0.2211647642888077	4.98801114132609
-0.9422420938673763	1.3886819599253628	0.2258239795863651	4.95003794221539
-0.9240209860094559	1.4009332890030173	0.23054459596216936	4.912023205548188
-0.9057998781515373	1.4129709796101375	0.2353263361151054	4.873968535039615
-0.8875787702936169	1.4247863281467188	0.24016888657852614	4.835875566827784
-0.8693576624356982	1.4363706701943242	0.2450718972766605	4.797745969855215
-0.8511365545777778	1.4477153899141637	0.2500349811098376	4.759581446260859
-0.8329154467198592	1.4588119295563926	0.25505771356987905	4.721383731761029
-0.8146943388619388	1.4696517990714266	0.2601396323867994	4.6831545960306284
-0.7964732310040183	1.4802265858090955	0.2652802372078624	4.644895843081405
-0.7782521231460997	1.4905279642926796	0.27047898931040487	4.606609311632874
-0.7600310152881793	1.500547706055448	0.27573531134922746	4.56829687548495
-0.7418099074302607	1.5102776895236554	0.2810485871399524	4.52996044388
-0.7235887995723402	1.5197099099331242	0.28641816147912863	4.491601961863496
-0.7053676917144216	1.528836489263293	0.2918433400023399	4.4532234106346955
-0.6871465838565012	1.5376496861760955	0.29732338908112	4.414826807897328
-0.6689254759985825	1.5461419059409502	0.30285753575981006	4.376414208196918
-0.6507043681406621	1.5543057103323985	0.3084449677330465	4.3379877032544325
-0.6324832602827417	1.5621338274836978	0.3140848333649079	4.299549422290886
-0.6142621524248231	1.5696191616792987	0.31977624175049024	4.2611015323408346
-0.5960410445669027	1.5767548030729523	0.32551826282060725	4.222646238563795
-0.577819936708984	1.5835340373084241	0.331309927490441	4.184185784533828
-0.5595988288510636	1.5899503550340102	0.337150227852634	4.145722452530629
-0.541377720993145	1.5959974612864256	0.3430381174155789	4.107258563808874
-0.5231566131352245	1.6016692847338767	0.3489725113873181	4.0687964788648365
-0.5049355052773059	1.606959986754413	0.3549522870055866	4.0303385976806965
-0.4867143974193855	1.6118639703377973	0.3609762839143786	3.9918873599599722
-0.4684932895614651	1.616375888792203	0.3670433045872744	3.953445245349907
-0.45027218170354644	1.620490654237404	0.37315211479807986	3.915014773643464
-0.432051073845626	1.6242034458691093	0.3793014441384945	3.876598504969233
-0.4138299659877074	1.6275097179763343	0.3854899865834718	3.838199039959107
-0.39560885812978697	1.6304052076983702	0.3917164011037795	3.799819019906047
-0.3773877502718683	1.6328859424985174	0.3979793123261673	3.7614611268909313
-0.3591666424139479	1.634948247346676	0.40427731124071586	3.7231280839002867
-0.3409455345560293	1.6365887515878574	0.41060895595527164	3.6848226549159526
-0.32272442669810886	1.6378043954852792	0.4169727724967919	3.6465476449845973
-0.3045033188401902	1.6385924364212556	0.4233672556589487	3.608305900264747
-0.2862822109822698	1.6389504547407379	0.42979086989592624	3.570100308045962
-0.2680611031243494	1.6388763592257698	0.43624205026142654	3.5319337967485755
-0.24983999526643075	1.6383683921825254	0.4427192033927762	3.4938093358884945
-0.23161888740851033	1.6374251341334283	0.4492207085388503	3.4557299360233387
-0.2133977795505917	1.636045508096048	0.455744918631526	3.417698648662294
-0.19517667169267128	1.6342287834391023	0.46229016139956325	3.379718566145767
-0.17695556383475264	1.6319745793073448	0.4688547405237379	3.341792821501741
-0.15873445597683222	1.6292828675969346	0.47543693683267474	3.303924588257849
-0.14051334811891358	1.626153975479065	0.4820350095377228	3.2661170802281263
-0.12229224026099317	1.6225885874576065	0.4886471975059773	3.228373551260507
-0.10407113240307275	1.618587746954411	0.49527172056997726	3.190697294949317
-0.08585002454515411	1.6141528574119501	0.5019067808728673	3.153091644305165
-0.0676289166872337	1.6092856829123932	0.5085505642471727	3.1155599713951654
-0.04940780882931506	1.6039883482985928	0.5152012416261483	3.078105686931935
-0.031186700971394643	1.598263338798258	0.5218569704856983	3.0407322398252123
-0.012965593113476004	1.5921134991464463	0.5285158963151707	3.003443116693049
0.005255514744444412	1.5855420321985019	0.5351761541155552	2.9662418413206213
0.02347662260236305	1.5785524970380553	0.541835869922786	2.9291319740811237
0.041697730460283466	1.5711488065721646	0.548493162354657	2.892117111302358
0.05991883831820388	1.5633352246178482	0.555146144179052	2.8552008845880623
0.07813994617612252	1.5551163624785627	0.5617929239016023	2.818386960087734
0.09636105403404294	1.5464971750127567	0.5684316073706208	2.781679037714624
0.11458216189196158	1.5374829561974188	0.5750602993971345	2.7450808503109507
0.132803269749882	1.528079334190032	0.5816771053878382	2.7085961627582242
0.15102437760780063	1.5182922658940896	0.5882801329886671	2.6722287710321355
0.16924548546572105	1.5081280310338308	0.5948674937367067	2.6359825012003
0.18746659332363969	1.497593225744863	0.6014373047180904	2.5998612083612183
0.2056877011815601	1.4866947556891006	0.6079876902294901	2.563868775524167
0.22390880903948052	1.475439828702438	0.6145167834407972	2.5280091124278936
0.24212991689739916	1.4638359469853324	0.6210227280565547	2.4922861542972754
0.26035102475531957	1.4518908988472816	0.6275036799736753	2.456703860536988
0.2785721326132382	1.4396127500170053	0.6339578089329663	2.4212662133607723
0.2967932404711586	1.4270098345313933	0.6403833001619771	2.385977216355629
0.31501434832907727	1.4140907452168587	0.6467783560066668	2.3508408929795706
0.3332354561869977	1.400864323778105	0.6531411975494068	2.3158612849924185
0.3514565640449163	1.387339650509844	0.6594700662108017	2.2810424508186666
0.36967767190283674	1.3735260336479715	0.6657632253328735	2.2463884638415257
0.3878987797607554	1.359432998377775	0.67201896174111	2.2119034106278743
0.4061198876186758	1.3450702755170774	0.6782355872829542	2.177591389083082
0.4243409954765962	1.3304477898934532	0.6844114403402863	2.143456506535598
0.44256210333451484	1.3155756484351517	0.6905448873135192	2.1095028777508515
0.46078321119243526	1.3004641279960136	0.6966343240749462	2.07573462287414
0.4790043190503539	1.2851236629353924	0.7026781773890189	2.0421558653024445
0.4972254269082743	1.2695648324746678	0.7086749062972952	2.0087707294851285
0.515446534766193	1.2537983478525945	0.7146230034658212	1.9755833386539454
0.5336676426241134	1.2378350393017534	0.7205209964928153	1.9425978124819372
0.551888750482032	1.221685842869631	0.726367449174522	1.9098182646725295
0.5701098583399524	1.2053617871073818	0.7321609627272319	1.8772488004786858
0.5883309661978728	1.1888739796503351	0.737900176963487	1.8448935141533302
0.6065520740557915	1.172233593714143	0.7435837714206048	1.8127564863316854
0.6247731819137119	1.1554518545309023	0.7492104664397091	1.780841781346698
0.6429942897716305	1.1385400257497675	0.7547790241935521	1.7491534444789094
0.661215397629551	1.1215093958265197	0.7602882496615081	1.717695499142101
0.6794365054874696	1.1043712644267245	0.7657369915501959	1.686471944006455
0.69765761334539	1.0871369288671051	0.7711241431583076	1.6554867500610857
0.7158787212033086	1.069817670619594	0.7764486431842976	1.6247438576179887
0.7340998290612291	1.0524247419024793	0.7817094764757107	1.5942471732597636
0.7523209369191495	1.0349693523827543	0.7869056747190256	1.5640005667334234
0.7705420447770681	1.0174626560137732	0.7920363170690017	1.534007867793354
0.7887631526349885	0.9999157380315804	0.7971005307166362	1.5042728629959867
0.8069842604929072	0.9823396021333881	0.8020974913949415	1.474799292449653
0.8252053683508276	0.964745157860925	0.8070264238218826	1.4455908465230223
0.8434264762087462	0.9471432082108748	0.8118866020799334	1.4166511625155065
0.8616475840666666	0.9295444374944442	0.8166773499318164	1.3879838212939295
0.8798686919245853	0.9119593994669355	0.8213980410721344	1.3595923438991995
0.8980897997825057	0.8943985057481978	0.8260480993147011	1.331480188127731
0.9163109076404261	0.8768720145534576	0.8306269987155276	1.3036507450918002
0.9345320154983447	0.8593900197539401	0.8351342636315169	1.2761073357641692
0.9527531233562652	0.8419624402852541	0.8395694687150708	1.2488532075114414
0.9709742312141838	0.8245990099213785	0.8439322388448998	1.221891530622212
0.9891953390721042	0.8073092674304174	0.8482222489934977	1.1952253948347593
1.0074164469300229	0.7901025471280665	0.8524392240318113	1.1688578058705579
1.0256375547879433	0.7729879698433972	0.8565829384717966	1.1427916819793749
1.043858662645862	0.7559744343106587	0.86065321614764	1.117029850502185
1.0620797705037823	0.7390706089997128	0.8646499298365716	1.0915750444580554
1.080300878361701	0.7222849243968739	0.8685730008202716	1.0664298991618342
1.0985219862196214	0.7056255657465922	0.8724223983880185	1.041596948879154
1.1167430940775418	0.6891004662634188	0.8761981392828141	1.0170786235256062
1.1349642019354604	0.6727173008227467	0.8799002870918267	0.992877245417294
1.1531853097933809	0.656483480137263	0.8835289515826145	0.9689950260795805
1.1714064176512995	0.6404061454254748	0.8870842879866496	0.9454340631216736
1.18962752550922	0.6244921635769156	0.890566496231812	0.9221963371839661
1.2078486333671385	0.6087481228180458	0.893975820125549	0.8992837089659892
1.226069741225059	0.5931803288811821	0.8973125464905429	0.8766979163420344
1.2442908490829776	0.5777948016780989	0.9005770042547546	0.854440571572302
1.262511956940898	0.5625972724784276	0.9037695634978328	0.8325131586168937
1.2807330647988184	0.5475931815919974	0.9068906344559128	0.8109170305601554
1.298954172656737	0.5327876765531556	0.909940666486918	0.7896534071529029
1.3171752805146575	0.518185610803922	0.912920146998526	0.7687233724799777
1.3353963883725761	0.5037915428716957	0.9158296003410143	0.748127872760285
1.3536174962304965	0.4896097360362379	0.9186695866672623	0.7278677142866181
1.3718386040884152	0.4756441584795912	0.9214407007622065	0.7079435615123619
1.3900597119463356	0.4618984839114795	0.9241435708441111	0.6883559352918119
1.4082808198042542	0.44837609266182277	0.9267788573400185	0.669105211280941
1.4265019276621747	0.4350800732309885	0.9293472516377999	0.6501916185049135
1.444723035520095	0.42201322428754295	0.9318494748172111	0.6316152380986791
1.4629441433780137	0.4091780571022099	0.9342862763624099	0.6133760022264063
1.4811652512359341	0.3965767984061337	0.9366584328583644	0.5954736931854729
1.4993863590938528	0.3842113936604896	0.9389667466736082	0.577907942700138
1.5176074669517732	0.372083510723872	0.9412120446317822	0.5606782314098049
1.5358285748096918	0.3601945439031997	0.9433951766743904	0.5437838885564172
1.5540496826676122	0.3485456183729916	0.9455170145171963	0.5272240918748748
1.5722707905255309	0.3371375949475368	0.9475784503026436	0.5109978676901786
1.5904918983834513	0.32597107518969715	0.9495803952506778	0.495104091224397
1.6087130062413717	0.3150464068396417	0.9515237783102993	0.4795414871160053
1.6269341140992903	0.30436368954634574	0.9534095448141489	0.46430863015378643
1.6451552219572108	0.2939227808842695	0.95523865513838	0.4494039462267217
1.6633763298151294	0.2837233026372896	0.9570120833700254	0.43482571349104177
1.6815974376730498	0.27376464733159267	0.9587308159840148	0.4205720637546406
1.6998185455309684	0.2640459849990986	0.9603958505319413	0.40664098407890104
1.7180396533888889	0.25456627015266164	0.9620081943446174	0.39303031859696247
1.7362607612468075	0.24532424895429372	0.9635688632503869	0.379737770547269
1.754481869104728	0.2363184665574174	0.9650788803111059	0.3667609045201494
1.7727029769626466	0.22754727460428548	0.9665392745776149	0.3540971489150754
1.790924084820567	0.21900883885958677	0.9679510798664646	0.3417437986051523
1.8091451926784874	0.21070114696142284	0.9693153335595674	0.329698017805109
1.827366300536406	0.20262201627092047	0.9706330754283728	0.3179568431382888
1.8455874083943264	0.19476910180191886	0.9719053464840758	0.30651718689745605
1.863808516252245	0.18713990421243665	0.9731331878552817	0.2953758404939565
1.8820296241101655	0.17973177783980532	0.9743176396944678	0.2845294780886676
1.9002507319680841	0.17254193876177482	0.9754597401144824	0.27397466039814933
1.9184718398260046	0.16556747286614915	0.976560524156241	0.26370783866840747
1.9366929476839232	0.15880534391201273	0.9776210227886762	0.25372535880850267
1.9549140555418436	0.1522524015659119	0.9786422619419198	0.24402346567534317
1.973135163399764	0.14590538939699016	0.9796252615745795	0.23459830750097246
1.9913562712576827	0.13976095281542555	0.9805710347759039	0.2254459404527861
2.009577379115603	0.13381564693916737	0.9814805869035153	0.21656233331691227
2.0277984869735217	0.1280659443744856	0.9823549147573074	0.2079433722946486
2.046019594831442	0.122508242896469	0.9831950057900081	0.199584865901229
2.0642407026893608	0.11713887301620574	0.9840018373548146	0.1914825499562475
2.082461810547281	0.11195410542204343	0.9847763759904209	0.18363209265438363
2.1006829184052	0.10695015828297372	0.9855195767436628	0.17602909970522795
2.1189040262631202	0.10212320440287925	0.9862323825299217	0.16866911953044395
2.1371251341210407	0.09746937821507728	0.9869157235313396	0.16154764850670586
2.1553462419789593	0.0929847826072745	0.9875705166328136	0.15466013624240343
2.1735673498368797	0.08866549556779013	0.9881976648956587	0.14800199087628896
2.1917884576947984	0.08450757664464525	0.9887980570687427	0.14156858438613446
2.2100095655527188	0.08050707320975725	0.9893725671368259	0.1353552578954147
2.2282306734106374	0.07666002652134196	0.989922053905759	0.12935732696627947
2.246451781268558	0.07296247757819252	0.9904473606241256	0.12357008686698431
2.2646728891264765	0.0694104727604028	0.9909493146408409	0.11798881780228258
2.282893996984397	0.06600006925164692	0.9914287270981618	0.11260879009534351
2.3011151048423173	0.06272734023899673	0.9918863926594924	0.1074252693101721
2.319336212700236	0.05958837988682397	0.9923230892713187	0.10243352130350088
2.3375573205581563	0.056579308082138624	0.9927395779585435	0.09762881719581777
2.355778428416075	0.0536962749493064	0.9931366026524473	0.09300643825125088
2.3739995362739954	0.05093546513278113	0.9935148900504502	0.08856168065650893
2.392220644131914	0.04829310184715574	0.9938751495068049	0.08428986018959816
2.4104417519898345	0.04576545069440385	0.9942180729533115	0.08018631676939071
2.428662859847753	0.0433488232488326	0.9945443348491095	0.07624641887754974
2.4468839677056735	0.041039580410828336	0.9948545921585635	0.07246556784503422
2.465105075563594	0.038834135531054415	0.9951494843562376	0.06883920199568797
2.4833261834215126	0.036728957307250454	0.995429633457921	0.06536280064015762
2.501547291279433	0.03472057245633842	0.9956956440766483	0.06203188791384427
2.5197683991373516	0.03280556816503655	0.9959481035026381	0.058842036453246115
2.537989506995272	0.030980594322528532	0.9961875818060599	0.05578887090553961
2.5562106148531907	0.029242365539337456	0.9964146319615259	0.05286807126708186
2.574431722711111	0.027587662956779724	0.996629789993197	0.050075376046700974
2.5926528305690297	0.02601333585187149	0.996833575139387	0.047406585250805676
2.61087393842695	0.024516303042846133	0.997026490035548	0.0448575631874431
2.629095046284869	0.023093554100761082	0.9972090209145196	0.04242424108735341
2.647316154142789	0.021742150372967117	0.9973816378229307	0.04010261954061555
2.6655372620007096	0.020459225824447813	0.9975447948526492	0.03788877074789183
2.6837583698586283	0.019241987703344066	0.9976989303861837	0.035778840586190346
2.7019794777165487	0.01808771703701062	0.997844467354956	0.03376905048928717
2.7202005855744673	0.01699376896534943	0.9979818135093756	0.03185569914374513
2.7384216934323877	0.015957572918088303	0.9981113616996683	0.030035164001850675
2.7566428012903064	0.014976632642957455	0.998233490166425	0.028303902613486843
2.774863909148227	0.014048526091718472	0.9983485628398656	0.02665845377915894
2.7930850170061454	0.013170905171069336	0.9984569296468289	0.025095438527192242
2.811306124864066	0.012341495365566502	0.9985589268245307	0.0236115609183155
2.8295272327219863	0.011558095239589505	0.998654877240156	0.022203608681402465
2.847748340579905	0.010818575825540577	0.9987450907153779	0.020868453684488572
2.8659694484378253	0.010120879905253233	0.9988298643549316	0.019603052245478522
2.884190556295744	0.009463021191693954	0.998909482878395	0.018404445287460304
2.9024116641536644	0.00884308341790252	0.9989842189543644	0.017269758343709817
2.920632772011583	0.008259219340027713	0.9990543335362438	0.01619620141773086
2.9388538798695034	0.007709649661217455	0.9991200761989016	0.015181068704054201
2.957074987727422	0.007192661883038909	0.9991816854754799	0.014221738175626868
2.9752960955853425	0.006706609090892712	0.9992393891936783	0.013315671043843262
2.993517203443263	0.006249908679832217	0.9992934048108673	0.012460411097415308
3.0117383113011815	0.005821041026933926	0.9993439397474219	0.011653583926397683
3.029959419159102	0.005418548116290722	0.9993911917177004	0.010892896037894942
3.0481805270170206	0.005041032122429456	0.9994353490581285	0.010176133869818929
3.066401634874941	0.004687153957812384	0.9994765910518841	0.009501162709320395
3.0846227427328596	0.004355631789893621	0.9995150882497114	0.008865925522511402
3.10284385059078	0.00404523953290159	0.9995510027864278	0.008268441701923599
3.1210649584486987	0.003754805319445609	0.9995844886927211	0.007706805738299332
3.139286066306619	0.00348320995668594	0.9996156922018651	0.007179185823231965
3.1575071741645395	0.0032293853716769405	0.9996447520510188	0.00668382238895071
3.175728282022458	0.002992313050231843	0.9996717997768004	0.006219026591606877
3.1939493898803786	0.0027710224734178723	0.9996969600048631	0.005783178744329542
3.212170497738297	0.0025645895556003495	0.9997203507332261	0.005374726705909429
3.2303916055962176	0.00237213508768086	0.9997420836091465	0.004992184231280972
3.2486127134541363	0.0021928231889720706	0.9997622641993437	0.00463412928923286
3.2668338213120567	0.0020258597709439385	0.9997809922534151	0.004299202353264694
3.2850549291699753	0.0018704910157829602	0.9997983619603117	0.003986104670639194
3.3032760370278957	0.0017260018725764326	0.9998144621977609	0.0036935965150136896
3.3214971448858144	0.0015917145736459304	0.9998293767745549	0.003420495427568952
3.339718252743735	0.001466987173381895	0.9998431846656392	0.0031656744513121155
3.357939360601655	0.0013512121116914244	0.9998559602399647	0.002928060363253784
3.376160468459574	0.0012438148039919383	0.9998677734810806	0.0027066319084851458
3.3943815763174943	0.0011442522594844462	0.9998786902004692	0.0025004180405259814
3.412602684175413	0.001052011729251845	0.9998887722436406	0.002308496171586613
3.4308237920333333	0.0009666093855091873	0.9998980776890234	0.002129990436333332
3.449044899891252	0.0008875890332049607	0.9999066610397009	0.0019640699726339275
3.4672660077491724	0.0008145208549930061	0.9999145734080612	0.0018099472223329555
3.485487115607091	0.0007470001903779888	0.99992186269344	0.00166687625488296
3.5037082234650114	0.0006846463497574007	0.9999285737528494	0.0015341511166392877
3.521929331322932	0.0006271014638983274	0.9999347485648978	0.0014111042080855703
3.5401504391808505	0.0005740293692415577	0.9999404263870142	0.0012971046913607274
3.558371547038771	0.0005251145292834991	0.999945643906104	0.0011915569298069906
3.5765926548966895	0.00048006099224195964	0.9999504353827673	0.001093898961682189
3.59481376275461	0.0004385913849613843	0.9999548327892221	0.001003601009236519
3.6130348706125286	0.0004004459430166918	0.9999588659410799	0.000920164024745603
3.631255978470449	0.00036538157684695705	0.9999625626231248	0.0008431182745385279
3.6494770863283676	0.0003331709735867605	0.9999659487092591	0.0007720219620773981
3.667698194186288	0.0003036017343109876	0.9999690482767727	0.0007064598908903789
3.6859193020442085	0.0002764755461850399	0.9999718837151051	0.000646042167912169
3.704140409902127	0.00025160738903196034	0.9999744758292696	0.0005904029477533544
3.7223615177600475	0.00022882477576224858	0.9999768439381055	0.000539199218269097
3.740582625617966	0.00020796702598246952	0.9999790059675356	0.0004921096274727599
3.7588037334758866	0.00018888457212185017	0.9999809785389977	0.000448833351941991
3.7770248413338052	0.0001714382973574402	0.9999827770532225	0.00040908900657238084
3.7952459491917256	0.00015549890450472503	0.999984415769533	0.0003726135954859865
3.8134670570496443	0.0001409463151382795	0.9999859078808323	0.0003391615037672505
3.831688164907563	0.00012766909802586213	0.9999872655844527	0.00030850352957661743
3.849909272765485	0.00011556392608724764	0.9999885001490318	0.00028042595623820114
3.8681303806234038	0.0001045350609345519	0.9999896219775822	0.000254729663522052
3.8863514884813224	9.449386412718752e-5	0.9999906406669169	0.00023122927765627206
3.9045725963392446	8.535833423195527e-5	0.9999915650635911	0.0002097523591284448
3.9227937041971632	7.705266875568384e-5	0.9999924033165174	0.00019013862762289912
3.941014812055082	6.950685005691071e-5	0.9999931629264068	0.00017223922310524796
3.9592359199130005	6.265625430934563e-5	0.9999938507921861	0.0001559160023639372
3.9774570277709227	5.644128259518766e-5	0.9999944732545369	0.00014104086970573656
3.9956781356288413	5.08070132347882e-5	0.9999950361367003	0.0001274951412308126
4.01389924348676	4.5702874452047126e-5	0.9999955447826808	0.0001151689413663595
4.032120351344682	4.108233650512716e-5	0.9999960040929876	0.0001039606308220805
4.050341459202601	3.690262236588637e-5	0.9999964185580394	9.37762647859039e-5
4.068562567060519	3.3124436159326365e-5	0.9999967922893591	8.452908040134302e-5
4.086783674918438	2.9711708476654053e-5	0.9999971290486774	7.613901245438336e-5
4.10500478277636	2.6631357764372865e-5	0.9999974322750625	6.85322360899341e-5
4.123225890634279	2.3853066979384607e-5	0.9999977051101872	6.164073568915169e-5
4.1414469984921976	2.1349074762255782e-5	0.999997950421839	5.5401898597733075e-5
4.159668106350116	1.9093980347051343e-5	0.9999981708257781	4.9758132956510676e-5
4.177889214208038	1.7064561484758656e-5	0.9999983687060391	4.465650828843679e-5
4.196110322065957	1.5239604696404285e-5	0.999998546233772	4.004841802520306e-5
4.214331429923876	1.359974713466272e-5	0.9999987053847118	3.5889262891281716e-5
4.232552537781798	1.2127329451772084e-5	0.9999988479553609	3.213815418377229e-5
4.2507736456397165	1.0806258988083073e-5	0.9999989755779677	2.8757635932805983e-5
4.268994753497635	9.621882711030594e-6	0.9999990897343775	2.571342507173259e-5
4.287215861355554	8.560869321883047e-6	0.9999991917688285	2.297416865868373e-5
4.305436969213476	7.611099944071498e-6	0.9999992828997646	2.0511217187013102e-5
4.323658077071395	6.76156690637697e-6	0.9999993642307292	1.8298413345491535e-5
4.341879184929313	6.00228007741066e-6	0.999999436760403	1.6311895095156676e-5
4.360100292787232	5.324180294863368e-6	0.9999995013918451	1.4529912522850739e-5
4.378321400645154	4.719059393920588e-6	0.9999995589409928	1.2932657467160197e-5
4.396542508503073	4.17948645825561e-6	0.9999996101444718	1.1502105389187797e-5
4.414763616360991	3.698739805102491e-6	0.9999996556667686	1.0221868562611513e-5
4.4329847242189135	3.270744384664681e-6	0.9999996961068081	9.077060053357625e-6
4.451205832076832	2.8900141622045794e-6	0.9999997320039825	8.054167746975725e-6
4.469426939934751	2.551599180833364e-6	0.9999997638436722	7.140937809939798e-6
4.4876480477926695	2.2510369284134413e-6	0.9999997920622956	6.326266964847588e-6
4.505869155650592	1.9843077510017793e-6	0.9999998170519255	5.60010311388449e-6
4.52409026350851	1.7477939717736035e-6	0.9999998391645036	4.95335362300564e-6
4.542311371366429	1.5382424489729374e-6	0.9999998587156871	4.3778007436633205e-6
4.560532479224351	1.3527303561744475e-6	0.9999998759883532	3.866023931681725e-6
4.57875358708227	1.1886338864286472e-6	0.9999998912357919	3.4113282704620456e-6
4.596974694940188	1.0435996706803508e-6	0.9999999046846111	3.007678728153074e-6
4.615195802798107	9.155187452591917e-7	0.9999999165373757	2.649639914553958e-6
4.633416910656029	8.025027824487552e-7	0.9999999269750071	2.33232071028788e-6
4.651638018513948	7.028624811056261e-7	0.9999999361589578	2.0513236662092106e-6
4.6698591263718665	6.150879130473186e-7	0.9999999442331842	1.8026986379937803e-6
4.688080234229785	5.378306351389028e-7	0.9999999513259338	1.582900372118031e-6
4.706301342087707	4.6988749602405733e-7	0.9999999575513604	1.3887499050687012e-6
4.724522449945626	4.101859047977996e-7	0.9999999630109866	1.21739914578594e-6
4.742743557803545	3.5777052076468863e-7	0.999999967795023	1.066298803393551e-6
4.760964665661467	3.117911759886738e-7	0.9999999719835593	9.331689859666744e-7
4.7791857735193854	2.714919791202419e-7	0.9999999756476383	8.159726258155363e-7
4.797406881377304	2.3620144951053135e-7	0.9999999788502226	7.128912042827586e-7
4.815627989235223	2.0532363542713483e-7	0.9999999816470647	6.223028004860452e-7
4.833849097093145	1.7833008136847184e-7	0.9999999840874895	5.427621095509657e-7
4.852070204951064	1.5475261427866371e-7	0.9999999862150966	4.7298244274488835e-7
4.870291312808982	1.3417683142336045e-7	0.9999999880683911	4.1181927420188655e-7
4.888512420666904	1.1623626505752327e-7	0.9999999896813484	3.582555183143094e-7
4.906733528524823	1.0060713329096416e-7	0.9999999910839201	3.1138818841118026e-7
4.924954636382742	8.700361853186678e-8	0.9999999923024877	2.7041625133875724e-7
4.94317574424066	7.517365752107708e-8	0.9999999933602665	2.3462985149971452e-7
4.9613968520985825	6.489515591567852e-8	0.9999999942776671	2.0340048179128593e-7
4.979617959956501	5.597260255285619e-8	0.9999999950726188	1.7617216713188072e-7
4.99783906781442	4.823405141962667e-8	0.9999999957608564	1.5245359321039878e-7
5.016060175672338	4.1528416261371603e-8	0.9999999963561761	1.3181091858554912e-7
5.034281283530261	3.572306894739086e-8	0.9999999968706634	1.13861497190799e-7
5.052502391388179	3.070169007912682e-8	0.9999999973148957	9.826809740039088e-8
5.070723499246098	2.6362361182918903e-8	0.9999999976981219	8.473379462346506e-8
5.08894460710402	2.261586296015139e-8	0.9999999980284211	7.299744486134396e-8
5.107165714961939	1.9384172489367302e-8	0.999999998312845	6.28295395529741e-8
5.125386822819857	1.659911319507046e-8	0.9999999985575424	5.402858192027555e-8
5.143607930677776	1.4201177123140951e-8	0.9999999987678695	4.641786244811654e-8
5.161829038535698	1.213847156122938e-8	0.9999999989484879	3.98425300640925e-8
5.180050146393617	1.036578645141617e-8	0.9999999991034509	3.416703925450147e-8
5.1982712542515355	8.843764831567569e-9	0.9999999992362798	2.9272808942622205e-8
5.216492362109454	7.538195845313567e-9	0.99999999935003	2.5056289310488634e-8
5.234713469967376	6.419348608233122e-9	0.9999999994473511	2.14270463005345e-8
5.252934577825295	5.4614286426613035e-9	0.9999999995305378	1.8306269966532483e-8
5.271155685683214	4.642069839633223e-9	0.9999999996015759	1.562526547744215e-8
5.289376793541136	3.941895698744702e-9	0.9999999996621824	1.3324251088933106e-8
5.307597901399054	3.3441462932159993e-9	0.99999999971384	1.1351291819620528e-8
5.325819009256973	2.8343283275944486e-9	0.9999999997578279	9.661227979970102e-9
5.344040117114892	2.399927367946475e-9	0.9999999997952492	8.214902843617803e-9
5.362261224972814	2.0301467174022036e-9	0.9999999998270535	6.978368960234849e-9
5.3804823328307325	1.7156800424800167e-9	0.9999999998540576	5.922219946214218e-9
5.398703440688651	1.448515973834219e-9	0.9999999998769641	5.021039441927201e-9
5.416924548546573	1.2217586942142589e-9	0.9999999998963757	4.252834912536916e-9
5.435145656404492	1.029491158988094e-9	0.9999999999128095	3.5986299243039643e-9
5.453366764262411	8.666276585245214e-10	0.9999999999267086	3.042070130822292e-9
5.471587872120329	7.288072367828136e-10	0.9999999999384526	2.569043533218698e-9
5.4898089799782515	6.122942153297117e-10	0.9999999999483656	2.1674161964318195e-9
5.50803008783617	5.138982572816531e-10	0.9999999999567248	1.8267606791853226e-9
5.526251195694089	4.3088199674912175e-10	0.9999999999637668	1.5381024311935401e-9
5.544472303552007	3.609113008451459e-10	0.9999999999696931	1.2937484687442164e-9
5.56269341140993	3.02000202623276e-10	0.9999999999746755	1.087124116122759e-9
5.580914519267848	2.524505049450454e-10	0.99999999997886	9.125795900690391e-10
5.599135627125767	2.1081270062950352e-10	0.999999999982371	7.652687762180327e-10
5.617356734983689	1.75864656171143e-10	0.9999999999853137	6.410894461956069e-10
5.635577842841608	1.4655832103471766e-10	0.9999999999877778	5.365046978854675e-10
5.653798950699526	1.220108458710456e-10	0.9999999999898388	4.4851640559221394e-10
5.672020058557445	1.0146905538022111e-10	0.999999999991561	3.745722702451421e-10
5.690241166415367	8.429701381373889e-11	0.9999999999929985	3.1249671651266834e-10
5.708462274273286	6.996003776293946e-11	0.9999999999941971	2.604331492749348e-10
5.726683382131204	5.799805080641818e-11	0.9999999999951956	2.1681121154460502e-10
5.744904489989123	4.803268893738277e-11	0.9999999999960264	1.8031312854848345e-10
5.763125597847045	3.9738878854223e-11	0.999999999996717	1.4981233839788333e-10
5.781346705704964	3.284128524683183e-11	0.9999999999972904	1.243239544365287e-10
5.7995678135628825	2.7108981726087222e-11	0.9999999999977661	1.0306197081178003e-10
5.817788921420805	2.2357227180691552e-11	0.9999999999981601	8.53486845790889e-11
5.836010029278723	1.8417267710901797e-11	0.9999999999984863	7.06034956465998e-11
5.854231137136642	1.5154100196923537e-11	0.9999999999987561	5.834507103832705e-11
5.872452244994561	1.2457590514713957e-11	0.9999999999989788	4.816606844863557e-11
5.890673352852483	1.0228262681266642e-11	0.9999999999991626	3.9707194965524605e-11
5.9088944607104015	8.389733352487383e-12	0.999999999999314	3.271369102109322e-11
5.92711556856832	6.872724611639569e-12	0.9999999999994387	2.6912418915138935e-11
5.945336676426242	5.623945753541193e-12	0.9999999999995413	2.2109289715715674e-11
5.963557784284161	4.5989878572072485e-12	0.9999999999996254	1.8162923551142803e-11
5.98177889214208	3.7552183584921295e-12	0.9999999999996945	1.4887202117552644e-11
5.999999999999998	3.062439191126032e-12	0.9999999999997511	1.219179001371325e-11


==> data/K_-1000-M_32.csv <==
-7.633446305030796	1.5471290016367965e-12	9.999999999999819e-15	26.679758661832842
-7.619812858725766	1.675926794034331e-12	1.0873325431432386e-14	26.663144854259933
-7.606179412420735	1.8153479108245933e-12	1.1822303039865915e-14	26.646479648344858
-7.592545966115704	1.966259930241362e-12	1.285342988538769e-14	26.62976288908454
-7.5789125198106735	2.129600535218073e-12	1.3973755895046503e-14	26.612994421045162
-7.565279073505643	2.30638311395488e-12	1.5190930449806373e-14	26.59617408835987
-7.551645627200611	2.4977028024379583e-12	1.651325285612283e-14	26.57930173473639
-7.5380121808955804	2.704743003322077e-12	1.7949727022432652e-14	26.562377203436867
-7.52437873459055	2.9287824182342924e-12	1.9510120686909968e-14	26.545400337302024
-7.510745288285519	3.171202633390005e-12	2.120502957107378e-14	26.528370978732656
-7.497111841980488	3.4334963014738987e-12	2.3045946864237554e-14	26.51128896968829
-7.483478395675458	3.717275966021642e-12	2.504533847669898e-14	26.494154151703288
-7.469844949370427	4.024283578066644e-12	2.7216724535120882e-14	26.476966365867334
-7.456211503065396	4.356400758621234e-12	2.957476763187621e-14	26.45972545283606
-7.442578056760365	4.715659864636297e-12	3.2135368381614066e-14	26.442431252819105
-7.428944610455335	5.1042559204810186e-12	3.491576888301077e-14	26.42508360559741
-7.415311164150304	5.524559481695234e-12	3.7934664732072565e-14	26.407682350502586
-7.401677717845272	5.979130502840702e-12	4.121232628538528e-14	26.39022732643446
-7.388044271540242	6.4707332867241265e-12	4.477072992819912e-14	26.372718371839937
-7.374410825235211	7.0023525981296794e-12	4.863370016290169e-14	26.355155324729033
-7.36077737893018	7.577211031476355e-12	5.2827063399142905e-14	26.337538022673506
-7.3471439326251495	8.198787728586502e-12	5.737881439773018e-14	26.319866302790643
-7.333510486320119	8.870838550013586e-12	6.231929639676338e-14	26.302140001758012
-7.319877040015088	9.597417811175955e-12	6.768139603114178e-14	26.284358955811207
-7.306243593710057	1.0382901702919124e-11	7.350075424548781e-14	26.26652300073603
-7.292610147405027	1.1232013525143861e-11	7.981599449669138e-14	26.248631971865674
-7.278976701099996	1.2149850871786723e-11	8.666896964578683e-14	26.230685704096388
-7.265343254794965	1.3141914915825744e-11	9.410502905094618e-14	26.212684031868758
-7.2517098084899345	1.4214141954130666e-11	1.0217330749368501e-13	26.19462678917578
-7.238076362184903	1.537293738393286e-11	1.1092703770069348e-13	26.176513809560692
-7.224442915879872	1.6625212295552027e-11	1.2042388836401974e-13	26.15834492611581
-7.2108094695748415	1.7978422879778258e-11	1.307263297135087e-13	26.140119971482232
-7.197176023269811	1.9440612863125637e-11	1.4190202885872974e-13	26.12183877784883
-7.18354257696478	2.1020459200055688e-11	1.540242772935784e-13	26.103501176951866
-7.169909130659749	2.272732126830106e-11	1.6717245314639273e-13	26.085107000072163
-7.156275684354719	2.4571293831709558e-11	1.8143252096286165e-13	26.066656078043618
-7.142642238049688	2.6563264054651345e-11	1.9689757202981723e-13	26.04814824123458
-7.129008791744657	2.871497287310764e-11	2.1366840848521148e-13	26.029583319563237
-7.1153753454396265	3.103908105007376e-11	2.318541747159253e-13	26.010961142495077
-7.101741899134595	3.354924026719866e-11	2.5157303982124373e-13	25.992281539035268
-7.088108452829564	3.626016963051232e-11	2.729529352169161e-13	25.973544337726196
-7.074475006524533	3.918773799600267e-11	2.961323517755396e-13	25.954749366662746
-7.060841560219503	4.234905255057471e-11	3.212612012442762e-13	25.935896453473745
-7.047208113914472	4.57625541160578e-11	3.4850174705261187e-13	25.916985425330644
-7.033574667609441	4.9448119678214155e-11	3.780296100242336e-13	25.898016108944745
-7.019941221304411	5.3427172679473826e-11	4.100348549380118e-13	25.878988330564894
-7.00630777499938	5.7722801653662635e-11	4.4472316434859055e-13	25.859901915985763
-6.992674328694349	6.235988782313845e-11	4.823171065774991e-13	25.840756690529457
-6.979040882389318	6.736524232422106e-11	5.230575053244926e-13	25.82155247906113
-6.965407436084288	7.276775377522235e-11	5.672049189300495e-13	25.802289105986247
-6.951773989779257	7.859854695344732e-11	6.150412379443346e-13	25.78296639524315
-6.938140543474225	8.489115340329013e-11	6.668714103308563e-13	25.763584170300543
-6.924507097169195	9.168169485728691e-11	7.230253043573154e-13	25.74414225417323
-6.910873650864164	9.900908041575456e-11	7.838597200059412e-13	25.724640469405003
-6.897240204559133	1.0691521849935199e-10	8.49760560573866e-13	25.70507863806877
-6.8836067582541025	1.1544524466216834e-10	9.211451770372913e-13	25.68545658178144
-6.869973311949072	1.246477664313413e-10	9.984648987252773e-13	25.665774121686034
-6.856339865644041	1.3457512642348037e-10	1.0822077648923598e-12	25.64603107845968
-6.84270641933901	1.4528368507805461e-10	1.1729014729055258e-12	25.62622727231172
-6.82907297303398	1.568341244443537e-10	1.2711165599700105e-12	25.606362522982806
-6.815439526728949	1.6929177456165131e-10	1.3774698366189189e-12	25.586436649744705
-6.801806080423917	1.8272696408262343e-10	1.49262809159144e-12	25.566449471399597
-6.788172634118887	1.9721539690809306e-10	1.6173120892285973e-12	25.546400806277934
-6.774539187813856	2.128385567279599e-10	1.752300882136296e-12	25.526290472245346
-6.760905741508825	2.2968414149746676e-10	1.898436463600136e-12	25.50611828669255
-6.7472722952037945	2.4784653002364437e-10	2.0566287861125027e-12	25.485884066535785
-6.733638848898764	2.6742728299073215e-10	2.2278611743787163e-12	25.46558762822299
-6.720005402593733	2.8853568091912655e-10	2.413196163333732e-12	25.44522878773324
-6.706371956288702	3.1128930172925147e-10	2.6137817940224997e-12	25.424807360569588
-6.692738509983672	3.3581464077079434e-10	2.830858402691165e-12	25.404323161757013
-6.679105063678641	3.622477763807461e-10	3.065765941124182e-12	25.383776005857225
-6.66547161737361	3.907350842485201e-10	3.3199518691398677e-12	25.363165706951598
-6.651838171068579	4.2143400409912805e-10	3.5949796632555874e-12	25.342492078648682
-6.638204724763549	4.545138624512892e-10	3.892537988859959e-12	25.321754934082787
-6.624571278458517	4.901567554719974e-10	4.214450586803858e-12	25.30095408591152
-6.610937832153486	5.285584962308984e-10	4.562686929156251e-12	25.280089346322466
-6.597304385848456	5.699296309591144e-10	4.939373702996627e-12	25.259160527024385
-6.583670939543425	6.144965292394558e-10	5.3468071855364924e-12	25.23816743924657
-6.570037493238394	6.625025533993439e-10	5.787466578620429e-12	25.21710989374565
-6.5564040469333635	7.142093127435316e-10	6.264028375747268e-12	25.195987700807404
-6.542770600628333	7.698980086578172e-10	6.779381840245212e-12	25.17480067023013
-6.529137154323302	8.298708770332962e-10	7.336645679091288e-12	25.15354861134033
-6.515503708018271	8.944527349076505e-10	7.939186003193488e-12	25.132231332991335
-6.50187026171324	9.639926386971437e-10	8.590635671709197e-12	25.11084864355344
-6.488236815408209	1.038865661904443e-9	9.294915125245292e-12	25.089400350921053
-6.474603369103178	1.1194748007294384e-9	1.0056254820576347e-11	25.067886262510967
-6.460969922798148	1.2062530165916592e-9	1.087921938787548e-11	25.046306185261816
-6.447336476493117	1.2996654251929505e-9	1.1768733640428676e-11	25.0246599256342
-6.433703030188086	1.4002116424082602e-9	1.2730110576406693e-11	25.002947289610262
-6.4200695838830555	1.508428298000338e-9	1.376908152261048e-11	24.981168082691806
-6.406436137578025	1.6248917289033465e-9	1.4891828581134103e-11	24.959322109909383
-6.392802691272994	1.7502208646236595e-9	1.6105019551787856e-11	24.937409175804046
-6.379169244967963	1.8850803181634345e-9	1.741584551580309e-11	24.91542908444335
-6.365535798662933	2.0301836967806148e-9	1.8832061279993524e-11	24.893381639421282
-6.351902352357902	2.186297147875551e-9	2.0362028895175792e-11	24.871266643842294
-6.338268906052871	2.354243156328672e-9	2.2014764478248656e-11	24.849083900337263
-6.3246354597478405	2.5349046107188353e-9	2.379998858418152e-11	24.826833211061302
-6.311002013442809	2.7292291570308448e-9	2.5728180392116013e-11	24.804514377687205
-6.297368567137778	2.938233859711742e-9	2.7810635989010347e-11	24.78212720140511
-6.283735120832747	3.1630101912801704e-9	3.005953105496984e-11	24.759671482929882
-6.270101674527717	3.4047293731065868e-9	3.248798827642984e-11	24.737147022500636
-6.256468228222686	3.6646480915084678e-9	3.5110149837107915e-11	24.714553619872568
-6.242834781917655	3.944114614913878e-9	3.7941255361898796e-11	24.69189107432381
-6.229201335612625	4.244575339576134e-9	4.0997725716172146e-11	24.66915918465366
-6.215567889307594	4.5675817931402266e-9	4.4297253091820456e-11	24.646357749183
-6.201934443002562	4.914798127327077e-9	4.785889784267768e-11	24.623486565754177
-6.1883009966975315	5.2880091330695935e-9	5.170319256515097e-11	24.600545431729504
-6.174667550392501	5.689128813646805e-9	5.5852253955552344e-11	24.577534143998594
-6.16103410408747	6.120209553709361e-9	6.032990301379113e-11	24.55445249896768
-6.147400657782439	6.583451924605342e-9	6.516179420390408e-11	24.531300292567323
-6.133767211477409	7.081215169056801e-9	7.037555422549369e-11	24.508077320250443
-6.120133765172378	7.616028411096649e-9	7.600093109703975e-11	24.484783376994706
-6.106500318867347	8.19060264015292e-9	8.20699543017454e-11	24.461418257293893
-6.0928668725623165	8.807843521416098e-9	8.861710680030845e-11	24.43798175517558
-6.079233426257286	9.470865087977885e-9	9.567950977192463e-11	24.41447366418441
-6.065599979952255	1.0183004373905076e-8	1.0329712100609708e-10	24.390893777390637
-6.051966533647224	1.0947837051224763e-8	1.1151294793307686e-10	24.36724188738912
-6.038333087342194	1.1769194137897478e-8	1.2037327635053265e-10	24.343517786299685
-6.024699641037163	1.2651179848223815e-8	1.2992791597893887e-10	24.319721265767573
-6.011066194732131	1.3598190661715482e-8	1.4023046405758113e-10	24.295852116963697
-5.997432748427101	1.4614935691407895e-8	1.513385882786942e-10	24.27191013058537
-5.98379930212207	1.5706458437777612e-8	1.6331433044804443e-10	24.247895096856535
-5.970165855817039	1.6878160019983964e-8	1.762244323577312e-10	24.223806805528717
-5.9565324095120085	1.8135823982033903e-8	1.901406854609169e-10	24.199645045881162
-5.942898963206978	1.9485642777708123e-8	2.0514030604912968e-10	24.17540960671988
-5.929265516901947	2.093424604472554e-8	2.2130633775133082e-10	24.15110027638527
-5.915632070596916	2.2488730785658734e-8	2.387280833007963e-10	24.126716842742088
-5.901998624291885	2.415669358058957e-8	2.575015676505492e-10	24.102259093188987
-5.888365177986854	2.594626496439709e-8	2.7773003466274325e-10	24.077726814649044
-5.874731731681823	2.786614611004153e-8	2.99524479751232e-10	24.053119793587243
-5.861098285376793	2.9925647968051505e-8	3.230042210211575e-10	24.028437815994252
-5.847464839071762	3.2134733021931344e-8	3.482975116239605e-10	24.003680667396008
-5.833831392766731	3.4504059829284124e-8	3.7554219623480383e-10	23.97884813285254
-5.8201979464617	3.704503052898755e-8	4.048864147574068e-10	23.95393999695715
-5.80656450015667	3.9769841506141e-8	4.364893565752112e-10	23.928956043844266
-5.792931053851639	4.2691537418413395e-8	4.705220688948838e-10	23.903896057181626
-5.779297607546608	4.582406880011587e-8	5.071683229697569e-10	23.87875982016972
-5.7656641612415775	4.9182353473787065e-8	5.466255422493885e-10	23.853547115557948
-5.752030714936547	5.278234201322748e-8	5.891057967769955e-10	23.82825772562857
-5.738397268631516	5.66410875171128e-8	6.348368684490374e-10	23.80289143220662
-5.724763822326485	6.077681996824833e-8	6.840633920653808e-10	23.7774480166587
-5.711130376021454	6.520902547036619e-8	7.370480774298149e-10	23.751927259896263
-5.697496929716423	6.995853067239956e-8	7.940730181178882e-10	23.72632894236809
-5.683863483411392	7.504759270913618e-8	8.554410929058437e-10	23.700652844078554
-5.670230037106362	8.049999500702249e-8	9.214774662580818e-10	23.674898744571554
-5.656596590801331	8.634114932543604e-8	9.925311946994449e-10	23.649066422940777
-5.6429631444963	9.259820442597699e-8	1.0689769463559274e-9	23.623155657828878
-5.6293296981912695	9.93001617862946e-8	1.151216841434566e-9	23.597166227429078
-5.615696251886238	1.0647799879994303e-7	1.2396824219298213e-9	23.57109790948623
-5.602062805581207	1.14164799930524e-7	1.3348367593968939e-9	23.54495048129864
-5.5884293592761765	1.2239589631646252e-7	1.4371767102189806e-9	23.51872371971919
-5.574795912971146	1.3120901435244767e-7	1.5472353284193424e-9	23.4924174011553
-5.561162466666115	1.4064443380513158e-7	1.6655844467343459e-9	23.4660313015773
-5.547529020361084	1.5074515605374287e-7	1.7928374373709242e-9	23.439565196509665
-5.533895574056054	1.6155708308160057e-7	1.929652164622621e-9	23.413018861039586
-5.520262127751023	1.7312920788151703e-7	2.076734142320861e-9	23.386392069816726
-5.506628681445992	1.8551381697712018e-7	2.2348399099443067e-9	23.35968459705707
-5.492995235140961	1.9876670580374632e-7	2.404780642118355e-9	23.33289621653562
-5.479361788835931	2.1294740773634657e-7	2.5874260071942367e-9	23.306026701605685
-5.4657283425309	2.2811943759742174e-7	2.7837082916214226e-9	23.279075825183366
-5.452094896225869	2.443505505274959e-7	2.9946268079107114e-9	23.252043359758197
-5.438461449920839	2.617130171514767e-7	3.2212526051416023e-9	23.224929077393416
-5.424828003615808	2.8028391602863774e-7	3.464733502190519e-9	23.197732749727663
-5.411194557310777	3.001454444313323e-7	3.72629946516152e-9	23.17045414797738
-5.397561111005746	3.2138524855752033e-7	4.007268351879425e-9	23.1430930429387
-5.383927664700715	3.440967743465642e-7	4.309052047782518e-9	23.115649204989687
-5.370294218395684	3.68379640133798e-7	4.633163019098237e-9	23.088122404092356
-5.356660772090653	3.9434003245101093e-7	4.981221310851588e-9	23.060512409793564
-5.343027325785623	4.2209112635437047e-7	5.3549620190086395e-9	23.032818991233885
-5.329393879480592	4.5175353173928554e-7	5.756243267921523e-9	23.00504191713964
-5.31576043317556	4.8345576718535e-7	6.187054726218173e-9	22.97718095583248
-5.30212698687053	5.173347629609154e-7	6.649526696381609e-9	22.94923587522986
-5.288493540565499	5.535363949090918e-7	7.145939815487366e-9	22.921206442847772
-5.274860094260468	5.922160510337738e-7	7.678735406933122e-9	22.893092425803072
-5.2612266479554375	6.335392327053824e-7	8.25052652548873e-9	22.86489359081645
-5.247593201650407	6.776821925136704e-7	8.864109740656499e-9	22.836609704214798
-5.233959755345376	7.248326109078768e-7	9.522477706147726e-9	22.808240531934384
-5.220326309040345	7.751903138817956e-7	1.0228832566248117e-8	22.779785839521555
-5.206692862735315	8.289680340880194e-7	1.0986600253024179e-8	22.751245392142778
-5.193059416430284	8.863922178944464e-7	1.1799445731656252e-8	22.72261895457891
-5.179425970125253	9.477038810359514e-7	1.2671289254735703e-8	22.69390629122649
-5.1657925238202225	1.013159515658388e-6	1.3606323690112848e-8	22.66510716611624
-5.152159077515192	1.083032051703115e-6	1.4609032990876563e-8	22.63622134289924
-5.138525631210161	1.157611875742196e-6	1.5684211880226922e-8	22.607248584858556
-5.12489218490513	1.2372079105420855e-6	1.683698682850312e-8	22.578188654910747
-5.1112587386001	1.3221487588078325e-6	1.807283840428959e-8	22.549041315611174
-5.097625292295069	1.4127839147487288e-6	1.9397625086581245e-8	22.51980632915054
-5.083991845990037	1.5094850472981444e-6	2.0817608630205985e-8	22.490483457366842
-5.070358399685007	1.6126473590255308e-6	2.2339481082342263e-8	22.4610724617471
-5.056724953379976	1.7226910249924798e-6	2.397039355384726e-8	22.431573103431347
-5.043091507074945	1.840062716028566e-6	2.5717986855370724e-8	22.40198514320605
-5.029458060769914	1.9652372111419062e-6	2.7590424114833845e-8	22.372308341522942
-5.015824614464884	2.09871910402008e-6	2.959642549983563e-8	22.342542458494822
-5.002191168159852	2.241044608842512e-6	3.174530517593741e-8	22.312687253900926
-4.988557721854821	2.3927834708920038e-6	3.404701063955146e-8	22.282742487191125
-4.974924275549791	2.5545409877411805e-6	3.6512164572442656e-8	22.252707917488184
-4.96129082924476	2.7269601470834987e-6	3.915210937347545e-8	22.222583303600793
-4.947657382939729	2.9107238875928293e-6	4.197895453254945e-8	22.192368404008757
-4.9340239366346985	3.1065574895246796e-6	4.500562702122376e-8	22.162062976891498
-4.920390490329668	3.3152311021055128e-6	4.824592488492014e-8	22.131666780113765
-4.906757044024637	3.537562415123352e-6	5.1714574232271495e-8	22.101179571238397
-4.893123597719606	3.7744194825016756e-6	5.542728982869871e-8	22.070601107529768
-4.879490151414576	4.026723706031256e-6	5.940083951327759e-8	22.039931145958132
-4.865856705109545	4.2954529878439265e-6	6.365311267068021e-8	22.00916944320301
-4.852223258804514	4.581645060637239e-6	6.820319300329237e-8	21.978315755666344
-4.8385898124994835	4.8864010051091085e-6	7.307143586290915e-8	21.94736983946086
-4.824956366194453	5.210888964528842e-6	7.827955041604226e-8	21.916331450430075
-4.811322919889422	5.556348066851516e-6	8.385068693274456e-8	21.88520034415417
-4.797689473584391	5.92409256529698e-6	8.980952950537577e-8	21.853976275939193
-4.78405602727936	6.315516208852032e-6	9.618239452103062e-8	21.82265900083846
-4.770422580974329	6.732096854691844e-6	1.0299733522978665e-7	21.791248273657622
-4.756789134669298	7.175401335106353e-6	1.1028425277028645e-7	21.759743848943778
-4.743155688364268	7.647090592130682e-6	1.1807501403436773e-7	21.728145481015993
-4.729522242059237	8.148925093668931e-6	1.2640357677398307e-7	21.696452923945046
-4.715888795754206	8.682770545615921e-6	1.35306122376177e-7	21.664665931583652
-4.702255349449175	9.250603915096304e-6	1.4482119675552956e-7	21.632784257554665
-4.688621903144144	9.85451978070639e-6	1.549898598384241e-7	21.600807655265715
-4.674988456839113	1.0496737026358065e-5	1.6585584413989135e-7	21.568735877913344
-4.661355010534082	1.1179605896091084e-5	1.7746572296104348e-7	21.53656867848837
-4.647721564229052	1.1905615428041752e-5	1.898690887644164e-7	21.504305809790136
-4.634088117924021	1.2677401286563427e-5	2.0311874231493524e-7	21.471947024417076
-4.62045467161899	1.349775401239358e-5	2.1727089320601752e-7	21.439492074789918
-4.6068212253139595	1.4369627711630808e-5	2.3238537242439223e-7	21.406940713150238
-4.593187779008929	1.529614920523776e-5	2.4852585764203496e-7	21.37429269156926
-4.579554332703898	1.628062766177188e-5	2.6576011196134586e-7	21.341547761953343
-4.565920886398867	1.732656473702646e-5	2.8416023687789336e-7	21.308705676059436
-4.552287440093837	1.8437665245326324e-5	3.03802940266721e-7	21.275766185486418
-4.538653993788806	1.9617848388340227e-5	3.24769820240499e-7	21.24272904169711
-4.525020547483775	2.087125956833767e-5	3.4714766577301035e-7	21.20959399602443
-4.5113871011787445	2.2202282814040787e-5	3.710287750289357e-7	21.17636079966951
-4.497753654873714	2.3615553848430453e-5	3.9651129238982343e-7	21.14302920372445
-4.484120208568682	2.5115973829075145e-5	4.2369956521870764e-7	21.109598959162295
-4.4704867622636515	2.6708723792926963e-5	4.527045214593582e-7	21.07606981686184
-4.456853315958621	2.83992798387977e-5	4.836440692240313e-7	21.04244152760643
-4.44321986965359	3.019342908220444e-5	5.166435195827352e-7	21.008713842102026
-4.429586423348559	3.209728641859675e-5	5.518360338293277e-7	20.974886510969714
-4.415952977043529	3.4117312132636326e-5	5.893630965657918e-7	20.94095928476959
-4.402319530738497	3.62603303925797e-5	6.293750160140958e-7	20.90693191400963
-4.388686084433466	3.853354867046004e-5	6.720314530368293e-7	20.872804149138496
-4.375052638128436	4.0944578130498484e-5	7.175019804224948e-7	20.83857574057789
-4.361419191823405	4.3501455029684256e-5	7.659666740704507e-7	20.80424643871624
-4.347785745518374	4.6212663176377844e-5	8.176167377915149e-7	20.769815993919316
-4.334152299213343	4.908715749454602e-5	8.726551635268777e-7	20.735284156547003
-4.320518852908313	5.213438874299698e-5	9.312974288760111e-7	20.700650676963896
-4.306885406603282	5.536432944106945e-5	9.937722339207658e-7	20.665915305538988
-4.293251960298251	5.878750105404338e-5	1.0603222794258203e-6	20.63107779267131
-4.279618513993221	6.241500249363619e-5	1.1312050886031757e-6	20.596137888782433
-4.26598506768819	6.625853999105606e-5	1.2066938747295762e-6	20.561095344342235
-4.252351621383159	7.033045840215529e-5	1.287078457020856e-6	20.525949909879646
-4.238718175078128	7.464377400640888e-5	1.3726662272809024e-6	20.490701335979534
-4.225084728773098	7.921220886387407e-5	1.463783169963958e-6	20.455349373309772
-4.211451282468067	8.405022679631584e-5	1.5607749384156851e-6	20.4198937726241
-4.197817836163036	8.917307106134052e-5	1.6640079901890845e-6	20.384334284782675
-4.184184389858006	9.459680379051618e-5	1.7738707844683406e-6	20.348670660748923
-4.170550943552974	0.00010033834726531515	1.8907750447760353e-6	20.31290265161539
-4.156917497247943	0.00010641552710683157	2.015157090286707e-6	20.277030008615068
-4.1432840509429125	0.00011284711745815143	2.147479239226694e-6	20.241052483126257
-4.129650604637882	0.00011965288824076519	2.2882312879964615e-6	20.20496982669149
-4.116017158332851	0.00012685365456915925	2.437932069823224e-6	20.168781791029218
-4.1023837120278195	0.00013447132841046453	2.5971310969223014e-6	20.13248812804721
-4.088750265722789	0.00014252897257883553	2.766410290326684e-6	20.09608858985617
-4.075116819417758	0.00015105085715718744	2.9463858017334525e-6	20.05958292878361
-4.061483373112727	0.00016006251844175363	3.1377099319093146e-6	20.022970897386138
-4.047849926807697	0.00016959082050787736	3.3410731503974332e-6	19.986252248472177
-4.034216480502666	0.0001796640194984778	3.557206221485733e-6	19.949426735098456
-4.020583034197635	0.00019031183073987435	3.7868824416018053e-6	19.912494110609313
-4.0069495878926045	0.00020156549879217067	4.030919993540254e-6	19.875454128627467
-3.9933161415875738	0.00021345787054540935	4.290184423150029e-6	19.838306543085473
-3.979682695282543	0.00022602347147497544	4.565591244359193e-6	19.801051108239943
-3.9660492489775123	0.00023929858517341866	4.858108678665337e-6	19.76368757867913
-3.952415802672481	0.00025332133627914427	5.168760535477401e-6	19.726215709347304
-3.9387823563674504	0.0002681317769251174	5.49862923996646e-6	19.68863525555161
-3.9251489100624197	0.0002837719768348551	5.848859015361239e-6	19.650945972994617
-3.911515463757389	0.00030028611719516685	6.220659226916321e-6	19.61314761777574
-3.8978820174523583	0.00031772058843936984	6.615307895070445e-6	19.57523994641608
-3.8842485711473276	0.00033612409207724615	7.034155385628249e-6	19.53722271587485
-3.8706151248422964	0.0003555477467118482	7.478628285118076e-6	19.499095683567297
-3.8569816785372657	0.0003760451983859348	7.950233469798299e-6	19.460858607382463
-3.843348232232235	0.00039767273540447176	8.450562377131299e-6	19.4225112457026
-3.8297147859272043	0.00042048940778285085	8.981295488896337e-6	19.38405335742113
-3.8160813396221736	0.00044455715147313085	9.544207035460507e-6	19.34548470196102
-3.802447893317143	0.00046994091752454074	1.0141169931112111e-5	19.306805039301707
-3.7888144470121117	0.0004967088063364285	1.077416095073996e-5	19.26801412998207
-3.775181000707081	0.0005249322071665284	1.1445266158524341e-5	19.229111735142368
-3.7615475544020502	0.0005546859430582902	1.215668659973659e-5	19.19009761652919
-3.7479141080970195	0.0005860484213552961	1.2910744267126861e-5	19.150971536516593
-3.734280661791989	0.0006191017899735799	1.3709888353833027e-5	19.11173325814121
-3.7206472154869576	0.0006539320996041152	1.455670180518835e-5	19.072382545108333
-3.707013769181927	0.0006906294720213301	1.545390818221697e-5	19.032919161823344
-3.693380322876896	0.0007292882746754999	1.640437885012546e-5	18.993342873405012
-3.6797468765718655	0.000770007301749683	1.7411140505523997e-5	18.953653445723624
-3.666113430266835	0.0008128899618620155	1.8477383056631976e-5	18.913850645408676
-3.652479983961804	0.0008580444725990004	1.9606467871197997e-5	18.87393423987996
-3.638846537656773	0.0009055840620646587	2.080193640738785e-5	18.833903997370832
-3.6252130913517426	0.0009556271776330158	2.2067519243408867e-5	18.79375968695174
-3.611579645046711	0.001008297702092342	2.3407145522169227e-5	18.753501078555498
-3.5979461987416803	0.0010637251773708048	2.4824952827822947e-5	18.713127943002622
-3.5843127524366496	0.001122045036033619	2.632529751159947e-5	18.672640052025354
-3.570679306131619	0.001183398840742602	2.7912765484875736e-5	18.632037178299772
-3.557045859826588	0.0012479345318686566	2.959218349805331e-5	18.591319095465202
-3.5434124135215574	0.0013158066834472364	3.136863092433172e-5	18.55048557814931
-3.5297789672165267	0.0013871767676693941	3.324745206813788e-5	18.509536402009825
-3.516145520911496	0.0014622134280935638	3.523426901852109e-5	18.46847134374662
-3.5025120746064653	0.0015410927617699542	3.7334995068463986e-5	18.427290181138616
-3.4888786283014346	0.001623998610460181	3.955584872164817e-5	18.385992693070424
-3.475245181996404	0.0017111228611395106	4.190336830892978e-5	18.344578659562742
-3.461611735691373	0.0018026657559600317	4.4384427237301215e-5	18.303047861799847
-3.4479782893863415	0.0018988362118549022	4.7006249894833305e-5	18.2614000821685
-3.434344843081311	0.001999852149956273	4.977642823576719e-5	18.219635104273003
-3.42071139677628	0.0021059408350001686	5.270293907048424e-5	18.177752712981608
-3.4070779504712494	0.002217339224880869	5.579416208584024e-5	18.13575269445707
-3.3934445041662187	0.002334294330514601	5.9058898621972904e-5	18.09363483617573
-3.379811057861188	0.0024570635861715048	6.250639123234593e-5	18.051398926980575
-3.3661776115561572	0.0025859152304151846	6.614634405448259e-5	18.00904475709963
-3.3525441652511265	0.002721128697797823	6.998894401953233e-5	17.966572118187802
-3.338910718946096	0.00286299502143546	7.404488292939534e-5	17.92398080335459
-3.325277272641065	0.003011817246592961	7.832538043088952e-5	17.88127060721399
-3.3116438263360344	0.0031679108553862153	8.284220791713204e-5	17.83844132590495
-3.2980103800310028	0.003331604202706176	8.760771338673932e-5	17.79549275713698
-3.284376933725972	0.0035032389634577082	9.263484729245478e-5	17.752424700225003
-3.2707434874209413	0.0036831705911901215	9.793718941115357e-5	17.709236956127985
-3.2571100411159106	0.0038717687881842603	0.00010352897676791043	17.665929327487962
-3.24347659481088	0.004069417987049993	0.00010942513264751183	17.62250161866851
-3.229843148505849	0.004276517843870976	0.0001156412967273309	17.578953635795866
-3.2162097022008185	0.004493483742912328	0.0001221938563659846	17.535285186797754
-3.2025762558957878	0.004720747312900819	0.00012909997908295588	17.491496081452315
-3.188942809590757	0.004958756954855048	0.00013637764626485318	17.44758613141446
-3.1753093632857263	0.00520797838143991	0.00014404568813430868	17.403555150278784
-3.1616759169806956	0.005468895167780542	0.00015212382001843802	17.35940295360864
-3.148042470675664	0.005742009313662563	0.00016063267995377088	17.315129358981675
-3.1344090243706333	0.006027841817026487	0.00016959386766547782	17.270734186046717
-3.1207755780656026	0.006326933258614176	0.00017902998495874928	17.226217256556286
-3.107142131760572	0.0066398443976378105	0.0001889646775608719	17.181578394421482
-3.093508685455541	0.006967156778276581	0.00019942267845259038	17.136817425751232
-3.0798752391505104	0.007309473346815422	0.00021042985272793984	17.09193417891327
-3.0662417928454797	0.007667419079173785	0.0002220132440217531	17.04692848457719
-3.052608346540449	0.008041641618569113	0.00023420112254446664	17.00180017575636
-3.0389749002354183	0.008432811923020048	0.0002470230347636102	16.956549087872112
-3.0253414539303876	0.008841624922353188	0.00026050985477211585	16.91117505879701
-3.011708007625357	0.009268800184351896	0.0002746938373828209	16.86567792891712
-2.9980745613203252	0.009715082589636546	0.0002896086729893114	16.820057541169426
-2.9844411150152945	0.010181243014855996	0.00030528954423246176	16.774313741112643
-2.970807668710264	0.010668079023685086	0.00032177318451229615	16.72844637697338
-2.957174222405233	0.011176415565132129	0.0003390979383844586	16.682455299709893
-2.9435407761002024	0.011707105678571252	0.00035730382388013274	16.636340363060274
-2.9299073297951717	0.012261031204915816	0.000376432596787973	16.590101423608655
-2.916273883490141	0.01283910350326783	0.000396527816936203	16.54373834084124
-2.9026404371851102	0.013442264172341938	0.0004176349165119046	16.497250977207777
-2.8890069908800795	0.014071485775931803	0.00043980127045478105	16.450639198183136
-2.875373544575049	0.01472777257160947	0.0004630762689609514	16.403902872328405
-2.861740098270018	0.015412161241822727	0.0004875113921319046	16.35704187136183
-2.8481066519649865	0.016125721626471478	0.0005131602868028654	16.31005607020972
-2.8344732056599558	0.01686955745603485	0.0005400788455829322	16.262945347084326
-2.820839759354925	0.017644807084229164	0.0005683252881392892	16.215709583550698
-2.8072063130498943	0.018452644219120597	0.0005979602447552775	16.168348664588837
-2.7935728667448636	0.019294278651581634	0.0006290468421911046	16.12086247866112
-2.779939420439833	0.020170956979930297	0.0006616507918743874	16.073250917796774
-2.766305974134802	0.02108396332946001	0.0006958404804457393	16.025513877650912
-2.7526725278297715	0.02203462006559614	0.000731687062682511	15.977651257578106
-2.7390390815247407	0.023024288499322528	0.0007692645568222747	15.92966296071387
-2.72540563521971	0.0240543695834141	0.0008086499423044034	15.88154889404908
-2.7117721889146793	0.025126304598000363	0.0008499232599466911	15.833308968501214
-2.6981387426096477	0.026241575823918464	0.0008931677145706197	15.78494309899743
-2.684505296304617	0.02740170720221092	0.0009384697800864325	15.736451204551784
-2.6708718499995863	0.028608264978102906	0.0009859193070460522	15.68783320835218
-2.6572384036945556	0.02986285832766663	0.0010356096326686955	15.63908903783595
-2.643604957389525	0.031167139965394657	0.0010876376933412163	15.590218624773135
-2.629971511084494	0.03252280673077464	0.0011421041395903752	15.541221905358363
-2.6163380647794634	0.03393160015191467	0.0011991134535222741	15.492098820298953
-2.6027046184744327	0.03539530698416011	0.0012587740687188586	15.442849314890463
-2.589071172169402	0.03691575972168744	0.001321198492577218	15.393473339120623
-2.5754377258643713	0.03849483707985518	0.0013865034310748556	15.343970847753216
-2.5618042795593405	0.04013446444610689	0.00145480991593593	15.294341800428311
-2.548170833254309	0.041836614297136976	0.0015262434341739306	15.244586161742872
-2.534537386949278	0.04360330658000026	0.0016009340599743458	15.194703901366312
-2.5209039406442475	0.04543660905469129	0.001679016588883695	15.144694994122476
-2.507270494339217	0.04733863759575666	0.0017606306742573958	15.094559420097315
-2.493637048034186	0.049311556450392424	0.0018459209659201724	15.044297164738794
-2.4800036017291553	0.05135757845043026	0.00193503725098296	14.993908218959474
-2.4663701554241246	0.0534789651755567	0.0020281345967548435	14.94339257924239
-2.452736709119094	0.05567802706504056	0.0021253734956820335	14.892750247747266
-2.439103262814063	0.05795712347524827	0.0022269200122406194	14.841981232420252
-2.4254698165090325	0.06031866268007792	0.002332945931700362	14.791085547101607
-2.4118363702040018	0.06276510181152127	0.0024436289106716446	14.740063211644536
-2.398202923898971	0.06529894673738527	0.0025591526293404195	14.688914252023466
-2.3845694775939394	0.06792275187324857	0.002679706945286137	14.637638700447589
-2.3709360312889087	0.0706391199257481	0.002805488048771472	14.586236595493014
-2.357302584983878	0.07345070156405009	0.0029366986193867834	14.534707982210403
-2.3436691386788473	0.0763601950165549	0.0030735479839184964	14.483052912247015
-2.3300356923738166	0.07937034558979635	0.003216252275304923	14.431271443985057
-2.316402246068786	0.08248394510635403	0.0033650345925391647	14.379363642654624
-2.302768799763755	0.08570383125873042	0.0035201251613584785	14.327329580464298
-2.2891353534587244	0.08903288687617321	0.0036817614955607326	14.27516933674361
-2.2755019071536937	0.09247403910116365	0.0038501885587768053	14.222882998063007
-2.261868460848663	0.09603025847259086	0.004025658926510845	14.170470658377512
-2.2482350145436323	0.09970455791251356	0.00420843294826399	14.117932419162097
-2.2346015682386007	0.10349999161337556	0.0043987789095341605	14.06526838955226
-2.22096812193357	0.10741965382265281	0.0045969731934807755	14.01247868649073
-2.2073346756285392	0.1114666775219165	0.004803300442036302	13.959563434868365
-2.1937012293235085	0.11564423299727675	0.005018053716227516	13.906522767668486
-2.180067783018478	0.1199555262984377	0.005241534655464691	13.853356826130788
-2.166434336713447	0.12440379758320719	0.005474053635548278	13.800065759891842
-2.1528008904084164	0.12899231934483446	0.005715929925123907	13.746649727141829
-2.1391674441033857	0.13372439451950172	0.005967491840315963	13.693108894789352
-2.125533997798355	0.13860335447107036	0.006229076897249243	13.639443438620512
-2.1119005514933242	0.14363255685065293	0.006501031962167822	13.585653543456033
-2.0982671051882935	0.14881538332859762	0.006783713398835917	13.531739403329277
-2.084633658883262	0.15415523719630728	0.007077487212913498	13.477701221640247
-2.071000212578231	0.15965554083602482	0.007382729192965639	13.423539211346446
-2.0573667662732005	0.16531973305594208	0.007699825047776689	13.369253595119602
-2.0437333199681698	0.1711512662892832	0.008029170539612437	13.314844605536912
-2.030099873663139	0.17715360365498858	0.008371171613069994	13.260312485256106
-2.0164664273581083	0.18333021587879442	0.0087262445191492	13.205657487203394
-2.0028329810530776	0.18968457807287586	0.00909481593415756	13.150879874756866
-1.989199534748047	0.1962201663729886	0.009477323073062378	13.095979921934816
-1.9755660884430162	0.20294045443212055	0.009874213796885502	13.040957913599813
-1.9619326421379855	0.20984890976935566	0.010285946713732801	12.985814145645552
-1.9482991958329547	0.21694898997362527	0.010712991273035044	12.930548925195648
-1.9346657495279231	0.22424413876211097	0.011155827852573841	12.875162570820097
-1.9210323032228924	0.2317377818924829	0.011614947837856309	12.819655412729436
-1.9073988569178617	0.2394333229295536	0.012090853693387558	12.764027792985349
-1.893765410612831	0.24733413886679617	0.012584059025392138	12.708280065725447
-1.8801319643078003	0.2554435756027584	0.013095088635523153	12.652412597370834
-1.8664985180027696	0.2637649432737709	0.013624478565091466	12.59642576684483
-1.8528650716977388	0.2723015114442704	0.014172776129336933	12.540319965809909
-1.8392316253927081	0.281056504155649	0.014740539941271823	12.484095598883751
-1.8255981790876774	0.29003309483613504	0.015328339924602299	12.427753083876425
-1.8119647327826467	0.29923440107351956	0.015936757315245926	12.371292852023993
-1.798331286477616	0.30866347925353493	0.01656638465094876	12.31471534823442
-1.7846978401725844	0.3183233190662121	0.0172178257485134	12.258021031317604
-1.7710643938675537	0.3282168378844423	0.017891695668128968	12.201210374248577
-1.757430947562523	0.3383468750173089	0.0185886206643222	12.144283864407482
-1.7437975012574922	0.3487161858428414	0.019309238123008603	12.087242003839142
-1.7301640549524615	0.3593274358246082	0.0200541964841734	12.03008530951224
-1.7165306086474308	0.370183194416511	0.020824155149656177	11.972814313582612
-1.7028971623424	0.3812859288614169	0.0216197843755693	11.915429563660433
-1.6892637160373694	0.3926379978889444	0.02244176514883986	11.857931623083246
-1.6756302697323386	0.4042416453187916	0.023290789047413937	11.800321071192148
-1.661996823427308	0.416098993575441	0.024167558083615946	11.742598503607653
-1.6483633771222772	0.4282120371220627	0.025072784530204624	11.684764532524888
-1.6347299308172456	0.4405826358198114	0.026007190728668063	11.626819786992282
-1.6210964845122149	0.4532125082212035	0.026971508879283335	11.568764913210877
-1.6074630382071842	0.4661032248051781	0.027966480812509832	11.510600574830809
-1.5938295919021535	0.4792562011627636	0.028992857741282865	11.45232745325447
-1.5801961455971227	0.492672691142198	0.03005139999377597	11.393946247946129
-1.566562699292092	0.5063537799630001	0.031142876726251455	11.335457676739182
-1.5529292529870613	0.5203003773089926	0.03226806561557828	11.27686247615647
-1.5392958066820306	0.534513210410512	0.033427752531072275	11.218161401730836
-1.5256623603769999	0.5489928171265995	0.03462273118529853	11.159355228330721
-1.5120289140719692	0.5637395390383019	0.035853802763499885	11.100444750491738
-1.4983954677669384	0.578753514564566	0.03712177553134331	11.041430782751805
-1.4847620214619068	0.5940346721127249	0.0384274644206921	10.982314159992676
-1.4711285751568761	0.6095827232761978	0.039771690593175923	10.923095737783223
-1.4574951288518454	0.6253971560917005	0.04115528098125723	10.863776392735819
-1.4438616825468147	0.6414772283687805	0.042579067806657225	10.804357022851311
-1.430228236241784	0.6578219611064814	0.04404388807592227	10.744838547889222
-1.4165947899367533	0.6744301320088538	0.045550583052979876	10.685221909727561
-1.4029613436317225	0.6913002691155922	0.04709999770861814	10.625508072738537
-1.3893278973266918	0.708430644559369	0.048692980146733414	10.565698024153141
-1.375694451021661	0.7258192684681993	0.05033038100737294	10.50579277445607
-1.3620610047166304	0.743463883023837	0.05201305284652191	10.445793357760504
-1.3484275584115997	0.7613619566938572	0.05374184949268308	10.38570083219889
-1.334794112106568	0.7795106786525403	0.05551762538030397	10.325516280328117
-1.3211606658015373	0.7979069534041912	0.05734123486019055	10.265240809518366
-1.3075272194965066	0.8165473956272591	0.05921353148703237	10.204875552369234
-1.293893773191476	0.8354283252521497	0.06113536728426151	10.144421667110015
-1.2802603268864452	0.8545457627915256	0.06310759198647728	10.083880338024894
-1.2666268805814145	0.8738954249363096	0.06513105225971871	10.023252775869778
-1.2529934342763838	0.8934727204349191	0.06720659089993986	9.962540218298445
-1.239359987971353	0.9132727462714223	0.0693350460100884	9.901743930292797
-1.2257265416663223	0.9332902841582482	0.07151725015616305	9.840865204603515
-1.2120930953612916	0.9535197973586802	0.07375402950281246	9.779905362183866
-1.198459649056261	0.9739554278563565	0.07604620292897027	9.718865752640339
-1.1848262027512302	0.9945909938856012	0.07839458112411497	9.657747754681756
-1.1711927564461986	1.0154199878391068	0.0807999656658329	9.596552776575285
-1.1575593101411679	1.0364355745674276	0.08326314807935037	9.535282256607221
-1.1439258638361371	1.057630590084514	0.08578490887979265	9.473937663542825
-1.1302924175311064	1.0789975406962304	0.08836601659799367	9.412520497105996
-1.1166589712260757	1.1005286025617746	0.091007226790705	9.3510322884421
-1.103025524921045	1.1222156217063273	0.0937092810361195	9.289474600606212
-1.0893920786160143	1.1440501144936477	0.09647290591570182	9.227849029034878
-1.0757586323109836	1.1660232685757264	0.0992988119833112	9.16615720204344
-1.0621251860059528	1.1881259443279657	0.10218769272276107	9.104400781311103
-1.0484917397009221	1.2103486767834217	0.10514022349487485	9.042581462377989
-1.0348582933958914	1.2326816780767478	0.10815706047533337	8.980700975141634
-1.0212248470908598	1.2551148404081938	0.11123883958442046	8.918761084365702
-1.007591400785829	1.2776377395355472	0.11438617541013177	8.856763590174559
-0.9939579544807984	1.300239638806252	0.11759966012582429	8.794710328573428
-0.9803245081757677	1.3229094937341823	0.12087986240393268	8.732603171957999
-0.966691061870737	1.3456359571292869	0.12422732632716635	8.670444029625513
-0.9530576155657062	1.3684073847876228	0.127642570298668	8.608234848297126
-0.9394241692606755	1.3912118417448343	0.1311260859526624	8.545977612637639
-0.9257907229556448	1.4140371090991437	0.13467833706727617	8.483674345778208
-0.9121572766506141	1.4368706914056404	0.13829975848105208	8.421327109840236
-0.8985238303455834	1.4596998246458261	0.14199075501488553	8.3589380064673
-0.8848903840405526	1.4825114847702656	0.14575170040113078	8.296509177343907
-0.871256937735521	1.5052923968190712	0.14958293622154445	8.234042804733933
-0.8576234914304903	1.5280290446143545	0.15348477085592238	8.17154111200688
-0.8439900451254596	1.5507076810248992	0.15745747844323055	8.109006364168346
-0.8303565988204289	1.5733143387993054	0.16150129785705297	8.046440868394441
-0.8167231525153982	1.5958348419608694	0.16561643169725013	7.983846974558794
-0.8030897062103675	1.6182548177599538	0.1698030452997328	7.921227075761583
-0.7894562599053367	1.6405597091773223	0.17406126576621828	7.858583608866438
-0.775822813600306	1.6627347879653063	0.17839118101596432	7.795919055019808
-0.7621893672952753	1.6847651682222025	0.182792838861392	7.733235940181268
-0.7485559209902446	1.7066358204846046	0.18726624610952378	7.67053683564587
-0.7349224746852139	1.728331586326854	0.19181136769123944	7.60782435856542
-0.7212890283801823	1.749837193452921	0.1964281258203101	7.545101172465203
-0.7076555820751516	1.7711372712652644	0.20111639918412233	7.482369987757336
-0.6940221357701208	1.7922163668939857	0.20587602216804918	7.419633562250133
-0.6803886894650901	1.8130589616685344	0.210706784115512	7.356894701650393
-0.6667552431600594	1.8336494880122562	0.2156084286254321	7.294156260065096
-0.6531217968550287	1.8539723467383271	0.22058065288927267	7.231421140488097
-0.639488350549998	1.8740119247256417	0.22562310706924932	7.168692295284749
-0.6258549042449673	1.8937526129536608	0.23073539371974605	7.105972726675609
-0.6122214579399365	1.9131788248658634	0.23591706725377953	7.043265487195637
-0.5985880116349058	1.9322750150420291	0.24116763345609182	6.980573680157871
-0.5849545653298751	1.951025698148849	0.24648654904478684	6.917900460101262
-0.5713211190248435	1.9694154681422948	0.25187322128318446	6.855249033228463
-0.5576876727198128	1.987429017690339	0.257327007643384	6.792622657829239
-0.5440542264147821	2.005051157789707	0.26284721552329277	6.730024644697617
-0.5304207801097514	2.0222668375409794	0.2684331020185102	6.667458357529963
-0.5167873338047206	2.039061164051573	0.27408387375058535	6.604927213308135
-0.5031538874996899	2.0554194224338294	0.2797986867529474	6.542434682669924
-0.4895204411946592	2.0713270958639236	0.28557664641597436	6.479984290261152
-0.4758869948896285	2.086769885665435	0.29141680749216287	6.417579615070398
-0.4622535485845978	2.1017337313845865	0.29731817416277806	6.355224290747791
-0.44862010227956706	2.1162048308159993	0.3032797001669528	6.292922005893492
-0.43498665597453634	2.1301696599494915	0.3093002889940807	6.230676504339728
-0.42135320966950474	2.1436149927935024	0.3153787941405297	6.168491585399573
-0.407719763364474	2.1565279210410595	0.3215140194313347	6.106371104094806
-0.3940863170594433	2.1688958735406296	0.3277047194075274	6.044318971362261
-0.3804528707544126	2.180706635530147	0.33394959977968974	5.982339154226908
-0.36681942444938187	2.1919483676000415	0.34024731794811547	5.920435675953503
-0.35318597814435115	2.2026096243435025	0.3465964835899038	5.858612616166091
-0.33955253183932044	2.2126793726569187	0.35299565931318444	5.796874110938009
-0.3259190855342897	2.2221470096515614	0.35944336137862953	5.735224352848284
-0.312285639229259	2.2310023801383356	0.36593806048803695	5.673667591005772
-0.2986521929242283	2.2392357936482115	0.37247818263998483	5.612208131037925
-0.28501874661919757	2.2468380409499162	0.3790621100521374	5.550850335042156
-0.27138530031416597	2.2538004100286355	0.38568818214989387	5.48959862149826
-0.25775185400913525	2.260114701489315	0.39235469662064515	5.428457465142612
-0.24411840770410453	2.26577324334852	0.39905991053318074	5.367431396798193
-0.23048496139907382	2.2707689051798057	0.4058020415211682	5.306525003161861
-0.2168515150940431	2.2750951115808182	0.41257926902997577	5.245742926549079
-0.20321806878901238	2.2787458549233226	0.41938973562562887	5.185089864582229
-0.18958462248398167	2.281715707364271	0.4262315483646281	5.124570569844554
-0.17595117617895095	2.2839998320756476	0.4331027802234989	5.0641898494680255
-0.16231772987392024	2.2855939936731144	0.44000147158626546	5.003952564678991
-0.14868428356888952	2.2864945678091595	0.4469256317885451	4.943863630281499
-0.1350508372638588	2.2866985499106716	0.45387324071625423	4.883928014093738
-0.1214173909588272	2.286203563026288	0.46084225045732385	4.8241507363114176
-0.10778394465379648	2.2850078647725565	0.46783058700411095	4.76453686882647
-0.09415049834876577	2.2831103533454056	0.4748361520047096	4.705091534469906
-0.08051705204373505	2.2805105725849253	0.48185682456069606	4.64581990619617
-0.06688360573870433	2.2772087160735848	0.48889046306901907	4.586727206201931
-0.053250159433673616	2.2732056302496777	0.49593490710563193	4.5278187049723035
-0.0396167131286429	2.268502816524603	0.50298797934821	4.4690997202587175
-0.025983266823612183	2.2631024323905504	0.5100474875353275	4.4105756159829745
-0.012349820518581467	2.257007291509375	0.5171112264592946	4.352251801067001
0.0012836257864492495	2.2502208627751696	0.5241769799897761	4.294133728186763
0.014917072091479966	2.2427472683434506	0.5312425231252762	4.2362268924450115
0.028550518396510682	2.234591280626138	0.5383056240693916	4.178536829966111
0.04218396470154229	2.225758318249149	0.5453640463287519	4.121069116406574
0.055817411006573	2.216254440974979	0.5524155508294442	4.063829365381613
0.06945085731160372	2.206086343593775	0.5594578980486611	4.006823226805824
0.08308430361663444	2.195261348788265	0.5664888501582752	3.950056385144972
0.09671774992166515	2.1837873989814622	0.5735061731769467	3.8935345575788767
0.11035119622669587	2.17167304717723	0.5805076391273954	3.8372634920723847
0.12398464253172659	2.1589274468065978	0.587491028195351	3.781248965353298
0.1376180888367573	2.1455603405953494	0.5944541308867369	3.7254967807962
0.15125153514178802	2.131582048469682	0.601394750179576	3.670012766209737
0.16488498144681873	2.1170034545203866	0.6083107036671141	3.6148027715272413
0.17851842775184945	2.1018359930468518	0.6151998256886434	3.559872666398648
0.19215187405688106	2.0860916337051454	0.6220599694445108	3.505228337682719
0.20578532036191177	2.069782865786394	0.6288890090918116	3.4508756868387898
0.2194187666669425	2.0529226816539077	0.6356848418172804	3.396820627217441
0.2330522129719732	2.035524559369009	0.6424453898839146	3.343069081248944
0.24668565927700392	2.0176024445376375	0.6491686026479193	3.2896269775286235
0.26031910558203464	1.9991707314126654	0.6558524585425723	3.2365002478003486
0.27395255188706535	1.9802442432865104	0.6624949670256992	3.183694823835688
0.28758599819209607	1.9608382122127392	0.669094170487467	3.1312166342107
0.3012194444971268	1.9409682580950194	0.6756481461152986	3.079071600979275
0.3148528908021575	1.9206503671847277	0.6821550077127752	3.0272656362443153
0.3284863371071882	1.8999008700285391	0.6886129074694727	2.975804638626287
0.3421197834122198	1.8787364189103966	0.6950200376787773	2.924694489631492
0.35575322971725054	1.8571739648311447	0.7013746324008058	2.873941049919235
0.36938667602228037	1.835230734072923	0.7076749690676766	2.8235501554713514
0.3830201223273111	1.812924204393568	0.7139193700284796	2.7735276136635862
0.3966535686323418	1.7902720808996482	0.7201062040314066	2.723879199242576
0.4102870149373743	1.7672922716452288	0.7262338876406372	2.674610650208824
0.423920461242405	1.7440028630061204	0.732300886585688	2.625727663609701
0.4375539075474357	1.7204220948780287	0.738305717041096	2.577235891243904
0.45118735385246644	1.6965683357488364	0.744246946834402	2.529140935281558
0.46482080015749716	1.6724600576938653	0.7501231965806014	2.481448343801815
0.4784542464625279	1.6481158113452605	0.7559331407413192	2.43416360625381
0.4920876927675586	1.6235542008836146	0.7616755086071745	2.3872921488423176
0.5057211390725893	1.5987938591030084	0.7673490852019136	2.340839329845098
0.51935458537762	1.5738534225973528	0.7729527121070794	2.2948104348645
0.5329880316826507	1.5487515071176472	0.778485288206137	2.249210672019675
0.5466214779876815	1.5235066831479505	0.7839457703471373	2.204045167084208
0.5602549242927122	1.4981374517477095	0.7893331739231786	2.1593189585752754
0.5738883705977429	1.4726622207066173	0.7946465733700887	2.115036992799635
0.5875218169027736	1.4470992810584529	0.7998851025809237	2.0712041188642245
0.6011552632078043	1.4214667839976338	0.8050479552370443	2.0278250836568614
0.614788709512835	1.395782718242277	0.8101343850557138	1.9849045268049383
0.6284221558178658	1.370064887885832	0.8151437059543198	1.9424469756194487
0.6420556021228965	1.3443308907775988	0.8200752921315029	1.900456840031974
0.6556890484279272	1.318598097471803	0.8249285780656306	1.8589384075333981
0.6693224947329579	1.2928836307820364	0.8297030584312409	1.8178958381220736
0.6829559410379886	1.2672043459772981	0.8343982879342287	1.777333159270687
0.6965893873430193	1.2415768116535377	0.8390138810667148	1.7372542609211379
0.7102228336480501	1.2160172913126923	0.8435495117827015	1.6976628905163527
0.7238562799530825	1.190541725679296	0.8480049130957724	1.6585626480789508
0.7374897262581133	1.165165715783168	0.8523798766002338	1.6199569813470056
0.751123172563144	1.139904506833599	0.8566742519172701	1.5818491809763975
0.7647566188681747	1.1147729729095277	0.8608879460677991	1.544242375820814
0.7783900651732054	1.089785602486913	0.865020922773863	1.5071395282994928
0.7920235114782361	1.0649564848232453	0.869073201690532	1.4705434298638864
0.8056569577832668	1.040299297215949	0.8730448575704092	1.4344566965736796
0.8192904040882976	1.015827293149986	0.8769360193629497	1.3988817647936
0.8329238503933283	0.9915532913470211	0.880746869250931	1.363820887021741
0.846557296698359	0.967489665726543	0.8844776416265051	1.329276127860719
0.8601907430033897	0.9436483362868631	0.8881286220093705	1.2952493601426827
0.8738241893084204	0.9200407609118388	0.8917001459096934	1.2617422612195635
0.8874576356134511	0.896677928106332	0.895192597638499	1.2287563094292564
0.9010910819184819	0.8735703506616412	0.898606409068321	1.1962927807487578
0.9147245282235126	0.8507280602498073	0.9019420583469757	1.1643527456455423
0.9283579745285433	0.8281606029429762	0.9052000685673949	1.1329370661370384
0.941991420833574	0.8058770356526177	0.9083810063964893	1.1020463930694655
0.9556248671386047	0.7838859234802202	0.9114854806660839	1.0716811636253418
0.9692583134436354	0.7621953379701838	0.914514140928982	1.0418415990704517
0.9828917597486662	0.7408128562522799	0.9174676759832697	1.0125277027488055
0.9965252060536969	0.7197455610603357	0.9203468123679687	0.9837392583356221
1.0101586523587276	0.6990000416107841	0.9231523128331856	0.9554758283563494
1.02379209866376	0.678582395323538	0.9258849747878966	0.9277367529801606
1.0374255449687908	0.6584982303658934	0.9285456287285013	0.9005211490958343
1.0510589912738215	0.6387526689978601	0.9311351366512952	0.873827909676723
1.0646924375788522	0.6193503516965572	0.9336543904519569	0.8476557034416183
1.078325883883883	0.6002954420351437	0.9361043103151551	0.8220029748172909
1.0919593301889137	0.5815916322906959	0.9384858430973273	0.7968679442079668
1.1055927764939444	0.563242149754018	0.9407999607056529	0.7722486085761073
1.119226222798975	0.5452497637131054	0.9430476584761927	0.7481427423383449
1.1328596691040058	0.5276167930809735	0.9452299535541199	0.7245478985793607
1.1464931154090365	0.5103451146375201	0.9473478832788991	0.7014614105860961
1.1601265617140673	0.49343617185404665	0.9494025035772155	0.6788803937032046
1.173760008019098	0.476890984268593	0.9513948873663756	0.6568017475106813
1.1873934543241287	0.46071015737913623	0.9533261229708294	0.6352221583226837
1.2010269006291594	0.44489389302144755	0.9551973125543798	0.6141381020066295
1.2146603469341901	0.4294420001977707	0.9570095705705588	0.5935458471200271
1.2282937932392208	0.41435390632215896	0.9587640222335561	0.5734414583620365
1.2419272395442515	0.3996286688479921	0.9604618020119923	0.5538208003354936
1.2555606858492823	0.385264987243204	0.9621040521477257	0.5346795416145735
1.269194132154313	0.3712612152784019	0.9636919212017825	0.5160131591118248
1.2828275784593437	0.3576153735933901	0.9652265626293891	0.49781694273797167
1.2964610247643744	0.3443251625076869	0.9667091333859756	0.480086000346619
1.3100944710694051	0.3313879750406273	0.9681407925659156	0.46281526295495734
1.3237279173744376	0.3188009101074237	0.9695227000756377	0.44599949023132496
1.3373613636794683	0.30656078585754193	0.9708560153426473	0.42963327623883024
1.350994809984499	0.2946641531225361	0.972141896061865	0.4137110554240342
1.3646282562895298	0.28310730894100194	0.9733814969805757	0.39822710883862605
1.3782617025945605	0.27188631012898773	0.9745759687231682	0.38317557058137475
1.3918951488995912	0.2609969868648641	0.9757264566567184	0.368550434446736
1.405528595204622	0.2504349562587081	0.9768340997983556	0.354345560766239
1.4191620415096526	0.24019563587688003	0.9779000297652346	0.34055468342771594
1.4327954878146834	0.23027425719356037	0.9789253697678146	0.32717141705704694
1.446428934119714	0.22066587894203954	0.9799112336470338	0.3141892643467737
1.4600623804247448	0.21136540033956314	0.9808587249558522	0.30160162351511877
1.4736958267297755	0.20236757416058287	0.9817689360855257	0.2894017958788176
1.4873292730348062	0.1936670196346349	0.9826429474368574	0.27758299352278765
1.500962719339837	0.1852582351459411	0.9834818266365728	0.26613834704929856
1.5145961656448677	0.17713561071329667	0.9842866277988532	0.2550609133891647
1.5282296119498984	0.16929344023000328	0.985058390831961	0.24434368365740403
1.541863058254929	0.1617259334447461	0.985798140789794	0.23397959103557867
1.5554965045599598	0.15442722766576014	0.9865068872681051	0.223961518663162
1.5691299508649905	0.14739139917193003	0.9871856238450344	0.21428230752039634
1.5827633971700212	0.14061247431555304	0.9878353275655115	0.20493476428485213
1.596396843475052	0.13408444030313052	0.9884569584690001	0.1959116691446681
1.6100302897800827	0.12780125564165704	0.9890514591599745	0.18720578355132278
1.6236637360851152	0.12175686023916302	0.9896197544204469	0.17880985789506487
1.6372971823901459	0.11594518514972665	0.9901627508637828	0.17071663908676962
1.6509306286951766	0.11036016195431489	0.9906813366289818	0.16291887803041874
1.6645640750002073	0.10499573177008162	0.9911763811145329	0.1554093369704453
1.678197521305238	0.0998458538821119	0.9916487347508951	0.14818079669946776
1.6918309676102687	0.09490451399267033	0.9920992288105998	0.14122606361188977
1.7054644139152995	0.09016573208428015	0.9925286752549216	0.13453797658985692
1.7190978602203302	0.08562356989414256	0.9929378666160177	0.12810941370858808
1.732731306525361	0.0812721379984609	0.9933275759133939	0.12193329874900688
1.7463647528303916	0.07710560250634658	0.993698556603523	0.11600260750607876
1.7599981991354223	0.07311819136409171	0.9940515425614026	0.11031037388246066
1.773631645440453	0.06930420027147834	0.9943872480928189	0.10484969575746356
1.7872650917454838	0.06565799821285269	0.9947063679760542	0.09961374062241235
1.8008985380505145	0.062174032606630916	0.9950095775317581	0.0945957509746261
1.8145319843555452	0.058846834077623825	0.9952975327196912	0.08978904946230448
1.828165430660576	0.055671020857595024	0.9955708702610325	0.0851870437745655
1.8417988769656066	0.052641302820077854	0.9958302077849416	0.08078323127092234
1.8554323232706373	0.04975248515626164	0.9960761439980597	0.07657120334577204
1.869065769575668	0.046999471699471954	0.9963092588756352	0.07254464952444324
1.8826992158806988	0.04437726790629171	0.9965301138729644	0.06869736128784813
1.8963326621857295	0.04188098350306647	0.9967392521558447	0.06502323562428575
1.9099661084907602	0.03950583480693482	0.9969371988487489	0.06151627830706628
1.923599554795791	0.03724714673107244	0.9971244612994445	0.058170606898145474
1.9372330011008234	0.03510035448426408	0.9973015293587956	0.05498045347833271
1.9508664474058541	0.033061004975241566	0.9974688756745081	0.05194016710576697
1.9644998937108848	0.031124757932552434	0.9976269559976	0.04904421600474557
1.9781333400159156	0.029287386751054363	0.997776209500401	0.04628718948811913
1.9917667863209463	0.027544779076311705	0.9979170591049173	0.04366379961703
2.005400232625977	0.025892937138323198	0.9980499118204207	0.0411688826022135
2.0190336789310077	0.024327977846240863	0.998175159089157	0.03879739995224666
2.0326671252360384	0.0228461326557472	0.9982931771390976	0.03654443937416789
2.046300571541069	0.02144374722082887	0.9984043273426941	0.034405215432668064
2.0599340178461	0.02011728084178444	0.9985089565806301	0.03237506997491848
2.0735674641511306	0.018863305721108507	0.998607397609601	0.03044947232783088
2.0872009104561613	0.017678506039047196	0.9986999694331913	0.028624019275653955
2.100834356761192	0.01655967686032867	0.9987869776749548	0.02689443482584183
2.1144678030662227	0.015503722883615016	0.9988687149528446	0.025256569771632546
2.1281012493712534	0.014507657044909198	0.998945461254177	0.023706401059893783
2.141734695676284	0.013568598986132944	0.9990174843103563	0.022240030973260848
2.155368141981315	0.012683773399736257	0.9990850399706226	0.020853686135614505
2.1690015882863456	0.011850508260049967	0.9991483725741318	0.019543716350269937
2.1826350345913763	0.0110662329518334	0.9992077153197095	0.01830659328030718
2.196268480896407	0.010328476306114	0.9992632906326675	0.01713890898044805
2.2099019272014377	0.009634864553301982	0.9993153105281042	0.01603737429024444
2.2235353735064685	0.00898311920299122	0.9993639769701568	0.014998817097974374
2.237168819811501	0.008371054859807716	0.9994094822267057	0.014020180484877902
2.2508022661165317	0.0077965769841199534	0.9994520092190722	0.013098520759257229
2.2644357124215624	0.007257679606230029	0.9994917318662889	0.012231005389827774
2.278069158726593	0.006752443002167043	0.9995288154235565	0.01141491084758469
2.291702605031624	0.006279031339005316	0.9995634168145375	0.010647620365284893
2.3053360513366545	0.005835690297139707	0.9995956849571724	0.009926621623725042
2.3189694976416853	0.00542074467657372	0.9996257610827372	0.009249504373227203
2.332602943946716	0.005032595994073575	0.9996537790478929	0.00861395799916541
2.3462363902517467	0.004669720077416174	0.9996798656395114	0.008017769039748138
2.3598698365567774	0.004330664662798967	0.9997041408720904	0.007458818663999392
2.373503282861808	0.004014047001000166	0.9997267182775991	0.00693508011778241
2.387136729166839	0.0037185514775899273	0.9997477051876268	0.006444616145383841
2.4007701754718695	0.0034429272519815876	0.9997672030077313	0.005985576393652782
2.4144036217769003	0.0031859859199769866	0.9997853074839081	0.005556194805705624
2.428037068081931	0.0029465992039483533	0.9998021089611301	0.0051547870106503765
2.4416705143869617	0.0027236966744546014	0.9998176926339246	0.004779747715495422
2.4553039606919924	0.0025162635069087007	0.9998321387889811	0.004429548105195979
2.468937406997023	0.00232333827639053	0.9998455230398009	0.004102733256207891
2.482570853302054	0.0021440107935575274	0.9998579165534178	0.003797919568957954
2.4962042996070846	0.0019774199841577915	0.9998693862692414	0.003513792223820398
2.5098377459121153	0.0018227518144904313	0.9998799951100845	0.00324910266525628
2.523471192217146	0.0016792372647707059	0.9998898021854576	0.0030026661183573315
2.5371046385221785	0.0015461503521301272	0.9998988629872233	0.002773359141403335
2.550738084827209	0.0014228062047436654	0.9999072295777189	0.002560117218119058
2.56437153113224	0.0013085591882919803	0.9999149507704658	0.0023619323929202226
2.5780049774372706	0.0012028010857427775	0.9999220723035955	0.002177850951720275
2.5916384237423014	0.0011049593312080221	0.9999286370061327	0.0020069711511372947
2.605271870047332	0.00101449529849873	0.9999346849572811	0.0018484409984250146
2.618905316352363	0.000930902644622478	0.9999402536388707	0.0017014560838172852
2.6325387626573935	0.0008537057085256097	0.9999453780811256	0.0015652574674293047
2.646172208962424	0.0007824579649664545	0.9999500910019223	0.0014391296217833277
2.659805655267455	0.0007167405334485012	0.9999544229397105	0.0013223984314667957
2.6734391015724857	0.0006561607418511529	0.9999584023802717	0.0012144292507655276
2.6870725478775164	0.0006003507443459456	0.999962055877498	0.0011146250200237465
2.700705994182547	0.000548966192962297	0.9999654081683707	0.0010224244411641886
2.714339440487578	0.0005016849622272447	0.9999684822823232	0.0009373002129252614
2.7279728867926085	0.00045820592595191567	0.9999712996451742	0.0008587573256871458
2.7416063330976392	0.00041824778535826123	0.999973880177815	0.0007863314159359191
2.75523977940267	0.00038154794758682453	0.9999762423898365	0.0007195871802621875
2.7688732257077007	0.0003478614534486724	0.99997840346828	0.0006581168481769255
2.7825066720127314	0.0003169599533805468	0.9999803793616964	0.0006015387136099011
2.796140118317762	0.00028863073043439163	0.9999821848596915	0.0005494957241488477
2.809773564622793	0.0002626757689903059	0.999983833668142	0.0005016541274146966
2.8234070109278235	0.00023891086806671075	0.9999853384802544	0.0004577021735530935
2.8370404572328543	0.00021716479778532976	0.9999867110436423	0.00041734887288755537
2.8506739035378867	0.00019727849777595457	0.9999879622235955	0.0003803228077101551
2.8643073498429175	0.00017910431612477853	0.9999891020627029	0.0003463709970047532
2.877940796147948	0.00016250528750916263	0.9999901398369985	0.0003152578128364039
2.891574242452979	0.00014735444916880172	0.9999910841087871	0.0002867639472301119
2.9052076887580096	0.00013353419332773345	0.9999919427763059	0.0002606854279970695
2.9188411350630403	0.00012093565471005266	0.9999927231203745	0.00023683268241265625
2.932474581368071	0.00010945813176732602	0.9999934318481799	0.00021502964700723597
2.9461080276731018	9.90085402925445e-5	0.9999940751343391	0.00019511292227407682
2.9597414739781325	8.95008980705825e-5	0.9999946586593779	0.00017693097073107205
2.973374920283163	8.085583924000163e-5	0.9999951876457587	0.0001603433567618064
2.987008366588194	7.300015708011644e-5	0.9999956668915879	0.00014522002698998178
3.0006418128932246	6.586637395145091e-5	0.9999961008021252	0.00013144062944308964
3.0142752591982553	5.939233709639781e-5	0.9999964934192159	0.00011889387010298856
3.027908705503286	5.352083918097607e-5	0.9999968484487604	0.00010747690549358332
3.0415421518083168	4.8199262270287604e-5	0.9999971692863318	9.709476962397607e-5
3.0551755981133475	4.337924415409589e-5	0.9999974590410473	8.76598339971072e-5
3.068809044418378	3.901636589631608e-5	0.9999977205577948	7.909129925000285e-5
3.082442490723409	3.5069859467995464e-5	0.9999979564379107	7.1314716844326e-5
3.0960759370284396	3.1502334451261056e-5	0.9999981690584034	6.426153968370312e-5
3.1097093833334704	2.8279522823027044e-5	0.9999983605898088	5.786870016236707e-5
3.123342829638501	2.5370040731331762e-5	0.9999985330127626	5.207821432193629e-5
3.136976275943532	2.2745166432969203e-5	0.9999986881333701	4.683681088313241e-5
3.1506097222485643	2.0378633404760652e-5	0.9999988275974486	4.2095583924248787e-5
3.164243168553595	1.824643780423685e-5	0.9999989529037148	3.780966789550517e-5
3.1778766148586257	1.6326659384446888e-5	0.9999990654159863	3.393793391362375e-5
3.1915100611636564	1.4599295141692895e-5	0.999999166374461	3.0442706217954055e-5
3.205143507468687	1.3046104832881159e-5	0.9999992569061368	2.7289497411906076e-5
3.218776953773718	1.1650467733659301e-5	0.9999993380344289	2.444676198218567e-5
3.2324104000787486	1.0397249837978963e-5	0.9999994106880395	2.1885666433143782e-5
3.2460438463837793	9.272680919991673e-6	0.9999994757091326	1.9579875586484658e-5
3.25967729268881	8.26424079392041e-6	0.9999995338608597	1.7505353872830008e-5
3.2733107389938407	7.360554135971144e-6	0.9999995858342864	1.56401806487921e-5
3.2869441852988714	6.551293399326143e-6	0.9999996322547586	1.3964379029018799e-5
3.300577631603902	5.827089154308853e-6	0.9999996736877526	1.2459756869962294e-5
3.314211077908933	5.179447466474586e-6	0.9999997106442428	1.1109759707787945e-5
3.3278445242139636	4.600673765509101e-6	0.9999997435856268	9.899334572729108e-6
3.3414779705189943	4.083802746635002e-6	0.9999997729282386	8.814803847551576e-6
3.355111416824025	3.622533924385608e-6	0.9999997990474805	7.843749036677565e-6
3.3687448631290557	3.2111723982097837e-6	0.999999822281605	6.974903210354566e-6
3.3823783094340865	2.8445744639782337e-6	0.9999998429351724	6.198051860533593e-6
3.396011755739117	2.518097726778024e-6	0.9999998612822089	5.503941600800894e-6
3.409645202044148	2.227555352618538e-6	0.9999998775690896	4.88419593894983e-6
3.4232786483491786	1.9691742068062017e-6	0.9999998920171688	4.331238016679515e-6
3.4369120946542093	1.7395564917421784e-6	0.9999999048251764	3.838219328179469e-6
3.450545540959242	1.5356447278236378e-6	0.9999999161714007	3.398954440399538e-6
3.4641789872642725	1.3546897292826545e-6	0.9999999262156738	3.007861042420365e-6
3.4778124335693033	1.1942213689053462e-6	0.9999999351011781	2.6599049016732498e-6
3.491445879874334	1.0520219362319951e-6	0.9999999429560865	2.3505495306799558e-6
3.5050793261793647	9.26101854759054e-7	0.999999949895051	2.0757101545436246e-6
3.5187127724843954	8.146775485329274e-7	0.999999956020554	1.8317113819776872e-6
3.532346218789426	7.161513551068312e-7	0.9999999614241321	1.6152489118892693e-6
3.545979665094457	6.290931970909243e-7	0.9999999661874845	1.4233541357494596e-6
3.5596131113994876	5.522240194011375e-7	0.9999999703834767	1.2533622723355323e-6
3.5732465577045183	4.844006937787527e-7	0.9999999740770461	1.1028829555650076e-6
3.586880004009549	4.2460235860630757e-7	0.9999999773260227	9.697737258875138e-7
3.6005134503145797	3.7191804480585244e-7	0.9999999801818676	8.521157792869756e-7
3.6141468966196104	3.255354670272937e-7	0.9999999826903404	7.481919150780349e-7
3.627780342924641	2.8473090551983665e-7	0.9999999848921001	6.564666215282122e-7
3.641413789229672	2.488600259198393e-7	0.9999999868232465	5.755678417458238e-7
3.6550472355347026	2.1734964050779132e-7	0.9999999885158073	5.042706095419504e-7
3.6686806818397333	1.8969022974602018e-7	0.9999999899981756	4.4148203815181307e-7
3.682314128144764	1.6542923120255185e-7	0.9999999912955035	3.8622792741780306e-7
3.6959475744497947	1.441649892797159e-7	0.9999999924300549	3.3764052909970685e-7
3.7095810207548254	1.255412911405074e-7	0.9999999934215221	2.94947482036155e-7
3.723214467059856	1.0924249593813331e-7	0.9999999942873097	2.5746196232345324e-7
3.736847913364887	9.498911879290975e-8	0.9999999950427881	2.245735737092027e-7
3.7504813596699194	8.253389438550586e-8	0.9999999957015213	1.9574040107952512e-7
3.76411480597495	7.165821358512404e-8	0.9999999962754696	1.7048157844636213e-7
3.777748252279981	6.216898640332148e-8	0.9999999967751713	1.4837085930723014e-7
3.7913816985850115	5.3895782059498756e-8	0.999999997209904	1.2903066870803513e-7
3.8050151448900422	4.6688281685192137e-8	0.9999999975878298	1.1212680259370487e-7
3.818648591195073	4.041402235088754e-8	0.9999999979161235	9.736367016213974e-8
3.8322820375001037	3.4956368466509964e-8	0.9999999982010869	8.448012667111283e-8
3.8459154838051344	3.0212699897447244e-8	0.9999999984482508	7.324553175995047e-8
3.859548930110165	2.609280613796728e-8	0.9999999986624658	6.345643659887597e-8
3.873182376415196	2.2517436804037068e-8	0.9999999988479821	5.4933498537459365e-8
3.8868158227202265	1.9417040419966728e-8	0.999999999008521	4.7518715925483917e-8
3.9004492690252572	1.6730613339177584e-8	0.9999999991473386	4.107304315449886e-8
3.914082715330288	1.4404712089799435e-8	0.999999999267281	3.547421990527817e-8
3.9277161616353187	1.2392529669114086e-8	0.9999999993708344	3.061481983460805e-8
3.9413496079403494	1.065312105197336e-8	0.9999999994601687	2.640048878564304e-8
3.95498305424538	9.150706858918058e-9	0.9999999995371762	2.2748518428719998e-8
3.968616500550411	7.854016104147378e-9	0.9999999996035059	1.9586355548575933e-8
3.9822499468554415	6.73577105203549e-9	0.9999999996605936	1.685049025303198e-8
3.9958833931604723	5.772189837216503e-9	0.9999999997096882	1.4485357311859957e-8
4.009516839465503	4.942535269947258e-9	0.9999999997518757	1.2442322705677525e-8
4.023150285770534	4.228773775594164e-9	0.9999999997880991	1.067897281947922e-8
4.036783732075564	3.6152059124106026e-9	0.9999999998191766	9.15822716537381e-9
4.050417178380595	3.0881963652973363e-9	0.9999999998458183	7.847776485948508e-9
4.064050624685628	2.6358968341355653e-9	0.9999999998686389	6.719455100234342e-9
4.077684070990658	2.248036423679878e-9	0.9999999998881707	5.748727869154423e-9
4.091317517295689	1.915701375310164e-9	0.9999999999048743	4.914276211456461e-9
4.10495096360072	1.6311751949160684e-9	0.9999999999191478	4.197557469109846e-9
4.1185844099057505	1.3877823334951247e-9	0.9999999999313347	3.582447178100084e-9
4.132217856210781	1.1797460786056037e-9	0.9999999999417316	3.055002963854697e-9
4.145851302515812	1.0020784202424695e-9	0.9999999999505942	2.6030759514345665e-9
4.159484748820843	8.504663639996581e-10	0.9999999999581428	2.21619224581764e-9
4.173118195125873	7.212044295101807e-10	0.9999999999645669	1.885264736869196e-9
4.186751641430904	6.110809636084015e-10	0.9999999999700295	1.602411005002772e-9
4.200385087735935	5.17346165906929e-10	0.9999999999746707	1.3608797244001535e-9
4.2140185340409655	4.376268236683246e-10	0.9999999999786108	1.1548067470333654e-9
4.227651980345996	3.6988367924095666e-10	0.9999999999819529	9.791168809594021e-10
4.241285426651027	3.123652447811765e-10	0.9999999999847853	8.294614152305675e-10
4.254918872956058	2.635722751165304e-10	0.9999999999871838	7.020975644813241e-10
4.268552319261088	2.2221158246793498e-10	0.9999999999892132	5.937845148387848e-10
4.282185765566119	1.8718537830864084e-10	0.9999999999909288	5.017536010291481e-10
4.29581921187115	1.5754508808640824e-10	0.999999999992378	4.236396318713363e-10
4.3094526581761805	1.324877985098283e-10	0.999999999993601	3.573725158211345e-10
4.323086104481211	1.1132073041153492e-10	0.9999999999946323	3.0122059196165506e-10
4.336719550786242	9.3457686034526e-11	0.9999999999955012	2.536804380710929e-10
4.350352997091273	7.839062732273307e-11	0.9999999999962327	2.134612860837328e-10
4.363986443396305	6.569678134837888e-11	0.9999999999968479	1.7944970025144168e-10
4.377619889701336	5.501021860254697e-11	0.9999999999973649	1.5073196462887872e-10
4.391253336006367	4.60254057088605e-11	0.9999999999977989	1.2651921279624998e-10
4.404886782311397	3.847233642773063e-11	0.9999999999981631	1.060907068484845e-10
4.418520228616428	3.213074251107174e-11	0.9999999999984683	8.887360249392704e-11
4.432153674921459	2.6812330133907387e-11	0.9999999999987239	7.440591591860503e-11
4.4457871212264894	2.2353674467012758e-11	0.9999999999989378	6.221966009032791e-11
4.45942056753152	1.861977239059343e-11	0.9999999999991166	5.1999513624019184e-11
4.473054013836551	1.5496937066927788e-11	0.9999999999992659	4.34061503871048e-11
4.486687460141582	1.288569251300942e-11	0.9999999999993906	3.621564567949407e-11
4.500320906446612	1.0704326314225911e-11	0.9999999999994945	3.018113352731743e-11
4.513954352751643	8.885336910680054e-12	0.9999999999995811	2.5132919994997396e-11
4.527587799056674	7.36832816983224e-12	0.9999999999996532	2.089910750969591e-11
4.5412212453617045	6.107114813858063e-12	0.999999999999713	1.738644454062504e-11
4.554854691666735	5.051958851254313e-12	0.9999999999997629	1.4419336391529215e-11
4.568488137971766	4.17799128626939e-12	0.9999999999998042	1.1962345554739333e-11
4.582121584276797	3.4567904094728882e-12	0.9999999999998384	9.93873986133079e-12
4.595755030581827	2.852829084076803e-12	0.9999999999998668	8.229846972705359e-12
4.609388476886858	2.351896455365932e-12	0.9999999999998903	6.79762253918506e-12
4.623021923191889	1.9362289549462734e-12	0.9999999999999097	5.624126017144477e-12
4.6366553694969195	1.5987211554602258e-12	0.9999999999999257	4.649842673314004e-12
4.65028881580195	1.310951347477385e-12	0.999999999999939	3.835224700799091e-12
4.663922262106983	1.0800249583553525e-12	0.9999999999999499	3.1610110786447204e-12
4.677555708412013	8.846257060213249e-13	0.999999999999959	2.6076889556948566e-12
4.691189154717044	7.283063041541029e-13	0.9999999999999664	2.155491645820645e-12
4.704822601022075	5.968558980384843e-13	0.9999999999999725	1.7634037091626197e-12
4.7184560473271056	4.867217739956687e-13	0.9999999999999776	1.453064522293544e-12
4.732089493632136	3.979039320256562e-13	0.9999999999999817	1.1830066343123294e-12
4.745722939937167	3.2684965844964614e-13	0.999999999999985	9.748107940486443e-13
4.759356386242198	2.664535259100376e-13	0.9999999999999878	8.078103979966742e-13
4.772989832547228	2.167155344068306e-13	0.99999999999999	6.610752240773936e-13
4.786623278852259	1.776356839400251e-13	0.9999999999999919	5.348014059910576e-13
4.80025672515729	1.4210854715202006e-13	0.9999999999999934	4.2918632126197446e-13
4.813890171462321	1.1723955140041656e-13	0.9999999999999947	3.659553851454505e-13
4.827523617767351	9.592326932761355e-14	0.9999999999999957	3.023225911964473e-13
4.841157064072382	7.815970093361103e-14	0.9999999999999964	2.3828603749330134e-13
4.854790510377413	6.394884621840903e-14	0.9999999999999971	1.9557429089302502e-13
4.868423956682443	5.3290705182007527e-14	0.9999999999999977	1.7439040507267852e-13
4.882057402987474	4.2632564145606024e-14	0.9999999999999981	1.3120403593641394e-13
4.895690849292505	3.5527136788005016e-14	0.9999999999999984	1.096804675363592e-13
4.909324295597536	2.8421709430404014e-14	0.9999999999999988	8.802025546097859e-14
4.922957741902566	2.1316282072803012e-14	0.999999999999999	6.622275322900706e-14
4.936591188207597	1.7763568394002508e-14	0.9999999999999992	6.643096746709076e-14
4.950224634512628	1.4210854715202007e-14	0.9999999999999993	4.442655757458144e-14
4.96385808081766	1.4210854715202007e-14	0.9999999999999994	4.456624131445987e-14
4.977491527122691	1.0658141036401506e-14	0.9999999999999996	4.4706364240902625e-14
4.991124973427722	7.105427357601003e-15	0.9999999999999997	2.2423463867388972e-14
5.004758419732752	3.552713678800502e-15	0.9999999999999998	2.249396659064785e-14
5.018391866037783	3.552713678800502e-15	0.9999999999999998	2.2564690985010553e-14
5.032025312342814	7.105427357601003e-15	0.9999999999999998	2.2635637747444163e-14
5.0456587586478445	3.552713678800502e-15	0.9999999999999999	2.270680757710715e-14
5.059292204952875	3.552713678800502e-15	0.9999999999999999	2.277820117535625e-14
5.072925651257906	3.552713678800502e-15	0.9999999999999999	2.284981924575334e-14
5.086559097562937	3.552713678800502e-15	0.9999999999999999	2.2921662494072422e-14
5.100192543867967	0.0	1.0	0.0
5.113825990172998	0.0	1.0	0.0
5.127459436478029	0.0	1.0	0.0
5.1410928827830595	0.0	1.0	0.0
5.15472632908809	0.0	1.0	0.0
5.168359775393121	0.0	1.0	0.0
5.181993221698152	0.0	1.0	0.0
5.195626668003182	0.0	1.0	0.0
5.209260114308213	0.0	1.0	0.0
5.222893560613244	0.0	1.0	0.0
5.2365270069182746	0.0	1.0	0.0
5.250160453223305	0.0	1.0	0.0
5.263793899528336	0.0	1.0	0.0
5.2774273458333685	0.0	1.0	0.0
5.291060792138399	0.0	1.0	0.0
5.30469423844343	0.0	1.0	0.0
5.318327684748461	0.0	1.0	0.0
5.331961131053491	0.0	1.0	0.0
5.345594577358522	0.0	1.0	0.0
5.359228023663553	0.0	1.0	0.0
5.3728614699685835	0.0	1.0	0.0
5.386494916273614	0.0	1.0	0.0
5.400128362578645	0.0	1.0	0.0
5.413761808883676	0.0	1.0	0.0
5.427395255188706	0.0	1.0	0.0
5.441028701493737	0.0	1.0	0.0
5.454662147798768	0.0	1.0	0.0
5.4682955941037985	0.0	1.0	0.0
5.481929040408829	0.0	1.0	0.0
5.49556248671386	0.0	1.0	0.0
5.509195933018891	0.0	1.0	0.0
5.522829379323921	0.0	1.0	0.0
5.536462825628952	0.0	1.0	0.0
5.550096271933983	0.0	1.0	0.0
5.5637297182390135	0.0	1.0	0.0
5.577363164544046	0.0	1.0	0.0
5.590996610849077	0.0	1.0	0.0
5.6046300571541074	0.0	1.0	0.0
5.618263503459138	0.0	1.0	0.0
5.631896949764169	0.0	1.0	0.0
5.6455303960692	0.0	1.0	0.0
5.65916384237423	0.0	1.0	0.0
5.672797288679261	0.0	1.0	0.0
5.686430734984292	0.0	1.0	0.0
5.7000641812893225	0.0	1.0	0.0
5.713697627594353	0.0	1.0	0.0
5.727331073899384	0.0	1.0	0.0
5.740964520204415	0.0	1.0	0.0
5.754597966509445	0.0	1.0	0.0
5.768231412814476	0.0	1.0	0.0
5.781864859119507	0.0	1.0	0.0
5.7954983054245375	0.0	1.0	0.0
5.809131751729568	0.0	1.0	0.0
5.822765198034599	0.0	1.0	0.0
5.83639864433963	0.0	1.0	0.0
5.85003209064466	0.0	1.0	0.0
5.863665536949691	0.0	1.0	0.0
5.8772989832547236	0.0	1.0	0.0
5.890932429559754	0.0	1.0	0.0
5.904565875864785	0.0	1.0	0.0
5.918199322169816	0.0	1.0	0.0
5.931832768474846	0.0	1.0	0.0
5.945466214779877	0.0	1.0	0.0
5.959099661084908	0.0	1.0	0.0
5.972733107389939	0.0	1.0	0.0
5.986366553694969	0.0	1.0	0.0
6.0	0.0	1.0	0.0


==> data/K_-1000-M_4.csv <==
-37.569463782017436	2.2853123325586758e-10	1.000000000000013e-14	3.9994399929872246
-37.525894318235416	2.355121608099254e-10	1.0409391273199198e-14	3.9994343467200255
-37.4823248544534	2.427063169960303e-10	1.0835542050989873e-14	3.9994286435259516
-37.43875539067138	2.501202140595355e-10	1.1279138395883363e-14	3.999422882830633
-37.39518592688937	2.5776056310825793e-10	1.174089445322657e-14	3.9994170640543416
-37.35161646310735	2.656342801838802e-10	1.2221553600641753e-14	3.9994111866119955
-37.308046999325335	2.737484925186502e-10	1.27218896445109e-14	3.9994052499121233
-37.264477535543314	2.821105449831421e-10	1.3242708065429699e-14	3.999399253356859
-37.22090807176129	2.907280067306891e-10	1.378484731462343e-14	3.99939319634298
-37.17733860797928	2.9960867804475325e-10	1.4349180163433804e-14	3.999387078260727
-37.13376914419726	3.087605973952243e-10	1.4936615108024165e-14	3.9993808984948993
-37.090199680415246	3.1819204870995434e-10	1.5548097831574797e-14	3.9993746564236026
-37.046630216633226	3.2791156886850297e-10	1.6184612726328895e-14	3.999368351418254
-37.00306075285121	3.379279554243725e-10	1.6847184477913215e-14	3.9993619828445914
-36.95949128906919	3.4825027456297437e-10	1.7536879714508405e-14	3.999355550061519
-36.91592182528718	3.588878693025878e-10	1.825480872350683e-14	3.999349052422373
-36.87235236150516	3.6985036794537245e-10	1.9002127238428296e-14	3.9993424892726295
-36.82878289772314	3.8114769278655633e-10	1.9780038298957023e-14	3.999335859952055
-36.785213433941124	3.927900690892208e-10	2.0589794187104626e-14	3.999329163793535
-36.7416439701591	4.047880343331077e-10	2.1432698442608978e-14	3.999322400123247
-36.69807450637709	4.1715244774560796e-10	2.2310107960808183e-14	3.9993155682605517
-36.65450504259507	4.298945001237106e-10	2.3223435176372336e-14	3.999308667517978
-36.610935578813056	4.4302572395545245e-10	2.4174150336388125e-14	3.9993016972010924
-36.567366115031035	4.565580038505757e-10	2.516378386648182e-14	3.999294656608722
-36.523796651249015	4.705035872892289e-10	2.6193928833763944e-14	3.9992875450319136
-36.480227187467	4.848750956987782e-10	2.726624351055698e-14	3.999280361755034
-36.43665772368498	4.99685535868785e-10	2.8382454043052372e-14	3.999273106055705
-36.39308825990297	5.149483117139099e-10	2.954435722916065e-14	3.9992657772035556
-36.34951879612095	5.306772363961242e-10	3.0753823410041216e-14	3.9992583744613395
-36.30594933233893	5.468865448168416e-10	3.2012799479976714e-14	3.9992508970836673
-36.26237986855691	5.635909064898745e-10	3.3323312019378015e-14	3.9992433443181112
-36.2188104047749	5.808054388076444e-10	3.468747055603026e-14	3.9992357154050975
-36.17524094099288	5.985457207118228e-10	3.610747095977951e-14	3.9992280095769654
-36.13167147721086	6.168278067813231e-10	3.758559897613897e-14	3.9992202260578344
-36.088102013428845	6.356682417500654e-10	3.912423390447629e-14	3.9992123640646873
-36.044532549646824	6.550840754677091e-10	4.0725852426734726e-14	3.9992044228061885
-36.00096308586481	6.750928783169248e-10	4.2393032592808037e-14	3.9991964014836756
-35.95739362208279	6.957127571010365e-10	4.412845796901753e-14	3.999188299289999
-35.91382415830078	7.169623714162434e-10	4.5934921956321974e-14	3.999180115409399
-35.870254694518756	7.388609505237266e-10	4.781533228523554e-14	3.999171849018604
-35.826685230736736	7.614283107361184e-10	4.977271569467082e-14	3.999163499285795
-35.78311576695472	7.846848733347685e-10	5.181022280224429e-14	3.999155065370768
-35.7395463031727	8.08651683033492e-10	5.3931133173860477e-14	3.9991465464248663
-35.69597683939069	8.333504270054042e-10	5.613886060072047e-14	3.9991379415908557
-35.65240737560867	8.588034544907944e-10	5.843695859229304e-14	3.9991292500028894
-35.608837911826654	8.850337970024359e-10	6.082912609399901e-14	3.999120470786132
-35.565268448044634	9.120651891482227e-10	6.331921343889021e-14	3.9991116030578815
-35.52169898426261	9.399220900881047e-10	6.591122854284427e-14	3.999102645925133
-35.4781295204806	9.686297056460907e-10	6.860934335321057e-14	3.9990935984868075
-35.43456005669858	9.982140110968211e-10	7.141790056136906e-14	3.9990844598325253
-35.390990592916566	1.0287017746471708e-9	7.434142058991172e-14	3.9990752290429326
-35.347421129134545	1.060120581633996e-9	7.738460886572967e-14	3.99906590518853
-35.30385166535253	1.0924988594603577e-9	8.055236339064525e-14	3.9990564873317913
-35.26028220157051	1.1258659032918648e-9	8.384978262184806e-14	3.999046974524844
-35.2167127377885	1.1602519025374286e-9	8.728217367473348e-14	3.999037365810699
-35.17314327400648	1.1956879681374762e-9	9.085506086139108e-14	3.9990276602220627
-35.12957381022446	1.2322061606843638e-9	9.457419457837591e-14	3.9990178567825545
-35.086004346442444	1.2698395194006584e-9	9.844556055818301e-14	3.9990079545054997
-35.04243488266042	1.3086220920016548e-9	1.024753894992127e-13	3.998997952394981
-34.99886541887841	1.3485889654680734e-9	1.0667016708973769e-13	3.998987849444559
-34.95529595509639	1.3897762977573566e-9	1.1103664444196083e-13	3.998977644637216
-34.911726491314376	1.4322213504831565e-9	1.1558184895300915e-13	3.998967336946347
-34.868157027532355	1.4759625225898868e-9	1.203130956102133e-13	3.998956925334575
-34.824587563750335	1.5210393850560514e-9	1.2523799875898264e-13	3.998946408754948
-34.78101809996832	1.5674927166544222e-9	1.3036448435211438e-13	3.9989357861486026
-34.7374486361863	1.6153645408035487e-9	1.357008027001643e-13	3.998925056446925
-34.69387917240429	1.66469816354336e-9	1.4125554174357836e-13	3.9989142185702837
-34.65030970862227	1.7155382126682733e-9	1.4703764086770935e-13	3.998903271428193
-34.60674024484025	1.7679306780540446e-9	1.5305640528305212e-13	3.9988922139191465
-34.56317078105823	1.8219229532143967e-9	1.5932152099378152e-13	3.9988810449305627
-34.51960131727621	1.87756387812448e-9	1.658430703786172e-13	3.9988697633386265
-34.4760318534942	1.9349037833507195e-9	1.7263154840914385e-13	3.9988583680081957
-34.43246238971218	1.9939945355262656e-9	1.7969787953160664e-13	3.9988468577927074
-34.388892925930165	2.054889584212586e-9	1.8705343523927864e-13	3.998835231534011
-34.345323462148144	2.1176440101906685e-9	1.9471005236375073e-13	3.998823488062323
-34.30175399836613	2.1823145752239938e-9	2.026800521144248e-13	3.9988116261960354
-34.25818453458411	2.248959773339142e-9	2.109762598969005e-13	3.998799644741647
-34.2146150708021	2.317639883670338e-9	2.196120259421064e-13	3.998787542493845
-34.171045607020076	2.3884170249144544e-9	2.28601246779304e-13	3.998775318234504
-34.127476143238056	2.461355211446777e-9	2.3795838758741564e-13	3.9987629707336634
-34.08390667945604	2.5365204111475628e-9	2.47698505460702e-13	3.9987504987496423
-34.04033721567402	2.6139806049911428e-9	2.5783727362624413e-13	3.998737901026901
-33.99676775189201	2.693805848452522e-9	2.6839100665187084e-13	3.998725176298137
-33.95319828810999	2.7760683347848508e-9	2.793766866853149e-13	3.998712323283059
-33.909628824327974	2.8608424602275926e-9	2.908119907667709e-13	3.9986993406882316
-33.866059360545954	2.9482048912012014e-9	3.027153192584392e-13	3.998686227208122
-33.82248989676393	3.0382346335499253e-9	3.1510582543717447e-13	3.998672981522641
-33.77892043298192	3.1310131038967375e-9	3.28003446297382e-13	3.99865960229932
-33.7353509691999	3.226624203172395e-9	3.4142893461400666e-13	3.9986460881920385
-33.691781505417886	3.3251543923852797e-9	3.554038923168449e-13	3.9986324378408713
-33.648212041635865	3.426692770703077e-9	3.699508052300819e-13	3.998618649873118
-33.60464257785385	3.5313311559110322e-9	3.8509307923268485e-13	3.9986047229008457
-33.56107311407183	3.6391641673255715e-9	4.0085507789771936e-13	3.998590655523079
-33.51750365028981	3.7502893112326785e-9	4.172621616712053e-13	3.9985764463244746
-33.4739341865078	3.864807068932141e-9	4.34340728653512e-13	3.9985620938751985
-33.43036472272578	3.982820987465091e-9	4.52118257048584e-13	3.9985475967319304
-33.38679525894376	4.1044377731040045e-9	4.706233493494046e-13	3.9985329534354155
-33.34322579516174	4.229767387695017e-9	4.898857783304562e-13	3.9985181625126356
-33.29965633137973	4.3589231479344885e-9	5.099365349213623e-13	3.9985032224756973
-33.25608686759771	4.492021827671885e-9	5.308078780386361e-13	3.9984881318205985
-33.212517403815696	4.629183763329678e-9	5.525333864547848e-13	3.9984728890304346
-33.168947940033675	4.770532962535701e-9	5.751480127897694e-13	3.9984574925707594
-33.125378476251655	4.916197216064859e-9	5.986881397093783e-13	3.9984419408927883
-33.08180901246964	5.066308213194063e-9	6.231916384227876e-13	3.998426232432118
-33.03823954868762	5.221001660568715e-9	6.486979295720187e-13	3.9984103656077017
-32.99467008490561	5.380417404696056e-9	6.752480466116115e-13	3.998394338823895
-32.95110062112359	5.5446995581636626e-9	7.0288470178005e-13	3.998378150468084
-32.90753115734157	5.713996629710313e-9	7.316523547693455e-13	3.998361798911609
-32.86396169355955	5.8884616582538524e-9	7.615972842022236e-13	3.998345282509654
-32.82039222977754	6.068252351008757e-9	7.927676620332514e-13	3.9983285996001183
-32.77682276599552	6.253531225804203e-9	8.252136309911162e-13	3.998311748504628
-32.7332533022135	6.444465757743645e-9	8.589873851886593e-13	3.9982947275283394
-32.689683838431485	6.641228530328897e-9	8.941432540290315e-13	3.99827753495864
-32.646114374649464	6.843997391187251e-9	9.307377895423102e-13	3.9982601690661403
-32.60254491086745	7.052955612546271e-9	9.688298572944183e-13	3.998242628103307
-32.55897544708543	7.268292056591355e-9	1.008480731012068e-12	3.9982249103054897
-32.51540598330341	7.490201345864248e-9	1.0497541910777046e-12	3.9982070138906862
-32.471836519521396	7.718884038848958e-9	1.0927166270516845e-12	3.998188937058481
-32.428267055739376	7.954546810906802e-9	1.1374371443863858e-12	3.9981706779898762
-32.38469759195736	8.197402640720968e-9	1.1839876755031338e-12	3.9981522348482086
-32.34112812817534	8.447671002421659e-9	1.2324430954116571e-12	3.998133605778104
-32.29755866439333	8.70557806355769e-9	1.2828813420558538e-12	3.998114788905475
-32.25398920061131	8.971356889105074e-9	1.3353835415812844e-12	3.998095782337355
-32.210419736829294	9.245247651676917e-9	1.3900341387226126e-12	3.998076584161699
-32.166850273047274	9.527497848144345e-9	1.4469210325233965e-12	3.99805719244721
-32.12328080926525	9.818362522849796e-9	1.5061357176041097e-12	3.9980376052431152
-32.07971134548324	1.0118104497613053e-8	1.5677734312051227e-12	3.998017820578981
-32.03614188170122	1.0426994608751868e-8	1.6319333062429807e-12	3.997997836464547
-31.992572417919206	1.074531195130361e-8	1.6987185306215934e-12	3.997977650889472
-31.949002954137185	1.1073344130695193e-8	1.768236513058317e-12	3.9979572618231725
-31.90543349035517	1.1411387522069053e-8	1.8405990556881546e-12	3.997936667214818
-31.86186402657315	1.1759747537505576e-8	1.9159225337249787e-12	3.9979158649920215
-31.818294562791134	1.2118738901381384e-8	1.994328082465839e-12	3.9978948530628755
-31.774725099009117	1.248868593410576e-8	2.0759417919413023e-12	3.9978736293134842
-31.7311556352271	1.286992284450117e-8	2.160894909522227e-12	3.9978521916090974
-31.687586171445083	1.3262794031074897e-8	2.249324050808492e-12	3.9978305377927854
-31.644016707663063	1.3667654392469795e-8	2.3413714191384113e-12	3.9978086656865743
-31.600447243881046	1.4084869647355924e-8	2.43718503407091e-12	3.9977865730900715
-31.55687778009903	1.451481666406835e-8	2.5369189692074826e-12	3.997764257781419
-31.513308316317012	1.4957883800263133e-8	2.6407335997340774e-12	3.997741717515906
-31.469738852534995	1.5414471252923948e-8	2.7487958600828326e-12	3.997718950025747
-31.426169388752978	1.5884991419011635e-8	2.861279512123125e-12	3.997695953020999
-31.38259992497096	1.636986926709141e-8	2.978365424316383e-12	3.997672724188193
-31.33903046118894	1.686954272027321e-8	3.1002418622798423e-12	3.99764926119124
-31.295460997406927	1.7384463050790323e-8	3.2271047912252012e-12	3.9976255616700365
-31.251891533624907	1.7915095286601597e-8	3.359158190760605e-12	3.997601623240273
-31.20832206984289	1.8461918630351944e-8	3.4966143825552683e-12	3.9975774434942846
-31.164752606060873	1.9025426891082638e-8	3.639694371397918e-12	3.9975530199997023
-31.121183142278856	1.96061289290827e-8	3.788628200192967e-12	3.9975283503005645
-31.07761367849684	2.020454911425917e-8	3.943655319465174e-12	3.9975034319147964
-31.03404421471482	2.0821227798467785e-8	4.105024971963777e-12	3.997478262336233
-30.990474750932805	2.1456721802196137e-8	4.272996592984104e-12	3.9974528390332265
-30.946905287150784	2.2111604916058882e-8	4.4478402270487885e-12	3.9974271594486352
-30.903335823368767	2.278646841755435e-8	4.6298369616182354e-12	3.9974012209995418
-30.85976635958675	2.348192160351746e-8	4.819279378519948e-12	3.9973750210770245
-30.816196895804733	2.4198592338781683e-8	5.0164720238276014e-12	3.99734855704587
-30.772627432022716	2.493712762152741e-8	5.221731896940461e-12	3.9973218262443266
-30.7290579682407	2.5698194165817984e-8	5.435388959645879e-12	3.997294825984042
-30.685488504458682	2.648247900184655e-8	5.657786665983345e-12	3.997267553548683
-30.64191904067666	2.7290690094449014e-8	5.889282513756794e-12	3.9972400061959217
-30.59834957689465	2.8123556980402687e-8	6.130248618582793e-12	3.9972121811548775
-30.554780113112628	2.898183142512402e-8	6.381072311392705e-12	3.9971840756272456
-30.51121064933061	2.986628809931831e-8	6.642156760347739e-12	3.997155686785811
-30.467641185548594	3.077772527619902e-8	6.9139216181585546e-12	3.997127011775586
-30.424071721766577	3.171696554991502e-8	7.196803695858017e-12	3.997098047712365
-30.38050225798456	3.268485657580925e-8	7.491257664094816e-12	3.9970687916835748
-30.33693279420254	3.368227183317679e-8	7.797756783080727e-12	3.997039240746849
-30.293363330420526	3.471011141120954e-8	8.116793662356565e-12	3.997009391929714
-30.249793866638505	3.5769302818831804e-8	8.448881051593983e-12	3.9969792422304598
-30.20622440285649	3.686080181914213e-8	8.794552663704925e-12	3.9969487886166672
-30.16265493907447	3.798559328922982e-8	9.154364031573162e-12	3.9969180280262977
-30.119085475292454	3.914469210609419e-8	9.528893399783915e-12	3.996886957365097
-30.075516011510437	4.03391440595072e-8	9.918742652773691e-12	3.996855573508558
-30.03194654772842	4.1570026792605915e-8	1.0324538280897697e-11	3.9968238733004804
-29.988377083946403	4.2838450771059426e-8	1.0746932385953324e-11	3.9967918535526294
-29.944807620164383	4.4145560281699874e-8	1.118660372777531e-11	3.9967595110455973
-29.901238156382366	4.5492534461449275e-8	1.1644258813576198e-11	3.9967268425261504
-29.85766869260035	4.688058835756757e-8	1.2120633031781815e-11	3.996693844709226
-29.814099228818332	4.831097402004283e-8	1.261649183216666e-11	3.9966605142766696
-29.770529765036315	4.97849816272061e-8	1.3132631954198122e-11	3.9966268478759948
-29.726960301254298	5.130394064553184e-8	1.366988270553473e-11	3.9965928421223134
-29.68339083747228	5.286922102463088e-8	1.4229107292742297e-11	3.996558493595742
-29.63982137369026	5.4482234428563665e-8	1.4811204206349428e-11	3.996523798842185
-29.596251909908247	5.614443550455333e-8	1.541710866246925e-11	3.9964887543729737
-29.552682446126227	5.785732319018248e-8	1.604779410328313e-11	3.9964533566634133
-29.50911298234421	5.96224420603381e-8	1.6704273758797203e-11	3.9964176021546702
-29.465543518562193	6.144138371500578e-8	1.7387602272375188e-11	3.9963814872511545
-29.421974054780176	6.331578820920294e-8	1.809887739263131e-11	3.9963450083215277
-29.37840459099816	6.524734552636576e-8	1.8839241734427265e-11	3.996308161697199
-29.334835127216138	6.723779709640199e-8	1.9609884611741475e-11	3.9962709436733204
-29.291265663434125	6.928893735985478e-8	2.0412043945391682e-11	3.99623335050727
-29.247696199652104	7.140261537956224e-8	2.1247008248639467e-11	3.996195378419433
-29.204126735870087	7.358073650116953e-8	2.211611869385349e-11	3.9961570235914365
-29.16055727208807	7.582526406410444e-8	2.3020771263551593e-11	3.996118282166926
-29.116987808306053	7.81382211644144e-8	2.3962418989250618e-11	3.9960791502500155
-29.073418344524036	8.052169247113106e-8	2.4942574281709114e-11	3.9960396239060687
-29.029848880742016	8.297782609775767e-8	2.5962811356301536e-11	3.9959996991614983
-28.986279416960002	8.550883553047324e-8	2.7024768757390826e-11	3.9959593720013284
-28.94270995317798	8.811700161489479e-8	2.813015198573377e-11	3.9959186383710885
-28.89914048939597	9.080467460310456e-8	2.928073623315076e-11	3.9958774941752337
-28.855571025613948	9.357427626271011e-8	3.047836922878766e-11	3.9958359352767863
-28.81200156183193	9.642830204997643e-8	3.1724974201571117e-11	3.9957939574979906
-28.768432098049914	9.936932334872857e-8	3.302255296355336e-11	3.9957515566176762
-28.724862634267897	1.0239998977730225e-7	3.437318911910848e-11	3.9957087283730828
-28.68129317048588	1.0552303156531387e-7	3.577905140508028e-11	3.9956654684582986
-28.63772370670386	1.0874126200260235e-7	3.724239716726302e-11	3.9956217725240726
-28.594154242921846	1.1205757996234509e-7	3.876557597872705e-11	3.995577636177339
-28.550584779139825	1.1547497250072444e-7	4.035103340581533e-11	3.995533054980838
-28.50701531535781	1.1899651753534359e-7	4.200131492779232e-11	3.9954880244526123
-28.46344585157579	1.2262538660489082e-7	4.3719070016450494e-11	3.9954425400655817
-28.419876387793774	1.2636484771239688e-7	4.5507056382153843e-11	3.9953965972473284
-28.376306924011757	1.3021826825467562e-7	4.736814439314377e-11	3.9953501913784875
-28.332737460229737	1.341891180405764e-7	4.930532167512438e-11	3.9953033177945647
-28.289167996447723	1.3828097240064616e-7	5.13216978985365e-11	3.99525597178318
-28.245598532665703	1.4249751539100772e-7	5.34205097610939e-11	3.995208148584761
-28.20202906888369	1.4684254309435605e-7	5.5605126173613656e-11	3.9951598433920306
-28.15845960510167	1.5131996702092862e-7	5.7879053657398187e-11	3.995111051348658
-28.114890141319652	1.5593381761246962e-7	6.024594196174819e-11	3.9950617675498687
-28.071320677537635	1.606882478523603e-7	6.270958991064435e-11	3.9950119870419782
-28.027751213755618	1.655875369850829e-7	6.527395148792176e-11	3.9949617048209785
-27.9841817499736	1.706360943482775e-7	6.794314217061151e-11	3.9949109158320337
-27.94061228619158	1.7583846332092572e-7	7.072144552060759e-11	3.994859614970122
-27.897042822409567	1.8119932539095004e-7	7.361332004515549e-11	3.9948077970783635
-27.853473358627546	1.8672350434609917e-7	7.662340633714029e-11	3.9947554569489165
-27.80990389484553	1.9241597059160245e-7	7.975653450658934e-11	3.994702589320116
-27.766334431063513	1.982818455985258e-7	8.30177319151424e-11	3.9946491888782814
-27.722764967281496	2.0432640648680428e-7	8.641223122599516e-11	3.9945952502560007
-27.67919550349948	2.1055509074692287e-7	8.994547878204334e-11	3.994540768031628
-27.635626039717458	2.1697350110460307e-7	9.36231433256639e-11	3.994485736729863
-27.592056575935445	2.2358741053243216e-7	9.745112507399262e-11	3.994430150818915
-27.548487112153424	2.3040276741338827e-7	1.014355651642174e-10	3.9943740047122676
-27.504917648371407	2.3742570086038583e-7	1.0558285548394433e-10	3.9943172927669233
-27.46134818458939	2.446625261968215e-7	1.0989964890232653e-10	3.9942600092831055
-27.417778720807373	2.521197506028599e-7	1.1439286991826386e-10	3.994202148503685
-27.374209257025356	2.598040789324519e-7	1.190697257426488e-10	3.99414370461359
-27.330639793243336	2.677224197062489e-7	1.2393771783233881e-10	3.994084671739239
-27.287070329461322	2.7588189128576757e-7	1.290046538942662e-10	3.9940250439481595
-27.2435008656793	2.842898282341336e-7	1.3427866037880765e-10	3.993964815247518
-27.199931401897288	2.929537878692271e-7	1.3976819548232436e-10	3.9939039795846094
-27.156361938115268	3.0188155701480014e-7	1.454820626795928e-10	3.9938425308463184
-27.11279247433325	3.1108115895562635e-7	1.5142942480775114e-10	3.993780462857296
-27.069223010551234	3.205608606028647e-7	1.576198187241028e-10	3.9937177693805386
-27.025653546769217	3.303291798759996e-7	1.6406317056131802e-10	3.993654444115597
-26.9820840829872	3.403948933076468e-7	1.7076981160405937e-10	3.993590480699083
-26.93851461920518	3.5076704387825027e-7	1.777504948126064e-10	3.993525872704055
-26.894945155423166	3.6145494908731295e-7	1.8501641201967219e-10	3.993460613638428
-26.851375691641145	3.724682092684136e-7	1.9257921182779253e-10	3.993394696944382
-26.80780622785913	3.8381671615542875e-7	2.0045101823581836e-10	3.993328115998774
-26.76423676407711	3.955106617072268e-7	2.0864445002418734e-10	3.993260864111399
-26.720667300295094	4.0756054719904295e-7	2.171726409298541e-10	3.993192934525412
-26.677097836513077	4.19977192587908e-7	2.2604926064288836e-10	3.9931243204155513
-26.633528372731057	4.32771746161178e-7	2.35288536658422e-10	3.9930550148874384
-26.589958908949043	4.459556944759821e-7	2.4490527701835304e-10	3.992985010978019
-26.546389445167023	4.5954087259871e-7	2.549148939793836e-10	3.9929143016539848
-26.50281998138501	4.7353947465342354e-7	2.65333428644811e-10	3.992842879811264
-26.45925051760299	4.879640646884997e-7	2.7617757659935906e-10	3.9927707382743396
-26.415681053820972	5.028275878710021e-7	2.874647145877848e-10	3.9926978697955042
-26.372111590038955	5.181433820187106e-7	2.992129282797521e-10	3.9926242670541727
-26.328542126256934	5.339251894800554e-7	3.114410411652003e-10	3.99254992265612
-26.28497266247492	5.501871693719327e-7	3.2416864462589655e-10	3.9924748291327514
-26.2414031986929	5.669439101868829e-7	3.374161292314158e-10	3.992398978940363
-26.197833734910887	5.842104427798267e-7	3.5120471730879706e-10	3.992322364459369
-26.154264271128866	6.020022537467422e-7	3.655564968382352e-10	3.992244977993583
-26.11069480734685	6.203352992058863e-7	3.804944567279907e-10	3.992166811769618
-26.067125343564832	6.392260189949866e-7	3.9604252352553297e-10	3.9920878579350236
-26.023555879782815	6.586913512956291e-7	4.122255996220709e-10	3.992008108559752
-25.9799864160008	6.787487476981195e-7	4.290696030121953e-10	3.9919275556330853
-25.936416952218778	6.994161887206249e-7	4.466015086714287e-10	3.9918461910640017
-25.892847488436765	7.207121997950031e-7	4.648493916170974e-10	3.9917640066803255
-25.849278024654744	7.426558677344736e-7	4.838424717216456e-10	3.9916809942270572
-25.805708560872727	7.652668576965205e-7	5.036111603485651e-10	3.9915971453666277
-25.76213909709071	7.885654306571448e-7	5.241871088861619e-10	3.9915124516781115
-25.718569633308693	8.125724614100749e-7	5.456032592551233e-10	3.9914269046554463
-25.675000169526676	8.373094571082464e-7	5.678938964708636e-10	3.9913404957066025
-25.631430705744656	8.627985763629455e-7	5.910947033434693e-10	3.9912532161538663
-25.587861241962642	8.890626489174809e-7	6.152428174026479e-10	3.9911650572318025
-25.54429177818062	9.161251959125102e-7	6.403768901373132e-10	3.991076010087579
-25.500722314398608	9.440104507608229e-7	6.665371486445281e-10	3.9909860657788747
-25.457152850616588	9.727433806496642e-7	6.937654597849956e-10	3.990895215273048
-25.41358338683457	1.0023497086897233e-6	7.22105396947058e-10	3.990803449447333
-25.370013923052554	1.0328559367294969e-6	7.516023095252197e-10	3.990710759086815
-25.326444459270537	1.064289368855575e-6	7.823033952229919e-10	3.9906171348848662
-25.28287499548852	1.0966781355987324e-6	8.14257775295363e-10	3.9905225674399536
-25.2393055317065	1.1300512188674615e-6	8.475165728490129e-10	3.9904270472569583
-25.195736067924486	1.164438477630099e-6	8.821329943254292e-10	3.9903305647450975
-25.152166604142465	1.1998706743685843e-6	9.181624142955893e-10	3.9902331102174537
-25.108597140360448	1.2363795023262408e-6	9.556624637007322e-10	3.990134673888815
-25.06502767657843	1.2739976135736968e-6	9.946931216781537e-10	3.990035245877023
-25.021458212796414	1.3127586479168835e-6	1.0353168111189106e-9	3.989934816199705
-24.977888749014397	1.3526972626728199e-6	1.0775984981073076e-9	3.9898333747746086
-24.934319285232377	1.3938491633387732e-6	1.1216057954008178e-9	3.989730911417515
-24.890749821450363	1.436251135181095e-6	1.1674090701127712e-9	3.989627415842306
-24.847180357668343	1.4799410757723103e-6	1.2150815557699975e-9	3.9895228776600002
-24.803610893886326	1.5249580285023308e-6	1.2646994689209136e-9	3.9894172863765163
-24.76004143010431	1.571342217096201e-6	1.3163421304802826e-9	3.989310631392594
-24.716471966322292	1.619135081164873e-6	1.370092092000629e-9	3.9892029020026922
-24.672902502540275	1.6683793128225032e-6	1.4260352670723371e-9	3.9890940873928247
-24.629333038758254	1.7191188944007047e-6	1.4842610680575922e-9	3.9889841766417393
-24.58576357497624	1.7713991372916517e-6	1.5448625483762792e-9	3.9888731587177717
-24.54219411119422	1.825266721955964e-6	1.607936550568501e-9	3.9887610224780103
-24.498624647412207	1.880769739127328e-6	1.6735838603657472e-9	3.988647756668287
-24.455055183630186	1.937957732251962e-6	1.7419093670174786e-9	3.9885333499211737
-24.41148571984817	1.9968817411971232e-6	1.8130222301230882e-9	3.9884177907548297
-24.367916256066152	2.0575943472683976e-6	1.887036053234261e-9	3.988301067573019
-24.324346792284135	2.12014971957362e-6	1.9640690645030387e-9	3.9881831686616707
-24.28077732850212	2.1846036627735204e-6	2.0442443046572164e-9	3.9880640821899886
-24.237207864720098	2.251013666260684e-6	2.127689822603761e-9	3.987943796208134
-24.193638400938084	2.319438954808562e-6	2.2145388789662567e-9	3.9878222986460394
-24.150068937156064	2.3899405407351567e-6	2.304930157878278e-9	3.9876995773133674
-24.106499473374047	2.4625812776241795e-6	2.3990079873672635e-9	3.987575619895981
-24.06293000959203	2.537425915653687e-6	2.496922568675663e-9	3.9874504139570344
-24.019360545810013	2.614541158574682e-6	2.5988302148804067e-9	3.9873239469345814
-23.975791082027996	2.693995722393951e-6	2.7048935991893076e-9	3.9871962061405464
-23.932221618245975	2.775860395807456e-6	2.815282013302615e-9	3.9870671787594905
-23.888652154463962	2.860208102438088e-6	2.930171636248521e-9	3.9869368518473025
-23.84508269068194	2.947113964930395e-6	3.049745814115306e-9	3.9868052123299593
-23.801513226899928	3.036655370959312e-6	3.174195351122613e-9	3.986672247002401
-23.757943763117908	3.1289120412052773e-6	3.3037188124869153e-9	3.9865379425263594
-23.71437429933589	3.223966099358238e-6	3.4385228395598403e-9	3.98640228543013
-23.670804835553874	3.3219021442089538e-6	3.578822477736168e-9	3.9862652621072674
-23.627235371771857	3.422807323887135e-6	3.72484151764518e-9	3.986126858814305
-23.58366590798984	3.5267714123140124e-6	3.8768128501649105e-9	3.9859870616693995
-23.54009644420782	3.633886887930614e-6	4.034978835812846e-9	3.9858458566520896
-23.496526980425806	3.74424901477224e-6	4.199591689100617e-9	3.985703229600756
-23.452957516643785	3.8579559259557025e-6	4.370913878449639e-9	3.9855591662123793
-23.409388052861768	3.975108709653122e-6	4.549218542303567e-9	3.9854136520399517
-23.36581858907975	4.095811497621969e-6	4.73478992208389e-9	3.9852666724910755
-23.322249125297734	4.220171556371499e-6	4.927923812673744e-9	3.985118212827633
-23.278679661515717	4.348299381038662e-6	5.128928031135882e-9	3.984968258163428
-23.235110197733697	4.48030879205607e-6	5.338122904400479e-9	3.9848167934626963
-23.191540733951683	4.616317034694809e-6	5.555841776688341e-9	3.98466380353975
-23.147971270169663	4.756444881561258e-6	5.78243153746536e-9	3.9845092730552394
-23.104401806387646	4.9008167381443345e-6	6.018253170756972e-9	3.984353186516849
-23.06083234260563	5.049560751491972e-6	6.263682326682175e-9	3.9841955282764387
-23.01726287882361	5.2028089221203155e-6	6.519109916108016e-9	3.984036282529846
-22.973693415041595	5.360697219238143e-6	6.784942729351175e-9	3.9838754333130337
-22.930123951259574	5.523365699394254e-6	7.061604079895727e-9	3.9837129645028178
-22.88655448747756	5.690958628644436e-6	7.3495344741435005e-9	3.983548859814084
-22.84298502369554	5.863624608338929e-6	7.649192308235201e-9	3.9833831027984665
-22.799415559913527	6.041516704640454e-6	7.961054593040652e-9	3.983215676842656
-22.755846096131506	6.224792581882209e-6	8.28561770845265e-9	3.9830465651668043
-22.71227663234949	6.413614639871259e-6	8.623398188155331e-9	3.9828757508228305
-22.668707168567472	6.608150155264135e-6	8.974933536109127e-9	3.98270321669277
-22.625137704785455	6.808571427126017e-6	9.34078307601852e-9	3.982528945487295
-22.58156824100344	7.0150559267970025e-6	9.721528835115426e-9	3.9823529197428758
-22.537998777221418	7.227786452195322e-6	1.0117776463633497e-8	3.982175121822324
-22.494429313439404	7.446951286678579e-6	1.0530156191416587e-8	3.981995533910763
-22.450859849657384	7.672744362610631e-6	1.095932382315652e-8	3.9818141380150376
-22.407290385875367	7.905365429754685e-6	1.1405961773801482e-8	3.981630915961895
-22.36372092209335	8.145020228647602e-6	1.1870780145770549e-8	3.9814458493953158
-22.320151458311333	8.391920669090119e-6	1.2354517849631888e-8	3.981258919775822
-22.276581994529316	8.646285013914936e-6	1.2857943770019517e-8	3.981070108378646
-22.233012530747295	8.908338068167302e-6	1.3381857978578897e-8	3.980879396290968
-22.189443066965282	9.178311373876624e-6	1.3927092995856617e-8	3.980686764410052
-22.14587360318326	9.456443410570045e-6	1.4494515104081932e-8	3.980492193442526
-22.102304139401244	9.742979801693255e-6	1.5085025712893634e-8	3.980295663901285
-22.058734675619228	1.0038173527122556e-5	1.5699562780140738e-8	3.9800971561049883
-22.01516521183721	1.0342285141930989e-5	1.6339102289969846e-8	3.9798966501738104
-21.971595748055194	1.065558300159737e-5	1.70046597904785e-8	3.9796941260297616
-21.928026284273173	1.0978343493848274e-5	1.7697291993361495e-8	3.9794895633935887
-21.88445682049116	1.1310851277320437e-5	1.8418098438012693e-8	3.9792829417827407
-21.84088735670914	1.1653399527241579e-5	1.9168223222667672e-8	3.9790742405105415
-21.797317892927126	1.2006290188336783e-5	1.9948856805304156e-8	3.9788634386818167
-21.753748429145105	1.2369834235164049e-5	2.0761237877051354e-8	3.9786505151931624
-21.710178965363088	1.2744351940104105e-5	2.1606655311070036e-8	3.9784354487296856
-21.66660950158107	1.3130173149212112e-5	2.248645018988327e-8	3.978218217763171
-21.623040037799054	1.3527637566176436e-5	2.3402017914340044e-8	3.9779988005499405
-21.579470574017037	1.3937095044595816e-5	2.4354810397442895e-8	3.9777771751287174
-21.53590111023502	1.4358905888841476e-5	2.5346338346484683e-8	3.977553319318476
-21.492331646453	1.4793441163727047e-5	2.6378173636988806e-8	3.977327210716236
-21.448762182670983	1.5241083013265668e-5	2.7451951782171767e-8	3.9770988266951113
-21.405192718888966	1.5702224988746803e-5	2.856937450171191e-8	3.976868144400938
-21.36162325510695	1.6177272386438303e-5	2.973221239383183e-8	3.9766351407523097
-21.31805379132493	1.6666642595146774e-5	3.094230771480578e-8	3.976399792436025
-21.274484327542915	1.717076545396495e-5	3.220157727021352e-8	3.9761620759061698
-21.230914863760898	1.769008362046282e-5	3.351201542238952e-8	3.9759219673806534
-21.18734539997888	1.8225052949646545e-5	3.48756972187211e-8	3.975679442840034
-21.14377593619686	1.8776142883988107e-5	3.629478164564274e-8	3.975434478025152
-21.100206472414843	1.9343836854822877e-5	3.7771515013313045e-8	3.975187048433592
-21.056637008632826	1.992863269548851e-5	3.930823447625678e-8	3.9749371293184517
-21.01306754485081	2.053104306648586e-5	4.090737169533801e-8	3.9746846956847537
-20.969498081068792	2.115159589304933e-5	4.2571456646749086e-8	3.9744297222881264
-20.925928617286775	2.179083481546818e-5	4.4303121583892843e-8	3.9741721836323554
-20.88235915350476	2.244931965250195e-5	4.610510515821759e-8	3.9739120539659556
-20.838789689722738	2.312762687830861e-5	4.798025670541921e-8	3.9736493072796555
-20.79522022594072	2.3826350113228074e-5	4.9931540703515303e-8	3.973383917304971
-20.751650762158704	2.4546100628849683e-5	5.196204140975332e-8	3.973115857510759
-20.708081298376687	2.5287507867739342e-5	5.407496768338152e-8	3.9728451011008055
-20.66451183459467	2.605121997828528e-5	5.627365800179491e-8	3.972571621011235
-20.620942370812653	2.6837904365042378e-5	5.85615856776537e-8	3.97229538990785
-20.577372907030636	2.7648248255065292e-5	6.094236428508703e-8	3.9720163801834647
-20.53380344324862	2.848295928065049e-5	6.341975330323377e-8	3.9717345639554202
-20.4902339794666	2.934276607896829e-5	6.59976639858318e-8	3.9714499130617327
-20.44666451568458	3.0228418909071114e-5	6.868016546579502e-8	3.9711623990606104
-20.403095051902564	3.1140690286740864e-5	7.147149110419133e-8	3.9708719932254124
-20.359525588120547	3.208037563772341e-5	7.437604509331188e-8	3.970578666542968
-20.31595612433853	3.304829396983663e-5	7.739840932393522e-8	3.970282389710751
-20.272386660556514	3.4045288564503174e-5	8.054335052733539e-8	3.9699831331328825
-20.228817196774497	3.507222768825872e-5	8.381582770287022e-8	3.9696808669195094
-20.18524773299248	3.61300053247706e-5	8.722099984258651e-8	3.9693755608816366
-20.14167826921046	3.7219541928004564e-5	9.0764233964624e-8	3.969067184529298
-20.098108805428442	3.834178519706792e-5	9.445111346760921e-8	3.968755707068595
-20.054539341646425	3.949771087339063e-5	9.828744681890718e-8	3.9684410973977897
-20.010969877864408	4.068832356085112e-5	1.0227927658985725e-7	3.968123324105415
-19.96740041408239	4.191465756949246e-5	1.0643288885183532e-7	3.967802355467199
-19.923830950300374	4.317777778349237e-5	1.1075482294745572e-7	3.9674781594420914
-19.880261486518357	4.447878055407513e-5	1.1525188165175929e-7	3.9671507036691356
-19.83669202273634	4.5818794618055594e-5	1.1993114173881064e-7	3.966819955465457
-19.79312255895432	4.71989820427444e-5	1.2479996496988836e-7	3.966485881822181
-19.749553095172303	4.862053919793375e-5	1.2986600951983877e-7	3.966148449401213
-19.705983631390286	5.008469775573824e-5	1.351372418589734e-7	3.965807624533162
-19.66241416760827	5.159272571906507e-5	1.4062194910868542e-7	3.965463373211773
-19.61884470382625	5.314592847949354e-5	1.4632875188921353e-7	3.9651156610929115
-19.575275240044235	5.4745649905421775e-5	1.5226661767939804e-7	3.964764453489866
-19.531705776262218	5.639327346129222e-5	1.5844487470836868e-7	3.964409715371348
-19.4881363124802	5.809022335874402e-5	1.648732264003814e-7	3.96405141135582
-19.44456684869818	5.9837965740648506e-5	1.7156176639453417e-7	3.963689505710342
-19.400997384916163	6.163800989886597e-5	1.7852099416217374e-7	3.9633239623459686
-19.357427921134146	6.349190952668542e-5	1.8576183124546558e-7	3.962954744814718
-19.31385845735213	6.540126400691616e-5	1.9329563814180387e-7	3.962581816304906
-19.270288993570112	6.736771973663258e-5	2.0113423185935357e-7	3.962205139639846
-19.226719529788095	6.939297148951255e-5	2.092899041703565e-7	3.9618246772719976
-19.18315006600608	7.147876381691389e-5	2.1777544058964214e-7	3.961440391280461
-19.139580602224058	7.362689248864662e-5	2.2660414010681092e-7	3.9610522433673196
-19.09601113844204	7.583920597461744e-5	2.3578983570203804e-7	3.9606601948527933
-19.052441674660024	7.811760696845511e-5	2.4534691567604695e-7	3.960264206673803
-19.008872210878007	8.04640539541882e-5	2.5529034582650154e-7	3.9598642393778967
-18.96530274709599	8.288056281727315e-5	2.6563569250399803e-7	3.9594602531208296
-18.921733283313973	8.536920850114157e-5	2.7639914658247754e-7	3.9590522076615784
-18.878163819531956	8.793212671045544e-5	2.8759754837951534e-7	3.9586400623595996
-18.83459435574994	9.057151566243189e-5	2.9924841356429435e-7	3.958223776170924
-18.79102489196792	9.32896378875116e-5	3.11369960091958e-7	3.9578033076430548
-18.7474554281859	9.608882208067287e-5	3.239811362042268e-7	3.957378614912121
-18.703885964403884	9.897146500487687e-5	3.3710164953882187e-7	3.956949655697724
-18.660316500621867	0.00010194003344793854	3.507519973903933e-7	3.956516387300219
-18.61674703683985	0.00010499706623433265	3.649534981687033e-7	3.9560787665954926
-18.573177573057833	0.00010814517629349262	3.797283241007898e-7	3.955636750032186
-18.529608109275816	0.0001113870527859107	3.950995352256279e-7	3.9551902936252166
-18.4860386454938	0.00011472546328890231	4.110911147321635e-7	3.954739352953864
-18.44246918171178	0.0001181632560433712	4.277280056930821e-7	3.954283883156353
-18.398899717929762	0.00012170336226339499	4.4503614924909e-7	3.953823838925556
-18.355330254147745	0.00012534879851026193	4.6304252430017354e-7	3.9533591745058083
-18.311760790365728	0.00012910266913261528	4.817751887629622e-7	3.9528898436862367
-18.26819132658371	0.0001329681687746403	5.012633224550369e-7	3.952415799798605
-18.224621862801694	0.00013694858495396438	5.215372716700452e-7	3.951936995711743
-18.181052399019677	0.00014104730071120663	5.426285955093019e-7	3.9514533838272388
-18.13748293523766	0.00014526779733307918	5.645701140385111e-7	3.950964916074912
-18.09391347145564	0.0001496136571509686	5.873959583405891e-7	3.950471543908225
-18.050344007673623	0.00015408856641703457	6.111416225385557e-7	3.9499732182996343
-18.006774543891606	0.00015869631825992747	6.358440178653238e-7	3.949469889736156
-17.96320508010959	0.00016344081572207785	6.615415288596254e-7	3.948961508213745
-17.91963561632757	0.00016832607488089085	6.88274071770933e-7	3.9484480232336514
-17.876066152545555	0.00017335622805603619	7.160831552596361e-7	3.947929383797632
-17.832496688763538	0.00017853552710488511	7.450119434807759e-7	3.947405538401955
-17.788927224981517	0.0001838683468087653	7.751053216446908e-7	3.9468764350336363
-17.7453577611995	0.00018935918835212773	8.064099641503122e-7	3.9463420211643596
-17.701788297417483	0.00019501268289718636	8.389744053905112e-7	3.945802243746649
-17.658218833635466	0.00020083359525655507	8.728491133338243e-7	3.945257049208809
-17.61464936985345	0.00020682682766628982	9.080865659894325e-7	3.9447063834489464
-17.571079906071432	0.0002129974236621451	9.447413308674436e-7	3.944150191829855
-17.527510442289415	0.00021935057206160628	9.828701475497203e-7	3.943588419174956
-17.4839409785074	0.00022589161105445677	1.0225320134923726e-6	3.9430210097619596
-17.440371514725378	0.0002326260324047089	1.0637882731837653e-6	3.9424479073187273
-17.39680205094336	0.00023955948576676896	1.106702710788707e-6	3.941869055016809
-17.353232587161344	0.0002466977831187829	1.1513416464124887e-6	3.9412843954660923
-17.309663123379327	0.00025404690331616824	1.1977740361242515e-6	3.9406938707105197
-17.26609365959731	0.0002616129967684211	1.2460715758854933e-6	3.9400974222216956
-17.222524195815293	0.0002694023902423604	1.2963088095332175e-6	3.9394949908936385
-17.178954732033276	0.0002774215917950866	1.3485632409744076e-6	3.93888651703717
-17.13538526825126	0.00028567729583974086	1.4029154507526242e-6	3.93827194037434
-17.09181580446924	0.00029417638834778074	1.459449217156422e-6	3.9376512000327364
-17.04824634068722	0.0003029259521910262	1.5182516420430029e-6	3.9370242345397655
-17.004676876905204	0.00031193327262693147	1.579413281557659e-6	3.936390981816897
-16.961107413123187	0.0003212058429310054	1.6430282819383096e-6	3.935751379173837
-16.91753794934117	0.00033075137017967777	1.7091945205979624e-6	3.93510536330264
-16.873968485559153	0.00034057778118777685	1.7780137526891918e-6	3.934452870271801
-16.830399021777136	0.0003506932286042034	1.8495917633588526e-6	3.9337938355204938
-16.78682955799512	0.00036110609716988047	1.9240385259120355e-6	3.9331281938513807
-16.7432600942131	0.0003718250101421393	2.001468366109412e-6	3.932455879426835
-16.699690630431082	0.00038285883588928235	2.0820001328339046e-6	3.9317768257604793
-16.656121166649065	0.00039421669466002706	2.1657573753684332e-6	3.9310909657121527
-16.612551702867048	0.00040590796553171453	2.2528685275366313e-6	3.930398231481649
-16.56898223908503	0.00041794229354213947	2.343467098970453e-6	3.9296985546014938
-16.525412775303014	0.000430329597008956	2.4376918737711824e-6	3.9289918659317062
-16.481843311520997	0.00044308007504188416	2.5356871168503194e-6	3.928278095653395
-16.438273847738976	0.00045620421525169254	2.6376027882380966e-6	3.927557173261352
-16.39470438395696	0.0004697128016614687	2.743594765665136e-6	3.9268290275574995
-16.351134920174943	0.0004836169228246184	2.8538250757281634e-6	3.9260935866454703
-16.307565456392926	0.000497927980154739	2.9684621339684333e-6	3.9253507779227808
-16.26399599261091	0.0005126576964724479	3.0876809941968775e-6	3.9246005280754965
-16.22042652882889	0.0005278181247742632	3.2116636074198208e-6	3.9238427630691817
-16.176857065046875	0.000543421657229235	3.3405990907242684e-6	3.9230774081443283
-16.133287601264858	0.0005594810344082952	3.4746840065023496e-6	3.92230438780835
-16.089718137482837	0.0005760093547519318	3.614122652402087e-6	3.9215236258286126
-16.04614867370082	0.0005930200842822924	3.759127362411547e-6	3.920735045226554
-16.002579209918803	0.0006105270665648143	3.90991881949596e-6	3.9199385682683348
-15.959009746136786	0.0006285445329255536	4.066726380217011e-6	3.9191341164599907
-15.91544028235477	0.0006470871129305314	4.2297884117945696e-6	3.9183216105390697
-15.871870818572752	0.0006661698451324031	4.3993526420682706e-6	3.9175009704678514
-15.828301354790735	0.000685808188091507	4.5756765228519045e-6	3.9166721154248623
-15.784731891008718	0.0007060180316771602	4.759027607173995e-6	3.915834963799765
-15.741162427226698	0.00072681570865547	4.9496839409325045e-6	3.914989433183652
-15.69759296344468	0.0007482180065707892	5.1479344694975945e-6	3.91413544036263
-15.654023499662664	0.0007702421799272985	5.3540794598249765e-6	3.913272901310264
-15.610454035880647	0.0007929059626770823	5.5684309386562245e-6	3.9124017311787846
-15.56688457209863	0.0008162275810225422	5.791313147406058e-6	3.9115218442936652
-15.523315108316613	0.0008402257665390434	6.023063014361292e-6	3.91063315414353
-15.479745644534596	0.0008649197696261592	6.264030644832572e-6	3.909735573373724
-15.436176180752579	0.000890329373294074	6.514579829930063e-6	3.9088290137772224
-15.392606716970558	0.000916474907292738	6.775088574648467e-6	3.9079133862878193
-15.349037253188541	0.0009433772625916725	7.045949645985497e-6	3.9069886009720545
-15.305467789406524	0.0009710579062174024	7.327571141831338e-6	3.9060545670199933
-15.261898325624507	0.0009995388964571788	7.6203770813981e-6	3.9051111927381497
-15.21832886184249	0.0010288428984363538	7.924808017989488e-6	3.904158385540126
-15.174759398060473	0.0010589932000776398	8.241321674927874e-6	3.903196051939637
-15.131189934278456	0.001090013728450622	8.570393605504077e-6	3.90222409754099
-15.087620470496436	0.0011219290665195746	8.912517877822471e-6	3.9012424270320016
-15.044051006714419	0.001154764470298071	9.268207785471177e-6	3.9002509441731634
-15.000481542932402	0.001188545886419349	9.63799658495111e-6	3.8992495517913466
-14.956912079150385	0.0012232999701305934	1.0022438260859762e-5	3.8982381517699847
-14.913342615368368	0.0012590541037202341	1.04221083198385e-5	3.897216645040541
-14.869773151586351	0.0012958364153875584	1.0837604614342924e-5	3.896184931573721
-14.826203687804334	0.0013336757985626829	1.1269548197317764e-5	3.8951429103705673
-14.782634224022317	0.0013726019316873262	1.1718584208915202e-5	3.894090479453494
-14.739064760240296	0.0014126452984647847	1.2185382796417402e-5	3.893027535857284
-14.69549529645828	0.0014538372085894024	1.2670640068579297e-5	3.891953975620174
-14.651925832676262	0.0014962098189637049	1.317507908563652e-5	3.890869693773555
-14.608356368894245	0.001539796155414605	1.369945088627328e-5	3.8897745843350093
-14.564786905112229	0.0015846301349170967	1.4244535552905186e-5	3.888668540296683
-14.521217441330212	0.0016307465883357909	1.4811143316641159e-5	3.8875514536172573
-14.477647977548195	0.001678181283694573	1.5400115703383304e-5	3.8864232152113383
-14.434078513766178	0.0017269709499842494	1.6012326722530736e-5	3.8852837149410315
-14.390509049984157	0.0017771533015179817	1.6648684099832264e-5	3.88413284160634
-14.34693958620214	0.0018287670628454123	1.7310130555984326e-5	3.8829704829342844
-14.303370122420123	0.0018818519942356967	1.7997645132602217e-5	3.881796525570293
-14.259800658638106	0.0019364489177397094	1.871224456728265e-5	3.880610855067192
-14.216231194856089	0.001992599743841966	1.9454984719496506e-5	3.879413355876415
-14.172661731074072	0.002050347498713802	2.02269620491542e-5	3.8782039113379887
-14.129092267292055	0.0021097363520768287	2.102931514970908e-5	3.8769824036695435
-14.085522803510038	0.002170811645688553	2.1863226337745394e-5	3.875748713956141
-14.041953339728018	0.00223361992246155	2.2729923301065224e-5	3.87450272214117
-13.998383875946	0.0022982089562254464	2.363068080735641e-5	3.873244307014883
-13.954814412163984	0.0023646277821448526	2.456682247558783e-5	3.871973346205159
-13.911244948381967	0.0024329267278005644	2.5539722612343044e-5	3.8706897161658507
-13.86767548459995	0.002503157444950239	2.6550808115422407e-5	3.869393292166259
-13.824106020817933	0.00257537294197502	2.7601560447038772e-5	3.868083948281623
-13.780536557035916	0.002649627617025163	2.8693517679103345e-5	3.866761557381261
-13.736967093253895	0.002725977291876286	2.982827661310986e-5	3.865425991119173
-13.693397629471878	0.0028044792465048993	3.100749497725529e-5	3.864077119920839
-13.649828165689861	0.002885192254397732	3.223289370347899e-5	3.8627148129745934
-13.606258701907844	0.0029681766186022093	3.3506259287235814e-5	3.861338938219429
-13.562689238125827	0.0030534942085322743	3.482944623288995e-5	3.8599493623341226
-13.51911977434381	0.0031412084975379097	3.6204379587695485e-5	3.858545950726033
-13.475550310561793	0.003231384601251517	3.7633057567467866e-5	3.8571285675198417
-13.431980846779776	0.003324089316718696	3.9117554277089665e-5	3.8556970755461837
-13.388411382997756	0.003419391162328833	4.066002252918933e-5	3.8542513363302406
-13.344841919215739	0.0035173604185513812	4.226269676432713e-5	3.8527912100804276
-13.301272455433722	0.003618069169490746	4.392789607623412e-5	3.851316555675681
-13.257702991651705	0.003721591345271222	4.565802734567912e-5	3.849827230656064
-13.214133527869688	0.0038280027652582284	4.745558848673396e-5	3.8483230912087234
-13.17056406408767	0.003937381182129922	4.932317180924383e-5	3.846803992157433
-13.126994600305654	0.004049806326806377	5.1263467501513854e-5	3.8452697869495363
-13.083425136523637	0.0041653599542475165	5.327926723727127e-5	3.843720327645097
-13.039855672741616	0.004284125890129316	5.5373467911175226e-5	3.8421554649048293
-12.9962862089596	0.004406190078403519	5.7549075507190846e-5	3.8405750479767833
-12.952716745177582	0.0045316406297564735	5.980920910436324e-5	3.838978924685287
-12.909147281395565	0.004660567870968289	6.215710502460272e-5	3.8373669414174607
-12.865577817613548	0.0047930643951878	6.459612112728914e-5	3.835738943112216
-12.822008353831531	0.004929225113123643	6.712974125560628e-5	3.8340947732466364
-12.778438890049514	0.0050691473051665	6.976157983971334e-5	3.832434273824797
-12.734869426267498	0.005212930674442437	7.249538666200554e-5	3.830757285362852
-12.691299962485477	0.005360677400808246	7.533505178978077e-5	3.829063646878618
-12.64773049870346	0.005512492195795428	7.828461068102944e-5	3.827353195877629
-12.604161034921443	0.005668482358505574	8.134824946896139e-5	3.825625768340531
-12.560591571139426	0.005828757832464572	8.453031043124272e-5	3.823881198710121
-12.517022107357409	0.005993431263436626	8.783529764997624e-5	3.8221193198783365
-12.473452643575392	0.006162618058208745	9.1267882868797e-5	3.8203399631731596
-12.429883179793375	0.006336436444342157	9.48329115534428e-5	3.8185429583454553
-12.386313716011355	0.0065150075308965175	9.853540916249438e-5	3.8167281335559524
-12.342744252229338	0.006698455370128333	0.00010238058763516678	3.814895315360765
-12.29917478844732	0.006886907020166855	0.00010637385210311111	3.8130443287003146
-12.255605324665304	0.007080492608660486	0.00011052080783357893	3.811174996883554
-12.212035860883287	0.00727934539740391	0.00011482726741137221	3.809287141575579
-12.16846639710127	0.007483601847935623	0.00011929925816724377	3.807380582784008
-12.124896933319253	0.007693401688108354	0.00012394302986073547	3.8054551388441573
-12.081327469537236	0.00790888797962781	0.0001287650626254206	3.8035106264075833
-12.037758005755215	0.008130207186552064	0.00013377207518511044	3.8015468604259492
-11.994188541973198	0.008357509244754209	0.0001389710333494921	3.7995636541385145
-11.950619078191181	0.008590947632332447	0.00014436915879809052	3.7975608190570274
-11.907049614409164	0.008830679440965555	0.00014997393816156484	3.795538164952836
-11.863480150627147	0.009076865448204513	0.00015579313240979642	3.793495499842796
-11.81991068684513	0.00932967019068477	0.00016183478655627527	3.79143262997419
-11.776341223063113	0.00958926203825499	0.00016810723968870012	3.789349359810491
-11.732771759281096	0.009855813269003089	0.0001746191353357946	3.7872454920182377
-11.689202295499076	0.010129500145167555	0.00018137943218092103	3.7851208274517565
-11.645632831717059	0.010410502989914767	0.00018839741513299052	3.7829751651387435
-11.602063367935042	0.010699006264972902	0.00019568270676575662	3.780808302266955
-11.558493904153025	0.010995198649087969	0.0002032452791367025	3.778620034167379
-11.514924440371008	0.011299273117294825	0.00021109546599691785	3.7764101543019417
-11.47135497658899	0.011611427020972774	0.00021924397540407675	3.7741784542477226
-11.427785512806974	0.011931862168661636	0.00022770190275043581	3.771924723682497
-11.384216049024957	0.012260784907610124	0.00023648074421836807	3.769648750369983
-11.340646585242936	0.012598406206029611	0.0002455924106762267	3.767350320145062
-11.29707712146092	0.0129449417360174	0.00025504924202754046	3.7650292168989132
-11.253507657678902	0.013300611957122647	0.000264864022027076	3.7626852225641496
-11.209938193896885	0.013665642200508766	0.00027504999357730634	3.760318117099884
-11.166368730114868	0.014040262753688684	0.0002856208745196449	3.7579276784767344
-11.122799266332851	0.014424708945766983	0.000296590873934347	3.7555136826618343
-11.079229802550834	0.014819221233175313	0.00030797470896442507	3.7530759036037704
-11.035660338768814	0.015224045285832214	0.00031978762217819355	3.750614113217729
-10.992090874986797	0.01563943207368417	0.0003320453994861143	3.7481280813694364
-10.94852141120478	0.01606563795357995	0.0003447643886275427	3.745617575861201
-10.904951947422763	0.01650292475641986	0.00035796151824371835	3.743082362416689
-10.861382483640746	0.01695155987451456	0.00037165431755336237	3.7405222046645927
-10.817813019858729	0.017411816349103597	0.00038586093664766955	3.7379368641245607
-10.774243556076712	0.017883972957958946	0.00040060016742213923	3.735326100190776
-10.730674092294695	0.018368314303012983	0.0004158914651625469	3.7326896701178662
-10.687104628512675	0.018865130897935532	0.0004317549708032756	3.7300273290056154
-10.643535164730658	0.019374719255567326	0.00044821153387593864	3.727338829782744
-10.59996570094864	0.019897381975165503	0.000465282736167572	3.7246239231916394
-10.556396237166624	0.020433427829350353	0.00048299091610678677	3.721882357774188
-10.512826773384607	0.02098317185066261	0.000501359193897636	3.7191138798553274
-10.46925730960259	0.021546935417668563	0.0005204114974211078	3.716318233528902
-10.425687845820573	0.022125046340480195	0.0005401725889241206	3.7134951606412163
-10.382118382038556	0.022717838945614393	0.0005606680925166809	3.710644400775774
-10.338548918256535	0.023325654160078826	0.0005819245224978772	3.7077656912391435
-10.294979454474518	0.02394883959457566	0.0006039693125324437	3.704858767044796
-10.251409990692501	0.02458774962570462	0.0006268308456989411	3.701923360898122
-10.207840526910484	0.025242745477050473	0.0006505384854318044	3.6989592031812393
-10.164271063128467	0.025914195299022547	0.0006751226073793235	3.6959660219378154
-10.12070159934645	0.02660247424733249	0.000700614632200595	3.6929435428579636
-10.077132135564433	0.02730796455995525	0.0007270470593238623	3.689891489263378
-10.033562671782416	0.028031055632446636	0.0007544535016902004	3.686809582091151
-9.989993208000396	0.028772144091470754	0.0007828687215052019	3.6836975398811016
-9.946423744218379	0.02953163386636924	0.0008123286670237193	3.680555078758529
-9.902854280436362	0.03030993625863647	0.0008428705103908724	3.6773819124205334
-9.859284816654345	0.031107470009130826	0.000874532686564554	3.6741777521211954
-9.815715352872328	0.03192466136283287	0.0009073549333437145	3.670942306655734
-9.77214588909031	0.032761944131012424	0.0009413783325273984	3.667675282348159
-9.728576425308294	0.03361975975057383	0.0009766453522303473	3.6643763830344365
-9.685006961526277	0.03449855734044026	0.0010131998903800644	3.6610453100494094
-9.641437497744256	0.035398793754747894	0.0010510873194216122	3.6576817622112987
-9.59786803396224	0.0363209336326479	0.0010903545322546412	3.65428543580884
-9.554298570180222	0.037265449444536664	0.001131049989430937	3.650856024586028
-9.510729106398205	0.03823282153447448	0.0011732237676365996	3.6473932197292367
-9.467159642616188	0.03922353815855148	0.0012169276094858945	3.643896709852225
-9.423590178834171	0.04023809551901909	0.0012622149746536115	3.6403661809823786
-9.380020715052154	0.0412769977939194	0.0013091410923713384	3.636801316548302
-9.336451251270134	0.04234075716196263	0.0013577630153151251	3.6332017973652135
-9.292881787488117	0.04342989382241569	0.0014081396749097454	3.6295673016230743
-9.2493123237061	0.04454493600972861	0.0014603319380778162	3.625897504871199
-9.205742859924083	0.04568642000265352	0.0015144026654576844	3.6221920800076357
-9.162173396142066	0.046854890127550945	0.0015704167711183125	3.618450697265312
-9.118603932360049	0.04805089875562618	0.0016284412837962322	3.614673024199731
-9.075034468578032	0.04927500629379716	0.0016885454096807195	3.610858725676685
-9.031465004796015	0.0505277811688703	0.0017508005967718325	3.607007463860168
-8.987895541013994	0.05180979980477818	0.0018152806008386267	3.6031188982005324
-8.944326077231977	0.053121646592491904	0.001882061552999975	3.599192685422872
-8.90075661344996	0.05446391385234541	0.0019512220289545404	3.5952284795156864
-8.857187149667944	0.055837201788410555	0.0020228431198828657	3.591225931719806
-8.813617685885927	0.05724211843458236	0.0020970085050449946	3.587184690517582
-8.77004822210391	0.058679279592044074	0.0021738045260970788	3.583104401622383
-8.726478758321893	0.06014930875777021	0.0022533202631495448	3.5789847079686234
-8.682909294539876	0.06165283704364414	0.0023356476125869267	3.574825249700958
-8.639339830757855	0.06319050308591198	0.00242088136667146	3.570625664165881
-8.595770366975838	0.06476295294452955	0.002509119294949744	3.566385585902517
-8.552200903193821	0.0663708399920014	0.0026004622274808614	3.562104646632639
-8.508631439411804	0.06801482479141585	0.002695014139905063	3.557782475253336
-8.465061975629787	0.0696955749631652	0.0027928822403686156	3.55341869782779
-8.42149251184777	0.07141376504000957	0.0028941770583194265	3.5490129375787567
-8.377923048065753	0.07317007631007927	0.0029990125351904307	3.544564814881323
-8.334353584283736	0.07496519664730034	0.003107506116979594	3.54007394725517
-8.290784120501716	0.07679982032897734	0.0032197788487427405	3.5355399493582222
-8.247214656719699	0.07867464783992781	0.003335955471001274	3.530962432981932
-8.203645192937682	0.08059038566284714	0.0034561645180804833	3.5263410070447434
-8.160075729155665	0.08254774605443191	0.0035805384183791034	3.5216752775883746
-8.116506265373648	0.08454744680675824	0.0037092135965760024	3.5169648477723334
-8.07293680159163	0.0865902109935127	0.00384233057777483	3.512209317870112
-8.029367337809614	0.08867676670063451	0.003980034093586609	3.507408285267154
-7.985797874027593	0.09080784674081979	0.004122473190147203	3.5025613444573014
-7.942228410245576	0.092984188351503	0.004269801338064458	3.4976680870409944
-7.898658946463559	0.09520653287579857	0.004422176544286285	3.49272810172395
-7.855089482681542	0.09747562542591909	0.004579761465878103	3.4877409743164214
-7.811520018899525	0.0997922145286438	0.004742723525697902	3.4827062877331842
-7.767950555117508	0.10215705175229094	0.004911235029948384	3.477623621994466
-7.724381091335491	0.1045708913147827	0.005085473287591249	3.4724925542261853
-7.680811627553474	0.10703448967224471	0.00526562073158901	3.467312658664467
-7.637242163771454	0.10954860508773356	0.0054518650419617745	3.462083506656284
-7.593672699989437	0.11211399717953696	0.005644399270612242	3.456804666664389
-7.55010323620742	0.11473142644866333	0.005843421967894559	3.4514757042719513
-7.506533772425403	0.11740165378494555	0.006049137310882732	3.4460961821868703
-7.462964308643386	0.1201254399513598	0.006261755233289998	3.440665660250505
-7.419394844861369	0.12290354504604031	0.006481491557001555	3.43518369544265
-7.375825381079352	0.12573672794155022	0.006708568125153581	3.4296498418912567
-7.332255917297335	0.12862574570098959	0.006943212936713052	3.4240636508804956
-7.288686453515314	0.1315713529704181	0.007185660282480549	3.41842467086251
-7.245116989733297	0.13457430134717815	0.007436150882457922	3.4127324474675813
-7.2015475259512804	0.13763533872376696	0.007694932024499989	3.4069865235177987
-7.1579780621692635	0.14075520860668547	0.007962257704170505	3.4011864390394515
-7.1144085983872465	0.14393464940997347	0.008238388765713903	3.395331731277845
-7.0708391346052295	0.1471743937230587	0.008523593044049989	3.38942193471442
-7.0272696708232125	0.15047516755236778	0.008818145507689333	3.38345658108282
-6.9837002070411955	0.15383768953661997	0.00912232840246659	3.3774351993888
-6.940130743259175	0.15726267013513995	0.009436431395974599	3.3713573159277637
-6.896561279477158	0.16075081078910947	0.009760751722569825	3.365222454308294
-6.852991815695141	0.1643028030553578	0.010095594328835203	3.359030135473639
-6.809422351913124	0.16791932771238308	0.010441272019349176	3.35277987772581
-6.765852888131107	0.1716010538384744	0.010798105602622305	3.3464711967523364
-6.72228342434909	0.17534863786147936	0.011166424037047935	3.3401036056511297
-6.678713960567073	0.17916272258025062	0.011546564576693565	3.3336766149615653
-6.635144496785053	0.1830439361574968	0.011938872916780275	3.3271897326937427
-6.591575033003036	0.18699289108387607	0.012343703338651904	3.3206424643610797
-6.548005569221019	0.1910101831132149	0.012761418854053914	3.314034313013055
-6.504436105439002	0.19509639016894034	0.013192391348513584	3.307364779273231
-6.460866641656985	0.1992520712214363	0.01363700172362496	3.300633361374513
-6.417297177874968	0.20347776513656327	0.014095640038003308	3.2938395551998174
-6.373727714092951	0.20777398949525697	0.014568705646686796	3.2869828543235715
-6.330158250310934	0.21214123938440121	0.015056607338752139	3.280062750054079
-6.286588786528913	0.2165799861589958	0.015559763472862621	3.273078731481533
-6.243019322746896	0.22109067617596162	0.016078602110532206	3.266030285523482
-6.199449858964879	0.22567372949962194	0.016613561146778675	3.2589168969763564
-6.155880395182862	0.23032953857948882	0.017165088437932845	3.251738048566625
-6.112310931400845	0.23505846690026938	0.01773364192624952	3.244493221006783
-6.068741467618828	0.23986084760505555	0.018319689761068462	3.237181893052503
-6.025172003836811	0.24473698209148534	0.018923710416150992	3.229803541561506
-5.981602540054794	0.2496871385821362	0.0195461928029029	3.2223576415558535
-5.938033076272774	0.2547115506692861	0.020187636379098053	3.2148436662881457
-5.894463612490757	0.25981041583484776	0.02084855125277236	3.2072610873083547
-5.85089414870874	0.26498389394630073	0.021529458280904835	3.1996093745344343
-5.807324684926723	0.27023210572938194	0.022230889162492752	3.1918879963270133
-5.763755221144706	0.27555513121838326	0.022953386525650234	3.184096419563608
-5.720185757362689	0.2809530081851937	0.023697504008277498	3.1762341097205735
-5.676616293580672	0.28642573054802617	0.024463806331921467	3.1683005309547747
-5.633046829798655	0.2919732467610031	0.02525286936836036	3.160295146189899
-5.589477366016634	0.2975954581859377	0.026065280198481748	3.152217417205937
-5.545907902234617	0.30329221744746393	0.02690163716297511	3.144066804732109
-5.502338438452604	0.30906332677309445	0.027762549904376578	3.135842768543403
-5.458768974670583	0.3149085363196489	0.02864863939997181	3.1275447675607664
-5.415199510888563	0.32082754248775636	0.029560537985061752	3.1191722599552776
-5.3716300471065495	0.3268199862259575	0.030498889366076545	3.110724703254851
-5.328060583324529	0.33288545132657704	0.03146434862299824	3.1022015544584414
-5.2844911195425155	0.3390234627147093	0.03245758220057866	3.093602270149654
-5.240921655760495	0.3452334847330486	0.03347926788778934	3.0849263066183763
-5.1973521919784815	0.3515149194241476	0.03453009478495579	3.0761731199838773
-5.153782728196461	0.3578671048127168	0.03561076325797105	3.067342166326196
-5.1102132644144405	0.36428931318990443	0.03672198487905696	3.058432901817401
-5.066643800632427	0.3707807494025685	0.037864482353446235	3.049444782861097
-5.0230743368504065	0.3773405491496927	0.03903898943139179	3.0403772662356308
-4.979504873068393	0.38396777728874987	0.040246250804903023	3.0312298092413177
-4.9359354092863725	0.39066142615502153	0.04148702198857232	3.0220018698549556
-4.892365945504359	0.39742041389664806	0.04276206918389052	3.012692906888338
-4.848796481722339	0.40424358282821304	0.04407216912639023	3.003302380151415
-4.805227017940325	0.4111296978066116	0.0454181089150182	2.9938297506217593
-4.761657554158305	0.4180774446320273	0.046800685823035246	2.984274480621069
-4.718088090376284	0.42508542847750586	0.048220707089855035	2.974636033995339
-4.674518626594271	0.432152172350723	0.04967898969313164	2.9649138763022815
-4.63094916281225	0.43927611559171564	0.05117636010048047	2.9551074750046604
-4.587379699030237	0.44645561240979353	0.052713654000112395	2.945216299670021
-4.543810235248216	0.4536889304641346	0.05429171600980382	2.9352398221769516
-4.500240771466203	0.46097424949175614	0.05591139936352427	2.9251775169277168
-4.456671307684182	0.46830965998685714	0.05757356557503101	2.9150288610692767
-4.413101843902162	0.4756931619356835	0.059279084077876174	2.9047933347178105
-4.369532380120148	0.4831226636115555	0.06102883184107756	2.894470421195131
-4.325962916338128	0.4905959804340748	0.06282369295993331	2.8840596072690814
-4.282393452556114	0.49811083389714206	0.06466455822128173	2.873560383403082
-4.238823988774094	0.5056648505702404	0.06655232464264792	2.862972244012014
-4.19525452499208	0.5132555611781267	0.06848789498463512	2.852294687729415
-4.15168506121006	0.5208803997626862	0.07047217723603125	2.841527217678435
-4.108115597428039	0.5285367029328392	0.07250608407102845	2.830669341754575
-4.064546133646026	0.5362217092067285	0.0745905322780314	2.8197205729159434
-4.020976669864005	0.5439325584512985	0.07672644215955987	2.8086804294812104
-3.977407206081992	0.5516662914244017	0.07891473690264551	2.797548435440078
-3.9338377422999713	0.5594198494240648	0.08115634191940875	2.7863241207684766
-3.890268278517958	0.5671900740505219	0.08345218415722686	2.775007021756913
-3.8466988147359373	0.5749737070857707	0.08580319137820522	2.7635966813460593
-3.803129350953924	0.5827673904957729	0.08821029140743136	2.752092649474666
-3.7595598871719034	0.5905676665609484	0.09067441134985649	2.7404944834364384
-3.715990423389883	0.5983709781389182	0.09319647677532496	2.7288017482463687
-3.6724209596078694	0.6061736690660109	0.09577741087160126	2.717014017019984
-3.628851495825849	0.6139719847017238	0.09841813356519474	2.7051308713612534
-3.5852820320438354	0.6217620726213674	0.10111956060967778	2.6931519017642622
-3.541712568261815	0.6295399834620182	0.10388260264158669	2.6810767080238143
-3.4981431044798015	0.6373016719267522	0.10670816420367132	2.6689048996602085
-3.454573640697781	0.6450429979514333	0.10959714273563079	2.6566360963524493
-3.4110041769157604	0.6527597280396578	0.11255042753221828	2.6442699283881814
-3.367434713133747	0.6604475367699796	0.11556889866906957	2.6318060371226726
-3.3238652493517264	0.6681020084797407	0.11865342589622811	2.619244075451837
-3.280295785569713	0.6757186391306023	0.12180486749975628	2.60658370829925
-3.2367263217876925	0.6832928383587836	0.12502406913175765	2.5938246131132012
-3.193156858005679	0.6908199317153099	0.12831186260908717	2.58096648038183
-3.1495873942236585	0.6982951630991959	0.13166906468145298	2.568009014158651
-3.106017930441645	0.7057136973874949	0.135096475769315	2.554951932603583
-3.0624484666596246	0.7130706232653444	0.13859487867227613	2.5417949685381926
-3.018879002877604	0.7203609562594375	0.1421650372487671	2.5285378700154917
-2.9753095390955906	0.7275796419772448	0.14580769506776656	2.515180400904772
-2.93174007531357	0.7347215595550816	0.14952357403360955	2.5017223414915852
-2.8881706115315566	0.7417815253167493	0.15331337298481326	2.4881634890933255
-2.844601147749536	0.7487542966444268	0.15717776626809912	2.4745036586894065
-2.8010316839675227	0.755634576064446	0.16111740228881447	2.4607426835705275
-2.757462220185502	0.7624170155471541	0.16513290203916514	2.446880415999917
-2.7138927564034816	0.7690962210233214	0.16922485760558487	2.4329167278945505
-2.670323292621468	0.7756667571164415	0.17339383065699765	2.4188515115205806
-2.6267538288394476	0.7821231520908565	0.17764035091533054	2.4046846802082262
-2.583184365057434	0.7884599030156405	0.18196491461045577	2.39041616908235
-2.5396149012754137	0.7946714811416596	0.18636798292108167	2.376045935810052
-2.4960454374934002	0.8007523374920005	0.19084998040394785	2.36157396136638
-2.4524759737113797	0.8066969086623714	0.19541129341311014	2.3470002508193315
-2.408906509929359	0.8124996228291073	0.2000522685119293	2.3323248341306435
-2.3653370461473457	0.8181549059614764	0.2047732108798956	2.3175477669757987
-2.321767582365325	0.8236571882345316	0.20957438271677603	2.302669131583586
-2.278198118583312	0.8290009106372767	0.2144560016469101	2.287689037590796
-2.2346286548012912	0.8341805317727573	0.21941823912614067	2.272607622919937
-2.191059191019278	0.8391905348421647	0.22446121885435372	2.2574250546723564
-2.1474897272372573	0.8440254348085701	0.22958501519658298	2.242141530042711
-2.103920263455244	0.8486797857312414	0.2347896516157953	2.2267572772489586
-2.0603507996732233	0.8531481882650469	0.24007509912038488	2.2112725564856706
-2.016781335891203	0.8574252973145864	0.2454412747299069	2.195687660893054
-1.9732118721091894	0.8615058298350262	0.25088803996230086	2.180002917546274
-1.9296424083271688	0.8653845727696547	0.2564151993462257	2.1642186884634764
-1.8860729445451554	0.8690563911133109	0.2620224989619914	2.1483353716327054
-1.8425034807631349	0.8725162360909113	0.26770962501493745	2.1323534020575705
-1.7989340169811214	0.8757591534388895	0.2734762024449775	2.116273252821462
-1.755364553199101	0.8787802917769842	0.2793217935761795	2.100095436170521
-1.7117950894170804	0.8815749110569411	0.28524589681051293	2.083820504613499
-1.668225625635067	0.8841383910744316	0.2912479453694701	2.0674490520416686
-1.6246561618530464	0.8864662400291605	0.2973273060879952	2.050981714865084
-1.581086698071033	0.8885541031174777	0.3034832782647582	2.0344191731651633
-1.5375172342890124	0.8903977711419424	0.30971509257290764	2.017762151864964
-1.493947770506999	0.8919931891213344	0.31602191003560165	2.001011421916562
-1.4503783067249785	0.8933364648825606	0.32240282107061224	1.9841678015022497
-1.406808842942965	0.8944238776182272	0.32885684460831144	1.9672321572526699
-1.3632393791609445	0.8952518863890342	0.335382927287316	1.9502054054763351
-1.319669915378924	0.8958171385547244	0.34197994273198223	1.9330885134065743
-1.2761004515969105	0.8961164781114097	0.34864669091626366	1.9158825004580844
-1.23253098781489	0.8961469539166456	0.3553818976180284	1.898588439496405
-1.1889615240328766	0.8959058277811467	0.3621842139680329	1.8812074581181037
-1.145392060250856	0.8953905824061472	0.36905221609786065	1.8637407399397943
-1.1018225964688426	0.8945989291454413	0.3759844048907498	1.8461895258963739
-1.058253132686822	0.8935288155700327	0.3829792058394481	1.8285551155456663
-1.0146836689048016	0.8921784328135378	0.3900349690149737	1.8108388683782868
-0.9711142051227881	0.8905462226765752	0.3971499691500147	1.7930422051322998
-0.9275447413407676	0.8886308844671045	0.40432240584082035	1.775166609108558
-0.8839752775587542	0.8864313815555072	0.4115504038707988	1.757213627488693
-0.8404058137767336	0.8839469476207689	0.41883201365953404	1.7391848726497574
-0.7968363499947202	0.8811770925660638	0.4261652118402003	1.7210820234756896
-0.7532668862126997	0.8781216080813437	0.43354790196843973	1.7029068266628193
-0.7096974224306791	0.8747805728310531	0.440977915365399	1.6846610980176797
-0.6661279586486657	0.8711543572449334	0.4484530120975584	1.6663467237438552
-0.6225584948666452	0.8672436278902942	0.45597088209567815	1.647965661714831
-0.5789890310846317	0.8630493514048883	0.4635291464148445	1.6295199427305993
-0.5354195673026112	0.8585727979699627	0.4711253586373594	1.6110116717553562
-0.49185010352059777	0.8538155443032098	0.47875700641997615	1.5924430291323308
-0.44828063973857724	0.8487794761524121	0.4864215131866336	1.5738162717726643
-0.4047111759565638	0.8434667902710982	0.4941162399674933	1.5551337343145524
-0.3611417121745433	0.8378799958582208	0.50183848738485	1.536397830248239
-0.31757224839252274	0.8320219154460728	0.5095854977857334	1.5176110530056672
-0.2740027846105093	0.8258956852191877	0.5173544575213219	1.4987759770068105
-0.23043332082848877	0.8195047547501448	0.5251424993723471	1.4798952586600675
-0.18686385704647535	0.8128528861393196	0.5329467051192791	1.4609716373136123
-0.1432943932644548	0.8059441525446527	0.540764108256261	1.4420079361487161
-0.09972492948244138	0.7987829360929553	0.5485916968462639	1.4230070630161862
-0.05615546570042085	0.7913739251606771	0.5564264165158037	1.4039720112042373
-0.012586001918400314	0.7837221110176094	0.5642651735860641	1.3849058601360134
0.030983461863613115	0.7758327838269081	0.572104838337274	1.3658117759905297
0.07455292564563365	0.7677115279970699	0.5799422484025651	1.3466930122419816
0.11812238942764708	0.759364216881373	0.5877742122875271	1.3275529101077996
0.1616918532096676	0.7507970068254437	0.5955975130104125	1.3083948989035659
0.20526131699168104	0.742016330562449	0.6034089118581776	1.2892224962954757
0.24883078077370158	0.7330288899588457	0.6112051522527548	1.2700393084444885
0.2924002445557221	0.7238416481152266	0.6189829637215296	1.2508490300351771
0.33596970833773554	0.7144618208287978	0.6267390659655732	1.2316554441821288
0.3795391721197561	0.704896867426136	0.6344701730186961	1.2124624222066431
0.4231086359017695	0.6951544809769228	0.6421729974899344	1.193273923276292
0.46667809968379004	0.6852425779014792	0.6498442548816752	1.1740939938997357
0.5102475634658035	0.675169286987086	0.6574806679751461	1.1549267672691539
0.553817027247824	0.6649429378301273	0.6650789712746439	1.1357764624423794
0.5973864910298374	0.6545720487233666	0.6726359155014063	1.116647383356954
0.640955954811858	0.6440653140096506	0.6801482721277283	1.097543917668031
0.6845254185938785	0.6334315909255919	0.6876128379414853	1.0784705354022466
0.7280948823758919	0.6226798859607503	0.6950264396309598	1.0594317874194625
0.7716643461579125	0.6118193407599675	0.7023859383795061	1.0404323036744776
0.8152338099399259	0.6008592175984915	0.7096882344593116	1.0214767912707894
0.8588032737219464	0.5898088844614602	0.7169302718132816	1.0025700322985982
0.9023727375039599	0.57867779976123	0.7241090426138033	0.9837168814494134
0.9459422012859804	0.5674754967278215	0.7312215917869995	0.9649222633997758
0.9895116650680009	0.5562115675095143	0.7382650214908717	0.9461911699569285
1.0330811288500144	0.5448956470221948	0.7452364955356613	0.9275286569594339
1.0766505926320349	0.533537396587632	0.7521332437346395	0.9089398409261856
1.1202200564140483	0.5221464874022765	0.7589525661734863	0.8904298954476718
1.1637895201960688	0.5107325838793741	0.7656918373864634	0.8720040473136706
1.2073589839780823	0.4993053269084662	0.7723485104275547	0.8536675723723165
1.2509284477601028	0.4878743170772175	0.7789201208249059	0.8354257911158343
1.2944979115421162	0.47644909790149326	0.7854042904069527	0.8172840639891047
1.3380673753241368	0.4650391391101838	0.791798730988867	0.7992477864177885
1.3816368391061573	0.4536538200319269	0.7981012479081072	0.7813223835537378
1.4252063028881707	0.44230241313110863	0.8043097433981835	0.7635133047360988
1.4687757666701913	0.4309940677408064	0.8104222197900224	0.745826017667668
1.5123452304522047	0.41973779404027534	0.8164367825306823	0.7282660023069972
1.5559146942342252	0.4085424473243706	0.8223516430096058	0.7108387444778885
1.5994841580162387	0.39741671261196787	0.8281651211830015	0.6935497291991524
1.6430536217982592	0.3863690896397691	0.8338756479874977	0.6764044337387007
1.6866230855802797	0.37540787828721367	0.8394817675346985	0.6594083203975788
1.7301925493622932	0.36454116447710394	0.8449821390789114	0.6425668290307164
1.7737620131443137	0.35377680659546895	0.8503755387509054	0.6258853693128926
1.8173314769263271	0.3431224224728049	0.8556608610512285	0.6093693127599447
1.8609009407083477	0.33258537696717827	0.8608371200973479	0.5930239845167188
1.904470404490361	0.32217277018804813	0.8659034506195656	0.5768546549252221
1.9480398682723816	0.3118914263975672	0.870859108701489	0.5608665308878961
1.9916093320544022	0.30174788362414384	0.8757034722615819	0.545064747042964
2.0351787958364156	0.291748384020607	0.8804360412731999	0.5294543567704111
2.078748259618436	0.2818988649969283	0.8850564377213358	0.5140403230491237
2.1223177234004496	0.2722049511548339	0.8895644052951711	0.49882750918756097
2.16588718718247	0.2626719470487897	0.893959808816447	0.48382066945207747
2.2094566509644835	0.2533048307950523	0.8982426334045253	0.4690244396190133
2.253026114746504	0.24410824854730917	0.9024129833799692	0.45444332747831206
2.2965955785285175	0.23508650985443902	0.9064710809093327	0.4400817033183622
2.340165042310538	0.22624358391254384	0.910417264394816	0.4259437904232947
2.3837345060925585	0.21758309672021037	0.9142519866133015	0.4120336556157743
2.427303969874572	0.20910832914247468	0.9179758126102303	0.39835519987972007
2.4708734336565925	0.20082221588559612	0.9215894173546336	0.38491214909887794
2.514442897438606	0.19272734538127434	0.9250935831625112	0.37170804494852666
2.5580123612206265	0.18482596057541878	0.9284891968966122	0.35874623597858046
2.60158182500264	0.17711996061317103	0.9317772469514598	0.3460298689275152
2.6451512887846604	0.1696109034083686	0.9349588200332858	0.3335618803071942
2.688720752566681	0.16230000908226527	0.9380350977452595	0.3213449882993238
2.7322902163486944	0.15518816425293958	0.941007352989135	0.3093816850046213
2.775859680130715	0.14827592715354854	0.9438769461950933	0.29767422908582525
2.8194291439127284	0.1415635335544141	0.9466453213921762	0.28622463884566296
2.862998607694749	0.1350509034608165	0.9493140021322913	0.27503468578032186
2.9065680714767623	0.1287376485554721	0.9518845872812617	0.26410588864840356
2.950137535258783	0.12262308035181624	0.9543587466908701	0.2534395080942559
2.9937069990408034	0.11670621902162814	0.9567382167662236	0.24303654186329646
3.037276462822817	0.11098580285802306	0.9590247959431145	0.23289772064535974
3.0808459266048374	0.10546029833259274	0.961220340090306	0.22302350458009526
3.124415390386851	0.10012791070340388	0.9633267578518742	0.21341408045629
3.1679848541688713	0.09498659512869567	0.9653460059448762	0.20406935963434128
3.2115543179508848	0.09003406823950844	0.9672800844276593	0.19498897671829932
3.2551237817329053	0.08526782012306455	0.9691310319541365	0.1861722890007023
3.2986932455149187	0.08068512666760475	0.9709009210292507	0.17761837670000497
3.3422627092969392	0.07628306221843806	0.9725918532807261	0.1693260440066304
3.38583217307896	0.07205851249437556	0.9742059547619585	0.16129382094981115
3.429401636860973	0.0680081877132741	0.975745371300635	0.15351996609304772
3.4729711006429937	0.06412863587534146	0.9772122639072975	0.1460024700618126
3.516540564425007	0.060416256152946435	0.9786088042576575	0.13873905990241817
3.5601100282070277	0.05686731233608322	0.9799371702619869	0.1317272042663561
3.603679491989041	0.05347794628328373	0.9811995417343642	0.12496411940968485
3.6472489557710617	0.05024419132864688	0.9823980961739646	0.11844677599210414
3.690818419553082	0.04716198559679796	0.9835350046699264	0.11217190665560933
3.7343878833350956	0.04422718517895463	0.9846124279406336	0.10613601435777271
3.777957347117116	0.04143557712483892	0.9856325125175093	0.1003353814299057
3.8215268108991296	0.03878289220700504	0.9865973870826288	0.09476607932581636
3.86509627468115	0.03626481741612331	0.9875091589686503	0.08942397902236203
3.9086657384631636	0.03387700814793737	0.9883699108287051	0.08430476202873685
3.952235202245184	0.031615100044974476	0.9891816974830221	0.07940393195744266
3.9958046660271975	0.029474720458568804	0.989946542948164	0.07471682660619901
4.039374129809218	0.027451499499398402	0.99066643765385	0.07023863049659404
4.082943593591239	0.025541080647481174	0.9913433358514186	0.06596438781234328
4.126513057373252	0.023739130895419347	0.9919791532170699	0.0618890156773402
4.170082521155273	0.022041350401610593	0.9925757646521062	0.05800731771154022
4.213651984937286	0.020443481633113603	0.9931350022814829	0.05431399780094717
4.2572214487193065	0.018941317980885497	0.9936586536510841	0.050803674016730666
4.30079091250132	0.01753071183314381	0.994148460123259	0.047470892617758685
4.3443603762833405	0.016207582095639328	0.9946061154693016	0.0443101420705147
4.387929840065361	0.014967921150639718	0.9950332646567281	0.04131586702060934
4.4314993038473744	0.013807801249418716	0.9954315028284118	0.038482482150907514
4.475068767629395	0.01272338033592968	0.9958023744698782	0.03580438586239484
4.518638231411408	0.011710907302225682	0.9961473727603447	0.03327597371578726
4.562207695193429	0.010766726678908434	0.9964679391024169	0.03089165157392777
4.605777158975442	0.00988728276654438	0.9967654628247269	0.02864584838772318
4.649346622757463	0.009069123216510988	0.997041281051222	0.026533028571451994
4.6929160865394834	0.008308902072111657	0.9972966787302926	0.024547703916587494
4.736485550321497	0.007603382283044358	0.9975328888164514	0.02268444499720375
4.780055014103517	0.00694943770838119	0.9977510925968714	0.020937892024005478
4.823624477885531	0.006344054625138096	0.9979524201547251	0.019302765108443604
4.867193941667551	0.0057843327612396855	0.9981379509609736	0.017773873902927048
4.910763405449565	0.005267485873257538	0.9983087145860102	0.016346126587884754
4.954332869231585	0.004790841890654374	0.9984656915223785	0.0150145381813348
4.997902333013599	0.004351842649464643	0.9986098141096575	0.013774238151530619
5.041471796795619	0.003948043239329735	0.998741967552535	0.012620477318239356
5.08504126057764	0.003577110988616017	0.9988629910230689	0.011548634033225794
5.128610724359653	0.0032368241129590025	0.9989736788381749	0.01055421963532212
5.172180188141674	0.0029250700530134566	0.9990747817034578	0.009632883180298769
5.215749651923687	0.0026398435274441745	0.9991670080146374	0.00878041545040139
5.259319115705708	0.002379244327273433	0.9992510252079978	0.007992752252807774
5.302888579487721	0.0021414748776149573	0.9993274611515012	0.007265977020540405
5.346458043269742	0.0019248375925808858	0.9993969055684693	0.006596322733249068
5.390027507051762	0.0017277320487516512	0.9994599114860234	0.0059801731790428084
5.433596970833776	0.0015486520020746575	0.9995169967007956	0.005414063581800487
5.477166434615796	0.0013861822723790773	0.9995686452547771	0.004894680621538552
5.52073589839781	0.0012389955189298085	0.999615308914541	0.0044188618779504385
5.56430536217983	0.001105848929551012	0.9996574086474732	0.003983594729708965
5.607874825961844	0.0009855808448695491	0.9996953360890538	0.003586014743958686
5.651444289743864	0.0008771073381610428	0.9997294549956582	0.003223403592085656
5.695013753525885	0.0007794187701701816	0.9997601026777754	0.0028931865290439777
5.738583217307898	0.0006915763370645145	0.9997875914089837	0.0025929294744076272
5.782152681089919	0.0006127086284717365	0.9998122098064597	0.0023203357338398684
5.825722144871932	0.0005420082112683744	0.9998342241792387	0.002073242399830772
5.869291608653953	0.0004787282535114734	0.9998538798408774	0.001849616470387431
5.912861072435966	0.0004221792016165793	0.9998714023835956	0.0016475507240475509
5.956430536217987	0.0003717255225734739	0.999886998911395	0.0014652593886517937
6.0	0.00032678252172591016	0.9999008592300522	0.0013010736405488208


==> data/K_-1000-M_64.csv <==
-4.9690284806335265	1.3835462226923235e-12	9.999999999999806e-15	44.064700732485726
-4.958059452152893	1.5406772073813275e-12	1.1176538536977209e-14	44.01476551984441
-4.947090423672259	1.7154301074620288e-12	1.2489924075888112e-14	43.964707422604775
-4.936121395191626	1.909754935159701e-12	1.3955882376417063e-14	43.914526157372265
-4.925152366710992	2.125814440586715e-12	1.5591923340973644e-14	43.86422144026458
-4.914183338230359	2.3660069708266555e-12	1.7417540701072416e-14	43.813792986969496
-4.903214309749726	2.6329917456179488e-12	1.945443373226994e-14	43.76324051269312
-4.8922452812690915	2.929716800680708e-12	2.1726753390453297e-14	43.71256373218692
-4.881276252788458	3.2594498753118032e-12	2.4261375517950717e-14	43.66176235975952
-4.870307224307825	3.6258125490133457e-12	2.7088204050381538e-14	43.610836109238484
-4.859338195827191	4.032817962879021e-12	3.024050746720136e-14	43.559784694034754
-4.848369167346558	4.484912495463419e-12	3.375529207362175e-14	43.508607827071884
-4.837400138865924	4.9870218002913705e-12	3.7673716082183193e-14	43.457305220848625
-4.826431110385291	5.54460165323191e-12	4.204154888258849e-14	43.40587658741436
-4.815462081904657	6.1636941031555716e-12	4.690968035244727e-14	43.35432163835182
-4.804493053424023	6.850989468899513e-12	5.233468557360886e-14	43.30264008483587
-4.79352402494339	7.613894780059531e-12	5.83794508842079e-14	43.2508316375671
-4.782554996462757	8.460609318998571e-12	6.511386781988697e-14	43.19889600681961
-4.771585967982123	9.400207987164737e-12	7.261560218596268e-14	43.146832902437126
-4.76061693950149	1.0442733290948892e-11	8.097094626094206e-14	43.09464203381551
-4.749647911020856	1.1599296821519049e-11	9.027576296879714e-14	43.04232310992608
-4.738678882540222	1.2882191189923337e-11	1.0063653178006427e-13	42.98987583931118
-4.727709854059589	1.430501347410388e-11	1.121715071190967e-13	42.93729993007667
-4.716740825578955	1.588280133903261e-11	1.2501200117593375e-13	42.8845950899058
-4.705771797098322	1.763218310584329e-11	1.3930380425678782e-13	42.83176102605593
-4.694802768617689	1.9571543171608398e-11	1.5520875716848657e-13	42.77879744537419
-4.683833740137055	2.1721204319220444e-11	1.7290649163179176e-13	42.72570405426377
-4.6728647116564215	2.410362860800023e-11	1.925963563699652e-13	42.67248055874421
-4.661895683175787	2.6743638701139254e-11	2.1449954833822844e-13	42.61912666439789
-4.650926654695154	2.96686616675886e-11	2.3886147056147066e-13	42.56564207640251
-4.639957626214521	3.290899749464788e-11	2.659543402523739e-13	42.51202649952455
-4.628988597733887	3.6498114765209295e-11	2.960800733078339e-13	42.45827963813648
-4.618019569253254	4.047297619180598e-11	3.2957347395080865e-13	42.40440119618625
-4.6070505407726206	4.487439696065804e-11	3.668057612216047e-13	42.35039087724036
-4.5960815122919865	4.9747439124237395e-11	4.081884672528526e-13	42.29624838446495
-4.585112483811353	5.5141845593506705e-11	4.5417774581499773e-13	42.24197342062218
-4.574143455330719	6.111251762277668e-11	5.052791335248611e-13	42.18756568809513
-4.563174426850086	6.772004005397716e-11	5.620528104040794e-13	42.13302488887037
-4.552205398369453	7.503125899626951e-11	6.251194111939958e-13	42.07835072455062
-4.541236369888819	8.3119917063824e-11	6.951664440190725e-13	42.023542896354925
-4.5302673414081855	9.206735178364717e-11	7.729553786905987e-13	41.9686011051301
-4.519298312927552	1.0196326331926573e-10	8.593294731999694e-13	41.91352505134905
-4.508329284446918	1.1290655824001976e-10	9.552224138267022e-13	41.858314435095274
-4.497360255966285	1.2500627670351945e-10	1.061667851833646e-12	41.802968956105424
-4.486391227485651	1.3838261111493722e-10	1.1798099280093279e-12	41.747488313734955
-4.475422199005018	1.5316802508813446e-10	1.310914885413129e-12	41.69187220699098
-4.464453170524385	1.6950848236326508e-10	1.4563838806597627e-12	41.6361203345094
-4.4534841420437505	1.8756479624279227e-10	1.6177671150322566e-12	41.58023239458889
-4.442515113563117	2.0751411109635095e-10	1.7967794187268525e-12	41.52420808515763
-4.431546085082484	2.295515285647439e-10	1.99531743470538e-12	41.46804710380437
-4.42057705660185	2.538918922707044e-10	2.2154785630846904e-12	41.411749147794055
-4.409608028121217	2.8077174612713545e-10	2.459581842824309e-12	41.355313914021245
-4.398638999640583	3.104514827357449e-10	2.7301909648413604e-12	41.29874109907226
-4.38766997115995	3.432176998922907e-10	3.0301396297005552e-12	41.2420303991854
-4.376700942679316	3.7938578488097167e-10	3.3625594838769803e-12	41.185181510287585
-4.365731914198682	4.1930274805030313e-10	3.730910891417077e-12	41.12819412797287
-4.354762885718049	4.633503291397096e-10	4.139016822836824e-12	41.07106794751904
-4.343793857237415	5.119484019747108e-10	4.59110017046991e-12	41.01380266389942
-4.332824828756782	5.65558705490949e-10	5.091824829460531e-12	40.9563979717694
-4.321855800276149	6.246889315970748e-10	5.646340916400595e-12	40.898853565482135
-4.310886771795515	6.898972031601248e-10	6.26033453351163e-12	40.84116913909876
-4.299917743314881	7.617969784164932e-10	6.940082525552669e-12	40.78334438637555
-4.288948714834248	8.410624213973916e-10	7.692512719597092e-12	40.72537900079098
-4.277979686353614	9.284342815277209e-10	8.525270184804314e-12	40.66727267552999
-4.267010657872981	1.0247263294448644e-9	9.44679010068474e-12	40.609025103500834
-4.256041629392348	1.1308324003050072e-9	1.0466377878509806e-11	40.55063597733809
-4.245072600911714	1.2477341004354722e-9	1.1594297241887885e-11	40.492104989400254
-4.2341035724310805	1.3765092381806305e-9	1.2841867039582537e-11	40.43343183180533
-4.223134543950446	1.5183410452045288e-9	1.4221567636921324e-11	40.374616196383506
-4.212165515469813	1.6745282604041792e-9	1.574715781211718e-11	40.31565777472579
-4.20119648698918	1.8464961549718921e-9	1.7433803171220787e-11	40.25655625817898
-4.190227458508546	2.035808584087702e-9	1.9298217190788076e-11	40.19731133784839
-4.179258430027913	2.244181158249969e-9	2.1358816101442955e-11	40.137922704594295
-4.168289401547279	2.4734956354259516e-9	2.3635888939117407e-11	40.07839004906344
-4.1573203730666455	2.7258156440617538e-9	2.615178421470257e-11	40.018713061656484
-4.146351344586012	3.0034038566118447e-9	2.8931114787976168e-11	39.9588914325761
-4.135382316105378	3.308740743664956e-9	3.200098267918046e-11	39.898924851813454
-4.124413287624745	3.6445450500407315e-9	3.539122571224063e-11	39.83881300913192
-4.113444259144112	4.013796146490137e-9	3.9134688058882254e-11	39.778555594133174
-4.102475230663478	4.419758423873086e-9	4.3267516943824256e-11	39.718152296193544
-4.0915062021828446	4.866007911089191e-9	4.782948797916152e-11	39.65760280451851
-4.080537173702211	5.356461313575197e-9	5.2864361822745195e-11	39.596906808140076
-4.069568145221577	5.8954076860400724e-9	5.842027510203494e-11	39.53606399590732
-4.058599116740944	6.487542971353203e-9	6.45501688136061e-11	39.4750740565138
-4.04763008826031	7.1380076572187414e-9	7.131225770091802e-11	39.41393667849955
-4.036661059779677	7.852427823631697e-9	7.877054443129229e-11	39.35265155023499
-4.025692031299044	8.636959877196973e-9	8.699538273912351e-11	39.29121835997158
-4.0147230028184095	9.498339293349685e-9	9.606409407936594e-11	39.22963679580835
-4.003753974337776	1.0443933714517165e-8	1.0606164274455844e-10	39.167906545733985
-3.9927849458571427	1.1481800781412343e-8	1.1708137484449942e-10	39.10602729759533
-3.981815917376509	1.2620751106171687e-8	1.2922582703127268e-10	39.043998739146716
-3.970846888895876	1.3870416830070654e-8	1.4260761137902727e-10	38.98182055803873
-3.959877860415242	1.524132624530917e-8	1.573503833991755e-10	38.919492441808266
-3.9489088319346086	1.6744985000045664e-8	1.735899007926065e-10	38.857014077923814
-3.937939803453975	1.839396444863394e-8	1.9147518121499414e-10	38.79438515377557
-3.9269707749733413	2.0201997755266017e-8	2.1116976806336653e-10	38.731605356665774
-3.916001746492708	2.218408440903497e-8	2.3285311408635564e-10	38.6686743738534
-3.9050327180120745	2.435660386215019e-8	2.5672209348347586e-10	38.605591892546215
-3.894063689531441	2.6737439060979438e-8	2.82992654093788e-10	38.54235759988716
-3.8830946610508077	2.9346110702082918e-8	3.11901622289108e-10	38.478971183019375
-3.8721256325701736	3.220392311253751e-8	3.4370867428776413e-10	38.41543232903082
-3.8611566040895404	3.533412272648641e-8	3.786984887967148e-10	38.351740725004234
-3.850187575608907	3.8762070207757167e-8	4.171830971838131e-10	38.28789605803561
-3.839218547128273	4.251542735237144e-8	4.5950444878226217e-10	38.2238980151944
-3.82824951864764	4.662435999534414e-8	5.060372104464997e-10	38.15974628358843
-3.8172804901670063	5.1121758243226485e-8	5.571918211235415e-10	38.09544055034574
-3.8063114616863727	5.604347545860055e-8	6.134178239817643e-10	38.03098050262412
-3.7953424332057395	6.14285875351977e-8	6.752075005661243e-10	37.96636582762809
-3.7843734047251054	6.731967412325456e-8	7.430998335332924e-10	37.901596212627425
-3.7734043762444722	7.37631235946305e-8	8.176848267753015e-10	37.83667134495202
-3.7624353477638386	8.0809463676915e-8	8.996082141791288e-10	37.77159091201201
-3.751466319283205	8.851371983563979e-8	9.895765909080682e-10	37.70635460130223
-3.7404972908025718	9.693580364475533e-8	1.0883630039407222e-9	37.64096210044087
-3.729528262321938	1.0614093355820785e-7	1.1968130416877063e-9	37.57541309712878
-3.7185592338413045	1.1620009068122272e-7	1.3158514658317547e-9	37.50970727921604
-3.7075902053606713	1.2719051233834503e-7	1.4464894321384651e-9	37.44384433467989
-3.696621176880037	1.391962264489575e-7	1.5898323508643001e-9	37.37782395164398
-3.685652148399404	1.5230862994953788e-7	1.7470884415842383e-9	37.31164581840613
-3.6746831199187704	1.6662711474690591e-7	1.9195780417877628e-9	37.24530962343105
-3.6637140914381368	1.8225974494932728e-7	2.1087437334722955e-9	37.17881505535993
-3.6527450629575036	1.9932398940365676e-7	2.3161613572322436e-9	37.11216180306182
-3.64177603447687	2.1794751386735472e-7	2.543551989027098e-9	37.045349555599365
-3.6308070059962363	2.3826903746678686e-7	2.7927949609256056e-9	36.97837800226538
-3.619837977515603	2.6043925843812226e-7	3.065942013738386e-9	36.91124683260355
-3.608868949034969	2.8462185451501654e-7	3.3652326765514724e-9	36.843955736403686
-3.597899920554336	3.109945637229017e-7	3.6931109758455967e-9	36.77650440372727
-3.586930892073702	3.3975035175991795e-7	4.052243585129534e-9	36.70889252492729
-3.5759618635930686	3.710986725953466e-7	4.445539534904872e-9	36.64111979064778
-3.5649928351124354	4.052668293978842e-7	4.876171612340309e-9	36.57318589184695
-3.5540238066318013	4.425014434188726e-7	5.3475995903169045e-9	36.50509051982142
-3.543054778151168	4.830700390040793e-7	5.863595436577936e-9	36.43683336619964
-3.5320857496705345	5.272627534938952e-7	6.428270665616392e-9	36.368414122985314
-3.521116721189901	5.753941813932117e-7	7.046106008720378e-9	36.29983248254757
-3.5101476927092676	6.278053628608432e-7	7.72198359135578e-9	36.23108813765276
-3.499178664228634	6.848659272750581e-7	8.461221821830775e-9	36.162180781473765
-3.4882096357480004	7.469764033888735e-7	9.26961321105126e-9	36.09311010762097
-3.477240607267367	8.145707083933359e-7	1.0153465360231632e-8	36.02387581012946
-3.466271578786733	8.88118829064764e-7	1.1119645371680855e-8	35.954477583510176
-3.4553025503061	9.681297090828606e-7	1.2175627957443733e-8	35.88491512275382
-3.4443335218254663	1.055154357578151e-6	1.3329547541606285e-8	35.81518812333837
-3.4333644933448326	1.1497891950006722e-6	1.4590254674670704e-8	35.74529628125679
-3.4223954648641994	1.2526796534965952e-6	1.596737710258493e-8	35.675239293053515
-3.411426436383566	1.3645240501476108e-6	1.747138585900977e-8	35.60501685579952
-3.400457407902932	1.486077752668208e-6	1.9113666777126148e-8	35.53462866715812
-3.389488379422299	1.6181576584683308e-6	2.0906597847149947e-8	35.464074425373305
-3.378519350941665	1.7616470093889812e-6	2.2863632877523877e-8	35.393353829302406
-3.3675503224610317	1.9175005658978965e-6	2.4999391951925153e-8	35.32246657844114
-3.356581293980398	2.086750166106123e-6	2.7329759210761252e-8	35.25141237292821
-3.3456122654997644	2.2705106966317497e-6	2.987198852483471e-8	35.180190913577114
-3.3346432370191312	2.4699865041026856e-6	3.264481767067285e-8	35.10880190190405
-3.3236742085384976	2.686478277961505e-6	3.566859166168742e-8	35.03724504013052
-3.312705180057864	2.9213904372192355e-6	3.896539593701116e-8	34.96552003122708
-3.3017361515772308	3.176239055893631e-6	4.255920016087251e-8	34.89362657891232
-3.2907671230965967	3.4526603640959703e-6	4.6476013439794494e-8	34.8215643876929
-3.2797980946159635	3.7524198640698547e-6	5.0744051823086235e-8	34.749333162886
-3.26882906613533	4.077422102961802e-6	5.539391901402247e-8	34.676932610639504
-3.2578600376546962	4.42972114673206e-6	6.045880128542753e-8	34.604362437947124
-3.246891009174063	4.811531802374426e-6	6.59746776638305e-8	34.53162235268403
-3.2359219806934294	5.2252416385337765e-6	7.198054652168593e-8	34.45871206363114
-3.2249529522127958	5.673423857691808e-6	7.851866979729476e-8	34.38563128050095
-3.2139839237321626	6.15885107634347e-6	8.56348361476002e-8	34.312379713942924
-3.2030148952515285	6.684510073011559e-6	9.337864442978694e-8	34.23895707560528
-3.1920458667708953	7.2536175675437005e-6	1.0180380900475365e-7	34.165363078132145
-3.1810768382902617	7.869637098955474e-6	1.1096848845838947e-7	34.091597435196064
-3.170107809809628	8.53629707307183e-6	1.209356394462885e-7	34.01765986155235
-3.159138781328995	9.257610055409717e-6	1.3177339748426156e-7	33.9435500730128
-3.148169752848361	1.0037893389216244e-5	1.4355548663065068e-7	33.86926778653063
-3.1372007243677276	1.08817912231625e-5	1.563616601385749e-7	33.79481272019217
-3.1262316958870944	1.1794298038130394e-5	1.7027817429573095e-7	33.72018459326027
-3.1152626674064603	1.278078376762221e-5	1.8539829781816969e-7	33.64538312620137
-3.104293638925827	1.384702061171584e-5	2.018228593219958e-7	33.570408040722405
-3.0933246104451935	1.4999211650118252e-5	2.1966083556435403e-7	33.49525905978607
-3.08235558196456	1.6244021365795962e-5	2.390299833221672e-7	33.41993590766483
-3.0713865534839266	1.7588608196813355e-5	2.60057517965525e-7	33.34443830993905
-3.060417525003293	1.9040659240565638e-5	2.8288084198157866e-7	33.268765993569765
-3.0494484965226594	2.0608427241255818e-5	3.076483269159852e-7	33.19291868690532
-3.038479468042026	2.230076999867557e-5	3.34520152422678e-7	33.116896119717744
-3.027510439561392	2.4127192343661602e-5	3.63669206348683e-7	33.04069802324285
-3.016541411080759	2.6097890833393913e-5	3.9528205003186067e-7	32.96432413021172
-3.0055723826001253	2.8223801327707146e-5	4.295599532529516e-7	32.88777417488234
-2.9946033541194916	3.0516649616086642e-5	4.6672000356406396e-7	32.8110478930944
-2.9836343256388584	3.298900527368931e-5	5.06996295010932e-7	32.73414502228043
-2.972665297158225	3.565433893392983e-5	5.506412015778591e-7	32.65706530150019
-2.961696268677591	3.8527083174709266e-5	5.979267410143995e-7	32.579808471522114
-2.9507272401969575	4.162269722506857e-5	6.491460350507128e-7	32.502374274810784
-2.9397582117163243	4.495773570955433e-5	7.046148723740616e-7	32.42476245558108
-2.9287891832356907	4.8549921658127705e-5	7.646733811266551e-7	32.346972759866055
-2.917820154755057	5.241822402038351e-5	8.296878180917204e-7	32.2690049355154
-2.9068511262744234	5.6582939934618495e-5	9.000524821636562e-7	32.190858732263145
-2.8958820977937902	6.106578201384951e-5	9.761917601498645e-7	32.112533901757004
-2.8849130693131566	6.588997092343835e-5	1.0585623134273265e-6	32.034030197615564
-2.873944040832523	7.10803335373804e-5	1.1476554144749914e-6	31.955347375452565
-2.8629750123518893	7.666340697384469e-5	1.243999442831232e-6	31.87648519292983
-2.8520059838712557	8.266754882377618e-5	1.3481625505744268e-6	31.797443409814388
-2.8410369553906225	8.912305390037703e-5	1.4607555080059354e-6	31.718221787998385
-2.830067926909989	9.60622778519618e-5	1.5824347408228285e-6	31.638820091559538
-2.8190988984293552	0.00010351976799514402	1.7139055707038201e-6	31.5592380868274
-2.8081298699487216	0.0001115324017406005	1.8559256719046822e-6	31.479475542385018
-2.7971608414680884	0.00012013953299961147	2.0093087571542467e-6	31.399532229155355
-2.7861918129874548	0.00012938314697521648	2.1749285068829463e-6	31.319407920447716
-2.775222784506821	0.00013930802375823823	2.3537227565776265e-6	31.23910239198677
-2.7642537560261875	0.00014996191116574157	2.546697957864341e-6	31.158615421991538
-2.7532847275455543	0.00016139570727589892	2.7549339297596003e-6	31.07794679120535
-2.7423156990649207	0.00017366365313138067	2.979588917407848e-6	30.997096282949055
-2.731346670584287	0.0001868235361009852	3.221904976538131e-6	30.916063683208098
-2.7203776421036534	0.00020093690440695753	3.4832137028359066e-6	30.834848780636165
-2.70940861362302	0.0002160692933449637	3.76494232641402e-6	30.753451366656876
-2.6984395851423866	0.00023229046374083248	4.068620192614059e-6	30.67187123549266
-2.687470556661753	0.0002496746532085705	4.395885651450829e-6	30.59010818423061
-2.6765015281811193	0.0002683008407922045	4.7484933791347834e-6	30.50816201289786
-2.665532499700486	0.00028825302559355644	5.128322156293101e-6	30.426032524484548
-2.6545634712198525	0.0003096205200076966	5.537383128706296e-6	30.34371952504287
-2.643594442739219	0.00033249825820680877	5.977828577673366e-6	30.26122282373229
-2.632625414258585	0.0003569871205325315	6.451961228403634e-6	30.178542232877664
-2.621656385777952	0.00038319427447687277	6.962244126214802e-6	30.095677568047456
-2.6106873572973184	0.0004112335329501351	7.5113111117265295e-6	30.01262864809889
-2.5997183288166847	0.00044122573055456287	8.101977927694297e-6	29.929395295273263
-2.588749300336051	0.00047329911859955655	8.737253991650807e-6	29.845977335243305
-2.577780271855418	0.0005075897796148021	9.420354870086451e-6	29.7623745971815
-2.5668112433747843	0.0005442420621345382	1.0154715491506721e-5	29.678586913847692
-2.5558422148941506	0.0005834090365439307	1.0944004137396369e-5	29.59461412163307
-2.544873186413517	0.0006252529727969249	1.1792137251813249e-5	29.510456060662644
-2.533904157932884	0.000669945840828836	1.2703295112125536e-5	29.42611257485272
-2.52293512945225	0.0007176698345058792	1.3681938405238833e-5	29.341583511987263
-2.5119661009716165	0.00076861791996572	1.4732825755505854e-5	29.256868723797282
-2.500997072490983	0.000822994409219035	1.5861032252477686e-5	29.17196806603575
-2.4900280440103497	0.0008810155598936973	1.7071969028600525e-5	29.08688139856705
-2.479059015529716	0.0009429102020146534	1.837140393901443e-5	29.001608585439257
-2.4680899870490824	0.001008920392723396	1.9765483397673586e-5	28.916149494964163
-2.457120958568449	0.001079302099848828	2.1260755426127797e-5	28.830503999804368
-2.4461519300878156	0.001154325915249356	2.2864193973490532e-5	28.744671977072137
-2.435182901607182	0.001234277798847682	2.4583224568314592e-5	28.658653308380895
-2.4242138731265483	0.0013194598542899212	2.6425751365340092e-5	28.572447879983297
-2.4132448446459147	0.0014101911371521487	2.8400185652423853e-5	28.48605558281907
-2.4022758161652815	0.0015068084966244617	3.0515475885205403e-5	28.399476312615867
-2.391306787684648	0.001609667451595827	3.2781139319489576e-5	28.312709970011593
-2.3803377592040142	0.0017191431020517878	3.5207295313707424e-5	28.22575646061011
-2.3693687307233806	0.0018356310766970423	3.780470037620231e-5	28.13861569509368
-2.3583997022427474	0.001959548517694283	4.05847850345396e-5	28.05128758933235
-2.347430673762114	0.0020913351033971616	4.35596926065146e-5	27.963772064473
-2.33646164528148	0.002231454109936667	4.6742319954957433e-5	27.876069047035735
-2.3254926168008465	0.0023803935124988742	5.0146360310932394e-5	27.788178469038392
-2.3145235883202133	0.002538667127096572	5.3786348252394644e-5	27.700100268070894
-2.3035545598395797	0.0027068157936199007	5.7677706927793874e-5	27.611834387439274
-2.292585531358946	0.0028854086008985526	6.183679761664635e-5	27.523380776245393
-2.2816165028783124	0.0030750441544838553	6.62809717214178e-5	27.434739389520743
-2.270647474397679	0.0032763518877987298	7.102862528753908e-5	27.345910188322275
-2.2596784459170456	0.003489993417265383	7.60992561506935e-5	27.256893139853013
-2.248709417436412	0.0037166639419594803	8.151352381282958e-5	27.167688217604454
-2.2377403889557783	0.003957093688266483	8.729331215065277e-5	27.07829540142505
-2.226771360475145	0.004212049399979976	9.346179506244229e-5	26.98871467769712
-2.2158023319945115	0.004482335874162006	0.00010004350516121786	26.898946039424317
-2.204833303513878	0.004768797543049719	0.00010706440562429105	26.80898948637326
-2.193864275033244	0.005072320102177298	0.00011455196531112023	26.718845025207735
-2.182895246552611	0.005393832184794321	0.0001225352372631968	26.62851266960644
-2.1719262180719774	0.005734307082567666	0.00013104494070134272	26.53799244039655
-2.1609571895913438	0.00609476451244333	0.00014011354663731325	26.447284365712868
-2.14998816111071	0.006476272429412634	0.0001497753672180396	26.356388481107878
-2.1390191326300765	0.006879948884833427	0.0001600666489218737	26.265304829714935
-2.1280501041494433	0.007306963929792413	0.0001710256697273706	26.17403346237673
-2.1170810756688097	0.007758541562877917	0.00018269284037572786	26.082574437798772
-2.106112047188176	0.008235961721573254	0.0001951108098487655	25.990927822700904
-2.0951430187075424	0.008740562316322932	0.00020832457518446328	25.899093691972837
-2.084173990226909	0.009273741306152081	0.0002223815957522823	25.807072128802528
-2.0732049617462756	0.009836958814576404	0.00023733191210992857	25.714863224881782
-2.062235933265642	0.010431739284290377	0.00025322826956331344	25.62246708051992
-2.0512669047850083	0.0110596736690049	0.00027012624654975184	25.529883804830373
-2.040297876304375	0.0117224216605455	0.0002880843879638648	25.437113515901796
-2.0293288478237415	0.012421713949130376	0.0003071643435439642	25.344156340951855
-2.018359819343108	0.013159354514528734	0.0003274310114341972	25.251012416509973
-2.007390790862474	0.013937222945569632	0.0003489526870361999	25.15768188859208
-1.996421762381841	0.01475727678521616	0.00037180121726038454	25.064164912874325
-1.9854527339012074	0.01562155389819862	0.00039605216028391096	24.970461654900387
-1.9744837054205737	0.016532174857876187	0.0004217849509190807	24.876572290213243
-1.96351467693994	0.01749134534887416	0.0004490830716906203	24.78249700461131
-1.952545648459307	0.018501358581546855	0.0004780342297165102	24.68823599429274
-1.9415766199786733	0.019564597714248382	0.0005087305394807502	24.5937894660666
-1.9306075914980396	0.020683538278982196	0.0005412687115809336	24.499157637574168
-1.919638563017406	0.021860750605663972	0.0005757502475269786	24.404340737441668
-1.9086695345367728	0.023098902240107886	0.0006122816406593968	24.309339005544164
-1.8977005060561392	0.02440076035027073	0.0006509745832485527	24.2141526931886
-1.8867314775755055	0.025769194115171604	0.000691946179826994	24.118782063322822
-1.8757624490948719	0.02720717709052075	0.0007353191667977771	24.02322739078165
-1.8647934206142387	0.028717789544654156	0.0007812221383521058	23.927488962474026
-1.853824392133605	0.03030422075824548	0.0008297897787179613	23.831567077649236
-1.8428553636529714	0.03196977128064752	0.0008811631007505695	23.735462048096633
-1.8318863351723378	0.033717855135648865	0.0009354896908625593	23.639174198404508
-1.8209173066917046	0.0355520019688628	0.0009929239602790927	23.542703866192063
-1.809948278211071	0.037475859128704124	0.0010536274025881294	23.44605140234248
-1.7989792497304373	0.03949319367263749	0.0011177688575422719	23.34921717127564
-1.7880102212498037	0.04160789428981445	0.001185524781051452	23.25220155119021
-1.7770411927691705	0.04382397313110468	0.0012570795212911692	23.15500493431778
-1.7660721642885369	0.04614556753700099	0.0013326256008297024	23.05762772719172
-1.7551031358079032	0.048576941653683606	0.0014123640046636724	22.960070350926788
-1.7441341073272696	0.05112248792695784	0.001496504474028045	22.862333241463134
-1.7331650788466364	0.05378672846384784	0.0015852658058281522	22.764416849888207
-1.7221960503660028	0.05657431625074438	0.0016788761575204896	22.666321642673005
-1.7112270218853691	0.0594900362173259	0.0017775733572437853	22.56804810200305
-1.7002579934047355	0.06253880613455436	0.0018816052189825558	22.469596726044756
-1.6892889649241023	0.06572567733528277	0.0019912298625187844	22.37096802925609
-1.6783199364434687	0.06905583524535451	0.002106716037901555	22.272162542693412
-1.667350907962835	0.07253459971303457	0.002228343454141025	22.173180814325015
-1.6563818794822014	0.0761674251242102	0.0023564031118044294	22.074023409328127
-1.6454128510015682	0.07995990029086734	0.002491197639162622	21.97469091044741
-1.6344438225209346	0.08391774809964574	0.002633041631511659	21.875183918291242
-1.623474794040301	0.08804682490768077	0.0027822619932588166	21.77550305167756
-1.6125057655596673	0.09235311967238873	0.0029391982823348236	21.67564894798411
-1.601536737079034	0.09684275280180102	0.003104203056464588	21.57562226347842
-1.5905677085984005	0.10152197471219701	0.003277642220792479	21.475423673691363
-1.5795986801177668	0.10639716407926755	0.003459895376330598	21.37505387375111
-1.5686296516371332	0.11147482576967219	0.0036513561686603926	21.274513578779477
-1.5576606231565	0.11676158843908138	0.0038524326362888335	21.173803524246416
-1.5466915946758664	0.1222642017835269	0.0040635475580230035	21.072924466350432
-1.5357225661952327	0.12798953343067151	0.0042851387986919155	20.971877182420066
-1.524753537714599	0.13394456545754543	0.004517659652513135	20.87066247128309
-1.513784509233966	0.14013639052215784	0.00476157918335973	20.769281153700614
-1.5028154807533323	0.14657220759558134	0.005017382561155703	20.667734072746182
-1.4918464522726986	0.15325931728245798	0.005285571393582581	20.566022094235894
-1.480877423792065	0.16020511671754536	0.005566664052254097	20.46414610715581
-1.4699083953114318	0.16741709402632446	0.005861195992470448	20.362107024088623
-1.4589393668307982	0.1749028223383531	0.0061697200656363775	20.259905781638615
-1.4479703383501645	0.18266995334279615	0.006492806823384284	20.157543340907925
-1.437001309869531	0.19072621037506432	0.00683104481241554	20.055020687925698
-1.4260322813888973	0.19907938102556982	0.007185040859033549	19.95233883412855
-1.415063252908264	0.20773730926085987	0.00755542034230934	19.849498816817757
-1.4040942244276304	0.21670788704937488	0.00794282745478919	19.746501699654054
-1.3931251959469968	0.22599904548373512	0.008347925449623135	19.643348573126964
-1.3821561674663632	0.23561874539336164	0.00877139687294868	19.540040555074434
-1.37118713898573	0.2455749674412499	0.009213943780362267	19.436578791168962
-1.3602181105050963	0.2558757017004872	0.009676287936245273	19.332964455450483
-1.3492490820244627	0.2665289367062961	0.01015917099472138	19.229198750824235
-1.338280053543829	0.27754264798184763	0.010663354660963006	19.1252829096238
-1.3273110250631959	0.2889247860354977	0.0111896208315716	19.02121819413522
-1.3163419965825622	0.30068326382993776	0.011738771712711793	18.917005897150176
-1.3053729681019286	0.3128259437241669	0.012311629914669352	18.812647342525697
-1.294403939621295	0.3253606238912992	0.01290903852148874	18.70814388577154
-1.2834349111406618	0.33829502421512053	0.013531861134325182	18.60349691460359
-1.2724658826600281	0.35163677167246904	0.01418098188713833	18.498707849555903
-1.2614968541793945	0.3653933852071924	0.014857305433344924	18.39377814456961
-1.2505278256987609	0.3795722601052395	0.01556175690204166	18.28870928760806
-1.2395587972181277	0.3941806518810208	0.01629528182240541	18.183502801282664
-1.228589768737494	0.40922565968678437	0.01705884601488577	18.078160243465497
-1.2176207402568604	0.4247142092602093	0.017853435447793168	17.97268320795992
-1.2066517117762268	0.4406530354241781	0.018680056057922514	17.867073325124952
-1.1956826832955936	0.45704866415803436	0.01953973353382522	17.7613322625532
-1.18471365481496	0.47390739425907336	0.020433513060403745	17.655461725739507
-1.1737446263343263	0.49123527861595295	0.021362459023474507	17.54946345877242
-1.1627755978536927	0.5090381051174225	0.02232765467302511	17.4433392450178
-1.1518065693730595	0.5273213772223871	0.02333020174386391	17.337090907837254
-1.1408375408924258	0.546090294218112	0.024371220032437725	17.23072031130004
-1.1298685124117922	0.565349731196861	0.02545184692862422	17.124229360909492
-1.1188994839311586	0.5851042187822743	0.02657323690131263	17.017620004352853
-1.1079304554505254	0.6053579226391427	0.027736560936708312	16.910894232243436
-1.0969614269698917	0.6261146228024245	0.02894300592826822	16.80405407888653
-1.085992398489258	0.647377692863719	0.03019377401730063	16.697101623062252
-1.0750233700086245	0.6691500790537303	0.031490081883285045	16.59003898880085
-1.0640543415279913	0.6914342792639533	0.03283315998307418	16.482868346180016
-1.0530853130473576	0.7142323220509733	0.03422425173816514	16.375591912148842
-1.042116284566724	0.7375457456679418	0.035664612669366665	16.26821195133757
-1.0311472560860904	0.761375577172094	0.037155509478243726	16.16073077689088
-1.0201782276054572	0.7857223116570926	0.03869821907479936	16.053150751318995
-1.0092091991248235	0.8105858916608535	0.040294027550995634	15.94547428734728
-0.9982401706441899	0.8359656868022609	0.04194422909977191	15.837703848789376
-0.9872711421635563	0.8618604737003202	0.043650124879360964	15.729841951423552
-0.9763021136829231	0.8882684162321997	0.04541302182279693	15.62189116388973
-0.965333085202289	0.9151870461865423	0.0472342313926432	15.513854108590513
-0.9543640567216558	0.9426132443702466	0.049115068281071934	15.405733462599727
-0.9433950282410226	0.9705432222296648	0.05105684905558809	15.29753195859686
-0.9324259997603885	0.9989725040445265	0.053060890750776545	15.189252385799298
-0.9214569712797553	1.0278959097580642	0.05512850940664661	15.080897590918592
-0.9104879427991222	1.0573075385030275	0.057261018554239235	14.972470479110568
-0.8995189143184881	1.0872007528884857	0.05945972764934716	14.863974014950335
-0.8885498858378549	1.1175681641091784	0.061725940455307	14.755411223418974
-0.8775808573572208	1.148401617940073	0.06406095337602895	14.646785190888071
-0.8666118288765876	1.1796921816805879	0.06646605374053849	14.538099066124673
-0.8556428003959544	1.2114301321113465	0.06894251804049048	14.429356061310282
-0.8446737719153203	1.2436049445243513	0.07149161012226685	14.320559453052933
-0.8337047434346871	1.2762052828916974	0.07411457933543747	14.21171258342876
-0.822735714954054	1.3092189912313044	0.07681265863952755	14.102818861017532
-0.8117666864734199	1.3426330862328146	0.0795870626712205	13.993881761960521
-0.8007976579927867	1.3764337511992986	0.08243898577423164	13.884904831009381
-0.7898286295121526	1.4106063313671242	0.08536959999434711	13.775891682605744
-0.7788596010315194	1.4451353306554207	0.08838005304222331	13.66684600194517
-0.7678905725508862	1.4800044099027836	0.09147146622669393	13.557771546065789
-0.7569215440702521	1.5151963866424931	0.09464493236159521	13.44867214494029
-0.745952515589619	1.5506932364641108	0.09790151364916087	13.339551702562584
-0.7349834871089849	1.5864760960127753	0.10124223954328593	13.230414198061114
-0.7240144586283517	1.622525267664955	0.10466810459607843	13.12126368678896
-0.7130454301477185	1.6588202259293054	0.10818006629126584	13.012104301454334
-0.7020764016670844	1.6953396256027768	0.11177904286823231	12.902940253217459
-0.6911073731864512	1.732061311723998	0.11546591114049133	12.79377583282285
-0.680138344705818	1.768962331348218	0.11924150431269007	12.684615411703312
-0.6691693162251839	1.8060189471779409	0.12310660980021959	12.575463443117952
-0.6582002877445507	1.8432066530645197	0.12706196705577644	12.46632446325816
-0.6472312592639167	1.8805001914058432	0.13110826540720033	12.357203092376986
-0.6362622307832835	1.9178735724510232	0.1352461419111637	12.248104035909492
-0.6252932023026503	1.9553000955201063	0.13947617922724792	12.139032085582988
-0.6143241738220162	1.9927523721475295	0.14379890351720576	12.029992120534738
-0.603355145341383	2.0302023511441525	0.14821478237406602	11.920989108417615
-0.5923861168607498	2.067621345576217	0.15272422278607642	11.812028106506432
-0.5814170883801157	2.1049800616459176	0.15732756914032267	11.703114262785355
-0.5704480598994826	2.142248629460482	0.16202510127098968	11.594252817036073
-0.5594790314188485	2.1793966356673624	0.16681703255733246	11.485449101918162
-0.5485100029382153	2.2163931579243914	0.1717035080763729	11.376708544023316
-0.5375409744575821	2.253206801175723	0.17668460281531656	11.26803666493002
-0.526571945976948	2.28980573569248	0.1817603199488498	11.159439082237995
-0.5156029174963148	2.326157736832856	0.18693058918623193	11.050921510588598
-0.5046338890156816	2.3622302264684243	0.19219526519330676	10.942489762650602
-0.49366486053504754	2.39799031602822	0.1975541260942997	10.834149750115408
-0.48269583205441435	2.4334048510875355	0.2030068720583758	10.725907484644155
-0.4717268035737803	2.468440457437859	0.2085531239757793	10.6177690787901
-0.4607577750931471	2.5030635885689736	0.21419242222824897	10.509740746917315
-0.4497887466125139	2.53724057447415	0.21992422555846386	10.401828806065579
-0.4388197181318798	2.570937671697702	0.22574791004292682	10.294039676785575
-0.4278506896512466	2.6041211145404897	0.23166276817275971	10.186379883961603
-0.4168816611706134	2.6367571673163623	0.2376680080466045	10.078856057574125
-0.40591263268997935	2.6688121775645484	0.24376275267976086	9.971474933422163
-0.39494360420934616	2.7002526301181375	0.24994603943333651	9.864243353828149
-0.3839745757287121	2.731045201907491	0.25621681956731657	9.757168268271027
-0.3730055472480789	2.7611568173902508	0.2625739579207804	9.650256733979875
-0.3620365187674457	2.7905547044908263	0.2690162327227866	9.543515916479274
-0.3510674902868116	2.8192064509241557	0.2755423355367206	9.436953090081449
-0.3400984618061784	2.8470800607754607	0.2821508713410537	9.330575638307733
-0.32912943332554523	2.874144011213232	0.28884035874891373	9.224391054261723
-0.31816040484491115	2.900367309199314	0.29560923036869363	9.11840694093516
-0.30719137636427796	2.925719548059291	0.30245583330767734	9.012631011434845
-0.2962223478836439	2.95017096378336	0.30937842982030633	8.907071089148499
-0.2852533194030107	2.9736924909128635	0.31637519810228076	8.801735107828277
-0.2742842909223775	2.9962558178772443	0.32344423323164706	8.696631111596759
-0.2633152624417434	3.0178334416368733	0.3305835482574667	8.591767254861086
-0.2523462339611102	3.038398721494409	0.33779107543623027	8.487151802145863
-0.24137720548047703	3.057925931933176	0.3450646676162257	8.382793127831631
-0.23040817699984295	3.0763903143374867	0.35240209976928405	8.27869971578731
-0.21943914851920976	3.0937681274616997	0.3598010706691615	8.174880158909334
-0.20847012003857568	3.110036696506131	0.36725920471549384	8.071343158551516
-0.1975010915579425	3.125174460662179	0.3747740539017783	7.968097523839106
-0.1865320630773093	3.1391610189929535	0.3823430999255444	7.865152170863859
-0.17556303459667522	3.1519771745232843	0.3899637564383544	7.762516121770661
-0.16459400611604202	3.1636049764017526	0.3976333714332154	7.660198503703656
-0.15362497763540883	3.1740277600127973	0.4053492297662981	7.55820854761712
-0.14265594915477475	3.183230184927818	0.413108555809472	7.456555586970596
-0.13168692067414156	3.1911982705634143	0.4209085162302323	7.355249056258891
-0.12071789219350748	3.1979194294454727	0.42874622289472214	7.2542984893998055
-0.10974886371287429	3.2033824979763024	0.43661873588936995	7.153713517980411
-0.0987798352322411	3.20757776459602	0.4445230666565637	7.053503869331672
-0.08781080675160702	3.210496995249531	0.4524561812390571	6.9536793644411174
-0.07684177827097383	3.212133456074638	0.46041500362767873	6.854249915702039
-0.06587274979034063	3.212481933228747	0.46839641920672787	6.755225524485824
-0.054903721309706555	3.211538749777506	0.4763972782907206	6.656616278527219
-0.04393469282907336	3.209301779591086	0.48441439974639133	6.558432349135808
-0.03296566434843928	3.205770458180054	0.4924445746931403	6.460683988207195
-0.02199663586780609	3.200945790429329	0.5004845702750822	6.363381525043334
-0.0110276073871729	3.194830355186432	0.5085311334975625	6.266535362969465
-5.857890653881981e-5	3.187428306672216	0.5165809951208009	6.170155975742083
0.010910449574094372	3.1787453726989545	0.5246308736029444	6.074253903759962
0.021879478054728452	3.168788849663229	0.532677479085079	5.978839750033005
0.03284850653536164	3.15756759433438	0.5407175174098988	5.883924175958846
0.043817535015994835	3.145092012420611	0.5487476941662688	5.789517896855472
0.054786563496628915	3.1313740439397852	0.5567647187513391	5.6956316772735205
0.0657555919772621	3.116427145411989	0.5647653084419706	5.602276326072216
0.0767246204578953	3.100266268908327	0.5727461924671029	5.509462691259872
0.08769364893852938	3.0829078379967774	0.5807041160726507	5.41720165459438
0.09866267741916257	3.0643697206352902	0.5886358445704786	5.325504125939869
0.10963170589979665	3.0446711990723108	0.5965381673630168	5.2343810373784105
0.12060073438042984	3.0238329368226564	0.6044079019350797	5.143843337073233
0.13156976286106303	3.0018769427957883	0.6122418978045285	5.053901982881939
0.1425387913416971	2.9788265326628927	0.6200370404234301	4.964567935719735
0.1535078198223303	2.954706287554131	0.6277902550215375	4.875852152667835
0.1644768483029635	2.9295420101908287	0.6354985103839661	4.787765579832262
0.17544587678359758	2.9033606785589536	0.6431588225551266	4.700319144947998
0.18641490526423077	2.8761903972424956	0.650768258461113	4.613523749733591
0.19738393374486485	2.8480603465373515	0.6583239394429938	4.527390261992392
0.20835296222549804	2.8190007294799666	0.665823044693542	4.441929507470567
0.21932199070613123	2.7890427169202208	0.6732628145903621	4.357152261463743
0.2302910191867653	2.758218390786993	0.680640553918431	4.273069240187568
0.2412600476673985	2.726560685686962	0.6879536349755089	4.189691091906454
0.2522290761480317	2.6941033289917935	0.6951995005540628	4.107028387832201
0.2631981046286658	2.6608807795670937	0.7023756667937349	4.025091612795129
0.27416713310929897	2.626928165303091	0.7094797258986816	3.9438911556960536
0.28513616158993305	2.592281219607812	0.7165093487144706	3.8634372997451325
0.29610519007056624	2.556976217028811	0.723462287159597	3.78374021249821
0.30707421855119943	2.5210499081692244	0.7303363765070496	3.704809935699414
0.3180432470318335	2.4845394540651635	0.7371295375117697	3.626656374938959
0.3290122755124667	2.447482360195266	0.7438397783802175	3.549289289141073
0.3399813039930999	2.409916410288964	0.7504651965787233	3.47271827989095
0.350950332473734	2.3718796001038807	0.7570039804776882	3.396952780616769
0.36191936095436716	2.33341007133977	0.7634544108291292	3.322002045641255
0.37288838943500124	2.2945460458539837	0.7698148620755545	3.24787513911618
0.38385741791563444	2.255325760345094	0.7760838034885149	3.1745809238601574
0.3948264463962676	2.2157874016641297	0.7822598001356993	3.102128050114178
0.4057954748769017	2.175969042913415	0.7883415136758436	3.030524944235523
0.4167645033575349	2.135908580488113	0.794327702981171	2.959779797350316
0.4277335318381681	2.095643672210151	0.8002172245875621	2.889900553983553
0.43870256031880217	2.0552116767023345	0.8060090329730475	2.8208949006907535
0.44967158879943536	2.0146495941433638	0.8117021806656728	2.7527702547133406
0.46064061728006944	1.9739940085390653	0.8172958181822465	2.68553375268087
0.47160964576070263	1.9332810316404472	0.8227891937998322	2.619192239385978
0.4825786742413358	1.8925462486315463	0.8281816531623427	2.5537522566567694
0.4935477027219699	1.8518246657046613	0.8334726387249246	2.4892200323541065
0.5045167312026031	1.811150659631657	0.8386616890392762	2.4256014695192687
0.5154857596832363	1.770557929436158	0.8437484378833574	2.3629021357029343
0.5264547881638704	1.730079450258216	0.84873261323938	2.3011272524992403
0.5374238166445036	1.6897474295022472	0.8536140361242517	2.240281685319062
0.5483928451251376	1.6495932653449894	0.8583926192770315	2.180369933428284
0.5593618736057708	1.6096475076754184	0.8630683657082345	2.1213961202826948
0.570330902086404	1.5699398215292528	0.867641367116138	2.06336398418928
0.5812999305670381	1.5304989530712514	0.8721118021755192	2.006276869322978
0.5922689590476713	1.4913526981729743	0.876479934704486	1.9501377171318717
0.6032379875283045	1.4525278736206102	0.8807461117153491	1.8949490581576465
0.6142070160089386	1.4140502909833044	0.8849107613556401	1.8407130043040039
0.6251760444895718	1.3759447331612191	0.888974390745621	1.7874312415815654
0.6361450729702058	1.3382349336247683	0.8929375837187775	1.7351050233584049
0.647114101450839	1.3009435583487343	0.896800998471941	1.6837351641456804
0.6580831299314722	1.2640921904351712	0.9005653651318242	1.633322033944933
0.6690521584121063	1.2277013174129008	0.9042314832448337	1.5838655531854253
0.6800211868927395	1.1917903211921226	0.9078002191971317	1.5353651882769501
0.6909902153733736	1.1563774706454024	0.9112725035719494	1.4878199478033853
0.7019592438540068	1.1214799167779999	0.9146493284512287	1.441228379379209
0.71292827233464	1.0871136904457541	0.917931744668624	1.3955885671935129
0.723897300815274	1.0532937025684388	0.921120859020954	1.350898130259873
0.7348663292959072	1.0200337467827294	0.9242178314451086	1.3071542213921028
0.7458353577765404	0.9873465044714391	0.9272238721673919	1.2643535269228854
0.7568043862571745	0.9552435520993467	0.9301402388322086	1.2224922671796146
0.7677734147378077	0.9237353707819762	0.9329682336168941	1.181566197731461
0.7787424432184418	0.8928313580064111	0.9357092003393989	1.1415706114172202
0.789711471699075	0.8625398414206555	0.9383645215653826	1.1025003411634997
0.8006805001797082	0.8328680946017852	0.9409356157211551	1.064349763598329
0.8116495286603422	0.8038223547107675	0.9434239342187027	1.0271128034644976
0.8226185571409754	0.7754078419365411	0.9458309585988964	0.9907829388324125
0.8335875856216086	0.7476287806316079	0.948158197698742	0.955353207112734
0.8445566141022427	0.7204884220349043	0.950407184848365	0.9208162118619277
0.8555256425828759	0.6939890684790696	0.9525794751031664	0.8871641303752861
0.86649467106351	0.6681320989755405	0.9546766425163733	0.8543887220573141
0.8774636995441432	0.642917996069471	0.9567002774569535	0.8224813375558716
0.8884327280247764	0.6183463738564184	0.9586519839776201	0.7914329286456407
0.8994017565054104	0.5944160070514214	0.9605333772373732	0.7612340588421687
0.9103707849860436	0.5711248610011664	0.9623460809827767	0.7318749147255437
0.9213398134666768	0.5484701225304319	0.9640917250918787	0.7033453179503906
0.9323088419473109	0.5264482315141307	0.9657719431844065	0.6756347379156995
0.9432778704279441	0.5050549130676457	0.9673883703015903	0.6487323050657317
0.9542468989085782	0.4842852102494176	0.9689426406586745	0.6226268247911946
0.9652159273892114	0.46413351717135487	0.9704363854728906	0.5973067918967523
0.9761849558698446	0.4445936124146924	0.9718712308693804	0.5727604055995122
0.9871539843504786	0.425658692651261	0.9732487958672646	0.5489755850206112
0.9981230128311118	0.4073214063727518	0.974570690447769	0.5259399851304463
1.009092041311745	0.38957388763334666	0.9758385137060376	0.5036410131059528
1.020061069792379	0.3724077897142805	0.977053852087979	0.4820658450571642
1.0310300982730123	0.3558143186223787	0.9782182777132176	0.4612014430788515
1.0419991267536464	0.33978426633775877	0.9793333467849542	0.44103457258142154
1.0529681552342796	0.324308043730312	0.9804005980872694	0.42155181985520757
1.0639371837149127	0.3093757130677019	0.981421551570155	0.40273960982025464
1.0749062121955468	0.29497702004228893	0.9823977070223021	0.38458422391430835
1.08587524067618	0.2811014252484511	0.9833305428314352	0.36707181807077705
1.0968442691568132	0.2677381350455618	0.9842215148317524	0.35018844073820693
1.1078132976374473	0.2548761317471175	0.9850720552378048	0.3339200508935683
1.1187823261180805	0.2425042030801094	0.9858835716639383	0.31825253600108383
1.1297513545987146	0.23061097086357302	0.9866574462282175	0.30317172986945307
1.1407203830793478	0.21918491885993768	0.9873950347395609	0.2886634303612842
1.151689411559981	0.20821441975660088	0.9880976659666347	0.2747134169084418
1.162658440040615	0.19768776124038817	0.9887666409868849	0.26130746778946845
1.1736274685212482	0.18759317113158142	0.9894032326139296	0.24843137712581662
1.1845964970018814	0.17791884154836166	0.9900086849013878	0.23607097155508852
1.1955655254825155	0.16865295207738026	0.9905842127210883	0.22421212654163958
1.2065345539631487	0.15978369192998795	0.9911310014134764	0.21284078228659248
1.2175035824437828	0.1512992810678284	0.991650206507933	0.20194295920095398
1.228472610924416	0.14318799028546178	0.9921429535106181	0.1915047729081771
1.2394416394050491	0.13543816024207442	0.9926103377573616	0.1815124487446082
1.2504106678856832	0.12803821943706592	0.9930534243290599	0.17195233572835217
1.2613796963663164	0.12097670112908074	0.9934732480269594	0.16281091996988237
1.2723487248469496	0.11424225920063688	0.9938708134051699	0.15407483750037737
1.2833177533275837	0.10782368297417119	0.9942470948576987	0.14573088649560664
1.2942867818082169	0.10170991098843271	0.9946030367572714	0.1377660388768946
1.305255810288851	0.09589004374706175	0.9949395536431844	0.13016745127241647
1.3162248387694842	0.09035335545389954	0.9952575304554222	0.122922475325535
1.3271938672501173	0.08508930475228736	0.9955578228122713	0.11601866733865523
1.3381628957307514	0.08008754448793097	0.9958412573286759	0.10944379724481447
1.3491319242113846	0.0753379305172217	0.9961086319725869	0.10318585690109541
1.3601009526920187	0.07083052958481771	0.9963607164565937	0.0972330677005252
1.3710699811726519	0.06655562629612886	0.9965982526621511	0.0915738875023017
1.382039009653285	0.06250372921232382	0.9968219550937573	0.0861970168818582
1.3930080381339192	0.058665576096366565	0.9970325113604874	0.08109140470511841
1.4039770666145523	0.055032138340486356	0.9972305826823381	0.076246253033631
1.4149460950951855	0.05159462460627394	0.9974168044188955	0.07165102136895009
1.4259151235758196	0.048344483709477956	0.9975917866179099	0.06729543024734987
1.4368841520564528	0.04527340678268387	0.9977561145814222	0.0631694641974542
1.447853180537087	0.04237332874929222	0.9979103494471631	0.05926337407520491
1.45882220901772	0.03963642914293785	0.9980550287830253	0.05556767879272931
1.4697912374983533	0.0370551323066266	0.9981906671924867	0.05207316645861568
1.4807602659789874	0.034622107006093465	0.9983177569289445	0.04877089494888731
1.4917292944596205	0.032330265491964376	0.9984367685170102	0.04565219192940452
1.5026983229402537	0.03017276204492702	0.9985481513788994	0.04270865435094529
1.5136673514208878	0.0281429910383224	0.998652334464139	0.03993214744005186
1.524636379901521	0.026234584551701794	0.9987497268809081	0.03731480320872623
1.535605408382155	0.024441409568900944	0.9988407185274142	0.03484901850774687
1.5465744368627883	0.022757564793216997	0.9989256807218025	0.032527452647746896
1.5575434653434215	0.021177377111953884	0.9990049668291853	0.03034302461386082
1.5685124938240556	0.019695397741614325	0.9990789128844645	0.02828890989932371
1.5794815223046887	0.018306398084348526	0.9991478382097199	0.026358536983724642
1.590450550785322	0.01700536532534613	0.9992120460250127	0.024545583481791155
1.601419579265956	0.015787497799827573	0.9992718240515523	0.022843971988568936
1.6123886077465892	0.014648200157481025	0.9993274451062514	0.0212478656465124
1.6233576362272233	0.013583078350940522	0.9993791676867828	0.01975166345992792
1.6343266647078565	0.012587934473998526	0.9994272365463347	0.018349995381736258
1.6452956931884897	0.011658761473917421	0.9994718832573353	0.01703771719711156
1.6562647216691238	0.010791737761394414	0.9995133267635004	0.015809905228088044
1.667233750149757	0.009983221740164082	0.99955177391963	0.014661850882492493
1.6782027786303901	0.00922974627748374	0.9995874200186511	0.013589055069909678
1.6891718071110242	0.008528013135133959	0.9996204493054753	0.012587222506737323
1.7001408355916574	0.007874887379870186	0.999651035477304	0.011652255931653642
1.7111098640722915	0.007267391790591658	0.9996793421700787	0.010780250251601155
1.7220788925529247	0.006702701278733512	0.9997055234308333	0.009967486637899078
1.7330479210335579	0.006178137337087717	0.999729724175763	0.009210426591313856
1.744016949514192	0.005691162530972348	0.9997520806338784	0.008505705993262969
1.7549859779948251	0.005239375044915561	0.9997727207761631	0.007850129160078226
1.7659550064754583	0.00482050329654271	0.999791764730204	0.007240662916185252
1.7769240349560924	0.004432400628623156	0.9998093251803043	0.006674430700487384
1.7878930634367256	0.004073040088997003	0.9998255077531333	0.006148706720071602
1.7988620919173597	0.0037405093071924958	0.9998404113890063	0.005660910163821617
1.8098311203979929	0.0034330054756068753	0.9998541286989202	0.005208599487620956
1.820800148878626	0.0031488304421429794	0.9998667463075078	0.004789466782184335
1.8317691773592601	0.002886385920341183	0.9998783451820995	0.004401332232983655
1.8427382058398933	0.0026441688222504918	0.9998890009481101	0.004042138681645481
1.8537072343205265	0.0024207667183233634	0.9998987841909941	0.003709946296317501
1.8646762628011606	0.002214853428164076	0.9999077607450318	0.0034029273586732556
1.8756452912817938	0.002025184744802288	0.9999159919692303	0.0031193611732754996
1.8866143197624279	0.001850594294928953	0.9999235350106389	0.002857629105108215
1.897583348243061	0.0016899895366435653	0.9999304430553948	0.0026162097498359876
1.9085523767236943	0.001542347895586715	0.9999367655678266	0.0023936742403993473
1.9195214052043283	0.0014067130401755887	0.9999425485179516	0.0021886816937538543
1.9304904336849615	0.0012821912956297863	0.9999478345977161	0.0019999747993699876
1.9414594621655947	0.0011679481963824399	0.9999526634263295	0.0018263755521361561
1.9524284906462288	0.0010632051759245085	0.9999570717450514	0.0016667811303258525
1.963397519126862	0.0009672363926398473	0.9999610936017931	0.0015201599194295703
1.974366547607496	0.0008793656899683808	0.999964760525895	0.0013855476822128101
1.9853355760881293	0.0007989636888368066	0.9999681016934459	0.0012620438740592406
1.9963046045687625	0.0007254450099765107	0.9999711440835042	0.0011488081034416828
2.0072736330493965	0.0006582656236489014	0.9999739126255832	0.0010450567356837827
2.0182426615300297	0.0005969203237299324	0.9999764303387573	0.0009500596384930498
2.029211690010663	0.0005409403234182263	0.9999787184627408	0.0008631370676408023
2.040180718491297	0.000489890969099349	0.9999807965812901	0.0007836566898527792
2.05114974697193	0.00044336956925405946	0.9999826827382685	0.0007110307407981607
2.0621187754525643	0.00040100333478676465	0.9999843935467105	0.0006447133150805642
2.0730878039331975	0.0003624474273635769	0.9999859442912139	0.000584197785319752
2.0840568324138307	0.00032738311202251674	0.9999873490239792	0.0005290143467994101
2.0950258608944647	0.0002955160104960441	0.9999886206548099	0.0004787276845427658
2.105994889375098	0.00026657445146582853	0.9999897710353753	0.00043293475919704724
2.116963917855732	0.00024030791404783253	0.9999908110380329	0.00039126270775578716
2.127932946336365	0.00021648556086972798	0.999991750629492	0.00035336685594878345
2.1389019748169984	0.00019489485691082104	0.9999925989395986	0.00031892883787999266
2.1498710032976325	0.00017534027051624432	0.9999933643255041	0.0002876548192681295
2.1608400317782657	0.00015764205302559728	0.9999940544314762	0.0002592738206667716
2.171809060258899	0.00014163509327147492	0.9999946762445975	0.00023353613638476915
2.182778088739533	0.00012716784355149	0.9999952361465909	0.00021021184530886538
2.193747117220166	0.00011410131369160578	0.9999957399619949	0.0001890894098761692
2.2047161457008	0.00010230812964806543	0.9999961930029104	0.00016997435939746842
2.2156851741814334	9.167165359258431e-5	0.9999966001105249	0.00015268805371996936
2.2266542026620666	8.208516209151638e-5	0.9999969656936114	0.00013706652366623817
2.2376232311427007	7.345107945155858e-5	0.999997293764194	0.0001229593846459728
2.248592259623334	6.56802631695541e-5	0.9999975879705572	0.00011022881986866684
2.259561288103967	5.8691338537641955e-5	0.9999978516277725	9.87486293313915e-5
2.270530316584601	5.241007971079624e-5	0.9999980877459035	8.840334179163456e-5
2.2814993450652343	4.676883455090318e-5	0.9999982990560422	7.908738590471465e-5
2.2924683735458684	4.1705990518892115e-5	0.9999984880343264	7.070431745902701e-5
2.3034374020265016	3.7165479433554076e-5	0.9999986569240708	6.316609993118922e-5
2.314406430507135	3.309631837566939e-5	0.999998807756146	5.639243486235753e-5
2.325375458987769	2.9452184762135396e-5	0.9999989423677271	5.031013949547009e-5
2.336344487468402	2.6191023337673862e-5	0.9999990624195259	4.485256905177677e-5
2.3473135159490353	2.327468293827905e-5	0.999999169411618	3.9959080474925424e-5
2.3582825444296693	2.066858122873327e-5	0.9999992646979667	3.557453562110333e-5
2.3692515729103025	1.8341395488619124e-5	0.9999993494997369	3.164884135895939e-5
2.3802206013909366	1.626477763494449e-5	0.9999994249174928	2.8136523787484454e-5
2.39118962987157	1.4413091911080752e-5	0.9999994919423627	2.499633519520357e-5
2.402158658352203	1.2763173643293154e-5	0.9999995514662466	2.2190890916581495e-5
2.413127686832837	1.1294107515880112e-5	0.9999996042911458	1.968633441625968e-5
2.4240967153134703	9.987024050417402e-6	0.9999996511376777	1.7452028718414804e-5
2.4350657437941035	8.824912967497765e-6	0.9999996926528447	1.5460272304835118e-5
2.4460347722747375	7.792452059618425e-6	0.9999997294171129	1.3686037761986852e-5
2.4570038007553707	6.875850665721826e-6	0.9999997619508585	1.2106731743164406e-5
2.467972829236005	6.062706333409549e-6	0.9999997907202337	1.070197435201958e-5
2.478941857716638	5.341873986708378e-6	0.9999998161424979	9.453397168227999e-6
2.489910886197271	4.703346398571283e-6	0.9999998385908602	8.344457830759171e-6
2.5008799146779053	4.138145122567493e-6	0.999999858398875	7.360270413402096e-6
2.5118489431585385	3.6382211874297346e-6	0.9999998758644262	6.487450352441768e-6
2.5228179716391717	3.1963646094368406e-6	0.9999998912533374	5.713972658291309e-6
2.5337870001198057	2.806122083143236e-6	0.9999999048026406	5.029042471017716e-6
2.544756028600439	2.461722189650572e-6	0.9999999167235306	4.422976972624073e-6
2.555725057081073	2.158007490038471e-6	0.9999999272040369	3.887097953803289e-6
2.566694085561706	1.8903728715713437e-6	0.9999999364114345	3.413633649304858e-6
2.5776631140423394	1.6547097274610674e-6	0.9999999444944195	2.995629892430258e-6
2.5886321425229735	1.4473553378024913e-6	0.9999999515850704	2.6268689103765725e-6
2.5996011710036067	1.2650471390429627e-6	0.9999999578006129	2.301796063289854e-6
2.61057019948424	1.1048813135516864e-6	0.9999999632450102	2.0154529422216437e-6
2.621539227964874	9.642754577043886e-7	0.9999999680103905	1.7634171047505562e-6
2.632508256445507	8.409348382087953e-7	0.999999972178331	1.5417472463969604e-6
2.643477284926141	7.328220021918239e-7	0.9999999758210094	1.3469337557780662e-6
2.6544463134067744	6.381293999879744e-7	0.9999999790022366	1.1758539709102122e-6
2.6654153418874076	5.552547648335348e-7	0.9999999817783823	1.0257318330195632e-6
2.6763843703680417	4.827789013006621e-7	0.9999999841992037	8.941013113712185e-7
2.687353398848675	4.194458469441996e-7	0.9999999863085858	7.787736451303681e-7
2.698322427329308	3.641449595193079e-7	0.9999999881452047	6.77807787196348e-7
2.709291455809942	3.15894951086193e-7	0.9999999897431181	5.894837400116587e-7
2.7202604842905753	2.7382946399256975e-7	0.9999999911322933	5.122786259859535e-7
2.7312295127712094	2.3718431663155565e-7	0.9999999923390772	4.44845224834692e-7
2.7421985412518426	2.0528594291135954e-7	0.9999999933866155	3.8599267748145856e-7
2.753167569732476	1.7754116043988685e-7	0.9999999942952252	3.346692639347733e-7
2.76413659821311	1.5342801873430287e-7	0.9999999950827262	2.8994681114704285e-7
2.775105626693743	1.3248759245243488e-7	0.9999999957647353	2.5100697750120005e-7
2.786074655174377	1.1431673385686733e-7	0.9999999963549279	2.1712872054868722e-7
2.7970436836550103	9.856157845433697e-8	0.9999999968652695	1.8767743087516052e-7
2.8080127121356435	8.49117611778638e-8	0.9999999973062214	1.6209481384681693e-7
2.8189817406162776	7.309532890076297e-8	0.9999999976869216	1.3989037709408478e-7
2.829950769096911	6.287412901428978e-8	0.9999999980153468	1.20633272083009e-7
2.840919797577544	5.4039858810028805e-8	0.9999999982984533	1.0394561794707754e-7
2.851888826058178	4.641040618480473e-8	0.9999999985423034	8.94961291913794e-8
2.8628578545388113	3.982672325264502e-8	0.9999999987521753	7.699463051230802e-8
2.8738268830194453	3.415001970097364e-8	0.9999999989326612	6.618714481360359e-8
2.8847959115000785	2.925929010189065e-8	0.9999999990877532	5.6851703389854504e-8
2.8957649399807117	2.504910412426397e-8	0.9999999992209184	4.879425506007847e-8
2.906733968461346	2.1427673857488113e-8	0.9999999993351664	4.184548139336405e-8
2.917702996941979	1.8315198246909855e-8	0.9999999994331061	3.58576721481392e-8
2.928672025422612	1.5642321216091656e-8	0.9999999995169988	3.0702136607292834e-8
2.9396410539032463	1.3348810057323132e-8	0.9999999995888015	2.626676924718401e-8
2.9506100823838795	1.1382432774098558e-8	0.9999999996502074	2.2454137271509156e-8
2.9615791108645135	9.697906477867944e-9	0.9999999997026794	1.9179453179323947e-8
2.9725481393451467	8.25600920961733e-9	0.9999999997474814	1.6369106815745244e-8
2.98351716782578	7.022805448286816e-9	0.9999999997857036	1.3959258644722392e-8
2.994486196306414	5.968963989744223e-9	0.9999999998182859	1.1894552168913523e-8
3.005455224787047	5.069132669177633e-9	0.9999999998460379	1.0126976191246686e-8
3.0164242532676804	4.301440981180348e-9	0.9999999998696566	8.615022058361535e-9
3.0273932817483145	3.6470382269726534e-9	0.999999999889741	7.322855927549859e-9
3.0383623102289485	3.0896458724782852e-9	0.9999999999068061	6.219363410800096e-9
3.049331338709581	2.615301752939558e-9	0.9999999999212938	5.277838765614876e-9
3.060300367190215	2.2119550635579795e-9	0.9999999999335835	4.475151390539687e-9
3.071269395670849	1.8692745129555984e-9	0.9999999999439997	3.791418063955372e-9
3.0822384241514813	1.5783641060806981e-9	0.9999999999528211	3.209467582950054e-9
3.0932074526321154	1.3316352465153612e-9	0.9999999999602853	2.7146156242837014e-9
3.1041764811127495	1.1225367302358789e-9	0.9999999999665962	2.294145494965484e-9
3.1151455095933818	9.454765859118195e-10	0.9999999999719273	1.937159270492331e-9
3.126114538074016	7.956799663588752e-10	0.9999999999764272	1.63436810110447e-9
3.13708356655465	6.690541454190678e-10	0.9999999999802222	1.3777621030092072e-9
3.1480525950352822	5.621103582598152e-10	0.9999999999834199	1.160451108748308e-9
3.1590216235159163	4.718643253909248e-10	0.9999999999861122	9.766205228725027e-10
3.1699906519965504	3.957651983910181e-10	0.9999999999883771	8.211915354453695e-10
3.1809596804771845	3.316671381980995e-10	0.9999999999902807	6.899194863685143e-10
3.1919287089578168	2.777085228444775e-10	0.9999999999918794	5.791380230769005e-10
3.202897737438451	2.323332637388375e-10	0.9999999999932208	4.857369785528188e-10
3.213866765919085	1.9420554053795053e-10	0.9999999999943454	4.0705049989809756e-10
3.2248357943997172	1.6219559029195804e-10	0.9999999999952874	3.408330077601875e-10
3.2358048228803513	1.3534418030758386e-10	0.9999999999960759	2.8511500143277753e-10
3.2467738513609854	1.1284129186606148e-10	0.9999999999967352	2.3832674448182327e-10
3.2577428798416177	9.399769851370363e-11	0.9999999999972861	1.9903265483550164e-10
3.268711908322252	7.823786063454462e-11	0.9999999999977458	1.6608392405764327e-10
3.279680936802886	6.505729288619476e-11	0.9999999999981294	1.3844079401137686e-10
3.290649965283518	5.405098590927081e-11	0.999999999998449	1.1532559508139315e-10
3.3016189937641522	4.4870773763250314e-11	0.9999999999987151	9.598297891368774e-11
3.3125880222447863	3.721822849911404e-11	0.9999999999989365	7.9802133094332e-11
3.3235570507254186	3.084466015934594e-11	0.9999999999991205	6.631865778259231e-11
3.3345260792060527	2.5536905923217994e-11	0.9999999999992732	5.50327080984865e-11
3.345495107686687	2.1124435534147775e-11	0.9999999999994	4.565419387346295e-11
3.356464136167321	1.7458035017625658e-11	0.9999999999995052	3.782844558221608e-11
3.367433164647953	1.441691210857243e-11	0.9999999999995922	3.13205628624642e-11
3.3784021931285872	1.1894485396624074e-11	0.9999999999996642	2.5893208997708653e-11
3.3893712216092213	9.805489753489381e-12	0.9999999999997238	2.13996372877244e-11
3.4003402500898536	8.071765478234736e-12	0.999999999999773	1.7660482315541212e-11
3.4113092785704877	6.650680006714536e-12	0.9999999999998135	1.458804117301259e-11
3.422278307051122	5.464073637995169e-12	0.999999999999847	1.2031194829146109e-11
3.433247335531754	4.490630090003832e-12	0.9999999999998745	9.899927533781167e-12
3.444216364012388	3.680611371237318e-12	0.9999999999998973	8.134701100223985e-12
3.4551853924930223	3.019806626980425e-12	0.999999999999916	6.706846120323856e-12
3.4661544209736546	2.4726887204451482e-12	0.9999999999999313	5.4926874846556064e-12
3.4771234494542886	2.025046796916285e-12	0.9999999999999438	4.5255209724249484e-12
3.4880924779349227	1.655564574321033e-12	0.9999999999999541	3.712062749338838e-12
3.499061506415557	1.3500311979441902e-12	0.9999999999999627	3.0216903344079355e-12
3.510030534896189	1.101341240428155e-12	0.9999999999999696	2.487240928851413e-12
3.520999563376823	9.02389274415327e-13	0.9999999999999752	2.0459740910692334e-12
3.5319685918574573	7.31859017832903e-13	0.9999999999999799	1.6665578832834946e-12
3.5429376203380896	5.968558980384841e-13	0.9999999999999837	1.3494700548980096e-12
3.5539066488187236	4.90274487674469e-13	0.9999999999999867	1.1274022797644987e-12
3.5648756772993577	3.90798504668055e-13	0.9999999999999892	9.042026979203191e-13
3.57584470577999	3.1974423109204503e-13	0.9999999999999912	7.446162436878327e-13
3.586813734260624	2.62900812231237e-13	0.9999999999999929	6.166733405783127e-13
3.597782762741258	2.06057393370429e-13	0.9999999999999943	4.880785646289723e-13
3.6087517912218905	1.70530256582424e-13	0.9999999999999953	3.9145029494421493e-13
3.6197208197025246	1.4210854715202e-13	0.9999999999999962	3.270335294457109e-13
3.6306898481831587	1.13686837721616e-13	0.999999999999997	2.622884527934298e-13
3.641658876663791	9.2370555648813e-14	0.9999999999999976	2.300827858239824e-13
3.652627905144425	7.815970093361101e-14	0.999999999999998	1.9771255131739537e-13
3.663596933625059	5.6843418860808e-14	0.9999999999999984	1.3214169831142105e-13
3.674565962105693	4.2632564145606e-14	0.9999999999999988	9.935690402967649e-14
3.6855349905863255	3.5527136788005e-14	0.999999999999999	9.960816814585692e-14
3.6965040190669596	2.8421709430404e-14	0.9999999999999992	6.657337845665165e-14
3.7074730475475937	2.8421709430404e-14	0.9999999999999993	6.674173616930803e-14
3.718442076028226	2.1316282072803e-14	0.9999999999999994	6.691051964253218e-14
3.72941110450886	1.4210854715202e-14	0.9999999999999996	3.3539864976515965e-14
3.740380132989494	1.4210854715202e-14	0.9999999999999997	3.3624684090118973e-14
3.7513491614701264	7.105427357601e-15	0.9999999999999998	3.370971770315532e-14
3.7623181899507605	7.105427357601e-15	0.9999999999999998	3.379496635807361e-14
3.7732872184313946	7.105427357601e-15	0.9999999999999998	3.38804305986942e-14
3.784256246912027	7.105427357601e-15	0.9999999999999999	3.396611097021272e-14
3.795225275392661	7.105427357601e-15	0.9999999999999999	3.405200801920358e-14
3.806194303873295	7.105427357601e-15	0.9999999999999999	3.413812229362339e-14
3.8171633323539274	7.105427357601e-15	0.9999999999999999	3.42244543428145e-14
3.8281323608345614	0.0	1.0	0.0
3.8391013893151955	0.0	1.0	0.0
3.8500704177958296	0.0	1.0	0.0
3.861039446276462	0.0	1.0	0.0
3.872008474757096	0.0	1.0	0.0
3.88297750323773	0.0	1.0	0.0
3.8939465317183624	0.0	1.0	0.0
3.9049155601989964	0.0	1.0	0.0
3.9158845886796305	0.0	1.0	0.0
3.926853617160263	0.0	1.0	0.0
3.937822645640897	0.0	1.0	0.0
3.948791674121531	0.0	1.0	0.0
3.9597607026021633	0.0	1.0	0.0
3.9707297310827974	0.0	1.0	0.0
3.9816987595634314	0.0	1.0	0.0
3.9926677880440637	0.0	1.0	0.0
4.003636816524698	0.0	1.0	0.0
4.014605845005332	0.0	1.0	0.0
4.025574873485966	0.0	1.0	0.0
4.036543901966598	0.0	1.0	0.0
4.047512930447232	0.0	1.0	0.0
4.0584819589278665	0.0	1.0	0.0
4.069450987408499	0.0	1.0	0.0
4.080420015889133	0.0	1.0	0.0
4.091389044369767	0.0	1.0	0.0
4.102358072850399	0.0	1.0	0.0
4.113327101331033	0.0	1.0	0.0
4.124296129811667	0.0	1.0	0.0
4.1352651582923	0.0	1.0	0.0
4.146234186772934	0.0	1.0	0.0
4.157203215253568	0.0	1.0	0.0
4.168172243734202	0.0	1.0	0.0
4.179141272214834	0.0	1.0	0.0
4.190110300695468	0.0	1.0	0.0
4.201079329176102	0.0	1.0	0.0
4.212048357656735	0.0	1.0	0.0
4.223017386137369	0.0	1.0	0.0
4.233986414618003	0.0	1.0	0.0
4.244955443098635	0.0	1.0	0.0
4.255924471579269	0.0	1.0	0.0
4.266893500059903	0.0	1.0	0.0
4.277862528540536	0.0	1.0	0.0
4.28883155702117	0.0	1.0	0.0
4.299800585501804	0.0	1.0	0.0
4.310769613982436	0.0	1.0	0.0
4.32173864246307	0.0	1.0	0.0
4.332707670943704	0.0	1.0	0.0
4.343676699424338	0.0	1.0	0.0
4.354645727904971	0.0	1.0	0.0
4.365614756385605	0.0	1.0	0.0
4.376583784866239	0.0	1.0	0.0
4.387552813346871	0.0	1.0	0.0
4.398521841827505	0.0	1.0	0.0
4.409490870308139	0.0	1.0	0.0
4.4204598987887715	0.0	1.0	0.0
4.431428927269406	0.0	1.0	0.0
4.44239795575004	0.0	1.0	0.0
4.453366984230672	0.0	1.0	0.0
4.464336012711306	0.0	1.0	0.0
4.47530504119194	0.0	1.0	0.0
4.4862740696725725	0.0	1.0	0.0
4.4972430981532066	0.0	1.0	0.0
4.508212126633841	0.0	1.0	0.0
4.519181155114475	0.0	1.0	0.0
4.530150183595107	0.0	1.0	0.0
4.541119212075741	0.0	1.0	0.0
4.552088240556375	0.0	1.0	0.0
4.5630572690370075	0.0	1.0	0.0
4.574026297517642	0.0	1.0	0.0
4.584995325998276	0.0	1.0	0.0
4.595964354478908	0.0	1.0	0.0
4.606933382959542	0.0	1.0	0.0
4.617902411440176	0.0	1.0	0.0
4.628871439920808	0.0	1.0	0.0
4.6398404684014425	0.0	1.0	0.0
4.650809496882077	0.0	1.0	0.0
4.661778525362709	0.0	1.0	0.0
4.672747553843343	0.0	1.0	0.0
4.683716582323977	0.0	1.0	0.0
4.694685610804611	0.0	1.0	0.0
4.705654639285243	0.0	1.0	0.0
4.7166236677658775	0.0	1.0	0.0
4.727592696246512	0.0	1.0	0.0
4.738561724727144	0.0	1.0	0.0
4.749530753207778	0.0	1.0	0.0
4.760499781688412	0.0	1.0	0.0
4.771468810169044	0.0	1.0	0.0
4.782437838649678	0.0	1.0	0.0
4.7934068671303125	0.0	1.0	0.0
4.804375895610945	0.0	1.0	0.0
4.815344924091579	0.0	1.0	0.0
4.826313952572213	0.0	1.0	0.0
4.837282981052845	0.0	1.0	0.0
4.848252009533479	0.0	1.0	0.0
4.859221038014113	0.0	1.0	0.0
4.8701900664947475	0.0	1.0	0.0
4.88115909497538	0.0	1.0	0.0
4.892128123456014	0.0	1.0	0.0
4.903097151936648	0.0	1.0	0.0
4.91406618041728	0.0	1.0	0.0
4.925035208897914	0.0	1.0	0.0
4.936004237378548	0.0	1.0	0.0
4.946973265859181	0.0	1.0	0.0
4.957942294339815	0.0	1.0	0.0
4.968911322820449	0.0	1.0	0.0
4.979880351301081	0.0	1.0	0.0
4.990849379781715	0.0	1.0	0.0
5.001818408262349	0.0	1.0	0.0
5.012787436742983	0.0	1.0	0.0
5.023756465223616	0.0	1.0	0.0
5.03472549370425	0.0	1.0	0.0
5.045694522184884	0.0	1.0	0.0
5.056663550665516	0.0	1.0	0.0
5.06763257914615	0.0	1.0	0.0
5.078601607626784	0.0	1.0	0.0
5.089570636107417	0.0	1.0	0.0
5.100539664588051	0.0	1.0	0.0
5.111508693068685	0.0	1.0	0.0
5.122477721549317	0.0	1.0	0.0
5.133446750029951	0.0	1.0	0.0
5.144415778510585	0.0	1.0	0.0
5.155384806991218	0.0	1.0	0.0
5.166353835471852	0.0	1.0	0.0
5.177322863952486	0.0	1.0	0.0
5.18829189243312	0.0	1.0	0.0
5.199260920913752	0.0	1.0	0.0
5.210229949394386	0.0	1.0	0.0
5.22119897787502	0.0	1.0	0.0
5.232168006355653	0.0	1.0	0.0
5.243137034836287	0.0	1.0	0.0
5.254106063316921	0.0	1.0	0.0
5.265075091797553	0.0	1.0	0.0
5.276044120278187	0.0	1.0	0.0
5.287013148758821	0.0	1.0	0.0
5.2979821772394535	0.0	1.0	0.0
5.308951205720088	0.0	1.0	0.0
5.319920234200722	0.0	1.0	0.0
5.330889262681354	0.0	1.0	0.0
5.341858291161988	0.0	1.0	0.0
5.352827319642622	0.0	1.0	0.0
5.363796348123256	0.0	1.0	0.0
5.3747653766038885	0.0	1.0	0.0
5.385734405084523	0.0	1.0	0.0
5.396703433565157	0.0	1.0	0.0
5.407672462045789	0.0	1.0	0.0
5.418641490526423	0.0	1.0	0.0
5.429610519007057	0.0	1.0	0.0
5.4405795474876895	0.0	1.0	0.0
5.4515485759683235	0.0	1.0	0.0
5.462517604448958	0.0	1.0	0.0
5.47348663292959	0.0	1.0	0.0
5.484455661410224	0.0	1.0	0.0
5.495424689890858	0.0	1.0	0.0
5.50639371837149	0.0	1.0	0.0
5.5173627468521245	0.0	1.0	0.0
5.5283317753327585	0.0	1.0	0.0
5.539300803813393	0.0	1.0	0.0
5.550269832294025	0.0	1.0	0.0
5.561238860774659	0.0	1.0	0.0
5.572207889255293	0.0	1.0	0.0
5.583176917735925	0.0	1.0	0.0
5.5941459462165595	0.0	1.0	0.0
5.6051149746971936	0.0	1.0	0.0
5.616084003177826	0.0	1.0	0.0
5.62705303165846	0.0	1.0	0.0
5.638022060139094	0.0	1.0	0.0
5.648991088619726	0.0	1.0	0.0
5.65996011710036	0.0	1.0	0.0
5.6709291455809945	0.0	1.0	0.0
5.681898174061629	0.0	1.0	0.0
5.692867202542261	0.0	1.0	0.0
5.703836231022895	0.0	1.0	0.0
5.714805259503529	0.0	1.0	0.0
5.725774287984161	0.0	1.0	0.0
5.736743316464795	0.0	1.0	0.0
5.7477123449454295	0.0	1.0	0.0
5.758681373426062	0.0	1.0	0.0
5.769650401906696	0.0	1.0	0.0
5.78061943038733	0.0	1.0	0.0
5.791588458867962	0.0	1.0	0.0
5.802557487348596	0.0	1.0	0.0
5.81352651582923	0.0	1.0	0.0
5.824495544309863	0.0	1.0	0.0
5.835464572790497	0.0	1.0	0.0
5.846433601271131	0.0	1.0	0.0
5.857402629751765	0.0	1.0	0.0
5.868371658232397	0.0	1.0	0.0
5.879340686713031	0.0	1.0	0.0
5.890309715193665	0.0	1.0	0.0
5.901278743674298	0.0	1.0	0.0
5.912247772154932	0.0	1.0	0.0
5.923216800635566	0.0	1.0	0.0
5.934185829116198	0.0	1.0	0.0
5.945154857596832	0.0	1.0	0.0
5.956123886077466	0.0	1.0	0.0
5.967092914558099	0.0	1.0	0.0
5.978061943038733	0.0	1.0	0.0
5.989030971519367	0.0	1.0	0.0
5.999999999999999	0.0	1.0	0.0


==> data/K_0-M_1.csv <==
-138.66735513760733	0.7357588823428847	9.999999999999927e-15	0.9999999999999971
-138.52268778246972	0.7357588823428847	1.033871909243931e-14	0.9999999999999923
-138.3780204273321	0.7357588823428847	1.0688911247236814e-14	0.9999999999999997
-138.23335307219452	0.7357588823428847	1.1050965078919692e-14	0.9999999999999903
-138.0886857170569	0.7357588823428847	1.1425282365130604e-14	0.9999999999999982
-137.9440183619193	0.7357588823428846	1.181227849248868e-14	0.999999999999993
-137.79935100678168	0.7357588823428847	1.2212382917550187e-14	1.0000000000000004
-137.6546836516441	0.7357588823428847	1.2626039643385629e-14	0.9999999999999907
-137.51001629650648	0.7357588823428846	1.3053707712296543e-14	0.9999999999999981
-137.36534894136886	0.7357588823428847	1.3495861715223974e-14	1.0000000000000213
-137.22068158623125	0.7357588823428847	1.395299231841056e-14	1.0000000000000284
-137.07601423109364	0.7357588823428847	1.442560680790114e-14	1.000000000000023
-136.93134687595605	0.7357588823428846	1.4914229652486815e-14	1.0000000000000255
-136.78667952081844	0.7357588823428847	1.541940308571911e-14	1.0000000000000204
-136.64201216568082	0.7357588823428847	1.5941687707634487e-14	0.9999999999999996
-136.4973448105432	0.7357588823428846	1.6481663106862708e-14	0.9999999999999937
-136.35267745540563	0.7357588823428847	1.7039928503807194e-14	0.9999999999999964
-136.208010100268	0.7357588823428847	1.7617103415611364e-14	0.9999999999999909
-136.0633427451304	0.7357588823428847	1.821382834364575e-14	0.9999999999999974
-135.91867538999279	0.7357588823428847	1.8830765484285867e-14	1.0000000000000207
-135.77400803485517	0.7357588823428847	1.946859946376318e-14	1.0000000000000275
-135.6293406797176	0.7357588823428847	2.0128038097906305e-14	1.000000000000017
-135.48467332457997	0.7357588823428846	2.0809813177617092e-14	1.0000000000000095
-135.34000596944236	0.7357588823428847	2.1514681280952683e-14	1.0000000000000033
-135.19533861430475	0.7357588823428847	2.224342461271335e-14	0.9999999999999956
-135.05067125916716	0.7357588823428847	2.2996851872469166e-14	0.9999999999999999
-134.90600390402955	0.7357588823428847	2.3775799151989376e-14	1.0000000000000064
-134.76133654889193	0.7357588823428847	2.45811308630677e-14	1.0000000000000002
-134.61666919375432	0.7357588823428847	2.5413740696774522e-14	1.0000000000000064
-134.4720018386167	0.7357588823428847	2.627455261520464e-14	0.9999999999999981
-134.32733448347912	0.7357588823428847	2.71645218768115e-14	1.000000000000001
-134.1826671283415	0.7357588823428847	2.808463609647788e-14	0.9999999999999948
-134.0379997732039	0.7357588823428847	2.903591634148598e-14	1.0000000000000149
-133.89333241806628	0.7357588823428847	3.001941826461937e-14	1.0000000000000062
-133.7486650629287	0.7357588823428846	3.103623327563388e-14	1.0000000000000095
-133.60399770779108	0.7357588823428847	3.2087489752419914e-14	1.000000000000003
-133.45933035265347	0.7357588823428846	3.317435429317969e-14	0.9999999999999939
-133.31466299751585	0.7357588823428847	3.429803301102356e-14	1.0000000000000135
-133.16999564237824	0.7357588823428847	3.545977287241863e-14	1.0000000000000067
-133.02532828724065	0.7357588823428847	3.666086308096329e-14	1.0000000000000095
-132.88066093210304	0.7357588823428847	3.790263650804614e-14	1.0000000000000002
-132.73599357696543	0.7357588823428847	3.9186471171952144e-14	1.0000000000000049
-132.5913262218278	0.7357588823428847	4.0513791767078236e-14	1.0000000000000118
-132.44665886669023	0.7357588823428847	4.1886071244940496e-14	0.9999999999999997
-132.30199151155261	0.7357588823428847	4.330483244873369e-14	1.000000000000004
-132.157324156415	0.7357588823428847	4.477164980326056e-14	1.0000000000000087
-132.0126568012774	0.7357588823428847	4.6288151062098136e-14	1.0000000000000009
-131.86798944613977	0.7357588823428847	4.785601911394263e-14	1.0000000000000044
-131.7233220910022	0.7357588823428847	4.9476993850146234e-14	0.9999999999999926
-131.57865473586457	0.7357588823428846	5.1152874095499945e-14	1.0000000000000098
-131.43398738072696	0.7357588823428847	5.288551960442952e-14	1.0000000000000016
-131.28932002558935	0.7357588823428847	5.467685312478939e-14	0.9999999999999908
-131.14465267045176	0.7357588823428847	5.652886253157481e-14	1.0000000000000062
-130.99998531531415	0.7357588823428847	5.844360303290752e-14	0.9999999999999948
-130.85531796017654	0.7357588823428847	6.042319945072548e-14	1.000000000000014
-130.71065060503892	0.7357588823428847	6.246984857874898e-14	1.0000000000000033
-130.5659832499013	0.7357588823428847	6.458582162029128e-14	0.999999999999993
-130.42131589476372	0.7357588823428847	6.677346670865704e-14	1.000000000000005
-130.2766485396261	0.7357588823428846	6.903521151291615e-14	0.9999999999999954
-130.1319811844885	0.7357588823428847	7.137356593191596e-14	1.0000000000000118
-129.98731382935088	0.7357588823428847	7.379112487957849e-14	1.000000000000001
-129.84264647421327	0.7357588823428847	7.629057116450691e-14	1.0000000000000027
-129.69797911907568	0.7357588823428846	7.887467846715835e-14	1.0000000000000018
-129.55331176393807	0.7357588823428847	8.154631441784197e-14	1.0000000000000029
-129.40864440880046	0.7357588823428847	8.430844377898014e-14	1.0000000000000056
-129.26397705366284	0.7357588823428847	8.716413173515864e-14	1.000000000000006
-129.11930969852526	0.7357588823428847	9.01165472946176e-14	1.0000000000000047
-128.97464234338764	0.7357588823428847	9.316896680595718e-14	1.000000000000004
-128.82997498825003	0.7357588823428847	9.63247775939608e-14	0.9999999999999919
-128.68530763311242	0.7357588823428847	9.958748171856376e-14	1.0000000000000056
-128.54064027797483	0.7357588823428847	1.0296069986116628e-13	1.0000000000000027
-128.39597292283722	0.7357588823428846	1.0644817534255526e-13	1.0000000000000013
-128.2513055676996	0.7357588823428847	1.1005377827694059e-13	1.0000000000000018
-128.106638212562	0.7357588823428847	1.1378150986668883e-13	1.0000000000000002
-127.96197085742439	0.7357588823428847	1.1763550684252915e-13	1.000000000000012
-127.81730350228678	0.7357588823428846	1.2162004605416498e-13	0.999999999999995
-127.67263614714918	0.7357588823428847	1.2573954921635272e-13	1.0000000000000067
-127.52796879201156	0.7357588823428846	1.2999858781578207e-13	1.0000000000000027
-127.38330143687396	0.7357588823428847	1.344018881841158e-13	1.0000000000000135
-127.23863408173635	0.7357588823428847	1.3895433674290142e-13	1.0000000000000095
-127.09396672659875	0.7357588823428847	1.436609854261101e-13	0.9999999999999906
-126.94929937146114	0.7357588823428846	1.485270572863554e-13	0.9999999999999994
-126.80463201632352	0.7357588823428847	1.5355795229102752e-13	0.9999999999999944
-126.65996466118592	0.7357588823428847	1.5875925331471145e-13	1.000000000000003
-126.51529730604831	0.7357588823428847	1.6413673233462243e-13	0.9999999999999964
-126.37062995091071	0.7357588823428847	1.6969635683585702e-13	0.9999999999999896
-126.2259625957731	0.7357588823428847	1.7544429643362292e-13	1.0000000000000107
-126.0812952406355	0.7357588823428847	1.8138692971978904e-13	1.0000000000000029
-125.93662788549788	0.7357588823428847	1.875308513412916e-13	1.0000000000000089
-125.79196053036029	0.7357588823428846	1.9388287931836237e-13	0.9999999999999998
-125.64729317522267	0.7357588823428847	2.0045006261058462e-13	1.0000000000000049
-125.50262582008506	0.7357588823428846	2.0723968893926996e-13	1.0000000000000104
-125.35795846494746	0.7357588823428847	2.1425929287476295e-13	0.9999999999999977
-125.21329110980984	0.7357588823428847	2.2151666419768526e-13	1.0000000000000022
-125.06862375467225	0.7357588823428847	2.290198565434063e-13	1.000000000000002
-124.92395639953463	0.7357588823428847	2.3677719633930566e-13	0.9999999999999919
-124.77928904439702	0.7357588823428847	2.447972920447391e-13	1.0000000000000064
-124.63462168925942	0.7357588823428847	2.5308904370404173e-13	0.999999999999992
-124.48995433412182	0.7357588823428846	2.6166165282301386e-13	1.0000000000000033
-124.3452869789842	0.7357588823428847	2.7052463258005244e-13	1.000000000000004
-124.20061962384659	0.7357588823428847	2.7968781838305204e-13	1.0000000000000016
-124.05595226870899	0.7357588823428846	2.8916137878395623e-13	0.9999999999999982
-123.91128491357138	0.7357588823428847	2.989558267629772e-13	0.9999999999999939
-123.76661755843378	0.7357588823428847	3.0908203139503367e-13	1.0000000000000033
-123.62195020329617	0.7357588823428847	3.1955122991137745e-13	0.9999999999999974
-123.47728284815855	0.7357588823428847	3.3037504016971984e-13	1.000000000000007
-123.33261549302095	0.7357588823428847	3.415654735468101e-13	0.9999999999999969
-123.18794813788335	0.7357588823428846	3.5313494826764056e-13	1.0000000000000162
-123.04328078274574	0.7357588823428847	3.6509630318622547e-13	1.000000000000006
-122.89861342760813	0.7357588823428847	3.774628120330482e-13	0.9999999999999973
-122.75394607247053	0.7357588823428846	3.902481981451829e-13	1.0000000000000113
-122.60927871733291	0.7357588823428847	4.0346664969536977e-13	0.9999999999999998
-122.46461136219531	0.7357588823428847	4.171328354367969e-13	1.0000000000000115
-122.3199440070577	0.7357588823428847	4.312619209813828e-13	0.9999999999999977
-122.17527665192009	0.7357588823428847	4.4586958562922806e-13	0.9999999999999948
-122.03060929678249	0.7357588823428847	4.609720397682851e-13	1.0000000000000044
-121.88594194164489	0.7357588823428847	4.765860428633072e-13	0.9999999999999966
-121.74127458650727	0.7357588823428847	4.927289220540941e-13	1.0000000000000058
-121.59660723136966	0.7357588823428847	5.094185913837741e-13	0.9999999999999967
-121.45193987623206	0.7357588823428847	5.266735716782932e-13	1.000000000000001
-121.30727252109445	0.7357588823428846	5.445130110993553e-13	1.000000000000003
-121.16260516595685	0.7357588823428847	5.629567063934508e-13	1.0000000000000042
-121.01793781081923	0.7357588823428847	5.820251248606718e-13	1.000000000000003
-120.87327045568162	0.7357588823428847	6.017394270676405e-13	1.0000000000000007
-120.72860310054402	0.7357588823428847	6.221214903297725e-13	0.9999999999999961
-120.58393574540642	0.7357588823428847	6.431939329889155e-13	1.000000000000004
-120.43926839026881	0.7357588823428847	6.649801395133675e-13	0.9999999999999956
-120.2946010351312	0.7357588823428847	6.875042864479674e-13	1.0000000000000135
-120.1499336799936	0.7357588823428846	7.10791369243354e-13	1.000000000000001
-120.00526632485598	0.7357588823428847	7.348672299937231e-13	1.0000000000000149
-119.86059896971838	0.7357588823428847	7.597585861144206e-13	0.9999999999999987
-119.71593161458077	0.7357588823428847	7.854930599905887e-13	0.9999999999999928
-119.57126425944315	0.7357588823428847	8.12099209630322e-13	1.0000000000000022
-119.42659690430555	0.7357588823428847	8.396065603559812e-13	1.000000000000005
-119.28192954916796	0.7357588823428847	8.680456375689648e-13	1.000000000000007
-119.13726219403034	0.7357588823428847	8.974480006242901e-13	1.0000000000000064
-118.99259483889273	0.7357588823428847	9.278462778526e-13	0.9999999999999911
-118.84792748375513	0.7357588823428847	9.592742027683308e-13	0.9999999999999974
-118.70326012861752	0.7357588823428847	9.9176665150454e-13	1.0000000000000038
-118.55859277347992	0.7357588823428847	1.0253596815154529e-12	1.0000000000000042
-118.4139254183423	0.7357588823428846	1.060090571590131e-12	1.0000000000000058
-118.26925806320469	0.7357588823428846	1.0959978632213816e-12	1.0000000000000016
-118.12459070806709	0.7357588823428847	1.133121403375949e-12	1.0000000000000087
-117.97992335292949	0.7357588823428847	1.1715023887134638e-12	0.999999999999995
-117.83525599779188	0.7357588823428847	1.2111834113029976e-12	1.0000000000000115
-117.69058864265426	0.7357588823428847	1.25220850588841e-12	1.000000000000008
-117.54592128751666	0.7357588823428847	1.29462319875433e-12	1.0000000000000144
-117.40125393237905	0.7357588823428847	1.3384745582476372e-12	1.0000000000000033
-117.25658657724145	0.7357588823428847	1.3838112470099112e-12	1.000000000000002
-117.11191922210384	0.7357588823428847	1.430683575979347e-12	1.0000000000000107
-116.96725186696622	0.7357588823428847	1.4791435602217165e-12	1.0000000000000033
-116.82258451182862	0.7357588823428847	1.5292449766522645e-12	1.0000000000000153
-116.67791715669102	0.7357588823428846	1.5810434237131948e-12	0.9999999999999961
-116.53324980155341	0.7357588823428847	1.6345963830719114e-12	1.000000000000001
-116.3885824464158	0.7357588823428847	1.6899632834097824e-12	1.0000000000000027
-116.2439150912782	0.7357588823428847	1.7472055663710165e-12	0.9999999999999957
-116.09924773614058	0.7357588823428846	1.8063867547455944e-12	1.0000000000000158
-115.95458038100298	0.7357588823428846	1.8675725229617996e-12	0.9999999999999977
-115.80991302586537	0.7357588823428847	1.930830769966036e-12	0.9999999999999922
-115.66524567072776	0.7357588823428847	1.9962316945716818e-12	1.0000000000000073
-115.52057831559016	0.7357588823428846	2.0638478733600784e-12	1.0000000000000024
-115.37591096045256	0.7357588823428847	2.1337543412197972e-12	1.0000000000000033
-115.23124360531494	0.7357588823428847	2.206028674614446e-12	1.0000000000000022
-115.08657625017733	0.7357588823428847	2.280751077670483e-12	1.0000000000000062
-114.94190889503973	0.7357588823428847	2.3580044711813377e-12	1.0000000000000033
-114.79724153990212	0.7357588823428846	2.437874584625995e-12	0.9999999999999937
-114.65257418476452	0.7357588823428847	2.520450051304501e-12	1.0000000000000049
-114.5079068296269	0.7357588823428847	2.6058225066961714e-12	0.9999999999999942
-114.36323947448929	0.7357588823428847	2.694086690148747e-12	1.0000000000000036
-114.21857211935169	0.7357588823428847	2.7853405500127375e-12	1.0000000000000056
-114.07390476421408	0.7357588823428846	2.8796853523362238e-12	0.999999999999999
-113.92923740907648	0.7357588823428847	2.9772257932416325e-12	0.999999999999998
-113.78457005393886	0.7357588823428847	3.0780701151089855e-12	1.000000000000002
-113.63990269880127	0.7357588823428846	3.1823302266943785e-12	1.0000000000000113
-113.49523534366365	0.7357588823428847	3.290121827317232e-12	0.9999999999999967
-113.35056798852605	0.7357588823428847	3.401564535253579e-12	1.0000000000000004
-113.20590063338844	0.7357588823428846	3.51678202047903e-12	1.000000000000008
-113.06123327825082	0.7357588823428847	3.6359021419074476e-12	0.9999999999999929
-112.91656592311323	0.7357588823428847	3.759057089277881e-12	1.000000000000006
-112.77189856797561	0.7357588823428847	3.886383529848702e-12	0.9999999999999967
-112.62723121283801	0.7357588823428847	4.0180227600587516e-12	1.0000000000000142
-112.4825638577004	0.7357588823428847	4.154120862327538e-12	1.0000000000000102
-112.3378965025628	0.7357588823428846	4.294828867164621e-12	1.0000000000000033
-112.19322914742519	0.7357588823428847	4.4403029207714536e-12	1.0000000000000018
-112.04856179228759	0.7357588823428846	4.590704458319382e-12	0.9999999999999968
-111.90389443714997	0.7357588823428847	4.7462003830972285e-12	1.0000000000000113
-111.75922708201236	0.7357588823428847	4.906963251727014e-12	1.0000000000000087
-111.61455972687476	0.7357588823428847	5.073171465652894e-12	0.9999999999999916
-111.46989237173715	0.7357588823428847	5.245009469116328e-12	1.0000000000000016
-111.32522501659955	0.7357588823428847	5.422667953837817e-12	0.9999999999999958
-111.18055766146193	0.7357588823428847	5.606344070630138e-12	1.0000000000000024
-111.03589030632433	0.7357588823428847	5.796241648180744e-12	1.0000000000000058
-110.89122295118672	0.7357588823428847	5.992571419243885e-12	0.9999999999999926
-110.74655559604912	0.7357588823428847	6.195551254494217e-12	1.0000000000000024
-110.6018882409115	0.7357588823428847	6.405406404302607e-12	0.9999999999999946
-110.45722088577389	0.7357588823428846	6.622369748699538e-12	1.0000000000000122
-110.3125535306363	0.7357588823428847	6.84668205580725e-12	1.0000000000000056
-110.16788617549868	0.7357588823428846	7.078592249023687e-12	0.9999999999999961
-110.02321882036108	0.7357588823428847	7.318357683257306e-12	1.0000000000000049
-109.87855146522347	0.7357588823428847	7.566244430519313e-12	0.9999999999999953
-109.73388411008587	0.7357588823428847	7.822527575187175e-12	1.0000000000000007
-109.58921675494825	0.7357588823428847	8.087491519272073e-12	1.0000000000000018
-109.44454939981065	0.7357588823428847	8.36143029802387e-12	1.0000000000000018
-109.29988204467304	0.7357588823428847	8.64464790622794e-12	1.00000000000001
-109.15521468953543	0.7357588823428846	8.937458635553469e-12	1.000000000000004
-109.01054733439783	0.7357588823428847	9.240187423328353e-12	0.9999999999999991
-108.86587997926021	0.7357588823428847	9.553170213128266e-12	0.9999999999999952
-108.72121262412261	0.7357588823428847	9.876754327579059e-12	1.0000000000000047
-108.576545268985	0.7357588823428847	1.0211298853787463e-11	0.9999999999999989
-108.4318779138474	0.7357588823428847	1.0557175041825676e-11	0.999999999999991
-108.28721055870979	0.7357588823428847	1.0914766716714488e-11	1.0000000000000078
-108.14254320357219	0.7357588823428847	1.1284470704361723e-11	1.0000000000000058
-107.99787584843457	0.7357588823428847	1.1666697271925563e-11	1.0000000000000124
-107.85320849329696	0.7357588823428846	1.2061870583096796e-11	0.999999999999998
-107.70854113815936	0.7357588823428847	1.2470429168799394e-11	1.0000000000000042
-107.56387378302175	0.7357588823428847	1.289282641383786e-11	1.0000000000000009
-107.41920642788415	0.7357588823428847	1.3329531060025098e-11	1.0000000000000018
-107.27453907274653	0.7357588823428847	1.3781027726354364e-11	1.0000000000000047
-107.12987171760894	0.7357588823428848	1.4247817446789652e-11	0.9999999999999951
-106.98520436247132	0.7357588823428847	1.4730418226271114e-11	1.000000000000013
-106.84053700733372	0.7357588823428847	1.5229365615556677e-11	1.0000000000000009
-106.69586965219611	0.7357588823428847	1.5745213305529454e-11	0.9999999999999993
-106.5512022970585	0.7357588823428847	1.6278533741640557e-11	1.0000000000000095
-106.4065349419209	0.7357588823428846	1.6829918759161822e-11	0.999999999999995
-106.2618675867833	0.7357588823428846	1.7399980239954724e-11	1.0000000000000024
-106.11720023164568	0.7357588823428847	1.7989350791488674e-11	1.0000000000000002
-105.97253287650807	0.7357588823428847	1.8598684448855212e-11	1.0000000000000029
-105.82786552137046	0.7357588823428847	1.9228657400563292e-11	1.000000000000004
-105.68319816623286	0.7357588823428847	1.987996873891778e-11	1.0000000000000042
-105.53853081109526	0.7357588823428847	2.0553341235814584e-11	0.9999999999999986
-105.39386345595764	0.7357588823428847	2.124952214481352e-11	1.0000000000000067
-105.24919610082003	0.7357588823428846	2.1969284030379852e-11	0.999999999999991
-105.10452874568243	0.7357588823428847	2.2713425625210583e-11	1.0000000000000087
-104.95986139054483	0.7357588823428847	2.3482772716606604e-11	0.9999999999999982
-104.81519403540722	0.7357588823428846	2.4278179062859214e-11	1.0000000000000067
-104.6705266802696	0.7357588823428847	2.51005273406845e-11	0.9999999999999966
-104.52585932513199	0.7357588823428847	2.5950730124743e-11	0.999999999999998
-104.38119196999439	0.7357588823428846	2.6829730900341773e-11	1.0000000000000022
-104.23652461485679	0.7357588823428847	2.77385051104373e-11	0.9999999999999983
-104.09185725971918	0.7357588823428847	2.8678061238099946e-11	1.0000000000000109
-103.94718990458156	0.7357588823428847	2.964944192564928e-11	0.9999999999999959
-103.80252254944396	0.7357588823428846	3.0653725131687325e-11	1.0000000000000144
-103.65785519430636	0.7357588823428847	3.1692025327336664e-11	0.9999999999999996
-103.51318783916875	0.7357588823428847	3.2765494732980396e-11	1.0000000000000033
-103.36852048403114	0.7357588823428847	3.38753245969083e-11	1.0000000000000089
-103.22385312889352	0.7357588823428846	3.502274651726385e-11	0.9999999999999964
-103.07918577375592	0.7357588823428847	3.620903380876941e-11	1.0000000000000062
-102.93451841861832	0.7357588823428846	3.743550291575037e-11	1.000000000000003
-102.78985106348071	0.7357588823428847	3.870351487301411e-11	0.9999999999999921
-102.6451837083431	0.7357588823428847	4.0014476816213456e-11	1.0000000000000033
-102.5005163532055	0.7357588823428847	4.136984354337593e-11	0.9999999999999943
-102.3558489980679	0.7357588823428847	4.2771119129312316e-11	0.9999999999999994
-102.21118164293028	0.7357588823428847	4.4219858594722096e-11	0.9999999999999939
-102.06651428779267	0.7357588823428847	4.571766963182119e-11	1.0000000000000095
-101.92184693265506	0.7357588823428846	4.726621438843462e-11	1.0000000000000002
-101.77717957751746	0.7357588823428846	4.8867211312504235e-11	0.9999999999999909
-101.63251222237986	0.7357588823428847	5.052243705908456e-11	1.0000000000000056
-101.48784486724225	0.7357588823428846	5.2233728461932587e-11	0.9999999999999943
-101.34317751210463	0.7357588823428847	5.400298457186634e-11	1.0000000000000104
-101.19851015696703	0.7357588823428847	5.583216876418615e-11	1.0000000000000062
-101.05384280182943	0.7357588823428847	5.772331091745935e-11	0.9999999999999898
-100.90917544669182	0.7357588823428847	5.967850966611412e-11	0.9999999999999987
-100.7645080915542	0.7357588823428846	6.169993472933779e-11	0.9999999999999969
-100.61984073641659	0.7357588823428847	6.378982931884565e-11	1.000000000000011
-100.47517338127899	0.7357588823428846	6.595051262821986e-11	0.9999999999999988
-100.33050602614139	0.7357588823428847	6.818438240655329e-11	1.0000000000000024
-100.18583867100378	0.7357588823428847	7.049391761928164e-11	0.9999999999999994
-100.04117131586617	0.7357588823428847	7.288168119913125e-11	0.9999999999999998
-99.89650396072857	0.7357588823428846	7.535032289025268e-11	1.0000000000000027
-99.75183660559097	0.7357588823428847	7.790258218869279e-11	0.9999999999999939
-99.60716925045335	0.7357588823428846	8.054129138245493e-11	1.000000000000006
-99.46250189531574	0.7357588823428847	8.326937869455079e-11	1.0000000000000044
-99.31783454017813	0.7357588823428847	8.60898715324921e-11	0.9999999999999918
-99.17316718504053	0.7357588823428847	8.900589984786119e-11	1.000000000000003
-99.02849982990293	0.7357588823428846	9.202069960968217e-11	0.9999999999999991
-98.88383247476531	0.7357588823428846	9.513761639542387e-11	1.0000000000000069
-98.7391651196277	0.7357588823428847	9.836010910365316e-11	1.0000000000000095
-98.5944977644901	0.7357588823428847	1.0169175379243617e-10	0.9999999999999989
-98.4498304093525	0.7357588823428847	1.0513624764774828e-10	1.000000000000007
-98.30516305421489	0.7357588823428847	1.0869741308632123e-10	1.0000000000000007
-98.16049569907727	0.7357588823428847	1.1237920199743044e-10	1.0000000000000056
-98.01582834393966	0.7357588823428847	1.1618570012839373e-10	0.9999999999999999
-97.87116098880206	0.7357588823428847	1.2012113161858348e-10	1.000000000000009
-97.72649363366446	0.7357588823428847	1.2418986368704745e-10	0.9999999999999992
-97.58182627852685	0.7357588823428847	1.2839641147887114e-10	0.9999999999999986
-97.43715892338923	0.7357588823428847	1.327454430757286e-10	1.0000000000000107
-97.29249156825163	0.7357588823428847	1.372417846761356e-10	1.000000000000001
-97.14782421311402	0.7357588823428848	1.4189042595116208e-10	0.9999999999999946
-97.00315685797642	0.7357588823428847	1.4669652558156145e-10	0.9999999999999963
-96.85848950283881	0.7357588823428846	1.5166541698245986e-10	1.0000000000000002
-96.7138221477012	0.7357588823428847	1.5680261422193037e-10	1.0000000000000133
-96.5691547925636	0.7357588823428847	1.6211381814006966e-10	0.9999999999999937
-96.424487437426	0.7357588823428846	1.676049226752936e-10	1.0000000000000093
-96.27982008228838	0.7357588823428847	1.732820214049882e-10	1.0000000000000062
-96.13515272715077	0.7357588823428847	1.791514143076254e-10	0.9999999999999905
-95.99048537201317	0.7357588823428846	1.8521961475397273e-10	1.0000000000000018
-95.84581801687555	0.7357588823428847	1.9149335673511603e-10	0.9999999999999957
-95.70115066173796	0.7357588823428847	1.979796023352608e-10	1.0000000000000082
-95.55648330660034	0.7357588823428848	2.0468554945771029e-10	1.0000000000000069
-95.41181595146273	0.7357588823428847	2.1161863981248455e-10	1.0000000000000118
-95.26714859632513	0.7357588823428847	2.1878656717453833e-10	1.0000000000000047
-95.12248124118753	0.7357588823428847	2.2619728592166825e-10	0.999999999999991
-94.97781388604992	0.7357588823428847	2.338590198616267e-10	1.0000000000000056
-94.8331465309123	0.7357588823428847	2.4178027135825603e-10	0.999999999999997
-94.6884791757747	0.7357588823428847	2.499698307666716e-10	1.0000000000000127
-94.54381182063709	0.7357588823428846	2.584367861881245e-10	0.9999999999999976
-94.39914446549949	0.7357588823428846	2.671905335551808e-10	1.0
-94.25447711036188	0.7357588823428847	2.7624078705859715e-10	1.0000000000000064
-94.10980975522426	0.7357588823428847	2.8559758992731894e-10	1.0000000000000056
-93.96514240008666	0.7357588823428847	2.952713255736208e-10	1.0000000000000056
-93.82047504494906	0.7357588823428847	3.052727291157873e-10	0.9999999999999987
-93.67580768981145	0.7357588823428847	3.156128992910407e-10	1.0000000000000087
-93.53114033467384	0.7357588823428846	3.263033107720424e-10	1.0000000000000058
-93.38647297953624	0.7357588823428847	3.3735582690050864e-10	0.9999999999999961
-93.24180562439862	0.7357588823428847	3.4878271285219003e-10	1.00000000000001
-93.09713826926102	0.7357588823428846	3.605966492477713e-10	1.0000000000000044
-92.95247091412341	0.7357588823428846	3.728107462247615e-10	0.999999999999996
-92.8078035589858	0.7357588823428846	3.854385579860475e-10	0.9999999999999977
-92.6631362038482	0.7357588823428847	3.9849409784126033e-10	1.0000000000000018
-92.5184688487106	0.7357588823428846	4.1199185375757594e-10	1.0000000000000098
-92.37380149357298	0.7357588823428847	4.2594680443729627e-10	1.0000000000000009
-92.22913413843537	0.7357588823428847	4.4037443593993283e-10	1.0000000000000129
-92.08446678329777	0.7357588823428847	4.552907588674408e-10	1.000000000000004
-91.93979942816016	0.7357588823428847	4.707123261314007e-10	0.9999999999999991
-91.79513207302256	0.7357588823428847	4.866562513221166e-10	1.000000000000011
-91.65046471788494	0.7357588823428847	5.031402276998937e-10	1.0000000000000042
-91.50579736274733	0.7357588823428846	5.201825478295105e-10	1.0000000000000155
-91.36113000760973	0.7357588823428847	5.378021238798722e-10	1.0000000000000027
-91.21646265247213	0.7357588823428847	5.560185086111306e-10	0.9999999999999906
-91.07179529733452	0.7357588823428847	5.748519170727428e-10	1.000000000000006
-90.9271279421969	0.7357588823428847	5.943232490365385e-10	0.999999999999995
-90.7824605870593	0.7357588823428846	6.14454112189452e-10	1.0000000000000058
-90.63779323192169	0.7357588823428846	6.352668461120983e-10	1.0000000000000002
-90.49312587678409	0.7357588823428847	6.567845470692774e-10	1.0000000000000073
-90.34845852164648	0.7357588823428846	6.790310936404321e-10	0.999999999999998
-90.20379116650886	0.7357588823428847	7.020311732180258e-10	0.9999999999999997
-90.05912381137126	0.7357588823428847	7.258103094036651e-10	1.0000000000000149
-89.91445645623367	0.7357588823428847	7.503948903321039e-10	0.9999999999999977
-89.76978910109605	0.7357588823428847	7.758121979545455e-10	0.9999999999999962
-89.62512174595844	0.7357588823428846	8.020904383139836e-10	1.0000000000000107
-89.48045439082082	0.7357588823428847	8.292587728459928e-10	0.9999999999999931
-89.33578703568323	0.7357588823428846	8.573473507395555e-10	1.0000000000000033
-89.19111968054563	0.7357588823428847	8.863873423943321e-10	1.0
-89.04645232540801	0.7357588823428847	9.164109740108728e-10	1.0000000000000087
-88.9017849702704	0.7357588823428847	9.474515633527225e-10	0.9999999999999952
-88.7571176151328	0.7357588823428847	9.795435567196257e-10	0.9999999999999943
-88.6124502599952	0.7357588823428846	1.0127225671732933e-9	1.000000000000009
-88.46778290485759	0.7357588823428847	1.0470254140578802e-9	0.999999999999996
-88.32311554971997	0.7357588823428846	1.082490163858924e-9	1.000000000000007
-88.17844819458236	0.7357588823428847	1.119156172446601e-9	1.00000000000001
-88.03378083944476	0.7357588823428847	1.1570641287494856e-9	1.0000000000000147
-87.88911348430716	0.7357588823428847	1.1962560999079139e-9	0.9999999999999981
-87.74444612916955	0.7357588823428847	1.2367755779564924e-9	0.9999999999999974
-87.59977877403193	0.7357588823428847	1.2786675280881383e-9	1.000000000000005
-87.45511141889433	0.7357588823428847	1.3219784385526967e-9	1.0000000000000029
-87.31044406375673	0.7357588823428847	1.3667563722457779e-9	1.0000000000000082
-87.16577670861912	0.7357588823428847	1.4130510200450644e-9	0.9999999999999972
-87.0211093534815	0.7357588823428847	1.4609137559530692e-9	1.0000000000000036
-86.87644199834389	0.7357588823428847	1.5103976941079153e-9	1.0000000000000062
-86.7317746432063	0.7357588823428847	1.5615577477249874e-9	1.0000000000000007
-86.5871072880687	0.7357588823428847	1.6144506900350771e-9	1.0
-86.44243993293108	0.7357588823428846	1.6691352172867383e-9	1.0000000000000075
-86.29777257779347	0.7357588823428847	1.7256720138825421e-9	0.9999999999999954
-86.15310522265587	0.7357588823428847	1.7841238197215407e-9	1.0000000000000062
-86.00843786751827	0.7357588823428846	1.8445554998231013e-9	0.9999999999999911
-85.86377051238065	0.7357588823428847	1.907034116308489e-9	1.0000000000000013
-85.71910315724304	0.7357588823428847	1.971629002821174e-9	0.9999999999999974
-85.57443580210543	0.7357588823428846	2.038411841467429e-9	1.000000000000003
-85.42976844696783	0.7357588823428846	2.107456742363345e-9	1.000000000000008
-85.28510109183023	0.7357588823428847	2.178840325876209e-9	0.9999999999999964
-85.14043373669261	0.7357588823428847	2.252641807651279e-9	1.000000000000006
-84.995766381555	0.7357588823428847	2.328943086519144e-9	1.0000000000000016
-84.8510990264174	0.7357588823428846	2.4078288353799532e-9	1.0000000000000155
-84.7064316712798	0.7357588823428847	2.489386595166893e-9	1.0000000000000022
-84.56176431614219	0.7357588823428847	2.573706871991455e-9	0.9999999999999963
-84.41709696100457	0.7357588823428846	2.6608832375800186e-9	1.0000000000000033
-84.27242960586696	0.7357588823428847	2.751012433112043e-9	0.9999999999999954
-84.12776225072936	0.7357588823428846	2.844194476575313e-9	1.0000000000000033
-83.98309489559176	0.7357588823428847	2.9405327737579606e-9	0.999999999999998
-83.83842754045415	0.7357588823428846	3.040134232999513e-9	0.9999999999999943
-83.69376018531653	0.7357588823428847	3.1431093838289757e-9	1.0000000000000135
-83.54909283017894	0.7357588823428847	3.2495724996218167e-9	1.0000000000000002
-83.40442547504134	0.7357588823428847	3.359641724410554e-9	1.0000000000000024
-83.25975811990372	0.7357588823428847	3.473439203991905e-9	1.0000000000000069
-83.11509076476611	0.7357588823428846	3.591091221473883e-9	0.9999999999999903
-82.9704234096285	0.7357588823428846	3.7127283374142854e-9	0.9999999999999992
-82.8257560544909	0.7357588823428847	3.8384855347065756e-9	0.9999999999999918
-82.6810886993533	0.7357588823428847	3.968502368372253e-9	1.0000000000000016
-82.53642134421568	0.7357588823428847	4.102923120428059e-9	1.0000000000000058
-82.39175398907807	0.7357588823428847	4.241896959997994e-9	1.0000000000000113
-82.24708663394047	0.7357588823428846	4.38557810884915e-9	1.0000000000000102
-82.10241927880287	0.7357588823428847	4.5341260125343116e-9	0.9999999999999971
-81.95775192366526	0.7357588823428846	4.687705517331375e-9	1.0000000000000049
-81.81308456852764	0.7357588823428846	4.846487053176724e-9	0.9999999999999978
-81.66841721339003	0.7357588823428846	5.01064682279383e-9	0.9999999999999967
-81.52374985825243	0.7357588823428846	5.180366997228866e-9	0.9999999999999964
-81.37908250311483	0.7357588823428846	5.355835918009285e-9	0.9999999999999895
-81.23441514797722	0.7357588823428847	5.53724830614942e-9	0.9999999999999992
-81.0897477928396	0.7357588823428846	5.724805478236404e-9	1.0000000000000049
-80.945080437702	0.7357588823428846	5.918715569834361e-9	1.0000000000000033
-80.8004130825644	0.7357588823428846	6.1191937664564495e-9	0.9999999999999989
-80.65574572742679	0.7357588823428847	6.326462542359808e-9	1.0000000000000104
-80.51107837228918	0.7357588823428846	6.5407519074297635e-9	1.0000000000000104
-80.36641101715156	0.7357588823428846	6.762299662425334e-9	1.0000000000000029
-80.22174366201396	0.7357588823428846	6.991351662871255e-9	1.000000000000003
-80.07707630687636	0.7357588823428844	7.2281620918884095e-9	1.000000000000001
-79.93240895173875	0.7357588823428846	7.472993742265208e-9	1.0000000000000127
-79.78774159660114	0.7357588823428844	7.726118308083732e-9	1.000000000000004
-79.64307424146354	0.7357588823428847	7.987816686223077e-9	0.9999999999999952
-79.49840688632594	0.7357588823428846	8.258379288075925e-9	0.9999999999999984
-79.35373953118832	0.7357588823428847	8.538106361823548e-9	1.0000000000000042
-79.20907217605071	0.7357588823428846	8.8273083256262e-9	1.0000000000000098
-79.0644048209131	0.7357588823428846	9.126306112100104e-9	0.9999999999999997
-78.9197374657755	0.7357588823428846	9.435431524461478e-9	0.9999999999999972
-78.7750701106379	0.7357588823428846	9.755027604735269e-9	1.000000000000005
-78.63040275550028	0.7357588823428846	1.0085449014434902e-8	1.0000000000000036
-78.48573540036267	0.7357588823428846	1.0427062428136193e-8	0.9999999999999984
-78.34106804522507	0.7357588823428846	1.0780246940382766e-8	1.0000000000000002
-78.19640069008747	0.7357588823428846	1.1145394486374492e-8	1.000000000000006
-78.05173333494986	0.7357588823428844	1.1522910276904829e-8	0.9999999999999997
-77.90706597981224	0.7357588823428844	1.1913213248030074e-8	1.000000000000003
-77.76239862467463	0.7357588823428844	1.2316736525970888e-8	1.000000000000008
-77.61773126953703	0.7357588823428844	1.2733927907759973e-8	1.0000000000000053
-77.47306391439943	0.7357588823428843	1.3165250358170381e-8	1.0000000000000013
-77.32839655926182	0.7357588823428844	1.3611182523476098e-8	0.9999999999999915
-77.1837292041242	0.7357588823428844	1.4072219262613837e-8	0.9999999999999936
-77.0390618489866	0.7357588823428844	1.4548872196337566e-8	1.0000000000000053
-76.894394493849	0.7357588823428843	1.5041670274973504e-8	0.9999999999999987
-76.74972713871139	0.7357588823428843	1.5551160365404577e-8	0.9999999999999968
-76.60505978357378	0.7357588823428842	1.60779078579392e-8	1.000000000000008
-76.46039242843617	0.7357588823428841	1.6622497293735446e-8	1.0000000000000175
-76.31572507329857	0.7357588823428842	1.7185533013476432e-8	1.0000000000000089
-76.17105771816097	0.7357588823428842	1.7767639828017314e-8	1.0000000000000149
-76.02639036302335	0.7357588823428842	1.8369463711750952e-8	1.0000000000000053
-75.88172300788574	0.7357588823428842	1.89916725194548e-8	1.0000000000000195
-75.73705565274814	0.7357588823428841	1.9634956727424632e-8	0.9999999999999953
-75.59238829761054	0.735758882342884	2.030003019970429e-8	1.0000000000000004
-75.44772094247293	0.7357588823428841	2.098763098027752e-8	1.000000000000011
-75.30305358733531	0.7357588823428841	2.1698522112087e-8	0.9999999999999927
-75.1583862321977	0.7357588823428839	2.24334924837948e-8	1.0000000000000036
-75.0137188770601	0.7357588823428838	2.3193357705230076e-8	1.0000000000000095
-74.8690515219225	0.7357588823428839	2.3978961012483515e-8	1.0000000000000118
-74.72438416678489	0.7357588823428838	2.4791174203662252e-8	1.0000000000000069
-74.57971681164727	0.7357588823428837	2.563089860633877e-8	1.0000000000000229
-74.43504945650967	0.7357588823428838	2.649906607777328e-8	1.0000000000000118
-74.29038210137206	0.7357588823428836	2.7396640039008708e-8	1.000000000000006
-74.14571474623446	0.7357588823428836	2.8324616543997842e-8	1.000000000000031
-74.00104739109685	0.7357588823428834	2.9284025384946257e-8	0.999999999999998
-73.85638003595925	0.7357588823428836	3.027593123508192e-8	1.0000000000000016
-73.71171268082163	0.7357588823428833	3.130143483015168e-8	1.0000000000000153
-73.56704532568403	0.7357588823428833	3.236167418992365e-8	1.0000000000000038
-73.42237797054642	0.7357588823428831	3.345782588106628e-8	1.0000000000000075
-73.27771061540881	0.735758882342883	3.4591106322809195e-8	1.0000000000000002
-73.13304326027121	0.7357588823428829	3.576277313682207e-8	1.000000000000012
-72.9883759051336	0.7357588823428828	3.697412654282398e-8	1.000000000000005
-72.843708549996	0.7357588823428827	3.822651080145603e-8	1.0000000000000062
-72.69904119485838	0.7357588823428826	3.952131570603517e-8	1.0000000000000024
-72.55437383972078	0.7357588823428824	4.085997812482974e-8	1.000000000000025
-72.40970648458317	0.7357588823428822	4.2243983595583344e-8	1.0000000000000147
-72.26503912944557	0.7357588823428821	4.3674867974034844e-8	1.0000000000000175
-72.12037177430796	0.7357588823428819	4.515421913829235e-8	1.0000000000000082
-71.97570441917034	0.7357588823428817	4.6683678750925703e-8	0.9999999999999966
-71.83103706403274	0.7357588823428814	4.8264944080749515e-8	1.0000000000000004
-71.68636970889513	0.7357588823428812	4.989976988631564e-8	1.000000000000009
-71.54170235375753	0.735758882342881	5.158997036319784e-8	1.0000000000000075
-71.39703499861992	0.7357588823428809	5.333742115723684e-8	1.000000000000014
-71.25236764348232	0.7357588823428803	5.51440614459798e-8	1.0000000000000147
-71.1077002883447	0.7357588823428802	5.701189609062048e-8	1.0000000000000027
-70.96303293320709	0.73575888234288	5.894299786082618e-8	1.0000000000000064
-70.81836557806949	0.7357588823428796	6.093950973493304e-8	1.0000000000000064
-70.67369822293188	0.7357588823428793	6.300364727804352e-8	1.0000000000000195
-70.52903086779428	0.7357588823428788	6.513770110068294e-8	1.0000000000000013
-70.38436351265666	0.7357588823428785	6.734403940072313e-8	1.000000000000008
-70.23969615751906	0.735758882342878	6.96251105914239e-8	1.0000000000000073
-70.09502880238145	0.7357588823428776	7.198344601847615e-8	0.9999999999999949
-69.95036144724385	0.7357588823428771	7.442166276907926e-8	0.999999999999992
-69.80569409210624	0.7357588823428766	7.694246657617501e-8	1.000000000000004
-69.66102673696862	0.7357588823428761	7.95486548210482e-8	0.9999999999999937
-69.51635938183102	0.7357588823428755	8.2243119637623e-8	0.9999999999999954
-69.37169202669341	0.7357588823428747	8.502885112192641e-8	0.9999999999999939
-69.22702467155581	0.7357588823428741	8.790894065024304e-8	1.0000000000000007
-69.0823573164182	0.7357588823428735	9.088658430967748e-8	1.0000000000000078
-68.9376899612806	0.7357588823428726	9.396508644490569e-8	1.0000000000000038
-68.79302260614298	0.7357588823428719	9.714786332506672e-8	0.9999999999999923
-68.64835525100538	0.735758882342871	1.0043844693485426e-7	0.9999999999999969
-68.50368789586777	0.73575888234287	1.0384048889403185e-7	1.000000000000007
-68.35902054073016	0.735758882342869	1.0735776450969798e-7	0.9999999999999869
-68.21435318559256	0.7357588823428678	1.1099417696580061e-7	0.9999999999999921
-68.06968583045494	0.7357588823428668	1.1475376165459215e-7	0.9999999999999815
-67.92501847531734	0.7357588823428655	1.1864069065475377e-7	0.9999999999999962
-67.78035112017973	0.7357588823428641	1.2265927736124908e-7	0.9999999999999931
-67.63568376504213	0.7357588823428628	1.2681398127195562e-7	0.9999999999999865
-67.49101640990452	0.7357588823428614	1.311094129364602e-7	0.9999999999999899
-67.34634905476692	0.7357588823428597	1.3555033907246767e-7	0.9999999999999941
-67.2016816996293	0.7357588823428578	1.401416878555149e-7	0.9999999999999881
-67.05701434449169	0.7357588823428561	1.4488855438784944e-7	0.9999999999999757
-66.91234698935409	0.7357588823428541	1.4979620635255685e-7	0.9999999999999859
-66.76767963421648	0.7357588823428521	1.5487008985921597e-7	0.9999999999999805
-66.62301227907888	0.7357588823428497	1.60115835487525e-7	0.9999999999999868
-66.47834492394126	0.7357588823428474	1.6553926453567419e-7	0.9999999999999847
-66.33367756880367	0.7357588823428449	1.7114639548033546e-7	0.9999999999999689
-66.18901021366605	0.735758882342842	1.7694345065547098e-7	0.999999999999965
-66.04434285852845	0.7357588823428391	1.829368631573823e-7	0.9999999999999528
-65.89967550339084	0.7357588823428362	1.89133283983614e-7	0.9999999999999714
-65.75500814825322	0.7357588823428327	1.9553958941371335e-7	0.9999999999999681
-65.61034079311563	0.735758882342829	2.0216288863992746e-7	0.999999999999973
-65.46567343797801	0.7357588823428252	2.090105316564324e-7	0.9999999999999567
-65.32100608284041	0.7357588823428212	2.1609011741572321e-7	0.9999999999999551
-65.1763387277028	0.7357588823428168	2.2340950226133786e-7	0.9999999999999546
-65.0316713725652	0.7357588823428122	2.3097680864616783e-7	0.9999999999999355
-64.88700401742759	0.7357588823428071	2.388004341460827e-7	0.9999999999999328
-64.74233666228999	0.7357588823428017	2.468890607788864e-7	0.9999999999999369
-64.59766930715237	0.735758882342796	2.552516646389104e-7	0.999999999999921
-64.45300195201476	0.7357588823427899	2.638975258579208e-7	0.9999999999999172
-64.30833459687716	0.7357588823427834	2.728362389034749e-7	0.9999999999999167
-64.16366724173955	0.7357588823427765	2.8207772322606774e-7	0.9999999999999117
-64.01899988660195	0.7357588823427691	2.916322342669125e-7	0.9999999999999092
-63.87433253146433	0.735758882342761	3.0151037483860855e-7	0.999999999999891
-63.72966517632673	0.7357588823427526	3.117231068912415e-7	0.9999999999998886
-63.58499782118912	0.7357588823427434	3.222817636770937e-7	0.9999999999998894
-63.44033046605152	0.7357588823427339	3.3319806232733694e-7	0.9999999999998765
-63.29566311091391	0.7357588823427232	3.4448411685474325e-7	0.9999999999998593
-63.15099575577629	0.7357588823427121	3.5615245159682044e-7	0.9999999999998513
-63.006328400638694	0.7357588823427004	3.682160151143057e-7	0.9999999999998473
-62.86166104550108	0.7357588823426877	3.806881945604224e-7	0.9999999999998226
-62.71699369036348	0.7357588823426742	3.9358283053680406e-7	0.9999999999998129
-62.57232633522587	0.7357588823426597	4.0691423245271225e-7	0.9999999999998034
-62.42765898008827	0.7357588823426441	4.2069719440440766e-7	0.9999999999997943
-62.282991624950654	0.7357588823426275	4.349470115924545e-7	0.9999999999997622
-62.138324269813054	0.7357588823426099	4.496794972950246e-7	0.9999999999997533
-61.99365691467544	0.7357588823425908	4.649110004162485e-7	0.9999999999997488
-61.84898955953783	0.7357588823425706	4.806584236288512e-7	0.9999999999997251
-61.70432220440023	0.7357588823425489	4.969392421313307e-7	0.9999999999997077
-61.559654849262614	0.7357588823425258	5.137715230405474e-7	0.9999999999996839
-61.414987494125015	0.7357588823425011	5.311739454410817e-7	0.9999999999996675
-61.2703201389874	0.7357588823424748	5.491658211137955e-7	0.9999999999996456
-61.1256527838498	0.7357588823424466	5.677671159664244e-7	0.9999999999996149
-60.98098542871219	0.7357588823424165	5.869984721901228e-7	0.9999999999995824
-60.83631807357459	0.7357588823423841	6.068812311664655e-7	0.9999999999995467
-60.691650718436975	0.7357588823423495	6.27437457150364e-7	0.9999999999995275
-60.54698336329936	0.7357588823423128	6.486899617551969e-7	0.9999999999994866
-60.40231600816176	0.7357588823422734	6.706623292672092e-7	0.9999999999994448
-60.25764865302415	0.7357588823422312	6.933789428174504e-7	0.999999999999416
-60.11298129788655	0.7357588823421861	7.168650114402034e-7	0.9999999999993704
-59.968313942748935	0.7357588823421382	7.411465980478341e-7	0.9999999999993325
-59.823646587611336	0.7357588823420866	7.662506483533303e-7	0.9999999999992979
-59.67897923247372	0.7357588823420317	7.92205020772443e-7	0.9999999999992399
-59.53431187733612	0.735758882341973	8.190385173386138e-7	0.9999999999991827
-59.38964452219851	0.73575888234191	8.467809156651645e-7	0.9999999999991269
-59.244977167060895	0.735758882341843	8.754630019900368e-7	0.9999999999990714
-59.100309811923296	0.7357588823417713	9.051166053398284e-7	0.9999999999990083
-58.95564245678568	0.7357588823416945	9.357746328510521e-7	0.9999999999989276
-58.81097510164808	0.7357588823416126	9.674711062877208e-7	0.9999999999988487
-58.66630774651047	0.7357588823415249	1.0002411997959728e-6	0.9999999999987812
-58.52164039137287	0.7357588823414312	1.0341212789374544e-6	0.9999999999986966
-58.376973036235256	0.7357588823413311	1.069148941044802e-6	0.9999999999985983
-58.23230568109766	0.735758882341224	1.1053630569440481e-6	0.9999999999985109
-58.08763832596004	0.7357588823411095	1.1428038140903991e-6	0.9999999999984011
-57.94297097082243	0.7357588823409873	1.1815127611648289e-6	0.9999999999982848
-57.79830361568483	0.7357588823408566	1.2215328541814667e-6	0.9999999999981718
-57.653636260547216	0.735758882340717	1.2629085041566996e-6	0.9999999999980471
-57.50896890540962	0.7357588823405676	1.3056856263928069e-6	0.9999999999978996
-57.364301550272	0.735758882340408	1.3499116914309764e-6	0.9999999999977666
-57.219634195134404	0.7357588823402372	1.3956357777303403e-6	0.9999999999976077
-57.07496683999679	0.735758882340055	1.4429086261310916e-6	0.9999999999974394
-56.93029948485918	0.73575888233986	1.4917826961625428e-6	0.9999999999972726
-56.78563212972158	0.7357588823396515	1.5423122242584782e-6	0.9999999999970822
-56.64096477458396	0.7357588823394289	1.5945532839442304e-6	0.9999999999968656
-56.496297419446364	0.7357588823391908	1.648563848062394e-6	0.9999999999966641
-56.35163006430875	0.7357588823389364	1.7044038531065877e-6	0.9999999999964369
-56.20696270917115	0.7357588823386645	1.7621352657338121e-6	0.9999999999961817
-56.06229535403354	0.7357588823383736	1.8218221515300422e-6	0.9999999999959163
-55.91762799889594	0.7357588823380627	1.8835307461049842e-6	0.9999999999956317
-55.772960643758324	0.7357588823377307	1.9473295285948936e-6	0.9999999999953411
-55.62829328862071	0.7357588823373756	2.013289297655171e-6	0.9999999999950158
-55.48362593348311	0.735758882336996	2.081483250026758e-6	0.9999999999946722
-55.3389585783455	0.7357588823365905	2.151987061764039e-6	0.9999999999943016
-55.1942912232079	0.7357588823361566	2.224878972213783e-6	0.9999999999939065
-55.049623868070285	0.7357588823356932	2.30023987083882e-6	0.9999999999935026
-54.904956512932685	0.7357588823351979	2.378153386982612e-6	0.9999999999930494
-54.76028915779507	0.7357588823346682	2.458705982674062e-6	0.9999999999925625
-54.61562180265747	0.7357588823341024	2.5419870485760616e-6	0.9999999999920441
-54.47095444751986	0.7357588823334973	2.6280890031839373e-6	0.9999999999915038
-54.326287092382245	0.7357588823328506	2.717107395383969e-6	0.9999999999909133
-54.181619737244645	0.7357588823321592	2.809141010485524e-6	0.9999999999902939
-54.03695238210703	0.7357588823314205	2.9042919798451764e-6	0.9999999999896043
-53.89228502696943	0.7357588823306306	3.0026658942032517e-6	0.999999999988901
-53.74761767183182	0.7357588823297864	3.1043719208603785e-6	0.9999999999881298
-53.60295031669422	0.7357588823288842	3.2095229248218e-6	0.9999999999873285
-53.458282961556606	0.7357588823279197	3.318235594046256e-6	0.999999999986445
-53.313615606419006	0.7357588823268887	3.430630568936195e-6	0.9999999999855017
-53.16894825128139	0.7357588823257866	3.5468325762148707e-6	0.9999999999845058
-53.02428089614378	0.7357588823246087	3.6669705673378944e-6	0.9999999999834356
-52.87961354100618	0.7357588823233497	3.791177861592774e-6	0.9999999999822895
-52.734946185868566	0.7357588823220039	3.9195922940458075e-6	0.9999999999810826
-52.590278830730966	0.7357588823205655	4.0523563685002895e-6	0.9999999999797775
-52.44561147559335	0.7357588823190279	4.189617415635277e-6	0.999999999978385
-52.30094412045575	0.7357588823173845	4.331527756501286e-6	0.9999999999768822
-52.15627676531814	0.7357588823156277	4.4782448715534585e-6	0.9999999999753003
-52.01160941018054	0.7357588823137499	4.629931575410859e-6	0.9999999999735995
-51.86694205504293	0.7357588823117427	4.786756197534454e-6	0.9999999999717767
-51.72227469990531	0.7357588823095973	4.948892769025284e-6	0.9999999999698475
-51.57760734476771	0.7357588823073041	5.116521215750372e-6	0.9999999999677596
-51.4329399896301	0.735758882304853	5.28982755800904e-6	0.999999999965539
-51.2882726344925	0.7357588823022329	5.469004116963425e-6	0.9999999999631706
-51.14360527935489	0.7357588822994324	5.65424972806073e-6	0.9999999999606323
-50.99893792421729	0.7357588822964392	5.845769961684209e-6	0.999999999957914
-50.854270569079674	0.7357588822932394	6.043777351278478e-6	0.9999999999550211
-50.709603213942074	0.7357588822898193	6.2484916292018585e-6	0.9999999999519134
-50.56493585880446	0.7357588822861636	6.460139970566969e-6	0.9999999999485979
-50.42026850366685	0.7357588822822559	6.678957245341303e-6	0.9999999999450541
-50.27560114852925	0.7357588822780792	6.905186278986487e-6	0.9999999999412725
-50.130933793391634	0.7357588822736146	7.13907812192626e-6	0.9999999999372354
-49.986266438254034	0.7357588822688426	7.380892328141546e-6	0.9999999999329046
-49.84159908311642	0.7357588822637418	7.630897243201996e-6	0.9999999999282768
-49.69693172797882	0.7357588822582896	7.889370302053974e-6	0.9999999999233375
-49.55226437284121	0.7357588822524616	8.156598336895322e-6	0.9999999999180635
-49.40759701770361	0.7357588822462326	8.432877895477976e-6	0.9999999999124238
-49.262929662565995	0.7357588822395742	8.718515570192484e-6	0.9999999999063879
-49.11826230742838	0.735758882232457	9.013828338298806e-6	0.9999999998999364
-48.97359495229078	0.7357588822248494	9.31914391368187e-6	0.9999999998930444
-48.82892759715317	0.7357588822167178	9.634801110521622e-6	0.9999999998856891
-48.68426024201557	0.7357588822080261	9.961150219281257e-6	0.9999999998778153
-48.539592886877955	0.7357588821987359	1.0298553395430594e-5	0.9999999998693955
-48.394925531740355	0.7357588821888053	1.0647385061336476e-5	0.9999999998603953
-48.25025817660274	0.7357588821781905	1.1008032321766298e-5	0.9999999998507793
-48.10559082146514	0.7357588821668446	1.1380895393464952e-5	0.9999999998404926
-47.96092346632753	0.7357588821547172	1.1766388049282219e-5	0.9999999998295218
-47.816256111189915	0.7357588821417543	1.2164938077345072e-5	0.9999999998177636
-47.671588756052316	0.7357588821278981	1.2576987755779997e-5	0.9999999998052065
-47.5269214009147	0.7357588821130876	1.3002994343518494e-5	0.9999999997917901
-47.3822540457771	0.7357588820972567	1.344343058772514e-5	0.9999999997774399
-47.23758669063949	0.7357588820803354	1.389878524841311e-5	0.9999999997621053
-47.09291933550189	0.735758882062248	1.4369563640830387e-5	0.9999999997457224
-46.948251980364276	0.735758882042915	1.4856288196217306e-5	0.9999999997282069
-46.80358462522668	0.73575888202225	1.5359499041557352e-5	0.999999999709488
-46.65891727008906	0.7357588820001613	1.5879754598966427e-5	0.9999999996894648
-46.51424991495145	0.7357588819765509	1.6417632205382868e-5	0.9999999996680741
-46.36958255981385	0.735758881951314	1.6973728753249615e-5	0.9999999996452124
-46.224915204676236	0.7357588819243387	1.754866135289634e-5	0.9999999996207698
-46.08024784953864	0.7357588818955048	1.814306801735714e-5	0.9999999995946386
-45.93558049440102	0.7357588818646846	1.8757608370385478e-5	0.9999999995667203
-45.790913139263424	0.7357588818317412	1.9392964378450852e-5	0.9999999995368711
-45.64624578412581	0.7357588817965283	2.00498411075288e-5	0.9999999995049585
-45.50157842898821	0.7357588817588899	2.0728967505524744e-5	0.999999999470853
-45.3569110738506	0.7357588817186586	2.1431097211201632e-5	0.9999999994344011
-45.21224371871298	0.7357588816756553	2.2157009390505302e-5	0.9999999993954518
-45.067576363575384	0.7357588816296898	2.2907509601220742e-5	0.9999999993537837
-44.92290900843777	0.7357588815805577	2.368343068691045e-5	0.9999999993092719
-44.77824165330017	0.735758881528041	2.448563370113981e-5	0.9999999992616841
-44.63357429816256	0.7357588814719064	2.5315008863001246e-5	0.9999999992108177
-44.48890694302496	0.7357588814119046	2.617247654500647e-5	0.9999999991564544
-44.344239587887344	0.7357588813477693	2.705898829444148e-5	0.9999999990983468
-44.199572232749745	0.7357588812792161	2.797552788931444e-5	0.9999999990362307
-44.05490487761213	0.7357588812059399	2.8923112430072235e-5	0.9999999989698343
-43.91023752247452	0.7357588811276159	2.9902793468294523e-5	0.9999999988988673
-43.76557016733692	0.7357588810438962	3.0915658173620075e-5	0.9999999988230037
-43.620902812199304	0.7357588809544093	3.196283054019776e-5	0.9999999987419121
-43.476235457061705	0.7357588808587577	3.3045472634002064e-5	0.9999999986552516
-43.33156810192409	0.7357588807565165	3.416478588240147e-5	0.9999999985626059
-43.18690074678649	0.7357588806472323	3.5322012407399345e-5	0.9999999984635899
-43.04223339164888	0.7357588805304194	3.651843640404301e-5	0.9999999983577512
-42.89756603651128	0.7357588804055596	3.775538556551531e-5	0.9999999982446123
-42.752898681373665	0.7357588802720982	3.903423255649962e-5	0.9999999981236913
-42.60823132623605	0.7357588801294431	4.035639653645178e-5	0.9999999979944297
-42.46356397109845	0.7357588799769607	4.172334473446432e-5	0.9999999978562607
-42.31889661596084	0.7357588798139736	4.3136594077478076e-5	0.9999999977085802
-42.17422926082324	0.7357588796397587	4.459771287364211e-5	0.9999999975507351
-42.029561905685625	0.7357588794535427	4.610832255269485e-5	0.9999999973820114
-41.884894550548026	0.7357588792544985	4.767009946529088e-5	0.9999999972016556
-41.74022719541041	0.7357588790417425	4.928477674327821e-5	0.9999999970088729
-41.5955598402728	0.7357588788143302	5.0954146222983713e-5	0.9999999968028239
-41.4508924851352	0.7357588785712519	5.268006043364931e-5	0.9999999965825677
-41.306225129997586	0.7357588783114287	5.446443465321104e-5	0.9999999963471513
-41.161557774859986	0.7357588780337069	5.6309249033721005e-5	0.9999999960955204
-41.01689041972237	0.7357588777368536	5.82165507987549e-5	0.9999999958265546
-40.87222306458477	0.7357588774195505	6.018845651525389e-5	0.9999999955390276
-40.72755570944716	0.7357588770803893	6.222715444230802e-5	0.9999999952317344
-40.58288835430956	0.7357588767178644	6.433490695951886e-5	0.9999999949032616
-40.438220999171946	0.7357588763303662	6.651405307759154e-5	0.9999999945521505
-40.29355364403433	0.7357588759161746	6.876701103397717e-5	0.9999999941768624
-40.14888628889673	0.7357588754734506	7.109628097643581e-5	0.9999999937757164
-40.00421893375912	0.735758875000229	7.350444773749231e-5	0.9999999933469282
-39.85955157862152	0.7357588744944089	7.599418370286583e-5	0.9999999928886213
-39.71488422348391	0.7357588739537446	7.856825177706996e-5	0.9999999923987402
-39.57021686834631	0.7357588733758362	8.122950844944931e-5	0.9999999918751032
-39.42554951320869	0.7357588727581178	8.398090696407442e-5	0.9999999913154065
-39.280882158071094	0.7357588720978478	8.68255005970106e-5	0.9999999907171553
-39.13621480293348	0.7357588713920945	8.976644604458903e-5	0.9999999900776815
-38.99154744779587	0.7357588706377253	9.28070069264419e-5	0.9999999893941688
-38.84688009265827	0.7357588698313913	9.595055740720184e-5	0.9999999886635711
-38.702212737520654	0.7357588689695128	9.9200585940866e-5	0.9999999878826507
-38.557545382383054	0.7357588680482643	0.00010256069914199172	0.9999999870479329
-38.41287802724544	0.7357588670635561	0.00010603462578801759	0.9999999861557113
-38.26821067210784	0.7357588660110167	0.0001096262209571448	0.9999999852020396
-38.12354331697023	0.7357588648859742	0.00011333947030638933	0.9999999841826653
-37.97887596183263	0.7357588636834347	0.00011717849449451911	0.9999999830930802
-37.834208606695015	0.7357588623980598	0.00012114755375482486	0.9999999819284481
-37.6895412515574	0.7357588610241439	0.00012525105262276636	0.9999999806835823
-37.5448738964198	0.7357588595555886	0.00012949354482375062	0.9999999793529732
-37.40020654128219	0.7357588579858755	0.00013387973832648176	0.9999999779307017
-37.25553918614459	0.7357588563080362	0.00013841450056745525	0.9999999764104753
-37.110871831006975	0.7357588545146239	0.0001431028638524426	0.9999999747855206
-36.966204475869375	0.7357588525976778	0.00014795003094090087	0.9999999730486419
-36.82153712073176	0.7357588505486897	0.0001529613808195654	0.9999999711921335
-36.67686976559416	0.7357588483585646	0.000158142474671586	0.9999999692077495
-36.53220241045655	0.7357588460175815	0.00016349906204785747	0.999999967086673
-36.387535055318935	0.7357588435153501	0.0001690370872473711	0.9999999648194983
-36.242867700181336	0.7357588408407649	0.0001747626959136926	0.9999999623961716
-36.09820034504372	0.7357588379819544	0.0001806822418548709	0.9999999598059297
-35.95353298990612	0.7357588349262307	0.00018680229409434056	0.9999999570372715
-35.80886563476851	0.7357588316600314	0.00019312964416065684	0.9999999540779082
-35.66419827963091	0.735758828168861	0.00019967131362413803	0.9999999509147186
-35.519530924493296	0.7357588244372245	0.0002064345618887974	0.9999999475336708
-35.374863569355696	0.7357588204485613	0.0002134268942481958	0.9999999439197336
-35.23019621421808	0.7357588161851695	0.00022065607021414245	0.9999999400568869
-35.08552885908047	0.7357588116281286	0.000228130112127525	0.9999999359279835
-34.94086150394287	0.7357588067572153	0.00023585731406078163	0.9999999315147118
-34.796194148805256	0.7357588015508133	0.00024384625102193141	0.9999999267974821
-34.65152679366766	0.7357587959858182	0.00025210578847033576	0.9999999217553597
-34.50685943853004	0.7357587900375352	0.0002606450921547932	0.9999999163659619
-34.36219208339244	0.7357587836795679	0.0002694736382848328	0.9999999106053986
-34.21752472825483	0.7357587768837042	0.00027860122404657243	0.9999999044480877
-34.07285737311723	0.7357587696197877	0.00028803797847469953	0.9999998978667217
-33.92819001797962	0.735758761855587	0.00029779437369275295	0.9999998908320995
-33.783522662842	0.7357587535566508	0.00030788123653409356	0.9999998833129994
-33.638855307704404	0.7357587446861564	0.00031830976055649703	0.999999875276063
-33.49418795256679	0.7357587352047464	0.00032909151846369526	0.9999998666856458
-33.34952059742919	0.7357587250703526	0.00034023847494764955	0.9999998575036321
-33.20485324229158	0.7357587142380114	0.00035176299996580123	0.9999998476892807
-33.06018588715398	0.7357587026596639	0.00036367788246802115	0.9999998371990563
-32.915518532016364	0.7357586902839431	0.00037599634458852	0.9999998259864267
-32.770851176878764	0.7357586770559451	0.00038873205631843416	0.9999998140016515
-32.62618382174115	0.7357586629169872	0.0004018991506753865	0.9999998011915741
-32.48151646660354	0.7357586478043476	0.0004155122393868486	0.9999997874993635
-32.33684911146594	0.7357586316509866	0.0004295864291046843	0.9999997728643021
-32.192181756328324	0.7357586143852505	0.000444137338168931	0.9999997572214617
-32.047514401190725	0.7357585959305528	0.0004591811139393005	0.9999997405014781
-31.90284704605311	0.7357585762050376	0.00047473445071377304	0.9999997226302023
-31.75817969091551	0.7357585551212138	0.0004908146082540462	0.999999703528362
-31.613512335777898	0.7357585325855693	0.0005074394309384466	0.9999996831112474
-31.4688449806403	0.7357585084981573	0.0005246273675635254	0.9999996612883383
-31.324177625502685	0.7357584827521519	0.0005423974918163841	0.9999996379628495
-31.17951027036507	0.7357584552333767	0.0005607695234402898	0.9999996130313704
-31.034842915227472	0.7357584258197981	0.0005797638501172435	0.9999995863833377
-30.890175560089858	0.7357583943809859	0.0005994015500916196	0.9999995579006025
-30.74550820495226	0.7357583607775345	0.0006197044155600391	0.9999995274569113
-30.600840849814645	0.7357583248604479	0.0006406949768534987	0.9999994949172931
-30.456173494677046	0.7357582864704781	0.0006623965274384104	0.9999994601374919
-30.311506139539432	0.7357582454374214	0.0006848331497644303	0.9999994229633391
-30.166838784401833	0.735758201579365	0.0007080297419876595	0.9999993832300659
-30.02217142926422	0.7357581547018822	0.0007320120455989368	0.9999993407615677
-29.877504074126605	0.7357581045971718	0.0007568066739877705	0.9999992953696268
-29.732836718989006	0.7357580510431392	0.000782441141973683	0.999999246853069
-29.588169363851392	0.7357579938024136	0.0008089438963376285	0.999999194996907
-29.443502008713793	0.7357579326212988	0.0008363443473874331	0.9999991395713522
-29.29883465357618	0.7357578672286512	0.0008646729015921753	0.9999990803308427
-29.15416729843858	0.7357577973346798	0.0008939609953217925	0.9999990170128996
-29.009499943300966	0.7357577226296672	0.0009242411297292066	0.999998949337021
-28.864832588163367	0.7357576427825994	0.0009555469068137549	0.9999988770034034
-28.720165233025753	0.7357575574397018	0.000987913066705806	0.9999987996916687
-28.57549787788814	0.735757466222878	0.0010213755262140586	0.9999987170593655
-28.43083052275054	0.7357573687280385	0.0010559714186779735	0.9999986287405599
-28.286163167612926	0.7357572645233148	0.0010917391351698824	0.9999985343441418
-28.141495812475327	0.7357571531471543	0.0011287183670920997	0.9999984334521258
-27.996828457337713	0.7357570341062792	0.0011669501502165008	0.9999983256177857
-27.852161102200114	0.7357569068735106	0.0012064769102150936	0.9999982103637576
-27.7074937470625	0.7357567708854422	0.001247342509732474	0.9999980871798352
-27.562826391924887	0.7357566255399519	0.001289592297051799	0.9999979555207771
-27.418159036787287	0.7357564701935462	0.0013332731564085932	0.9999978148038847
-27.273491681649674	0.7357563041585211	0.0013784335600079123	0.9999976644064493
-27.128824326512074	0.73575612669993	0.0014251236218025493	0.9999975036630024
-26.98415697137446	0.7357559370323415	0.00147339515309188	0.9999973318623719
-26.83948961623686	0.7357557343163784	0.0015233017200028034	0.999997148244551
-26.694822261099247	0.7357555176550175	0.0015748987029165086	0.9999969519973605
-26.550154905961648	0.735755286089638	0.001628243357906751	0.9999967422528953
-26.405487550824034	0.7357550385957975	0.0016833948802578566	0.9999965180836545
-26.26082019568642	0.7357547740787218	0.0017404144701324202	0.999996278498496
-26.11615284054882	0.7357544913684848	0.0017993654004616	0.9999960224382647
-25.971485485411208	0.7357541892148594	0.0018603130871329917	0.9999957487711579
-25.826818130273608	0.7357538662818156	0.0019233251615537535	0.9999954562877097
-25.682150775135995	0.7357535211416449	0.0019884715456691547	0.9999951436955133
-25.537483419998395	0.7357531522686827	0.0020558245295194647	0.9999948096135296
-25.39281606486078	0.7357527580326003	0.0021254588514209873	0.9999944525660311
-25.248148709723182	0.7357523366912425	0.0021974517808596335	0.9999940709761248
-25.10348135458557	0.735751886382974	0.002271883204188922	0.9999936631587835
-24.958813999447955	0.7357514051185046	0.0023488357132262507	0.9999932273135874
-24.814146644310355	0.7357508907721584	0.0024283946968464433	0.9999927615166823
-24.66947928917274	0.7357503410725457	0.00251064843567241	0.9999922637124287
-24.524811934035142	0.7357497535926018	0.0025956881999679255	0.9999917317043931
-24.38014457889753	0.735749125738947	0.002683608350840507	0.9999911631457242
-24.23547722375993	0.7357484547405202	0.00277450644486542	0.9999905555289201
-24.090809868622316	0.7357477376364429	0.0028684833422469116	0.9999899061747555
-23.946142513484716	0.7357469712630543	0.002965643318634241	0.999989212220717
-23.801475158347102	0.7357461522400688	0.0030660941807172607	0.9999884706083988
-23.65680780320949	0.7357452769557892	0.0031699473857273158	0.999987678070144
-23.51214044807189	0.735744341551318	0.0032773181649749933	0.9999868311148872
-23.367473092934276	0.7357433419036972	0.003388325651561157	0.9999859260128136
-23.222805737796676	0.7357422736079031	0.003503093012400215	0.9999849587791497
-23.078138382659063	0.7357411319576207	0.0036217475847010266	0.9999839251568312
-22.933471027521463	0.7357399119247156	0.0037444210170549178	0.9999828205979278
-22.78880367238385	0.735738608137314	0.0038712494152848987	0.9999816402438922
-22.64413631724625	0.7357372148564024	0.00400237349321567	0.999980378904448
-22.499468962108637	0.7357357259508387	0.004137938728529448	0.9999790310349834
-22.354801606971023	0.7357341348706813	0.00427809552387669	0.9999775907125592
-22.210134251833423	0.7357324346187073	0.004422999373418234	0.9999760516101904
-22.06546689669581	0.7357306177200167	0.004572811034979822	0.9999744069694082
-21.92079954155821	0.7357286761895795	0.004727696708005477	0.9999726495710374
-21.776132186420597	0.7357266014975967	0.004887828217504018	0.9999707717039203
-21.631464831282997	0.7357243845325288	0.00505338320418676	0.9999687651316161
-21.486797476145384	0.7357220155616346	0.005224545321003219	0.9999666210568162
-21.342130121007784	0.7357194841888545	0.005401504436286227	0.9999643300833706
-21.19746276587017	0.7357167793098655	0.0055844568437256195	0.9999618821758602
-21.052795410732557	0.7357138890641167	0.005773605479397177	0.9999592666162621
-20.908128055594958	0.7357108007836473	0.005969160146078077	0.9999564719579567
-20.763460700457344	0.7357075009384745	0.006171337745090757	0.999953485976515
-20.618793345319745	0.7357039750783233	0.006380362515922191	0.9999502956171893
-20.47412599018213	0.73570020777046	0.006596466283873577	0.9999468869389925
-20.32945863504453	0.7356961825333695	0.006819888716004172	0.9999432450549666
-20.184791279906918	0.7356918817660071	0.007050877585639652	0.9999393540685841
-20.04012392476932	0.7356872866723316	0.007289689045725661	0.9999351970057478
-19.895456569631705	0.7356823771808124	0.007536587911312229	0.9999307557424726
-19.75078921449409	0.735677131858582	0.007791847951466754	0.9999260109276598
-19.60612185935649	0.7356715278198853	0.008055752190920081	0.9999209419007574
-19.461454504218878	0.7356655406284528	0.008328593221758569	0.9999155266040527
-19.31678714908128	0.7356591441934045	0.008610673525485902	0.9999097414890658
-19.172119793943665	0.735652310658267	0.00890230580578516	0.999903561416907
-19.027452438806066	0.7356450102826539	0.009203813332323507	0.9998969595519244
-18.882785083668452	0.7356372113161428	0.0095155302959481	0.9998899072485375
-18.738117728530852	0.735628879863839	0.009837802175635221	0.9998823739304409
-18.59345037339324	0.7356199797431012	0.010170986117559094	0.9998743269621213
-18.448783018255625	0.7356104723308547	0.01051545132666179	0.9998657315117991
-18.304115663118026	0.7356003164008996	0.01087157947111127	0.999856550405495
-18.159448307980412	0.7355894679505718	0.011239765100045207	0.9998467439716443
-18.014780952842813	0.7355778800160812	0.011620416075009457	0.9998362698754961
-17.8701135977052	0.7355655024758166	0.012013954015507172	0.9998250829428491
-17.7254462425676	0.7355522818408509	0.01242081475908387	0.9998131349724201
-17.580778887429986	0.735538161031848	0.012841448836387348	0.9998003745359523
-17.436111532292387	0.7355230791415172	0.013276321961642027	0.9997867467656176
-17.291444177154773	0.7355069711817186	0.01372591553899599	0.9997721931275995
-17.14677682201716	0.7354897678142555	0.014190727185197267	0.9997566511812923
-17.00210946687956	0.7354713950643553	0.014671271269073614	0.9997400543229501
-16.857442111741946	0.7354517740157673	0.015168079468287955	0.9997223315131455
-16.712774756604347	0.7354308204863486	0.015681701343856897	0.9997034069867421
-16.568107401466733	0.735408444682949	0.016212704932919018	0.9996831999446166
-16.423440046329134	0.735384550834335	0.01676167736025082	0.9996616242257362
-16.27877269119152	0.7353590368008275	0.017329225469027997	0.999638587958647
-16.13410533605392	0.7353317936592503	0.017915976471333972	0.999613993191072
-15.989437980916307	0.7353027052617125	0.01852257861892397	0.9995877354962168
-15.844770625778693	0.7352716477666736	0.019149701894744856	0.9995597035546259
-15.700103270641094	0.7352384891406472	0.019798038725721504	0.9995297787098623
-15.55543591550348	0.7352030886288233	0.020468304717305284	0.9994978344968197
-15.41076856036588	0.7351652961927948	0.021161239410284454	0.9994637361408574
-15.266101205228267	0.7351249519134859	0.02187760706035049	0.9994273400260044
-15.121433850090668	0.7350818853572777	0.02261819744089049	0.999388493130834
-14.976766494953054	0.7350359149032383	0.023383826669485554	0.9993470324297272
-14.832099139815455	0.7349868470292554	0.02417533805855635	0.9993027842579647
-14.687431784677841	0.7349344755547649	0.02499360299059819	0.9992555636383269
-14.542764429540227	0.7348785808376722	0.025839521818406257	0.9992051735673589
-14.398097074402628	0.7348189289229403	0.02671402479068384	0.9991514042587273
-14.253429719265014	0.7347552706402216	0.027618073003370068	0.9990940323418429
-14.108762364127415	0.7346873406477861	0.028552659377011513	0.9990328200127998
-13.964095008989801	0.7346148564198883	0.02951880966043547	0.9989675141355667
-13.819427653852202	0.7345375171746139	0.03051758346094914	0.9988978452904616
-13.674760298714588	0.7344550027391026	0.031550075301217555	0.9988235267674888
-13.530092943576989	0.7343669723489665	0.03261741570292086	0.9987442535013823
-13.385425588439375	0.7342730633785771	0.033720772297202155	0.9986597009457426
-13.240758233301761	0.7341728899988109	0.03486135096184482	0.9985695238829874
-13.096090878164162	0.7340660417587138	0.03604039698501884	0.9984733551670206
-12.951423523026548	0.7339520820874617	0.03725919625532304	0.9983708043955037
-12.806756167888949	0.7338305467128787	0.03851907647774149	0.9982614565081646
-12.662088812751335	0.7337009419927077	0.039821408414990045	0.9981448703078643
-12.517421457613736	0.7335627431547219	0.041167607153580706	0.9980205769008264
-12.372754102476122	0.7334153924417192	0.04255913339377322	0.9978880780523572
-12.228086747338509	0.7332582971573682	0.04399749476238699	0.9977468444544193
-12.08341939220091	0.7330908276088475	0.04548424714725028	0.9975963139013153
-11.938752037063296	0.7329123149421848	0.04702099605184238	0.9974358893694771
-11.794084681925696	0.7327220488662046	0.0486093979684202	0.9972649369976425
-11.649417326788083	0.7325192752610246	0.050251161767659064	0.9970827839634766
-11.504749971650483	0.7323031936670705	0.05194805010253439	0.996888716252507
-11.36008261651287	0.7320729546506823	0.05370188082382585	0.9966819763157045
-11.21541526137527	0.7318276570424848	0.05551452840427735	0.9964617606114984
-11.070747906237656	0.7315663450448636	0.057387925368031834	0.9962272170285387
-10.926080551100043	0.7312880052050861	0.05932406372153159	0.9959774421851908
-10.781413195962443	0.7309915632508639	0.06132499638159131	0.9957114786021094
-10.63674584082483	0.7306758807854598	0.06339283859582505	0.9954283117442867
-10.492078485687216	0.7303397518398278	0.06552976935005275	0.995126866928915
-10.34741113054963	0.7299818992797109	0.06773803275666813	0.9948060060960421
-10.202743775412017	0.7296009710661505	0.07001993941730117	0.9944645244387755
-10.058076420274404	0.7291955363684786	0.07237786775236212	0.9941011468902372
-9.91340906513679	0.7287640815295593	0.07481426528925637	0.9937145244650515
-9.768741709999205	0.7283050058838754	0.0773316499002249	0.9933032304529912
-9.624074354861591	0.727816617429964	0.0799326109798046	0.9928657564634735
-9.479406999723977	0.7272971283597843	0.08261981055092434	0.9924005083196357
-9.334739644586364	0.7267446504487626	0.08539598428758793	0.9919058018013553
-9.19007228944875	0.7261571903116311	0.08826394244088069	0.9913798582377483
-9.045404934311165	0.7255326445306516	0.09122657065387116	0.9908207999495102
-8.900737579173551	0.7248687946645155	0.09428683064957391	0.9902266455432414
-8.756070224035938	0.7241633021480617	0.09744776077476652	0.9895953050600198
-8.611402868898324	0.7234137030950316	0.10071247638089217	0.988924574982223
-8.466735513760739	0.7226174030183584	0.10408417002170221	0.9882121331030216
-8.322068158623125	0.7217716714850152	0.10756611144553183	0.9874555332648536
-8.177400803485511	0.7208736367251969	0.11116164735830286	0.9866521999740897
-8.032733448347898	0.7199202802186456	0.11487420093141491	0.9857994229009293
-7.888066093210284	0.7189084312842222	0.11870727102666147	0.9848943512749014
-7.743398738072699	0.7178347617024137	0.12266443110816058	0.9839339881884057
-7.598731382935085	0.7166957804043632	0.12674932780906864	0.9829151848225397
-7.454064027797472	0.7154878282652062	0.13096567911851764	0.9818346346114325
-7.309396672659858	0.7142070730440315	0.13531727215179223	0.9806888673638431
-7.164729317522273	0.7128495045176371	0.13980796046426563	0.9794742433629505
-7.020061962384659	0.7114109298604672	0.14444166086703492	0.978186947468126
-6.8753946072470455	0.7098869693286454	0.14922234969958953	0.9768229832449447
-6.730727252109432	0.7082730523119105	0.1541540585121329	0.9753781671532296
-6.586059896971818	0.7065644138234819	0.15924086910755142	0.9738481228254757
-6.441392541834233	0.704756091504423	0.16448690789024967	0.972228275472119
-6.296725186696619	0.7028429232259435	0.16989633946652144	0.9705138464530896
-6.152057831559006	0.7008195453802059	0.17547335943842224	0.9686998480595338
-6.007390476421392	0.698680391957619	0.18122218633074258	0.9667810785532088
-5.862723121283807	0.6964196945162069	0.1871470525882494	0.9647521175157514
-5.718055766146193	0.6940314831564272	0.19325219457833145	0.9626073215642416
-5.57338841100858	0.6915095886226885	0.1995418415322443	0.9603408204945577
-5.428721055870966	0.6888476456607233	0.20602020335668403	0.9579465139189605
-5.284053700733352	0.686039097767809	0.21269145724629573	0.9554180684694876
-5.139386345595767	0.6830772034805002	0.21955973302710124	0.9527489156444164
-4.9947189904581535	0.679955044351885	0.22662909716079815	0.9499322503808542
-4.85005163532054	0.6766655347773205	0.23390353534057617	0.9469610304423166
-4.705384280182926	0.6732014338338839	0.24138693361060276	0.9438279767165297
-4.560716925045313	0.6695553593043118	0.2490830579437318	0.9405255745250906
-4.416049569907727	0.6657198040606784	0.25699553221550514	0.9370460760533664
-4.271382214770114	0.661687154986325	0.265127814517327	0.9333815040156243
-4.1267148596325	0.6574497146162848	0.273483171757679	0.9295236566778448
-3.9820475044948864	0.6529997256763713	0.28206465250808926	0.9254641143674428
-3.837380149357301	0.6483293986989269	0.29087505805984337	0.9211942476067689
-3.6927127942196876	0.643430942888547	0.2999169116688286	0.9167052270145352
-3.548045439082074	0.6382966004036441	0.3091924259792591	0.9119880351268863
-3.4033780839444603	0.6329186842089547	0.31870346863278587	0.9070334802973286
-3.2587107288068466	0.6272896196397687	0.3284515260876659	0.90183221284205
-3.1140433736692614	0.6214019898002113	0.33843766569343553	0.8963747436047619
-2.969376018531648	0.6152485848949585	0.34866249609034594	0.8906514651218636
-2.824708663394034	0.6088224555658674	0.35912612602925487	0.8846526755759995
-2.6800413082564205	0.6021169702716522	0.3698281217377203	0.8783686057317794
-2.5353739531188353	0.5951258767095987	0.3807674629907862	0.8717894490536292
-2.3907065979812216	0.5878433672328676	0.3919424980813901	0.8649053952103096
-2.246039242843608	0.5802641481649459	0.40335089792495166	0.8577066671743172
-2.1013718877059944	0.5723835128537897	0.41498960957540576	0.8501835621273887
-1.9567045325683807	0.5641974182421507	0.42685480947620213	0.8423264963835819
-1.8120371774307955	0.5557025646571324	0.43894185681854825	0.834126054540888
-1.6673698222931819	0.5468964784413013	0.45124524743098565	0.8255730430684466
-1.5227024671555682	0.5377775969598282	0.4637585686780982	0.816658548530367
-1.3780351120179546	0.52834535542331	0.476474455901952	0.8073740006369915
-1.2333677568803694	0.5186002748648848	0.48938455099621314	0.7977112403008786
-1.0887004017427557	0.5085440505035164	0.5024794637600494	0.7876625928554234
-0.9440330466051421	0.49817963961411793	0.5157487367344826	0.7772209465701555
-0.7993656914675284	0.48751134791064876	0.5291808142783258	0.7663798365648702
-0.6546983363299148	0.476544913332333	0.5427630166911344	0.7551335341862763
-0.5100309811923296	0.4652875860075199	0.556481520236388	0.7434771418628572
-0.36536362605471595	0.4537482030569875	0.570321343957267	0.7314066933953698
-0.2206962709171023	0.44193725679146056	0.584266344207383	0.7189192595711734
-0.07602891577948867	0.42986695475983994	0.5982992178387906	0.7060130589072825
0.06863843935809655	0.4175512700189868	0.612401514995842	0.692687573229907
0.2133057944957102	0.4050059799265466	0.6265536624545562	0.6789436676844043
0.35797314963332383	0.39224869170983884	0.6407349984204462	0.6647837146376709
0.5026405047709375	0.37929885304059036	0.6549238196502754	0.6502117207840302
0.6473078599085511	0.3661777458523844	0.6690974416931853	0.6352334565933391
0.7919752150461363	0.352908461679733	0.6832322729512277	0.6198565870458335
0.93664257018375	0.33951585687972413	0.6973039031367241	0.6040908023809638
1.0813099253213636	0.3260264862238977	0.7112872065521847	0.5879479473470143
1.2259772804589772	0.31246851352346955	0.7251564604366498	0.5714421471747979
1.3706446355965625	0.29887159817927317	0.7388854784093299	0.5545899282139394
1.515311990734176	0.28526675683123465	0.7524477587977221	0.5374103308662098
1.6599793458717897	0.27168619962291013	0.7658166473636784	0.519925012131584
1.8046467010094034	0.2581631409945079	0.7789655136395548	0.502158334754497
1.949314056147017	0.24473158537185	0.7918679397604725	0.4841374396286653
2.0939814112846022	0.23142608862514782	0.8044979203327975	0.46589229779886043
2.238648766422216	0.21828149672479377	0.8168300715189712	0.4474557381007317
2.3833161215598295	0.20533266361346109	0.828839847152298	0.42886344622161104
2.527983476697443	0.19261415093362216	0.8405037593313711	0.41015393076561946
2.6726508318350284	0.18015991288392721	0.8517996005925992	0.3913684517888822
2.817318186972642	0.16800297011001503	0.8627066644328717	0.3725509072609519
2.9619855421102557	0.15617507714666728	0.8732059606653285	0.3537476730361582
3.1066528972478693	0.14470638849716858	0.8832804218534599	0.33500739221407666
3.251320252385483	0.1336251289394493	0.8929150968961418	0.31638071026390635
3.395987607523068	0.12295727406236624	0.9020973277430411	0.2979199530137535
3.540654962660682	0.11272624733453754	0.9108169052192941	0.2796787455904823
3.6853223177982954	0.1029526401681787	0.9190662000425082	0.26171157166072995
3.829989672935909	0.09365396143850012	0.9268402653340346	0.24407327388086583
3.9746570280734943	0.08484442273600043	0.9341369072669341	0.22681849831280057
4.119324383211108	0.07653476524878763	0.9409567209587584	0.21000108768516904
4.263991738348722	0.0687321335855279	0.9473030893069863	0.1936734307368845
4.408659093486335	0.06144000105407002	0.9531821431728212	0.17788577740838143
4.553326448623949	0.0546581499123145	0.9586026821332541	0.1626855322548904
4.697993803761534	0.04838270892141971	0.9635760559245687	0.14811654102697736
4.842661158899148	0.04260624918215425	0.9681160076693826	0.13421838775181197
4.987328514036761	0.037317937758188174	0.9722384809850274	0.12102572168725659
5.131995869174375	0.03250374703003289	0.9759613940799166	0.1085676350283066
5.27666322431196	0.02814671613368194	0.9793043849188046	0.09686711303713538
5.421330579449574	0.0242272592788688	0.9822885324376999	0.0859405781697648
5.5659979345871875	0.02072351427815227	0.984936059573948	0.07579754863859801
5.710665289724801	0.017611723315973646	0.9872700245076832	0.0664404295809402
5.855332644862415	0.014866636910898637	0.9893140069519992	0.05786445156453857
6.0	0.012461931232970328	0.9910917965516776	0.05005776659691468


==> data/K_0-M_16.csv <==
-11.095552971708337	2.025863924800611e-12	1.000000000000022e-14	15.741821144486668
-11.078457418736628	2.146643273441484e-12	1.0639223746275144e-14	15.739980706964385
-11.061361865764919	2.2746049526519863e-12	1.1319225909060976e-14	15.73812774791885
-11.044266312793212	2.410174840923771e-12	1.2042602028541182e-14	15.736262187858964
-11.027170759821503	2.5538039872189967e-12	1.2812112433588723e-14	15.73438394684038
-11.010075206849795	2.705970093137014e-12	1.363069267446269e-14	15.732492944462976
-10.992979653878086	2.8671790819955656e-12	1.4501464613899606e-14	15.73058909986854
-10.975884100906379	3.0379667598985363e-12	1.542774821799688e-14	15.728672331740544
-10.95878854793467	3.2189005741576735e-12	1.641307409089241e-14	15.726742558298758
-10.941692994962962	3.4105814747465845e-12	1.7461196799979854e-14	15.724799697299295
-10.924597441991253	3.613645884795479e-12	1.857610904134592e-14	15.72284366603233
-10.907501889019544	3.828767786481139e-12	1.9762056698207e-14	15.720874381317246
-10.890406336047837	4.0566609290403935e-12	2.1023554848438245e-14	15.718891759505768
-10.873310783076128	4.2980811660171074e-12	2.2365404780790137e-14	15.716895716474504
-10.85621523010442	4.553828929273389e-12	2.3792712083114217e-14	15.714886167625231
-10.839119677132711	4.824751847725185e-12	2.5310905869879835e-14	15.712863027882225
-10.822024124161004	5.111747519225951e-12	2.6925759220464467e-14	15.710826211690089
-10.804928571189295	5.415766444510699e-12	2.8643410904178047e-14	15.708775633011415
-10.787833018217587	5.73781513262494e-12	3.047038847270697e-14	15.706711205324412
-10.770737465245878	6.0789593878114996e-12	3.2413632805720226e-14	15.704632841620747
-10.753641912274169	6.44032778840286e-12	3.448052420072143e-14	15.702540454404097
-10.736546359302462	6.8231153688752396e-12	3.6678910103918145e-14	15.700433955686224
-10.719450806330753	7.228587516869031e-12	3.901713458491897e-14	15.69831325698647
-10.702355253359045	7.658084097655473e-12	4.150406966447822e-14	15.696178269326495
-10.685259700387336	8.113023819257937e-12	4.414914861131121e-14	15.694028903233177
-10.668164147415629	8.594908852188663e-12	4.696240133126195e-14	15.691865068731222
-10.65106859444392	9.105329718577755e-12	4.995449197975281e-14	15.689686675343335
-10.633973041472212	9.645970466311831e-12	5.3136758936611313e-14	15.687493632087765
-10.616877488500503	1.021861414471146e-11	5.652125729106869e-14	15.685285847474512
-10.599781935528794	1.0825148599218685e-11	6.012080399385043e-14	15.683063229506109
-10.582686382557087	1.146757260357737e-11	6.394902584313803e-14	15.680825685671095
-10.565590829585378	1.2148002349054336e-11	6.802041048146527e-14	15.678573122945961
-10.54849527661367	1.2868678311367857e-11	7.23503605917081e-14	15.676305447789556
-10.531399723641961	1.3631972517186482e-11	7.695525149196274e-14	15.674022566142304
-10.514304170670254	1.4440396233312667e-11	8.185249234156966e-14	15.671724383423108
-10.497208617698545	1.5296608102996848e-11	8.706059118369728e-14	15.669410804528562
-10.480113064726837	1.6203422755229623e-11	9.25992240639451e-14	15.667081733827441
-10.463017511755128	1.716381991434849e-11	9.84893084792236e-14	15.664737075162181
-10.44592195878342	1.8180954038859068e-11	1.0475308142705957e-13	15.66237673184317
-10.428826405811712	1.9258164520035255e-11	1.1141418234212307e-13	15.660000606649154
-10.411730852840003	2.039898647260715e-11	1.1849774122466486e-13	15.657608601821805
-10.394635299868295	2.160716215170994e-11	1.2603047228436783e-13	15.655200619066086
-10.377539746896586	2.28866530322123e-11	1.3404077344324676e-13	15.652776559546128
-10.360444193924877	2.4241652588623048e-11	1.4255883206246462e-13	15.650336323884195
-10.34334864095317	2.5676599815954153e-11	1.5161673728060332e-13	15.647879812156326
-10.326253087981462	2.7196193534229752e-11	1.6124859937480978e-13	15.645406923892498
-10.309157535009753	2.8805407521782202e-11	1.714906765819303e-13	15.642917558071025
-10.292061982038044	3.050950652504511e-11	1.823815098435198e-13	15.640411613118646
-10.274966429066337	3.231406319528325e-11	1.939620659675257e-13	15.6378889869077
-10.257870876094628	3.422497600559317e-11	2.0627588972989834e-13	15.635349576752505
-10.24077532312292	3.6248488204530394e-11	2.1936926547156835e-13	15.63279327940779
-10.223679770151211	3.839120786596367e-11	2.3329138878080406e-13	15.630219991065912
-10.206584217179504	4.066012909812962e-11	2.4809454888718384e-13	15.62762960735469
-10.189488664207795	4.3062654478480394e-11	2.638343224323117e-13	15.625022023334305
-10.172393111236087	4.5606618784684594e-11	2.805697793232275e-13	15.62239713349607
-10.155297558264378	4.830031409616889e-11	2.9836370141826863e-13	15.619754831758282
-10.13820200529267	5.11525163448248e-11	3.1728281484121865e-13	15.617095011464988
-10.121106452320962	5.417251339796146e-11	3.3739803676873804e-13	15.614417565382258
-10.104010899349253	5.737013476134922e-11	3.5878473758820053e-13	15.61172238569687
-10.086915346377545	6.075578299513752e-11	3.8152301937814876e-13	15.609009364013867
-10.069819793405836	6.434046694075942e-11	4.0569801172254306e-13	15.60627839135239
-10.052724240434127	6.813583686248308e-11	4.314001859319118e-13	15.603529358145499
-10.03562868746242	7.215422161315951e-11	4.587256888109368e-13	15.60076215423524
-10.018533134490712	7.64086679399257e-11	4.877766971816416e-13	15.597976668871635
-10.001437581519003	8.091298205220331e-11	5.186617944461892e-13	15.59517279070917
-9.984342028547294	8.568177358127722e-11	5.514963705519449e-13	15.592350407806801
-9.967246475575587	9.073050206800444e-11	5.864030468053679e-13	15.58950940762024
-9.950150922603878	9.60755261230511e-11	6.235121270698911e-13	15.586649677004615
-9.93305536963217	1.0173415541210492e-10	6.629620769776867e-13	15.58377110220861
-9.915959816660461	1.07724705627224e-10	7.049000328846149e-13	15.580873568875187
-9.898864263688754	1.1406655661454544e-10	7.494823424046279e-13	15.57795696203316
-9.881768710717045	1.2078021383827123e-10	7.968751384713375e-13	15.575021166102388
-9.864673157745337	1.2788737337086197e-10	8.472549489952467e-13	15.572066064882844
-9.847577604773628	1.3541099061032518e-10	9.008093443104924e-13	15.569091541559958
-9.83048205180192	1.433753529365647e-10	9.577376247407352e-13	15.566097478696065
-9.813386498830212	1.5180615653090718e-10	1.0182515507550391e-12	15.563083758230409
-9.796290945858503	1.6073058759548567e-10	1.0825761183371478e-12	15.5600502614762
-9.779195392886795	1.7017740822245312e-10	1.1509503823509924e-12	15.556996869117665
-9.762099839915086	1.801770471771501e-10	1.2236283308560695e-12	15.553923461207647
-9.745004286943377	1.9076169587417137e-10	1.300879813506697e-12	15.550829917164316
-9.72790873397167	2.0196540984097238e-10	1.3829915273602862e-12	15.547716115770635
-9.710813180999962	2.1382421598022402e-10	1.4702680636238043e-12	15.544581935168807
-9.693717628028253	2.2637622595959195e-10	1.5630330190815207e-12	15.541427252858703
-9.676622075056544	2.3966175607611647e-10	1.6616301761769029e-12	15.538251945695917
-9.659526522084835	2.5372345396180666e-10	1.766424755963198e-12	15.535055889889342
-9.642430969113128	2.6860643251760007e-10	1.8778047483942504e-12	15.531838960995927
-9.62533541614142	2.8435841148466987e-10	1.9961823246991747e-12	15.528601033921568
-9.608239863169711	3.010298670847713e-10	2.1219953368743507e-12	15.525341982916144
-9.591144310198002	3.186741901856503e-10	2.2557089096317424e-12	15.522061681569374
-9.574048757226295	3.3734785347306335e-10	2.397817130467228e-12	15.518760002813291
-9.556953204254587	3.5711058813766645e-10	2.5488448438588595e-12	15.5154368189146
-9.539857651282878	3.7802557061368726e-10	2.7093495559676345e-12	15.512092001472034
-9.52276209831117	4.001596199362682e-10	2.879923456602289e-12	15.508725421418744
-9.505666545339462	4.235834063156328e-10	3.0611955656208286e-12	15.505336949012642
-9.488570992367753	4.483716715602935e-10	3.253834011374623e-12	15.50192645383939
-9.471475439396045	4.746034620159396e-10	3.458548449264669e-12	15.498493804806186
-9.454379886424336	5.023623747244607e-10	3.67609262896744e-12	15.495038870140089
-9.437284333452627	5.317368175464658e-10	3.9072671194074465e-12	15.491561517386263
-9.42018878048092	5.62820284031966e-10	4.152922201103204e-12	15.488061613403083
-9.403093227509212	5.957116438677799e-10	4.413960936095399e-12	15.484539024361974
-9.385997674537503	6.305154497758285e-10	4.691342426285301e-12	15.480993615741378
-9.368902121565794	6.673422617857237e-10	4.9860852716654895e-12	15.477425252327647
-9.351806568594085	7.063089898554283e-10	5.299271240619825e-12	15.473833798209755
-9.334711015622378	7.475392558684885e-10	5.632049165204791e-12	15.470219116776256
-9.31761546265067	7.91163776093044e-10	5.985639075103756e-12	15.46658107071524
-9.300519909678961	8.373207652477265e-10	6.361336584774572e-12	15.462919522008258
-9.283424356707252	8.861563633835159e-10	6.760517549183804e-12	15.459234331930126
-9.266328803735545	9.378250868566472e-10	7.184643004451051e-12	15.455525361044
-9.249233250763837	9.924903047391916e-10	7.63526441071094e-12	15.451792469200818
-9.232137697792128	1.050324742087056e-9	8.114029215541289e-12	15.448035515533663
-9.21504214482042	1.111511011564823e-9	8.62268675741138e-12	15.444254358457952
-9.197946591848712	1.1762421750083133e-9	9.163094529776253e-12	15.440448855665771
-9.180851038877003	1.2447223365940781e-9	9.73722482768099e-12	15.43661886412562
-9.163755485905295	1.317167269375586e-9	1.0347171800053467e-11	15.432764240077994
-9.146659932933586	1.3938050770442555e-9	1.0995158932259895e-11	15.42888483903298
-9.129564379961877	1.474876892874167e-9	1.168354698496581e-11	15.42498051576738
-9.11246882699017	1.5606376179182638e-9	1.2414842416916754e-11	15.42105112432185
-9.095373274018462	1.651356700636335e-9	1.319170632090061e-11	15.417096517998097
-9.078277721046753	1.7473189602552283e-9	1.4016963903911802e-11	15.413116549355982
-9.061182168075044	1.8488254562880373e-9	1.4893614544396627e-11	15.40911107021069
-9.044086615103335	1.9561944067714728e-9	1.5824842461423337e-11	15.405079931630219
-9.026991062131628	2.069762157920766e-9	1.6814028032708583e-11	15.401022983930453
-9.00989550915992	2.189884208050305e-9	1.786475980063742e-11	15.396940076676938
-8.992799956188211	2.316936288761246e-9	1.8980847207759403e-11	15.392831058676066
-8.975704403216502	2.451315506564657e-9	2.0166334105706325e-11	15.388695777977237
-8.958608850244794	2.5934415482789144e-9	2.1425513084122784e-11	15.384534081866903
-8.941513297273087	2.7437579537231513e-9	2.2762940668952673e-11	15.38034581686656
-8.924417744301378	2.902733459421572e-9	2.4183453442393017e-11	15.376130828731178
-8.90732219132967	3.070863417232524e-9	2.5692185139921144e-11	15.371888962443151
-8.890226638357962	3.2486712920338885e-9	2.7294584783113703e-11	15.36762006221345
-8.873131085386254	3.436710242815541e-9	2.899643591046785e-11	15.36332397147452
-8.856035532414545	3.6355647917709886e-9	3.0803876972124274e-11	15.359000532881328
-8.838939979442836	3.845852586225226e-9	3.2723422958327044e-11	15.354649588305206
-8.821844426471127	4.0682262585015636e-9	3.4761988335579816e-11	15.350270978833734
-8.80474887349942	4.303375389103325e-9	3.6926911368869345e-11	15.345864544764359
-8.787653320527712	4.5520285788817465e-9	3.9225979912958365e-11	15.341430125605592
-8.770557767556003	4.814955636161842e-9	4.166745876068009e-11	15.336967560070843
-8.753462214584294	5.0929698851271594e-9	4.426011864136979e-11	15.332476686076628
-8.736366661612585	5.386930602100583e-9	4.701326696808779e-11	15.327957340739761
-8.719271108640879	5.697745586718347e-9	4.993678043812278e-11	15.323409360375676
-8.70217555566917	6.0263738753666976e-9	5.304113959742449e-11	15.31883258049202
-8.685080002697461	6.373828604657931e-9	5.633746548618527e-11	15.314226835789599
-8.667984449725752	6.74118003312746e-9	5.983755848967788e-11	15.309591960156375
-8.650888896754044	7.1295587297858705e-9	6.355393952580494e-11	15.304927786665743
-8.633793343782337	7.540158938613202e-9	6.749989370852477e-11	15.30023414757471
-8.616697790810628	7.97424212857772e-9	7.168951663457846e-11	15.295510874320058
-8.59960223783892	8.433140739270411e-9	7.613776344956967e-11	15.290757797513722
-8.582506684867212	8.91826213279006e-9	8.086050085863581e-11	15.285974746942342
-8.565411131895504	9.431092763080013e-9	8.587456225670066e-11	15.281161551563171
-8.548315578923795	9.973202574517632e-9	9.119780616352508e-11	15.27631803950189
-8.531220025952086	1.0546249642187102e-8	9.684917815969559e-11	15.271444038047544
-8.514124472980377	1.1151985066931455e-8	1.0284877653114458e-10	15.266539373651879
-8.49702892000867	1.1792258138974974e-8	1.0921792184202324e-10	15.261603871926074
-8.479933367036962	1.2469021784639709e-8	1.1597923066856283e-10	15.256637357636466
-8.462837814065253	1.3184338311458592e-8	1.231566937402145e-10	15.251639654702569
-8.445742261093544	1.3940385467796959e-8	1.3077575874877584e-10	15.246610586193992
-8.428646708121835	1.4739462833944234e-8	1.3886341810137302e-10	15.241549974326738
-8.411551155150129	1.5583998562549542e-8	1.474483019093568e-10	15.23645764046322
-8.39445560217842	1.6476556487209265e-8	1.5656077652224954e-10	15.231333405103527
-8.377360049206711	1.7419843619015896e-8	1.6623304893365657e-10	15.22617708788813
-8.360264496235002	1.8416718051927965e-8	1.7649927740551485e-10	15.220988507591763
-8.343168943263294	1.9470197298911665e-8	1.873956886767834e-10	15.215767482122267
-8.326073390291587	2.05834670819743e-8	1.9896070214431193e-10	15.210513828516097
-8.308977837319878	2.1759890600420988e-8	2.1123506142595322e-10	15.20522736293509
-8.29188228434817	2.300301830295154e-8	2.2426197373985834e-10	15.199907900666561
-8.274786731376462	2.4316598190549713e-8	2.380872575591552e-10	15.194555256115438
-8.257691178404754	2.5704586678560163e-8	2.5275949902770085e-10	15.189169242805752
-8.240595625433045	2.717116004779573e-8	2.683302176507892e-10	15.183749673375429
-8.223500072461336	2.872072651612532e-8	2.8485404180450434e-10	15.178296359574063
-8.206404519489627	3.035793896360751e-8	3.0238889463876414e-10	15.172809112258406
-8.18930896651792	3.208770834598603e-8	3.2099619098233774e-10	15.167287741392407
-8.172213413546212	3.3915217833159047e-8	3.407410458933497e-10	15.161732056040993
-8.155117860574503	3.5845937711168815e-8	3.616924955356871e-10	15.156141864370303
-8.138022307602794	3.7885641088239976e-8	3.8392373110123183e-10	15.150516973640451
-8.120926754631085	4.004042044754157e-8	4.0751234653899877e-10	15.14485719020709
-8.103831201659379	4.231670509151844e-8	4.3254060089631474e-10	15.139162319515838
-8.08673564868767	4.472127952501024e-8	4.590956961232855e-10	15.133432166099857
-8.069640095715961	4.72613028267946e-8	4.872700712407009e-10	15.127666533577045
-8.052544542744252	4.994432906178432e-8	5.171617138233507e-10	15.121865224646339
-8.035448989772544	5.277832878879731e-8	5.48874489804986e-10	15.116028041087782
-8.018353436800837	5.577171172164107e-8	5.82518492669237e-10	15.110154783753645
-8.001257883829128	5.8933350604293754e-8	6.182104131511949e-10	15.104245252570774
-7.984162330857419	6.227260636400989e-8	6.560739306390456e-10	15.098299246536993
-7.967066777885711	6.579935460953193e-8	6.962401275330914e-10	15.092316563715931
-7.949971224914003	6.952401354501036e-8	7.388479278908879e-10	15.086297001233358
-7.932875671942295	7.345757337390795e-8	7.840445617633281e-10	15.080240355280148
-7.915780118970586	7.761162727084595e-8	8.319860567065056e-10	15.074146421100629
-7.898684565998877	8.199840400355451e-8	8.828377580383388e-10	15.068014992997687
-7.8815890130271695	8.663080229106367e-8	9.367748794986612e-10	15.06184586432645
-7.864493460055462	9.152242698880398e-8	9.939830860652528e-10	15.055638827486886
-7.847397907083753	9.66876271959784e-8	1.0546591107777623e-9	15.049393673932018
-7.830302354112044	1.0214153638512817e-7	1.119011407526816e-9	15.043110194153472
-7.813206801140336	1.079001146593235e-7	1.1872608418759938e-9	15.03678817768467
-7.796111248168628	1.1398019324739779e-7	1.259641422101499e-9	15.030427413097218
-7.77901569519692	1.2039952135342723e-7	1.336401072757903e-9	15.024027687995726
-7.761920142225211	1.2717681548254765e-7	1.417802453208396e-9	15.017588789018292
-7.744824589253502	1.343318113712793e-7	1.5041238236959437e-9	15.011110501831322
-7.7277290362817945	1.4188531865709152e-7	1.5956599616762766e-9	15.004592611126602
-7.710633483310087	1.4985927842873342e-7	1.6927231312872837e-9	14.998034900620906
-7.693537930338378	1.5827682380588546e-7	1.7956441089909953e-9	14.991437153048533
-7.676442377366669	1.6716234370433354e-7	1.9047732685939986e-9	14.984799150163218
-7.6593468243949605	1.7654154995052814e-7	2.0204817290333936e-9	14.97812067273362
-7.642251271423253	1.8644154791768134e-7	2.1431625685039814e-9	14.971401500536567
-7.625155718451545	1.9689091086433934e-7	2.273232108702806e-9	14.96464141236173
-7.608060165479836	2.0791975816499688e-7	2.411131273178925e-9	14.957840186002363
-7.590964612508127	2.1955983763230796e-7	2.5573270239983784e-9	14.950997598255306
-7.5738690595364195	2.31844612139949e-7	2.712313881169025e-9	14.944113424917793
-7.556773506564712	2.448093507658786e-7	2.8766155295186844e-9	14.93718744078443
-7.539677953593003	2.5849122468646454e-7	3.050786517979516e-9	14.930219419644281
-7.522582400621294	2.7292940806358673e-7	3.235414056509268e-9	14.923209134278496
-7.5054868476495855	2.8816518417858077e-7	3.4311199161681368e-9	14.916156356456977
-7.488391294677878	3.0424205707961324e-7	3.63856243817749e-9	14.909060856935993
-7.47129574170617	3.2120586902223403e-7	3.858438658109956e-9	14.901922405455963
-7.454200188734461	3.391049239963466e-7	4.091486551698256e-9	14.89474077073509
-7.437104635762752	3.5799011764803494e-7	4.338487409112758e-9	14.887515720474212
-7.4200090827910445	3.7791507391853127e-7	4.600268344931783e-9	14.88024702134499
-7.402913529819337	3.9893628873997225e-7	4.8777049514294675e-9	14.872934438993875
-7.385817976847628	4.2111328114288046e-7	5.171724103225773e-9	14.865577738036453
-7.368722423875919	4.445087521484485e-7	5.483306921784553e-9	14.85817668205524
-7.3516268709042105	4.691887518365529e-7	5.813491908712343e-9	14.85073103359715
-7.334531317932503	4.952228549997272e-7	6.1633782573040744e-9	14.843240554170544
-7.317435764960795	5.226843458128311e-7	6.534129352293388e-9	14.83570500424368
-7.300340211989086	5.516504119694769e-7	6.926976468319731e-9	14.828124143237877
-7.283244659017377	5.822023487580001e-7	7.343222678187165e-9	14.82049772953238
-7.2661491060456695	6.144257735720701e-7	7.784246982606787e-9	14.812825520454707
-7.249053553073962	6.484108513760153e-7	8.251508673742418e-9	14.805107272282005
-7.231958000102253	6.842525316687117e-7	8.746551945554555e-9	14.797342740234697
-7.214862447130544	7.220507975174342e-7	9.271010764643696e-9	14.789531678479882
-7.1977668941588355	7.619109272587246e-7	9.8266140160377e-9	14.781673840122286
-7.180671341187128	8.039437694938919e-7	1.0415190939149465e-8	14.773768977206965
-7.16357578821542	8.48266032035079e-7	1.103867686996167e-8	14.765816840712617
-7.146480235243711	8.950005854902373e-7	1.1699119306354745e-8	14.757817180551422
-7.129384682272002	9.442767822073354e-7	1.2398684314413726e-8	14.74976974556654
-7.1122891293002946	9.962307913330323e-7	1.3139663294515894e-8	14.741674283526608
-7.095193576328586	1.051005950776438e-6	1.3924480126996247e-8	14.73353054112987
-7.078098023356878	1.1087531369055844e-6	1.4755698718280968e-8	14.725338263991718
-7.061002470385169	1.169631152845111e-6	1.563603096946523e-8	14.717097196655606
-7.043906917413461	1.2338071362809017e-6	1.6568345190526867e-8	14.708807082576115
-7.026811364441753	1.3014569877254794e-6	1.755567498458191e-8	14.700467664126142
-7.009715811470044	1.372765820236824e-6	1.8601228627899762e-8	14.692078682593673
-6.992620258498336	1.4479284316337647e-6	1.9708398972784664e-8	14.683639878173983
-6.975524705526627	1.5271498002988527e-6	2.08807739018457e-8	14.675150989973192
-6.95842915255492	1.610645605709426e-6	2.2122147363726577e-8	14.666611756003094
-6.941333599583211	1.6986427748915188e-6	2.3436531021937157e-8	14.6580219131794
-6.924238046611503	1.791380056047209e-6	2.4828166550136245e-8	14.649381197318458
-6.907142493639794	1.8891086206623537e-6	2.6301538608944196e-8	14.640689343138826
-6.890046940668086	1.992092695463298e-6	2.786138854127167e-8	14.631946084253267
-6.872951387696378	2.100610225653984e-6	2.9512728825044948e-8	14.623151153170438
-6.855855834724669	2.2149535709301543e-6	3.126085832430753e-8	14.614304281291759
-6.838760281752961	2.3354302358361166e-6	3.3111378381805136e-8	14.605405198908535
-6.821664728781252	2.4623636361028236e-6	3.507020979845139e-8	14.596453635202275
-6.804569175809545	2.5960939026764123e-6	3.7143610747417776e-8	14.587449318239626
-6.787473622837836	2.7369787252303138e-6	3.933819567314533e-8	14.578391974969668
-6.770378069866128	2.885394237030112e-6	4.166095522813215e-8	14.569281331227671
-6.753282516894419	3.041735943107663e-6	4.411927730321793e-8	14.560117111725006
-6.736186963922711	3.206419693788954e-6	4.6720969209855085e-8	14.55089904005288
-6.719091410951003	3.3798827057124228e-6	4.947428107602958e-8	14.541626838680095
-6.701995857979294	3.5625846325686307e-6	5.238793052061584e-8	14.532300228946982
-6.684900305007586	3.755008687896156e-6	5.547112867433052e-8	14.522918931067117
-6.667804752035877	3.957662822369405e-6	5.873360761899797e-8	14.51348266412651
-6.65070919906417	4.171080958121372e-6	6.218564932051779e-8	14.503991146075546
-6.633613646092461	4.395824282766238e-6	6.583811613483186e-8	14.494444093735998
-6.616518093120753	4.632482605889481e-6	6.970248297026503e-8	14.4848412227906
-6.599422540149044	4.8816757809134674e-6	7.37908711939005e-8	14.47518224778694
-6.582326987177336	5.1440551953589e-6	7.811608437413056e-8	14.465466882135216
-6.565231434205628	5.4203053326657635e-6	8.269164595629552e-8	14.455694838104924
-6.548135881233919	5.711145408870097e-6	8.75318389732046e-8	14.44586582682078
-6.531040328262211	6.017331087582738e-6	9.265174789755822e-8	14.435979558266775
-6.513944775290502	6.3396562768580374e-6	9.806730274875738e-8	14.426035741282623
-6.496849222318795	6.678955011704156e-6	1.0379532557230167e-7	14.416034083559007
-6.479753669347086	7.03610342614678e-6	1.0985357941590147e-7	14.405974291640959
-6.462658116375378	7.412021818922152e-6	1.1626081993282205e-7	14.395856070922179
-6.445562563403669	7.807676817061253e-6	1.2303684974950332e-7	14.385679125646597
-6.4284670104319614	8.224083641793938e-6	1.3020257574137804e-7	14.375443158903387
-6.411371457460253	8.662308481413568e-6	1.3778006936815852e-7	14.365147872632464
-6.394275904488544	9.123470975910873e-6	1.4579263022736931e-7	14.354792967613726
-6.377180351516836	9.608746818424185e-6	1.542648529928464e-7	14.344378143474746
-6.360084798545127	1.0119370478735486e-5	1.6322269791335914e-7	14.333903098686548
-6.34298924557342	1.065663805427713e-5	1.7269356505514802e-7	14.323367530555737
-6.325893692601711	1.1221910254359297e-5	1.8270637248137406e-7	14.31277113523458
-6.308798139630003	1.1816615523525754e-5	1.932916385710503e-7	14.302113607713267
-6.291702586658294	1.244225331023464e-5	2.0448156869006568e-7	14.291394641820041
-6.274607033686586	1.3100397487297303e-5	2.163101464374622e-7	14.28061393022057
-6.257511480714878	1.3792699930776416e-5	2.2881322970106856e-7	14.269771164417092
-6.240415927743169	1.4520894264325302e-5	2.4202865176819375e-7	14.25886603474721
-6.223320374771461	1.5286799776237613e-5	2.559963277491371e-7	14.2478982303835
-6.206224821799752	1.6092325516768987e-5	2.7075836658386005e-7	14.236867439332407
-6.189129268828045	1.6939474583607478e-5	2.863591889154572e-7	14.22577334843333
-6.172033715856336	1.7830348603689413e-5	3.0284565112786835e-7	14.214615643359995
-6.154938162884628	1.8767152419878112e-5	3.2026717585977557e-7	14.203394008615831
-6.137842609912919	1.9752198991386215e-5	3.3867588932162283e-7	14.192108127538985
-6.120747056941211	2.078791451716153e-5	3.581267657590311e-7	14.180757682295134
-6.103651503969503	2.1876843791827817e-5	3.7867777942150407e-7	14.169342353882373
-6.086555950997794	2.3021655804175398e-5	4.0039006441390516e-7	14.157861822131274
-6.069460398026086	2.4225149588544933e-5	4.233280828252459e-7	14.146315765697961
-6.052364845054377	2.5490260339920894e-5	4.475598015486245e-7	14.134703862072998
-6.03526929208267	2.6820065803911542e-5	4.731568782263644e-7	14.123025787574248
-6.018173739110961	2.8217792953280346e-5	5.001948567743872e-7	14.111281217349239
-6.001078186139253	2.9686824963123608e-5	5.287533729620046e-7	14.099469825377467
-5.983982633167544	3.123070849724154e-5	5.589163705456959e-7	14.087591284464773
-5.966887080195836	3.285316131879368e-5	5.907723284791053e-7	14.075645266248602
-5.949791527224128	3.45580802387601e-5	6.244144997461004e-7	14.063631441198414
-5.932695974252419	3.63495494162845e-5	6.599411623897577e-7	14.051549478609678
-5.915600421280711	3.82318490255255e-5	6.974558833362153e-7	14.039399046612804
-5.8985048683090024	4.020946430414698e-5	7.370677956417946e-7	14.027179812167093
-5.881409315337295	4.228709499920098e-5	7.788918898196435e-7	14.014891441064567
-5.864313762365586	4.446966522670677e-5	8.230493199338723e-7	14.002533597928064
-5.847218209393878	4.6762333761851744e-5	8.696677251800662e-7	13.99010594621423
-5.830122656422169	4.917050477738255e-5	9.188815677056134e-7	13.977608148213738
-5.813027103450461	5.1699839048353685e-5	9.708324874566641e-7	13.965039865050784
-5.795931550478753	5.435626564214012e-5	1.0256696748758904e-6	13.952400756686902
-5.778835997507044	5.714599411322137e-5	1.0835502623124644e-6	13.939690481918264
-5.761740444535336	6.007552722303118e-5	1.1446397350449506e-6	13.926908698379766
-5.7446448915636275	6.315167420582582e-5	1.2091123628594296e-6	13.914055062542653
-5.72754933859192	6.638156460237794e-5	1.2771516531677414e-6	13.901129229721825
-5.710453785620211	6.977266268388767e-5	1.3489508266947727e-6	13.888130854071933
-5.693358232648502	7.333278248952575e-5	1.4247133168116637e-6	13.875059588587781
-5.676262679676794	7.707010350170865e-5	1.5046532936382462e-6	13.861915085114468
-5.659167126705086	8.09931869839905e-5	1.5889962140909446e-6	13.848696994338786
-5.642071573733378	8.511099300749175e-5	1.6779793991019724e-6	13.835404965796801
-5.624976020761669	8.943289819254387e-5	1.7718526392936178e-6	13.822038647874328
-5.607880467789961	9.396871419314749e-5	1.8708788304453454e-6	13.808597687809007
-5.5907849148182525	9.872870695283882e-5	1.9753346401529697e-6	13.795081731692374
-5.573689361846545	0.00010372361676147313	2.0855112071397425e-6	13.781490424472091
-5.556593808874836	0.0001089646791434084	2.2017148747431685e-6	13.767823409954719
-5.539498255903127	0.00011446364660862735	2.32426796016944e-6	13.75408033080647
-5.522402702931419	0.00012023281129935011	2.4535095611752246e-6	13.740260828557455
-5.505307149959711	0.00012628502856573353	2.589796401909601e-6	13.726364543606204
-5.488211596988003	0.00013263374150528906	2.7335037197243337e-6	13.712391115215558
-5.471116044016294	0.0001392930065020008	2.8850261948373084e-6	13.69834018152468
-5.454020491044586	0.0001462775198018471	3.0447789248169335e-6	13.684211379545085
-5.4369249380728775	0.00015360264516299957	3.213198445937335e-6	13.670004345166264
-5.41982938510117	0.00016128444261997486	3.39074380354404e-6	13.655718713161665
-5.402733832129461	0.0001693396984020951	3.577897673658842e-6	13.641354117185644
-5.385638279157752	0.00017778595604818874	3.7751675381463013e-6	13.62691018978329
-5.368542726186044	0.00018664154876043234	3.983086915866121e-6	13.612386562392262
-5.351447173214336	0.00019592563304156113	4.202216652332059e-6	13.597782865343044
-5.334351620242628	0.0002056582236612396	4.433146270506068e-6	13.583098727870102
-5.317256067270919	0.00021586022999828134	4.676495385467182e-6	13.5683337781101
-5.300160514299211	0.00022655349380717687	4.932915185804868e-6	13.553487643105283
-5.2830649613275025	0.00023776082845868317	5.203089984704681e-6	13.538559948817273
-5.265969408355795	0.000249506059705181	5.48773884382041e-6	13.523550320118616
-5.248873855384086	0.0002618140680238335	5.787617273145061e-6	13.508458380807104
-5.231778302412377	0.00027471083259106305	6.103519010231309e-6	13.493283753607553
-5.214682749440669	0.00028822347694390255	6.436277882242833e-6	13.478026060174981
-5.197587196468961	0.0003023803163853939	6.786769754462445e-6	13.462684921105623
-5.180491643497253	0.0003172109071918042	7.155914569021883e-6	13.4472599559335
-5.163396090525544	0.0003327460976824552	7.544678477775667e-6	13.431750783145615
-5.146300537553836	0.0003490180812127461	7.954076073390689e-6	13.41615702018066
-5.1292049845821275	0.0003660604511540705	8.385172722888904e-6	13.400478283437973
-5.112109431610419	0.0003839082579248463	8.839087008043224e-6	13.384714188283274
-5.095013878638711	0.0004025980681389561	9.316993277201684e-6	13.368864349054698
-5.077918325667002	0.0004221680259391739	9.820124313287509e-6	13.352928379068864
-5.060822772695294	0.00044265791658519343	1.0349774122913784e-5	13.336905890630495
-5.043727219723586	0.00046410923236685616	1.0907300851737587e-5	13.320796495034633
-5.026631666751878	0.0004865652409152236	1.1494129831365355e-5	13.304599802576966
-5.009536113780169	0.0005100710559857617	1.2111756763343767e-5	13.288315422560224
-4.992440560808461	0.0005346737107890922	1.2761751045957002e-5	13.271942963301848
-4.9753450078367525	0.0005604222339467185	1.3445759249779434e-5	13.255482032141604
-4.958249454865044	0.0005873677281507003	1.4165508748153057e-5	13.238932235449552
-4.941153901893336	0.0006155634516075761	1.4922811508980706e-5	13.222293178635324
-4.924058348921627	0.0006450649023484932	1.5719568054473302e-5	13.205564466151722
-4.906962795949919	0.0006759299054895553	1.655777159571536e-5	13.188745701511325
-4.889867242978211	0.0007082187035267623	1.7439512349184952e-5	13.171836487290154
-4.872771690006503	0.0007419940497524284	1.8366982042596978e-5	13.154836425137029
-4.855676137034794	0.0007773213048811668	1.9342478617725502e-5	13.13774511578149
-4.838580584063086	0.0008142685369752011	2.036841113811638e-5	13.120562159050278
-4.8214850310913775	0.0008529066247585195	2.1447304909892392e-5	13.103287153866974
-4.804389478119669	0.0008933093644139555	2.2581806824128998e-5	13.085919698272182
-4.787293925147961	0.0009355535799547982	2.3774690929592246e-5	13.06845938942629
-4.770198372176252	0.0009797192372671727	2.50288642449149e-5	13.050905823624875
-4.753102819204544	0.001025889561917615	2.634737281960513e-5	13.03325859630527
-4.736007266232836	0.0010741511608244522	2.7733408053612977e-5	13.015517302061781
-4.718911713261128	0.0011245941478895268	2.9190313285480698e-5	12.997681534657477
-4.701816160289419	0.0011773122736896428	3.072159065947551e-5	12.979750887029258
-4.684720607317711	0.0012324030593288157	3.233090828240715e-5	12.96172495130959
-4.6676250543460025	0.0012899679345496921	3.402210768121909e-5	12.943603318831792
-4.650529501374294	0.0013501123802073744	3.5799211572786736e-5	12.925385580143145
-4.633433948402586	0.0014129460752071085	3.76664319577198e-5	12.907071325022347
-4.616338395430877	0.0014785830480068462	3.9628178550350483e-5	12.888660142488561
-4.599242842459169	0.0015471418327895135	4.168906755749227e-5	12.870151620817186
-4.582147289487461	0.0016187456304057296	4.385393081890864e-5	12.851545347550275
-4.565051736515753	0.0016935224741916261	4.61278253228527e-5	12.832840909517007
-4.547956183544044	0.0017716054007629904	4.851604311047235e-5	12.81403789284398
-4.530860630572336	0.001853132625889303	5.102412158325649e-5	12.795135882969568
-4.5137650776006275	0.0019382477255491825	5.365785422812245e-5	12.776134464661334
-4.496669524628919	0.0020270998222691352	5.6423301775227696e-5	12.757033222030707
-4.479573971657211	0.0021198437768456145	5.932680380396224e-5	12.737831738549614
-4.462478418685502	0.0022166403855503713	6.237499081308145e-5	12.718529597066192
-4.445382865713794	0.0023176565829170635	6.557479677135277e-5	12.69912637982195
-4.428287312742086	0.002423065650206805	6.893347216560102e-5	12.67962166846891
-4.411191759770378	0.0025330474296460944	7.245859756342809e-5	12.660015044086943
-4.394096206798669	0.0026477885445323566	7.615809770846061e-5	12.640306087202037
-4.37700065382696	0.0027674826252963134	8.00402561663634e-5	12.620494377804492
-4.3599051008552525	0.0028923305416097564	8.411373054038503e-5	12.600579495367953
-4.342809547883544	0.0030225406406252805	8.838756827573455e-5	12.580561018867414
-4.325713994911836	0.0031583289914292613	9.287122307247599e-5	12.560438526801466
-4.308618441940127	0.0032999196357878916	9.757457192726729e-5	12.540211597211558
-4.291522888968419	0.003447544845258692	0.00010250793282462425	12.519879807698958
-4.274427335996711	0.003601445384743463	0.00010768208309905096	12.49944273544875
-4.257331783025003	0.003761870782544757	0.00011310827848971992	12.478899957254677
-4.240236230053294	0.003929079606988096	0.00011879827291009766	12.458251049535358
-4.223140677081585	0.004103339749666684	0.00012476433895520375	12.43749558835732
-4.2060451241098775	0.004284928715361586	0.00013101928916988746	12.416633149463493
-4.188949571138169	0.0044741339186749034	0.0001375764981019019	12.395663308290962
-4.171854018166461	0.004671252987419734	0.000144449925164136	12.374585639995221
-4.154758465194752	0.004876594072796359	0.0001516541383308251	12.353399719478412
-4.137662912223044	0.0050904761663738834	0.0001592043386930977	12.332105121410777
-4.120567359251336	0.005313229423897149	0.00016711638589968547	12.310701420260505
-4.103471806279628	0.00554519549591756	0.00017540682450915658	12.289188190311783
-4.086376253307919	0.005786727865258317	0.0001840929112805155	12.267565005702494
-4.06928070033621	0.006038192191282831	0.00019319264342943507	12.245831440441389
-4.0521851473645025	0.006299966660960822	0.00020272478787792845	12.223987068443238
-4.035089594392794	0.006572442346685626	0.00021270891152571194	12.20203146355325
-4.017994041421086	0.006856023570803722	0.0002231654125719468	12.179964199575588
-4.000898488449377	0.007151128276797428	0.00023411555291641287	12.157784850306362
-3.9838029354776694	0.007458188407052004	0.00024558149166981194	12.135492989564904
-3.9667073825059607	0.007777650287113412	0.00025758631980298083	12.113088191216493
-3.949611829534253	0.008109975016359787	0.000270154095965484	12.090570029214158
-3.932516276562544	0.008455638864947589	0.0002833098835040871	12.0679380776253
-3.9154207235908354	0.008815133676926672	0.00029707978871244063	12.045191910666036
-3.8983251706191275	0.009188967279366097	0.00031149100034304103	12.02233110273492
-3.881229617647419	0.009577663897333482	0.00032657183041322923	11.999355228447182
-3.864134064675711	0.0099817645745491	0.00034235175633713183	11.97626386267016
-3.8470385117040022	0.010401827599516267	0.0003588614644156893	11.95305658055865
-3.8299429587322944	0.010838428936910439	0.0003761328947169778	11.929732957593831
-3.8128474057605857	0.011292162663984688	0.0003941992873794713	11.906292569614758
-3.795751852788877	0.011763641411749504	0.0004130952303706831	11.88273499286601
-3.778656299817169	0.012253496810621088	0.00043285670873406066	11.859059804027059
-3.7615607468454604	0.012762379940258127	0.00045352115535660364	11.835266580256228
-3.7444651938737525	0.013290961783253204	0.0004751275032900759	11.811354899234544
-3.727369640902044	0.013839933682321965	0.0004977162396585289	11.787324339202463
-3.710274087930336	0.014410007800621828	0.0005213294611843916	11.763174479003972
-3.6931785349586272	0.015001917584799063	0.0005460109313657324	11.738904898131349
-3.6760829819869194	0.015616418230323517	0.0005718061393367274	11.714515176763227
-3.6589874290152107	0.01625428714868013	0.0005987623604429931	11.690004895820023
-3.641891876043502	0.016916324435899084	0.0006269287185638014	11.665373636998758
-3.624796323071794	0.017603353341935437	0.0006563562502112359	11.64062098282768
-3.6077007701000854	0.018316220740351042	0.0006870979704380385	11.615746516713127
-3.5906052171283775	0.01905579759770027	0.0007192089405830148	11.590749822985083
-3.573509664156669	0.019822979442042418	0.0007527463378840121	11.565630486948855
-3.556414111184961	0.020618686829920154	0.000787769526986567	11.540388094937095
-3.5393185582132523	0.0214438658111324	0.0008243401333761803	11.515022234360444
-3.5222230052415444	0.0222994883906021	0.0008625221187610821	11.489532493761185
-3.5051274522698357	0.023186552986575994	0.0009023818584307377	11.463918462866884
-3.488031899298127	0.024106084884399102	0.0009439882206153938	11.43817973264682
-3.470936346326419	0.025059136685018142	0.000987412647869469	11.412315895364829
-3.4538407933547104	0.02604678874740115	0.0010327292405014064	11.386326544641797
-3.4367452403830026	0.02707014962392392	0.0010800148420696946	11.360211275511318
-3.419649687411294	0.028130356487849284	0.0011293491269654453	11.333969684479916
-3.402554134439586	0.029228575551882525	0.0011808146900972993	11.307601369588474
-3.3854585814678773	0.030366002476820468	0.0012344971386953388	11.281105930474503
-3.3683630284961694	0.03154386276922049	0.0012904851862466263	11.254482968435553
-3.3512674755244607	0.03276341216703429	0.001348870748575173	11.227732086495214
-3.334171922552752	0.03402593701199937	0.0014097490420733132	11.200852889465327
-3.317076369581044	0.035332754607723324	0.0014732186840937858	11.173844984021665
-3.2999808166093354	0.03668521356210502	0.0015393817955049057	11.146707978762091
-3.2828852636376276	0.03808469411298025	0.0016083441054115333	11.119441484287474
-3.265789710665919	0.03953260843555024	0.001680215058039875	11.092045113265703
-3.248694157694211	0.04103040093034515	0.001755107921782499	11.06451848050566
-3.2315986047225023	0.04257954849033211	0.001833139900395422	11.036861203042742
-3.2145030517507935	0.044181560745608806	0.0019144322463373832	11.009072900195841
-3.1974074987790857	0.04583798028441021	0.0019991103762356764	10.981153193658885
-3.180311945807377	0.04755038284878044	0.0020873039884618007	10.95310170758101
-3.163216392835669	0.04932037750334396	0.002179147182794895	10.924918068637016
-3.1461208398639604	0.051149606775657594	0.00227477858214518	10.896601906116592
-3.1290252868922526	0.05303974676649405	0.0023743414563102043	10.868152852011397
-3.111929733920544	0.05499250722827301	0.0024779838477255634	10.839570541096004
-3.094834180948835	0.057009631610058425	0.0025858586991747905	10.810854611012905
-3.077738627977128	0.059092897067293274	0.0026981239834096647	10.782004702366017
-3.0606430750054194	0.0612441144345488	0.0028149428346350195	10.753020458819602
-3.0435475220337107	0.06346512815927077	0.0029364836818023556	10.723901527173577
-3.026451969062002	0.06575781619494894	0.0030629203836519806	10.694647557469311
-3.0093564160902933	0.06812408985159384	0.003194432365436227	10.665258203089628
-2.9922608631185863	0.0705658936016259	0.0033312047572566466	10.635733120844552
-2.9751653101468776	0.07308520483937088	0.0034734285339320095	10.606071971085287
-2.958069757175169	0.07568403359194986	0.0036213006563157106	10.576274417799443
-2.94097420420346	0.07836442217974271	0.0037750242139720966	10.546340128717086
-2.9238786512317514	0.08112844482432284	0.003934808569113661	10.51626877541783
-2.9067830982600444	0.08397820720176065	0.0041008695016920334	10.486060033439287
-2.8896875452883357	0.08691584593935416	0.004273429355536782	10.455713582388194
-2.872591992316627	0.08994352805357399	0.004452717185418626	10.42522910604941
-2.8554964393449183	0.09306345032728715	0.004638968904907236	10.394606292518526
-2.8384008863732113	0.0962778386238391	0.0048324274349010035	10.363844834292577
-2.8213053334015026	0.09958894713632344	0.005033342852670782	10.33294442840735
-2.804209780429794	0.10299905756967964	0.005241972541278208	10.301904776562454
-2.787114227458085	0.10651047825335574	0.005458581339205762	10.270725585229446
-2.7700186744863764	0.11012554318290046	0.005683441690026333	10.239406565798694
-2.7529231215146694	0.113846610987939	0.005916833791945195	10.207947434698351
-2.7358275685429607	0.11767606382466947	0.006159045747019292	10.17634791352664
-2.718732015571252	0.12161630619087388	0.006410373709864561	10.144607729189687
-2.7016364625995433	0.12566976366129307	0.006671122035644531	10.112726614038179
-2.6845409096278363	0.12983888154148263	0.006941603427129885	10.080704306007592
-2.6674453566561276	0.13412612343808783	0.007222139080600483	10.048540548761473
-2.650349803684419	0.13853396974373816	0.007513058830362784	10.016235091838107
-2.63325425071271	0.14306491603454888	0.007814701291636602	9.9837876907948
-2.6161586977410014	0.14772147137865158	0.00812741400155798	9.951198107367317
-2.5990631447692945	0.1525061565537035	0.008451553558037207	9.9184661096203
-2.5819675917975857	0.15742150217186293	0.008787485756199618	9.885591472101673
-2.564872038825877	0.16247004671069284	0.009135585722123661	9.852573976008147
-2.5477764858541683	0.16765433444825137	0.009496238043584647	9.819413409346007
-2.5306809328824613	0.17297691330112405	0.009869836897499136	9.786109567101713
-2.5135853799107526	0.17844033256394623	0.010256786173757963	9.752662251413575
-2.496489826939044	0.18404714054895074	0.010657499595125885	9.719071271731679
-2.479394273967335	0.1897998821251769	0.011072400832864152	9.685336445017514
-2.4622987209956264	0.19570109615502712	0.011501923617743763	9.651457595900887
-2.4452031680239195	0.20175331282876696	0.011946511846088014	9.617434556881284
-2.4281076150522107	0.20795905089488764	0.012406619680477729	9.58326716850557
-2.411012062080502	0.2143208147867346	0.012882711644752508	9.548955279567874
-2.3939165091087933	0.2208410916439803	0.013375262712917842	9.514498747291167
-2.3768209561370863	0.22752234822967005	0.013884758391562776	9.479897437540131
-2.3597254031653776	0.23436702774171336	0.01441169479539695	9.44515122501202
-2.342629850193669	0.24137754651945492	0.014956578715477883	9.410259993446015
-2.32553429722196	0.24855629064568513	0.01551992767972022	9.375223635845911
-2.3084387442502514	0.25590561244330884	0.016102270005264246	9.340042054667197
-2.2913431912785445	0.2634278268692202	0.016704144842236136	9.30471516206322
-2.2742476383068357	0.2711252078043302	0.017326102208498766	9.269242880090873
-2.257152085335127	0.27899998424185696	0.017968703014899938	9.233625140942776
-2.2400565323634183	0.287054336374951	0.018632519080595242	9.197861887177137
-2.2229609793917113	0.29529039158477294	0.019318133137942707	9.161953071953404
-2.2058654264200026	0.30371022033126055	0.02002613882653446	9.125898659271593
-2.188769873448294	0.31231583194810536	0.0207571406758622	9.089698624214131
-2.171674320476585	0.3211091703450089	0.021511754076149657	9.053352953207897
-2.1545787675048764	0.33009210961778396	0.022290605236865903	9.016861644250707
-2.1374832145331695	0.3392664495722441	0.02309433113242344	8.980224707197468
-2.1203876615614607	0.3486339111617422	0.023923579434576157	8.943442164010364
-2.103292108589752	0.35819613184348625	0.024779008431026987	8.906514049024635
-2.0861965556180433	0.367954660857063	0.025661286929744655	8.869440409225463
-2.0691010026463363	0.37791095442897193	0.026571094148502908	8.832221304528911
-2.0520054496746276	0.3880663709069402	0.02750911958914097	8.79485680805909
-2.034909896702919	0.39842216582954226	0.02847606289606916	8.7573470064398
-2.01781434373121	0.4089794869351815	0.02947263369851202	8.719692000087374
-2.0007187907595014	0.41973936911605625	0.030499551436019543	8.681891903509847
-1.9836232377877945	0.43070272932240206	0.031557545166753735	8.643946845611326
-1.9665276848160858	0.4418703614232474	0.03264735335810093	8.605856970002948
-1.949432131844377	0.45324293102912117	0.03376972365911085	8.567622435314494
-1.9323365788726683	0.4648209702844376	0.03492541265432858	8.5292434155241
-1.9152410259009613	0.4766048726346378	0.03611518559856358	8.490720100273885
-1.8981454729292526	0.488594887577566	0.03733981613215705	8.45205269521558
-1.881049919957544	0.5007911154039609	0.03860008597632699	8.413241422336265
-1.8639543669858352	0.5131935019376127	0.0398967846081733	8.374286520314753
-1.8468588140141264	0.5258018332810254	0.04123070891495125	8.335188244865915
-1.8297632610424195	0.5386157305768567	0.042602662827229895	8.295946869104313
-1.8126677080707108	0.5516346447919088	0.044013456930583034	8.25656268389224
-1.795572155099002	0.564857851536494	0.045463908055456574	8.2170359982323
-1.7784766021272933	0.5782844459237598	0.04695483884490147	8.17736713962658
-1.7613810491555864	0.5919133374822995	0.048487077299869244	8.137556454459414
-1.7442854961838776	0.6057432451321868	0.05006145630177559	8.09760430840498
-1.727189943212169	0.6197726922310239	0.05167881311217214	8.05751108679304
-1.7100943902404602	0.6340000017062833	0.053339988849124755	8.017277195041075
-1.6929988372687514	0.6484232912799527	0.05504582794032379	7.976903059048946
-1.6759032842970445	0.6630404687987278	0.056797177552593565	7.936389125613898
-1.6588077313253358	0.6778492276817688	0.05859488699776534	7.895735862857324
-1.641712178353627	0.6928470424968415	0.060439807114779066	7.854943760658683
-1.6246166253819183	0.7080311646756735	0.06233278962794383	7.814013331086273
-1.6075210724102096	0.7233986183831355	0.06427468648141375	7.772945108844614
-1.5904255194385026	0.73894619654984	0.06626634914975797	7.7317396517256975
-1.573329966466794	0.7546704570823046	0.0683086279248089	7.690397541067751
-1.5562344134950852	0.7705677192627693	0.07040237117885105	7.648919382221548
-1.5391388605233765	0.7866340603502595	0.07254842460420496	7.607305805023404
-1.5220433075516695	0.802865312397665	0.07474763042956203	7.565557464276778
-1.5049477545799608	0.8192570592955459	0.07700082661315998	7.523675040237886
-1.487852201608252	0.8358046340572585	0.07930884601311557	7.481659239118031
-1.4707566486365433	0.8525031163561205	0.08167251553532014	7.439510793575798
-1.4536610956648346	0.8693473303310595	0.08409265525918347	7.3972304632417005
-1.4365655426931276	0.886331842668443	0.08657007754172011	7.354819035223497
-1.419469989721419	0.9034509609775256	0.08910558610045312	7.312277324636175
-1.4023744367497102	0.9206987324711233	0.09169997507566631	7.269606175146791
-1.3852788837780015	0.9380689429595852	0.09435402807263808	7.226806459496357
-1.3681833308062945	0.9555551161776983	0.097068517184481	7.1838790800613435
-1.3510877778345858	0.9731505134510059	0.09984420199632879	7.1408249694063475
-1.333992224862877	0.9908481337155333	0.102681828571609	7.097645090848223
-1.3168966718911683	1.0086407139025126	0.10558212842128371	7.054340439027647
-1.2998011189194596	1.02652072969911	0.10854581745691336	7.010912040488789
-1.2827055659477526	1.0444803966953506	0.11157359492850888	6.967360954261232
-1.265610012976044	1.062511671930755	0.11466614234822049	6.923688272462323
-1.2485144600043352	1.0806062558460823	0.11782412240084102	6.8798951208935755
-1.2314189070326265	1.0987555946536054	0.12104817784244346	6.835982659646119
-1.2143233540609195	1.1169508831337593	0.12433893038811855	6.7919520837200205
-1.1972278010892108	1.1351830678677965	0.12769697959028947	6.747804623650723
-1.180132248117502	1.1534428509119359	0.13112290170877947	6.70354154613536
-1.1630366951457933	1.1717206939226943	0.13461724857414237	6.659164154666618
-1.1459411421740846	1.190006822739884	0.13818054644548397	6.6146737901829376
-1.1288455892023777	1.2082912324330348	0.14181329486462146	6.570071831715491
-1.111750036230669	1.226563692815269	0.14551596550772475	6.525359697045895
-1.0946544832589602	1.244813754432027	0.14928900103647857	6.480538843369728
-1.0775589302872515	1.2630307550246098	0.1531328139500663	6.4356107679631345
-1.0604633773155445	1.281203826477037	0.1570477854399431	6.390577008870534
-1.0433678243438358	1.2993219022388385	0.1610342642491603	6.345439145566376
-1.026272271372127	1.3173737252356663	0.16509256553790133	6.3001987996537245
-1.0091767184004183	1.335347856261713	0.16922296975732723	6.2548576355581424
-0.9920811654287096	1.353232682852161	0.17342572153346258	6.209417361221077
-0.9749856124570027	1.3710164286362005	0.17770102856334102	6.163879728795588
-0.9578900594852939	1.3886871631697792	0.1820490605250594	6.118246535366261
-0.9407945065135852	1.406232812235362	0.18646994800418243	6.072519623639662
-0.9236989535418765	1.4236411686188337	0.19096378143832737	6.026700882682604
-0.9066034005701695	1.4408999033354946	0.1955306100820834	5.980792248610311
-0.8895078475984608	1.4579965773239503	0.200170440994502	5.9347957053351825
-0.8724122946267521	1.4749186535722656	0.20488323805125708	5.888713285262223
-0.8553167416550433	1.4916535096898251	0.20966892098371928	5.842547070027513
-0.8382211886833346	1.5081884508996084	0.21452736444699827	5.796299191223105
-0.8211256357116277	1.524510723443925	0.2194583971194582	5.7499718311216395
-0.8040300827399189	1.5406075283848275	0.22446180083567546	5.703567223387428
-0.7869345297682102	1.556466035801169	0.22953730975513748	5.657087653833502
-0.7698389767965015	1.5720733993383535	0.23468460956903905	5.610535461114869
-0.7527434238247945	1.5874167711219846	0.23990333674731698	5.563913037466301
-0.7356478708530858	1.602483317000702	0.24519307782797475	5.517222829425415
-0.7185523178813771	1.6172602321013465	0.25055336875125506	5.470467338542429
-0.7014567649096684	1.6317347566798994	0.2559836942405448	5.423649122097321
-0.6843612119379596	1.6458941922424253	0.2614834872322117	5.376770793808303
-0.6672656589662527	1.659725917915511	0.26705212835670716	5.329835024534619
-0.650170105994544	1.6732174070393513	0.27268894547262346	5.282844542972271
-0.6330745530228352	1.686356243962822	0.27839321325614796	5.235802136347803
-0.6159790000511265	1.6991301410061603	0.2841641528476794	5.188710651088256
-0.5988834470794195	1.7115269555766432	0.2900009315575137	5.141572993506557
-0.5817878941077108	1.723534707392386	0.2959026626326356	5.0943921304466615
-0.5646923411360021	1.7351415958033276	0.301868405086224	5.047171089947236
-0.5475967881642934	1.7463360171609907	0.30789716359180463	4.999912961863855
-0.5305012351925846	1.7571065822208252	0.3139878884435374	4.952620898496085
-0.5134056822208777	1.7674421335387547	0.3201394755842371	4.905298115197381
-0.49631012924916895	1.777331762826162	0.3263507667026457	4.857947890957185
-0.4792145762774602	1.7867648282373758	0.33262054940141217	4.81057356897354
-0.4621190233057515	1.79573097155069	0.3389475574367761	4.763178557204393
-0.44502347033404277	1.8042201352106422	0.34533047103147063	4.715766328896633
-0.4279279173623358	1.8122225791946946	0.3517679172616218	4.668340423090234
-0.4108323643906271	1.8197288976753954	0.3582584705187465	4.620904445109678
-0.39373681141891836	1.8267300354266145	0.36480065304754944	4.573462067001609
-0.37664125844720964	1.833217303963258	0.3713929355603552	4.526017027979727
-0.3595457054755027	1.8391823973539911	0.3780337379284333	4.478573134815514
-0.34245015250379396	1.8446174076832365	0.38472142995100334	4.431134262199833
-0.32535459953208523	1.8495148401271568	0.3914543322018252	4.383704353078973
-0.3082590465603765	1.8538676276071109	0.39823071695378504	4.336287418957158
-0.2911634935886678	1.8576691449739013	0.40504880918114744	4.288887540140809
-0.2740679406169608	1.8609132227100766	0.41190678763963245	4.241508865971555
-0.2569723876452521	1.8635941600915094	0.4188027860236506	4.194155614992645
-0.23987683467354337	1.865706737790966	0.4257348942003497	4.146832075084562
-0.22278128170183464	1.867246229882554	0.4327011595198178	4.099542603549554
-0.2056857287301277	1.8682084152147849	0.4396995882005395	4.052291627145151
-0.18859017575841897	1.8685895881254297	0.446728146789021	4.0050836420760305
-0.17149462278671024	1.8683865684566556	0.45378476369279414	3.9579232139154543
-0.1543990698150015	1.8675967108490767	0.46086733078483993	3.9108149774786054
-0.13730351684329278	1.8662179132860524	0.46797370507853214	3.8637636366396393
-0.12020796387158583	1.864248624856835	0.4751017104709836	3.8167739640855842
-0.1031124108998771	1.8616878527107183	0.4822491395532295	3.7698508009989746
-0.08601685792816838	1.8585351681824638	0.48941375548506905	3.7229990566785975
-0.06892130495645965	1.8547907120619578	0.49659329393242196	3.676223708087399
-0.0518257519847527	1.850455198991821	0.5037854650648014	3.6295297993359283
-0.03473019901304397	1.8455299209565017	0.5109879556107453	3.582922441063393
-0.017634646041335245	1.8400167498743554	0.5181984309677748	3.5364068097777115
-0.0005390930696265173	1.8339181392476793	0.5254145373648034	3.4899881470892202
0.01655645990208221	1.827237124864546	0.5326339040738544	3.4436717588533927
0.03365201287378916	1.8199773245519393	0.5398541456675627	3.3974630142449405
0.05074756584549789	1.8121429369569637	0.5470728643195564	3.351367344732612
0.06784311881720662	1.8037387393499604	0.5542876521443219	3.305390242955844
0.08493867178891534	1.7947700844472618	0.561496093572837	3.25953726150841
0.1020342247606223	1.7852428962472406	0.5686957677603921	3.213814011620552
0.11912977773233102	1.775163664879806	0.5758842510228389	3.168226161739291
0.13622533070403975	1.7645394404686106	0.5830591192973289	3.122779436001333
0.15332088367574848	1.7533778260099209	0.5902179506235871	3.0774796125965524
0.1704164366474572	1.741686969274984	0.5973583276415894	3.0323325220215827
0.18751198961916415	1.72947555374131	0.6044778401015216	2.9873440452155147
0.20460754259087288	1.7167527885666698	0.6115740873816959	2.942520111581317
0.2217030955625816	1.7035283976155964	0.6186446810101873	2.897866696884205
0.23879864853429034	1.6898126075558229	0.6256872471857149	2.8533898210286446
0.2558942015059973	1.675616135041818	0.6326994292934494	2.809095545709842
0.272989754477706	1.6609501730047644	0.6396788904111743	2.764989971936665
0.29008530744941474	1.6458263760729896	0.6466233158013969	2.7210792374257613
0.30718086042112347	1.6302568451461927	0.6535304153848448	2.6773695138627485
0.3242764133928322	1.6142541111509776	0.6603979261908646	2.633867004029014
0.34137196636453915	1.597831118008099	0.6672236147802034	2.590577938794312
0.3584675193362479	1.5810012048405402	0.6740052796357101	2.547508573969605
0.3755630723079566	1.5637780874588363	0.6807407535164403	2.5046651870236323
0.39265862527966533	1.5461758391566893	0.6874279057708341	2.4620540736576335
0.4097541782513723	1.5282088708558885	0.6940646446045062	2.4196815442401185
0.426849731223081	1.5098919106398196	0.7006489192984473	2.3775539201004383
0.44394528419478974	1.4912399827157865	0.7071787223733051	2.335677529679822
0.46104083716649846	1.4722683858502992	0.7136520916957163	2.2940587045415395
0.4781363901382072	1.4529926713203383	0.72006711252256	2.2527037752386736
0.49523194310991414	1.4334286204271083	0.7264219194792749	2.2116190670411067
0.5123274960816229	1.4135922216195456	0.7327146984683834	2.1708108955230467
0.5294230490533316	1.3934996472748618	0.7389436885045706	2.1302855620109282
0.5465186020250403	1.3731672301867486	0.7451071834727931	2.090049348895346
0.5636141549967473	1.3526114398101188	0.7512035338060259	2.050108514807259
0.580709707968456	1.3318488583142563	0.7572311480794178	2.010469289662287
0.5978052609401647	1.310896156495929	0.7631884945178542	1.971137869575989
0.6149008139118735	1.2897700696037584	0.7690741024140069	1.9321204116525346
0.6319963668835822	1.2684873731274708	0.7748865634542488	1.8934230286523455
0.6490919198552891	1.247064858603551	0.7806245329499111	1.8550517835417268
0.6661874728269979	1.22551930949021	0.7862867309716647	1.8170126839297576
0.6832830257987066	1.203867477164856	0.7918719433848946	1.7793116763990333
0.7003785787704153	1.1821260570948093	0.7973790227843162	1.7419546407339999
0.7174741317421223	1.1603116652346481	0.8028068893261218	1.7049473840560543
0.734569684713831	1.1384408146999514	0.8081545314563618	1.6682956348702487
0.7516652376855397	1.1165298927685081	0.8134210065343264	1.6320050370323462
0.7687607906572484	1.0945951382585906	0.8186054413500758	1.5960811436445714
0.7858563436289572	1.0726526193322885	0.8237070325353999	1.560529410888261
0.8029518966006641	1.050718211771262	0.8287250468678033	1.5253551918027677
0.8200474495723729	1.028807577771268	0.8336588214673089	1.4905637300213268
0.8371430025440816	1.0069361452990082	0.8385077638861531	1.456160153473038
0.8542385555157903	0.9851190880551004	0.8432713520916549	1.4221494680634226
0.871334108487499	0.9633713060833851	0.8479491343428371	1.3885365513438483
0.888429661459206	0.9417074070662859	0.8525407289615459	1.355326146182728
0.9055252144309147	0.9201416883432965	0.8570458239991561	1.3225228544508005
0.9226207674026234	0.8986881196877265	0.8614641768000654	1.290131130733634
0.9397163203743322	0.8773603268747048	0.8657956134635503	1.2581552760849906
0.9568118733460391	0.8561715760711055	0.8700400282056509	1.2265994318350113
0.9739074263177478	0.8351347590754872	0.8741973826230997	1.1954675734675193
0.9910029792894566	0.8142623794345101	0.8782677048614193	1.1647635045819922
1.0080985322611653	0.7935665394582474	0.8822510886896258	1.134490850954137
1.025194085232874	0.773058928156104	0.8861476924840848	1.1046530547119902
1.042289638204581	0.7527508101107652	0.889957738124348	1.0752533686422303
1.0593851911762897	0.7326530153058891	0.8936815098039234	1.0462948506430327
1.0764807441479984	0.7127759299205573	0.8973193527591484	1.0177803583401208
1.0935762971197072	0.6931294881000306	0.9008716719194872	0.989712543881475
1.1106718500914141	0.6737231647103387	0.9043389304827487	0.9620938489274348
1.1277674030631228	0.6545659690814959	0.907721648418843	0.9349264998529272
1.1448629560348316	0.6356664397405681	0.911020400905869	0.9082125031771471
1.1619585090065403	0.6170326401343617	0.9142358167024168	0.8819536412379974
1.179054061978249	0.5986721553375213	0.9173685764601115	0.8561514681262279
1.196149614949956	0.5805920897401863	0.9204194109804997	0.8308073058955764
1.2132451679216647	0.562799065706166	0.9233890994205047	0.8059222410641724
1.2303407208933734	0.5452992231901456	0.9262784674507089	0.7814971214219487
1.2474362738650822	0.5280982203001302	0.9290883853708333	0.7575325531588055
1.264531826836789	0.5112012347886009	0.9318197661868014	0.7340288983272344
1.2816273798084978	0.49461296645368347	0.934473563653826	0.7109862726526796
1.2987229327802066	0.4783376404295546	0.937050770289981	0.6884045437045472
1.3158184857519153	0.4623790113424918	0.939552415364742	0.6662833294389529
1.332914038723624	0.44674036830790353	0.9419795628669556	0.6446219971250398
1.350009591695331	0.43142454074063974	0.9443333094567135	0.6234196626640626
1.3671051446670397	0.41643390494981614	0.9466147824055545	0.6026751903106625
1.3842006976387484	0.4017703914874745	0.9488251375294007	0.5823871928043741
1.4012962506104572	0.38743549321839066	0.9509655571185649	0.5625540319177114
1.418391803582164	0.37343027407756685	0.9530372478691206	0.5431738194270429
1.4354873565538728	0.3597553784799317	0.9550414388198392	0.5242444185101951
1.4525829095255816	0.34641104134600914	0.956979379298815	0.5057634455741087
1.4696784624972903	0.33339709870612216	0.9588523368838149	0.4877282725142595
1.486774015468999	0.3207129988445772	0.9606615953802637	0.47013602940616883
1.503869568440706	0.3083578139449053	0.9624084528206752	0.4529836076281196
1.5209651214124147	0.2963302521961069	0.9640942194892089	0.4362676634123799
1.5380606743841234	0.28462867031971234	0.9657202159748921	0.4199846218211886
1.5551562273558321	0.2732510864769964	0.9672877712569177	0.40413068114209616
1.572251780327539	0.26219519351534976	0.9687982208252621	0.38870181769556444
1.5893473332992478	0.2514583725129747	0.9702529048397259	0.373693791046809
1.6064428862709565	0.24103770658086537	0.971653166330325	0.3591021496117872
1.6235384392426653	0.23092999488144633	0.9730003494417981	0.3449222366460587
1.640633992214374	0.22113176682346497	0.974295797724823	0.3311491966040871
1.657729545186081	0.2116392963932015	0.9755408524763477	0.31777798185462586
1.6748250981577897	0.20244861658263608	0.9767368511312753	0.30480335973683254
1.6919206511294984	0.19355553387599406	0.9778851257075417	0.2922199199405408
1.7090162041012071	0.18495564275672652	0.9789870013064516	0.28002208219248853
1.726111757072914	0.1766443401981377	0.9800437946699407	0.268204104229618
1.7432073100446228	0.1686168401016808	0.9810568127962519	0.25676009003901856
1.7603028630163315	0.16086818764822655	0.9820273516153131	0.2456839983434859
1.7773984159880403	0.15339327352877066	0.9829566947249292	0.23496965131037129
1.794493968959749	0.14618684802221085	0.9838461121887031	0.2246107434607061
1.811589521931456	0.13924353488954824	0.9846968593964185	0.21460085075505533
1.8286850749031647	0.13255784505485127	0.9855101759874371	0.20493343983146337
1.8457806278748734	0.12612419004519995	0.9862872848374782	0.19560187737077167
1.8628761808465821	0.11993689516325293	0.987029391108975	0.18659943956386404
1.879971733818289	0.11399021236760024	0.9877376813650295	0.17791932165532293
1.8970672867899978	0.10827833283789803	0.9884133227468193	0.16955464753743182
1.9141628397617065	0.10279539920329486	0.9890574622141464	0.16149847936892536
1.9312583927334153	0.09753551741448166	0.9896712258486648	0.15374382719232857
1.948353945705124	0.09249276824134613	0.9902557182191668	0.1462836585243473
1.965449498676831	0.08766121838000275	0.9908120218081675	0.13911090789376043
1.9825450516485397	0.08303493115463924	0.9913411964988896	0.1322184863018393
1.9996406046202484	0.07860797680145738	0.9918442791216135	0.12559929058067862
2.016736157591957	0.07437444232357039	0.9923222830582427	0.1192462126254044
2.033831710563664	0.07032844090752378	0.9927761979038107	0.11315214847706175
2.050927263535373	0.06646412089382993	0.9932069891835518	0.10731000723384587
2.0680228165070815	0.06277567429535226	0.9936155981240545	0.1017127197687604
2.0851183694787903	0.05925734485928659	0.9940029414769265	0.09635324723359023
2.102213922450499	0.05590343566975166	0.9943699113933128	0.09122458932917862
2.119309475422206	0.05270831628983787	0.9947173753475352	0.08631979232403528
2.1364050283939147	0.04966642944314971	0.9950461761080498	0.08163195680390033
2.1535005813656234	0.04677229723656141	0.9953571317538616	0.07715424513634331
2.170596134337332	0.04402052692708481	0.9956510357344831	0.0728798886359116
2.187691687309041	0.04140581623712692	0.9959286569714784	0.068802194416503
2.204787240280748	0.03892295822371495	0.9961907399995995	0.06491455191919071
2.2218827932524565	0.036566845708261304	0.9964380051454941	0.061210439104962724
2.2389783462241653	0.03433247527480177	0.9966711487419392	0.05768342830355959
2.256073899195874	0.03221495084536841	0.9968908433755493	0.05432719171073844
2.273169452167581	0.03020948684239145	0.9970977381658931	0.05113550652795625
2.2902650051392897	0.028311410948727918	0.9972924590739604	0.0481022597397602
2.3073605581109984	0.026516166476771026	0.9974756092379241	0.04522145252576764
2.324456111082707	0.024819314358865092	0.9976477693341591	0.04248720430531051
2.341551664054416	0.02321653477183361	0.997809497961497	0.03989375641445368
2.358647217026123	0.02170362840904261	0.9979613320467243	0.037435475416178476
2.3757427699978315	0.02027651741397563	0.99810378726936	0.03510685604600818
2.3928383229695402	0.018931245989570303	0.9982373585037874	0.0329025237965191
2.409933875941249	0.017663980698142016	0.9983625202768546	0.030817237145422414
2.427029428912956	0.016471010466840855	0.9984797272391029	0.028845889433072237
2.4441249818846646	0.01534874631379424	0.9985894146478355	0.02698351039607554
2.4612205348563734	0.01429372081042857	0.9986919988602857	0.02522526736520034
2.478316087828082	0.01330258729533185	0.9987878778352072	0.023566466136228675
2.495411640799791	0.012372118855125794	0.9988774316412642	0.022002551523402962
2.512507193771498	0.011499207087851461	0.9989610229706622	0.020529107606183972
2.5296027467432065	0.010680860664155746	0.9990389976565247	0.01914185768033723
2.5466982997149152	0.009914203701505643	0.9991116851925879	0.017836663925279276
2.563793852686624	0.009196473966465392	0.9991793992538516	0.016609526800208874
2.580889405658331	0.008525020919719852	0.9992424382168957	0.015456584181600314
2.5979849586300396	0.007897303618438658	0.9993010856786391	0.01437411025584554
2.6150805116017484	0.007310888490057012	0.9993556109723887	0.013358514180349484
2.632176064573457	0.006763446991254087	0.9994062696801003	0.012406338526930235
2.649271617545166	0.006252753165632898	0.9994533041398371	0.011514257521998562
2.6663671705168728	0.005776681112926952	0.9994969439474887	0.010679075097314868
2.6834627234885815	0.005333202382402647	0.999537406451878	0.0098977227657431
2.7005582764602902	0.004920383302362553	0.9995748972424567	0.009167257336222326
2.717653829431999	0.004536382257441574	0.9996096106288533	0.008484858482081446
2.734749382403706	0.00417944692459571	0.9996417301116093	0.007847826176661644
2.7518449353754146	0.0038479114784450994	0.9996714288434992	0.007253578010143207
2.7689404883471234	0.0035401937757981736	0.9996988700808994	0.006699646400950644
2.786036041318832	0.0032547925289456723	0.9997242076247257	0.006183675715208537
2.803131594290541	0.0029902844764926337	0.999747586250527	0.005703419306960544
2.8202271472622478	0.0027453215601589425	0.9997691421273729	0.005256736491899118
2.8373227002339565	0.002518628115289801	0.9997890032252347	0.004841589466494512
2.8544182532056652	0.0023089980823272076	0.9998072897106084	0.004456040184323684
2.871513806177374	0.0021152922460032646	0.9998241143301817	0.004098247200861359
2.888609359149081	0.001936435508365975	0.9998395827823937	0.0037664624971961735
2.9057049121207896	0.0017714142013076643	0.999853794076784	0.003459028293160994
2.9228004650924984	0.0016192734437865401	0.9998668408810695	0.0031743738592454984
2.939896018064207	0.00147911454828531	0.99987880985593	0.002911012336527232
2.956991571035916	0.0013500924807594574	0.9998897819775197	0.002667537573154009
2.9740871240076228	0.0012314133776847316	0.9998998328477603	0.0024426209853322545
2.9911826769793315	0.0011223321234936636	0.999909032992503	0.0022350084502431393
3.00827822995104	0.0010221499911189371	0.9999174481476778	0.002043517237780875
3.025373782922749	0.0009302123481269577	0.9999251395335765	0.0018670329873005456
3.042469335894456	0.0008459064302961397	0.9999321641174436	0.0017045067353139128
3.0595648888661646	0.0007686591843487636	0.9999385748645692	0.0015549519991064568
3.0766604418378733	0.0006979351810159075	0.9999444209781029	0.00141744192125651
3.093755994809582	0.0006332345993271816	0.9999497481278253	0.0012911064787390588
3.110851547781291	0.0005740912827576495	0.999954598668128	0.001175129760884274
3.1279471007529978	0.0005200708674806266	0.9999590118454718	0.001068747318760584
3.1450426537247065	0.0004707689827441187	0.9999630239956032	0.0009712435891202556
3.162138206696415	0.0004258095231151061	0.9999666687308196	0.000881949394881509
3.179233759668124	0.0003848429921333719	0.9999699771175825	0.0008002395241261679
3.196329312639831	0.00034754491662170045	0.9999729778447873	0.000725530388988197
3.2134248656115396	0.00031361433083887397	0.9999756973830007	0.0006572777653614797
3.2305204185832483	0.0002827723292675444	0.9999781601349824	0.0005949746142956934
3.247615971554957	0.0002547606869391928	0.9999803885778101	0.0005381489851670639
3.264711524526666	0.00022934054579693003	0.999982403396927	0.00048636200075984255
3.2818070774983727	0.00020629116568571254	0.9999842236124314	0.0004392059240976608
3.2989026304700815	0.0001854087382398007	0.9999858666979282	0.0003963023061014977
3.31599818344179	0.00016650526206518637	0.9999873486922549	0.00035730021361235855
3.333093736413499	0.00014940747736957863	0.9999886843043978	0.0003218745365709304
3.3501892893852077	0.00013395585814990343	0.9999898870119047	0.00028972437314328064
3.3672848423569146	0.00012000366010056498	0.9999909691530973	0.0002605714912709529
3.3843803953286233	0.00010741602224939586	0.9999919420133804	0.00023415886532983626
3.401475948300332	9.606912031046025e-5	0.9999928159059395	0.00021024928559946408
3.418571501272041	8.58493698530083e-5	0.9999936002471088	0.0001886240394760463
3.4356670542437477	7.66526771478482e-5	0.999994303626688	0.00016908166150499611
3.4527626072154565	6.83837358188555e-5	0.9999949338734735	0.00015143675105250422
3.469858160187165	6.0955367207071745e-5	0.9999954981162672	0.00013551885481549844
3.486953713158874	5.4287902532479406e-5	0.9999960028406115	0.00012117141230945159
3.5040492661305827	4.8308604860380924e-5	0.9999964539414951	0.00010825076196821429
3.5211448191022896	4.2951128975232684e-5	0.9999968567722631	9.662520554369334e-5
3.5382403720739983	3.815501726123217e-5	0.9999972161899566	8.617412861462105e-5
3.555335925045707	3.386522976711604e-5	0.9999975365972968	7.678717477048021e-5
3.572431478017416	3.0031706611310944e-5	0.9999978219815212	6.836347120694008e-5
3.5895270309891227	2.660896104345057e-5	0.9999980759502695	6.08109035497407e-5
3.6066225839608315	2.355570137879682e-5	0.9999983017647082	5.404543738511996e-5
3.62371813693254	2.0834480231712863e-5	0.9999985023700735	4.7990484492953385e-5
3.640813689904249	1.841136943170341e-5	0.9999986804238037	4.257631147894178e-5
3.6579092428759576	1.625565907659166e-5	0.9999988383214241	3.7739488638480826e-5
3.6750047958476646	1.4339579287536711e-5	0.9999989782203378	3.342237694472332e-5
3.6921003488193733	1.2638043205726038e-5	0.9999991020616699	2.9572651183303552e-5
3.709195901791082	1.1128409937555263e-5	0.9999992115903011	2.6142857041639468e-5
3.726291454762791	9.790266084053202e-6	0.9999993083732236	2.3090000443711566e-5
3.7433870077344977	8.605224714131056e-6	0.9999993938163383	2.0375167132047467e-5
3.7604825607062065	7.556740502678851e-6	0.9999994691798134	1.7963170639503816e-5
3.777578113677915	6.629940013880288e-6	0.9999995355921096	1.5822227042340344e-5
3.794673666649624	5.811466035510195e-6	0.9999995940627744	1.3923654787528753e-5
3.8117692196213326	5.089334937480317e-6	0.9999996454941021	1.22415978717024e-5
3.8288647725930396	4.452806162902335e-6	0.9999996906917483	1.075277111460499e-5
3.8459603255647483	3.892262910198952e-6	0.999999730374381	9.436225650506922e-6
3.863055878536457	3.399103231771506e-6	0.9999997651824474	8.273133728858755e-6
3.8801514315081658	2.965640671703796e-6	0.9999997956861302	7.246591182557787e-6
3.8972469844798727	2.585013788802826e-6	0.9999998223925564	6.3414363840648495e-6
3.9143425374515814	2.2511038046957314e-6	0.999999845752327	5.544084516405604e-6
3.93143809042329	1.9584597978905553e-6	0.9999998661654207	4.842376222277728e-6
3.948533643394999	1.7022307368108618e-6	0.9999998839865282	4.225439057916552e-6
3.9656291963667076	1.4781039112676812e-6	0.9999998995298667	3.683561538451297e-6
3.9827247493384146	1.2822491122221893e-6	0.9999999130735195	3.208078002015782e-6
3.9998203023101233	1.1112681690406136e-6	0.9999999248633442	2.791264153448802e-6
4.016915855281832	9.621493433087382e-7	0.9999999351164872	2.4262419204582836e-6
4.034011408253541	8.322261457749394e-7	0.9999999440245434	2.106893196277806e-6
4.051106961225248	7.191402175976693e-7	0.9999999517563902	1.8277815734872623e-6
4.068202514196956	6.20807920626021e-7	0.9999999584607296	1.5840814856849488e-6
4.085298067168665	5.353902494675823e-7	0.9999999642683643	1.3715141150969406e-6
4.102393620140374	4.612658202063359e-7	0.9999999692942341	1.1862894004463115e-6
4.119489173112083	3.9700664089536996e-7	0.9999999736392351	1.025053895499714e-6
4.13658472608379	3.413563725018776e-7	0.9999999773918438	8.848435733065026e-7
4.153680279055498	2.9321086003619717e-7	0.9999999806295656	7.630413794694768e-7
4.170775832027207	2.5160074557106787e-7	0.9999999834202239	6.573391807284202e-7
4.187871384998916	2.1567592867199897e-7	0.9999999858231072	5.657034435453895e-7
4.204966937970623	1.8469167883949927e-7	0.9999999878899893	4.863445156377965e-7
4.222062490942331	1.579963004871843e-7	0.9999999896660331	4.176891334381809e-7
4.23915804391404	1.350201053185174e-7	0.9999999911905935	3.5835565171995396e-7
4.256253596885749	1.152656459169066e-7	0.9999999924979277	3.071321368667457e-7
4.273349149857458	9.829904001890102e-8	0.9999999936178234	2.6295667012742294e-7
4.290444702829165	8.374224336193949e-8	0.9999999945761544	2.2489979587676834e-7
4.307540255800873	7.126623202680095e-8	0.9999999953953705	1.9214887439062092e-7
4.324635808772582	6.058496992977781e-8	0.9999999960949296	1.6399420545084722e-7
4.341731361744291	5.1450047777734666e-8	0.9999999966916779	1.3981666812990876e-7
4.358826914715998	4.364600059147961e-8	0.999999997200185	1.1907680709551165e-7
4.375922467687706	3.698612971447802e-8	0.9999999976330369	1.0130505932642231e-7
4.393018020659415	3.1308839965049635e-8	0.9999999980010953	8.609319556818103e-8
4.410113573631124	2.647443153591667e-8	0.9999999983137223	7.308664073938417e-8
4.427209126602833	2.2362268481401777e-8	0.9999999985789796	6.19778974358811e-8
4.44430467957454	1.8868284712425524e-8	0.9999999988038003	5.250043343128832e-8
4.461400232546248	1.5902827499303388e-8	0.9999999989941412	4.4423663558595845e-8
4.478495785517957	1.338873190093182e-8	0.9999999991551137	3.7548201431945895e-8
4.495591338489666	1.1259668752927613e-8	0.9999999992910996	3.1701870320500465e-8
4.512686891461373	9.458688055019595e-9	0.9999999994058505	2.6736194498542233e-8
4.529782444433081	7.936932888696903e-9	0.999999999502575	2.2523244564160475e-8
4.54687799740479	6.652570050391661e-9	0.999999999584014	1.8952969164510995e-8
4.563973550376499	5.569791738935238e-9	0.9999999996525063	1.593076344100773e-8
4.581069103348208	4.657987773271089e-9	0.9999999997100455	1.3375363259727607e-8
4.598164656319915	3.891045707860031e-9	0.9999999997583284	1.1217156989973803e-8
4.615260209291623	3.2466829225086266e-9	0.9999999997987983	9.396495228575685e-9
4.632355762263332	2.7059350315994383e-9	0.9999999998326807	7.862370613506912e-9
4.649451315235041	2.2526656096033552e-9	0.9999999998610155	6.571167618351612e-9
4.6665468682067495	1.8731647344338857e-9	0.9999999998846838	5.485692799973217e-9
4.683642421178456	1.5557937160792794e-9	0.9999999999044312	4.574222089925384e-9
4.700737974150165	1.2906902213671858e-9	0.9999999999208883	3.809754691778793e-9
4.717833527121874	1.0695124785797818e-9	0.9999999999345872	3.169353278637276e-9
4.734929080093583	8.85194140209933e-10	0.999999999945977	2.6334885735752514e-9
4.7520246330652895	7.317808581319698e-10	0.9999999999554356	2.1856645500056454e-9
4.769120186036998	6.042419897767105e-10	0.9999999999632813	1.8118634903861825e-9
4.786215739008707	4.983355950116676e-10	0.9999999999697814	1.5001910805556824e-9
4.803311291980416	4.105018547306828e-10	0.9999999999751603	1.2406413528137775e-9
4.8204068449521245	3.3774583130252727e-10	0.999999999979606	1.0247908760466143e-9
4.837502397923831	2.775486507289316e-10	0.999999999983276	8.454636092351206e-10
4.85459795089554	2.2780355379836697e-10	0.9999999999863021	6.966699256353447e-10
4.871693503867249	1.8675194723982718e-10	0.9999999999887941	5.733693706274823e-10
4.888789056838958	1.5290524402189479e-10	0.9999999999908439	4.713151244784212e-10
4.905884609810666	1.2504486335274126e-10	0.9999999999925278	3.8696051828547634e-10
4.922980162782373	1.0213341283815683e-10	0.9999999999939094	3.172969230435958e-10
4.94007571575408	8.331468848155056e-11	0.9999999999950417	2.598649251255453e-10
4.957171268725791	6.787814754716238e-11	0.9999999999959686	2.1254314787146906e-10
4.974266821697498	5.52375922779902e-11	0.9999999999967261	1.7364465601298946e-10
4.991362374669208	4.488853733164434e-11	0.9999999999973447	1.4167918920494737e-10
5.008457927640915	3.6436631489777944e-11	0.999999999997849	1.1544736184969379e-10
5.025553480612622	2.954081423922617e-11	0.9999999999982597	9.397883063337318e-11
5.042649033584333	2.3913315772006178e-11	0.9999999999985939	7.63781647601787e-11
5.0597445865560395	1.933742055371113e-11	0.9999999999988652	6.200872238373167e-11
5.07684013952775	1.5617729332007005e-11	0.9999999999990854	5.026919213487789e-11
5.093935692499457	1.2594369991347779e-11	0.9999999999992638	4.070919444632247e-11
5.111031245471164	1.0146550266654232e-11	0.9999999999994081	3.2917097646166933e-11
5.1281267984428744	8.160583320204752e-12	0.9999999999995248	2.6590280108850877e-11
5.145222351414581	6.558309451065726e-12	0.999999999999619	2.144441187456125e-11
5.162317904386292	5.261568958303543e-12	0.9999999999996949	1.728383860329966e-11
5.179413457357999	4.2170711367361954e-12	0.999999999999756	1.3909707403096849e-11
5.196509010329706	3.371525281181676e-12	0.9999999999998052	1.1166953673367193e-11
5.213604563301416	2.6965096822095806e-12	0.9999999999998446	8.968798289620053e-12
5.230700116273123	2.1493917756743035e-12	0.9999999999998762	7.1796429002765315e-12
5.247795669244834	1.7124079931818419e-12	0.9999999999999015	5.733064307901609e-12
5.264891222216541	1.3642420526593928e-12	0.9999999999999217	4.5854351388966096e-12
5.281986775188248	1.083577672034153e-12	0.9999999999999379	3.6684306396866305e-12
5.299082328159958	8.597567102697214e-13	0.9999999999999508	2.9126198630631748e-12
5.316177881131665	6.856737400084969e-13	0.999999999999961	2.3441193840842537e-12
5.333273434103372	5.400124791776762e-13	0.9999999999999692	1.8438735711857478e-12
5.350368987075083	4.298783551348607e-13	0.9999999999999757	1.4857883115761313e-12
5.3674645400467895	3.3750779948604764e-13	0.9999999999999809	1.1737561888329897e-12
5.3845600930185	2.664535259100376e-13	0.9999999999999849	9.328886509713184e-13
5.401655645990207	2.096101070492296e-13	0.9999999999999881	7.393958745641801e-13
5.418751198961914	1.6697754290362357e-13	0.9999999999999907	5.938497328021719e-13
5.435846751933624	1.3145040611561856e-13	0.9999999999999927	4.719853078383405e-13
5.452942304905331	9.947598300641405e-14	0.9999999999999943	3.4915034053999823e-13
5.470037857877042	7.815970093361103e-14	0.9999999999999956	2.7541441978808366e-13
5.487133410848749	6.039613253960853e-14	0.9999999999999966	2.2622784280674354e-13
5.504228963820456	4.6185277824406525e-14	0.9999999999999973	1.7664898248043866e-13
5.521324516792166	3.9079850466805517e-14	0.9999999999999979	1.5201061142500301e-13
5.538420069763873	3.1974423109204515e-14	0.9999999999999983	1.271751372799241e-13
5.555515622735584	2.1316282072803012e-14	0.9999999999999988	7.660604138880045e-14
5.572611175707291	1.7763568394002508e-14	0.999999999999999	7.690818743847088e-14
5.589706728678998	1.4210854715202007e-14	0.9999999999999992	5.1474350132527155e-14
5.606802281650708	1.0658141036401506e-14	0.9999999999999994	5.167737291336716e-14
5.623897834622415	7.105427357601003e-15	0.9999999999999996	2.5940598223693406e-14
5.640993387594122	7.105427357601003e-15	0.9999999999999997	2.6042911946440117e-14
5.658088940565833	3.552713678800502e-15	0.9999999999999998	2.6145629210299206e-14
5.6751844935375395	3.552713678800502e-15	0.9999999999999998	2.624875160689905e-14
5.69228004650925	0.0	0.9999999999999999	0.0
5.709375599480957	3.552713678800502e-15	0.9999999999999999	2.6456218196247693e-14
5.726471152452664	3.552713678800502e-15	0.9999999999999999	2.6560565603740594e-14
5.743566705424374	3.552713678800502e-15	0.9999999999999999	2.6665324573512368e-14
5.760662258396081	0.0	1.0	0.0
5.777757811367792	0.0	1.0	0.0
5.794853364339499	0.0	1.0	0.0
5.811948917311206	0.0	1.0	0.0
5.829044470282916	0.0	1.0	0.0
5.846140023254623	0.0	1.0	0.0
5.863235576226334	0.0	1.0	0.0
5.880331129198041	0.0	1.0	0.0
5.897426682169748	0.0	1.0	0.0
5.914522235141458	0.0	1.0	0.0
5.931617788113165	0.0	1.0	0.0
5.948713341084872	0.0	1.0	0.0
5.9658088940565825	0.0	1.0	0.0
5.9829044470282895	0.0	1.0	0.0
6.0	0.0	1.0	0.0


==> data/K_0-M_32.csv <==
-6.785152486315828	1.3818045048129466e-12	9.999999999999951e-15	28.968856707336773
-6.772367333829512	1.4996131246528157e-12	1.0890000302773846e-14	28.954402513508033
-6.759582181343196	1.6273923877334392e-12	1.1858704935241295e-14	28.939884857563904
-6.74679702885688	1.7659795091961904e-12	1.2913026219463541e-14	28.92530349215505
-6.734011876370564	1.9162814057505612e-12	1.40604790980707e-14	28.91065816913515
-6.721226723884248	2.0792804451729676e-12	1.530923325520538e-14	28.895948639564505
-6.708441571397933	2.256040665320364e-12	1.6668169706919905e-14	28.881174653703603
-6.695656418911617	2.4477145005828288e-12	1.814694224074732e-14	28.86633596101211
-6.682871266425301	2.655550056724727e-12	1.9756044116100545e-14	28.85143231015242
-6.670086113938985	2.880898978327743e-12	2.150688047175016e-14	28.836463448981714
-6.65730096145267	3.125224956573966e-12	2.3411846924100745e-14	28.821429124553937
-6.644515808966354	3.3901129289021014e-12	2.5484414880559396e-14	28.806329083117767
-6.631730656480038	3.677279026168901e-12	2.7739224136242963e-14	28.79116307011498
-6.6189455039937215	3.988581327364372e-12	3.019218336985173e-14	28.77593083017758
-6.606160351507406	4.326031486695484e-12	3.286057920607663e-14	28.760632107127975
-6.59337519902109	4.691807302986433e-12	3.576319456767864e-14	28.745266643978358
-6.580590046534774	5.088266306884579e-12	3.892043710080526e-14	28.72983418292508
-6.567804894048459	5.517960447331629e-12	4.2354478522472945e-14	28.714334465352547
-6.555019741562143	5.983651965193773e-12	4.608940580995048e-14	28.69876723182696
-6.542234589075827	6.488330548883975e-12	5.015138522836352e-14	28.68313222209697
-6.529449436589511	7.035231874288816e-12	5.456884027580019e-14	28.66742917509557
-6.516664284103196	7.627857639363042e-12	5.937264471490178e-14	28.65165782892923
-6.50387913161688	8.269997212453914e-12	6.459633195706613e-14	28.635817920886613
-6.4910939791305635	8.96575102275722e-12	7.027632217045777e-14	28.619909187432246
-6.4783088266442475	9.719555831404324e-12	7.645216859674445e-14	28.603931364204808
-6.465523674157932	1.0536212032533782e-11	8.316682468446958e-14	28.58788418601704
-6.452738521671616	1.1420913145406352e-11	9.046693378008354e-14	28.57176738685447
-6.4399533691853	1.2379277671223739e-11	9.840314326159669e-14	28.555580699871022
-6.427168216698984	1.3417383501897577e-11	1.0703044515556595e-13	28.539323857393637
-6.414383064212669	1.4541805082619096e-11	1.164085454465168e-13	28.522996590913763
-6.401597911726353	1.5759653545851726e-11	1.2660226447009903e-13	28.506598631092146
-6.388812759240037	1.7078620051299223e-11	1.3768197097822674e-13	28.490129707751606
-6.376027606753722	1.8507022584680392e-11	1.4972405267744234e-13	28.473589549882032
-6.3632424542674055	2.0053856487782744e-11	1.6281142627213616e-13	28.4569778856333
-6.3504573017810895	2.1728849013436308e-11	1.770340902931187e-13	28.44029444231769
-6.337672149294773	2.3542518221820782e-11	1.924897242613643e-13	28.42353894640523
-6.324886996808458	2.5506236559043596e-11	2.0928433802763084e-13	28.406711123526918
-6.312101844322142	2.7632299485301112e-11	2.2753297544328004e-13	28.38981069846972
-6.299316691835826	2.9933999548335387e-11	2.4736047685743713e-13	28.372837395175818
-6.28653153934951	3.242570632846114e-11	2.6890230530317947e-13	28.35579093674218
-6.273746386863195	3.5122952714294055e-11	2.923054416323035e-13	28.33867104541765
-6.260961234376879	3.8042528003701863e-11	3.1772935428728896e-13	28.321477442605428
-6.248176081890563	4.1202578362519076e-11	3.4534704986254984e-13	28.304209848857326
-6.235390929404247	4.462271521452781e-11	3.7534621110781676e-13	28.28686798387576
-6.2226057769179315	4.8324132180187895e-11	4.0793042956744714e-13	28.26945156650837
-6.209820624431615	5.2329731228979176e-11	4.433205406337236e-13	28.251960314753884
-6.197035471945299	5.6664258761071676e-11	4.817560694234345e-13	28.234393945753656
-6.184250319458984	6.135445238883734e-11	5.234967965684968e-13	28.21675217579323
-6.171465166972668	6.642919924752927e-11	5.688244537475868e-13	28.199034720302414
-6.158680014486352	7.191970672772305e-11	6.180445595804885e-13	28.1812412938524
-6.145894862000036	7.785968659014095e-11	6.714884073650302e-13	28.163371610156826
-6.133109709513721	8.42855534965553e-11	7.295152170631551e-13	28.14542538206684
-6.120324557027405	9.123663906907025e-11	7.925144649427775e-13	28.12740232157225
-6.107539404541089	9.875542267443467e-11	8.609084053615281e-13	28.10930213980156
-6.0947542520547735	1.0688778022084615e-10	9.351548003445963e-13	28.09112454701813
-6.081969099568457	1.1568325235208498e-10	1.0157498738653973e-12	28.07286925262282
-6.069183947082141	1.251953335285749e-10	1.1032315090962703e-12	28.05453596514663
-6.056398794595825	1.3548178359747724e-10	1.1981827083599146e-12	28.03612439225719
-6.043613642109509	1.4660496357464332e-10	1.3012353370933395e-12	28.01763424075166
-6.030828489623194	1.5863219749111473e-10	1.4130741748401291e-12	27.999065216559174
-6.018043337136878	1.7163616229613912e-10	1.5344412981265842e-12	27.98041702474075
-6.005258184650562	1.8569530795822776e-10	1.6661408220605447e-12	27.96168936948036
-5.992473032164247	2.0089431006667648e-10	1.80904402963156e-12	27.942881954096755
-5.979687879677931	2.1732455740801223e-10	1.9640949199988567e-12	27.923994481031755
-5.966902727191615	2.350846771773376e-10	2.1323162095411133e-12	27.90502665185089
-5.954117574705299	2.5428110068311947e-10	2.3148158221259295e-12	27.885978167251633
-5.941332422218983	2.7502867261696635e-10	2.512793907949867e-12	27.86684872704897
-5.928547269732667	2.974513071892404e-10	2.7275504334171224e-12	27.84763803018433
-5.915762117246351	3.2168269467645144e-10	2.9604933878889457e-12	27.82834577472114
-5.902976964760036	3.478670621900335e-10	3.213147656757774e-12	27.808971657841912
-5.89019181227372	3.761599927587059e-10	3.487164614205669e-12	27.789515375853117
-5.877406659787404	4.0672930711954016e-10	3.784332493216224e-12	27.769976624178987
-5.864621507301088	4.397560129382529e-10	4.106587594942917e-12	27.75035509736225
-5.851836354814772	4.754353265276716e-10	4.4560264044233535e-12	27.730650489065788
-5.839051202328457	5.139777725072264e-10	4.834918684894225e-12	27.710862492067523
-5.826266049842141	5.556103672472495e-10	5.24572162862977e-12	27.69099079826448
-5.8134808973558245	6.005778923713365e-10	5.69109514833793e-12	27.671035098665467
-5.800695744869509	6.491442650511821e-10	6.17391839972355e-12	27.65099508340104
-5.787910592383193	7.015940123210697e-10	6.697307632916268e-12	27.630870441710186
-5.775125439896877	7.582338571694682e-10	7.2646354780841735e-12	27.610660861948286
-5.762340287410561	8.193944247312801e-10	7.879551778774747e-12	27.59036603158359
-5.749555134924246	8.854320775120709e-10	8.546006095360466e-12	27.56998563719823
-5.73676998243793	9.567308892264468e-10	9.268272010491434e-12	27.549519364485008
-5.723984829951614	1.0337047675299303e-9	1.0050973378699676e-11	27.52896689824684
-5.711199677465299	1.116799736670356e-9	1.0899112673327185e-11	27.50832792240145
-5.698414524978983	1.2064963918843559e-9	1.1818101595823441e-11	27.487602119973673
-5.6856293724926665	1.30331253822107e-9	1.2813794125215496e-11	27.46678917309858
-5.6728442200063505	1.4078060273921624e-9	1.3892522199304972e-11	27.44588876302328
-5.660059067520034	1.5205778072279853e-9	1.5061134233919358e-11	27.424900570100537
-5.647273915033719	1.6422751993722772e-9	1.6327036702448957e-11	27.403824273793614
-5.634488762547403	1.7735954219699757e-9	1.769823901499555e-11	27.382659552674195
-5.621703610061087	1.9152893753084264e-9	1.918340195486008e-11	27.361406084421525
-5.608918457574772	2.068165709658846e-9	2.0791889949865535e-11	27.340063545821423
-5.596133305088456	2.2330951959435884e-9	2.2533827477280617e-11	27.31863161276912
-5.58334815260214	2.4110154213278127e-9	2.4420159923974783e-11	27.29710996026351
-5.570563000115824	2.602935833412932e-9	2.6462719248007392e-11	27.275498262414153
-5.5577778476295085	2.809943158392556e-9	2.8674294814278708e-11	27.253796192434418
-5.5449926951431925	3.0332072203387736e-9	3.106870980525954e-11	27.232003422645256
-5.532207542656876	3.273987190711409e-9	3.3660903638327635e-11	27.2101196244735
-5.519422390170561	3.533638299247588e-9	3.646702085403668e-11	27.18814446845181
-5.506637237684245	3.813619039590433e-9	3.950450697485168e-11	27.166077624220225
-5.493852085197929	4.115498905372608e-9	4.2792211871750757e-11	27.143918760522716
-5.481066932711613	4.440966694987815e-9	4.635050121672009e-11	27.121667545209476
-5.468281780225297	4.791839425973542e-9	5.020137664284752e-11	27.09932364524002
-5.455496627738982	5.170071902800007e-9	5.436860528059873e-11	27.076886726675696
-5.442711475252666	5.577766984936686e-9	5.887785938920712e-11	27.0543564546856
-5.42992632276635	6.017186605340077e-9	6.375686685616158e-11	27.031732493545373
-5.4171411702800345	6.490763593014563e-9	6.903557339581784e-11	27.009014506637172
-5.404356017793718	7.001114357036439e-9	7.474631734044482e-11	26.986202156449437
-5.391570865307402	7.551052493425045e-9	8.09240179838716e-11	26.963295104577067
-5.378785712821086	8.143603380509554e-9	8.760637850966024e-11	26.940293011722602
-5.366000560334771	8.78201983298826e-9	9.483410461269806e-11	26.917195537696404
-5.353215407848455	9.46979888973996e-9	1.0265114000576153e-10	26.89400234141562
-5.340430255362139	1.0210699815622315e-8	1.1110492009111431e-10	26.870713080906263
-5.327645102875824	1.1008763403031609e-8	1.2024664517238565e-10	26.84732741330292
-5.314859950389508	1.1868332664892209e-8	1.3013157468382185e-10	26.823844994850067
-5.302074797903192	1.2794075017036525e-8	1.4081934402335402e-10	26.80026548089938
-5.289289645416876	1.3791006054658652e-8	1.523743056931845e-10	26.7765885259146
-5.27650449293056	1.4864515034669224e-8	1.648658965772361e-10	26.75281378347078
-5.263719340444244	1.6020392183418026e-8	1.7836903331954256e-10	26.72894090625241
-5.250934187957928	1.7264857957392576e-8	1.9296453791209057e-10	26.704969546058365
-5.238149035471613	1.8604594393155444e-8	2.0873959575533928e-10	26.680899353797848
-5.225363882985297	2.0046778692051117e-8	2.2578824862054738e-10	26.656729979496372
-5.212578730498981	2.159911919503544e-8	2.442119251206912e-10	26.632461072292404
-5.199793578012665	2.326989391349581e-8	2.6412001148713235e-10	26.608092280438917
-5.187008425526349	2.5067991793096454e-8	2.856304656530635e-10	26.583623251307685
-5.174223273040034	2.700295689959225e-8	3.0887047786330667e-10	26.559053631385122
-5.161438120553718	2.9085035728238734e-8	3.3397718126366435e-10	26.53438306627819
-5.148652968067402	3.1325227851916655e-8	3.6109841617370533e-10	26.50961120071212
-5.135867815581086	3.373534013748061e-8	3.9039355201485634e-10	26.484737678532376
-5.12308266309477	3.632804477512021e-8	4.220343711525954e-10	26.459762142706353
-5.110297510608454	3.911694138182948e-8	4.5620601921894765e-10	26.43468423532536
-5.097512358122138	4.211662345738606e-8	4.931080268100153e-10	26.40950359760434
-5.084727205635822	4.5342749489699916e-8	5.329554078051802e-10	26.384219869883683
-5.071942053149507	4.8812119025984405e-8	5.759798399308604e-10	26.358832691629893
-5.059156900663191	5.254275404709151e-8	6.22430933594498e-10	26.333341701439185
-5.046371748176876	5.6553986004496005e-8	6.7257759544476e-10	26.30774653703942
-5.03358659569056	6.086654890303899e-8	7.26709493574963e-10	26.28204683528607
-5.020801443204244	6.550267883761369e-8	7.85138631778514e-10	26.25624223217149
-5.0080162907179275	7.048622041859895e-8	8.482010407923883e-10	26.230332362821805
-4.9952311382316115	7.584274054921253e-8	9.162585950269198e-10	26.204316861499098
-4.982445985745296	8.159965004804076e-8	9.897009638820843e-10	26.178195361604896
-4.96966083325898	8.778633364196342e-8	1.0689477073932055e-9	26.151967495681507
-4.956875680772664	9.443428888868092e-8	1.1544505266362125e-9	26.125632895410934
-4.944090528286349	1.0157727462414186e-7	1.2466956800560333e-9	26.099191191626417
-4.931305375800033	1.0925146956837296e-7	1.3462065776667585e-9	26.072642014299788
-4.918520223313717	1.174956417640724e-7	1.4535465659081096e-9	26.04598499255732
-4.905735070827401	1.2635132956525028e-7	1.5693219168386437e-9	26.01921975467282
-4.892949918341085	1.358630349392534e-7	1.6941850362998616e-9	25.992345928076777
-4.8801647658547695	1.4607842989390538e-7	1.8288379067055026e-9	25.96536313935298
-4.8673796133684535	1.5704857689324594e-7	1.9740357811981068e-9	25.938271014243774
-4.854594460882138	1.6882816417993332e-7	2.1305911470765065e-9	25.911069177653964
-4.841809308395822	1.814757569804162e-7	2.299377977637619e-9	25.883757253648774
-4.829024155909506	1.9505406563057306e-7	2.4813362928973935e-9	25.856334865463598
-4.81623900342319	2.0963023172453668e-7	2.677477051067717e-9	25.8288016354983
-4.803453850936874	2.2527613345883266e-7	2.888887394169568e-9	25.80115718532734
-4.790668698450559	2.4206871141686963e-7	3.1167362727680254e-9	25.77340113569966
-4.777883545964243	2.600903161167069e-7	3.3622804765261927e-9	25.745533106540044
-4.765098393477928	2.7942907872709933e-7	3.6268710990979147e-9	25.71755271695591
-4.752313240991612	3.001793064439102e-7	3.9119604678257095e-9	25.689459585239106
-4.7395280885052955	3.224419041111668e-7	4.219109570781132e-9	25.661253328866678
-4.726742936018979	3.4632482376877665e-7	4.549996015893935e-9	25.63293356450839
-4.713957783532663	3.719435439120291e-7	4.906422559269932e-9	25.6044999080267
-4.701172631046347	3.9942158035755937e-7	5.29032624230259e-9	25.575951974482074
-4.688387478560032	4.2889103072606976e-7	5.703788179855205e-9	25.547289378136426
-4.675602326073716	4.6049315467446636e-7	6.149044044631002e-9	25.51851173245933
-4.662817173587401	4.9437899213947e-7	6.628495295879665e-9	25.489618650121827
-4.650032021101085	5.307100219921172e-7	7.14472120380457e-9	25.46060974301766
-4.637246868614769	5.696588636461918e-7	7.700491724475062e-9	25.43148462224922
-4.624461716128453	6.114100243181202e-7	8.29878128368752e-9	25.402242898144532
-4.611676563642137	6.561606947960524e-7	8.942783532112109e-9	25.37288418025649
-4.5988914111558215	7.041215967474755e-7	9.635927138187831e-9	25.343408077365876
-4.586106258669505	7.555178847751104e-7	1.0381892689628343e-8	25.313814197488174
-4.57332110618319	8.105901066208492e-7	1.1184630779069717e-8	25.284102147879906
-4.560535953696874	8.695952251189817e-7	1.2048381354368379e-8	25.254271535036207
-4.547750801210558	9.328077057126559e-7	1.2977694419331129e-8	25.224321964704867
-4.534965648724242	1.0005206735707178e-6	1.3977452176286992e-8	25.194253041884163
-4.522180496237926	1.073047144579459e-6	1.50528927078655e-8	25.16406437083152
-4.50939534375161	1.1507213347326792e-6	1.6209635301698704e-8	25.133755555066934
-4.496610191265295	1.233900052706882e-6	1.7453707528492957e-8	25.103326197379896
-4.483825038778979	1.3229641806854158e-6	1.8791574191075542e-8	25.072775899832028
-4.4710398862926635	1.4183202487884382e-6	2.0230168269616163e-8	25.042104263766205
-4.458254733806347	1.520402108773017e-6	2.17769239962965e-8	25.011310889809078
-4.445469581320031	1.6296727129927965e-6	2.3439812201253605e-8	24.98039537787779
-4.432684428833715	1.7466260049493404e-6	2.522737808072928e-8	24.949357327188693
-4.419899276347399	1.8717889281255664e-6	2.7148781547984776e-8	24.918196336256877
-4.407114123861084	2.005723560174002e-6	2.9213840337783823e-8	24.88691200290914
-4.394328971374768	2.1490293799285955e-6	3.143307604609931e-8	24.855503924285635
-4.381543818888453	2.302345675131934e-6	3.381776329820726e-8	24.82397169685136
-4.368758666402137	2.4663540992087757e-6	3.637998225054188e-8	24.79231491639485
-4.355973513915821	2.641781385885845e-6	3.913267464462171e-8	24.76053317804301
-4.343188361429505	2.829402230941776e-6	4.208970364506998e-8	24.7286260762638
-4.3304032089431885	3.030042350889427e-6	4.526591770829423e-8	24.69659320487216
-4.3176180564568725	3.244581728931335e-6	4.867721874377453e-8	24.664434157041875
-4.304832903970557	3.473958059095383e-6	5.23406348462321e-8	24.63214852530886
-4.292047751484241	3.7191704000567666e-6	5.627439789421987e-8	24.599735901578157
-4.279262598997926	3.981283050776751e-6	6.04980263289554e-8	24.567195877134832
-4.26647744651161	4.261429660746326e-6	6.503241344659885e-8	24.534528042652
-4.253692294025294	4.560817588311996e-6	6.989992155765305e-8	24.50173198819375
-4.240907141538978	4.880732521288281e-6	7.512448238884909e-8	24.468807303228786
-4.228121989052662	5.222543374815401e-6	8.073170412582711e-8	24.435753576634657
-4.215336836566347	5.587707482223253e-6	8.674898551918336e-8	24.40257039671073
-4.2025516840800305	5.9777760954906065e-6	9.32056375021084e-8	24.369257351181574
-4.189766531593715	6.394400212770626e-6	1.0013301279496601e-7	24.335814027209874
-4.176981379107399	6.839336751365081e-6	1.075646440008531e-7	24.30224001140561
-4.164196226621083	7.314455085490067e-6	1.1553639072646306e-7	24.268534889829905
-4.151411074134767	7.821743969187408e-6	1.2408659629458944e-7	24.234698248011956
-4.138625921648451	8.363318865777469e-6	1.3325625464845593e-7	24.200729670951844
-4.125840769162135	8.941429706362492e-6	1.4308918808371392e-7	24.166628743138137
-4.11305561667582	9.55846910102731e-6	1.5363223648172483e-7	24.132395048549153
-4.100270464189504	1.0216981027604018e-5	1.6493545875748667e-7	24.09802817066658
-4.087485311703189	1.0919670024115393e-5	1.7705234727759213e-7	24.063527692489703
-4.074700159216873	1.1669410912329183e-5	1.9004005604794912e-7	24.02889319654349
-4.0619150067305565	1.2469259081230416e-5	2.039596435176849e-7	23.99412426488503
-4.04912985424424	1.3322461360662092e-5	2.188763308950019e-7	23.959220479120066
-4.036344701757924	1.4232467516867795e-5	2.348597769227017e-7	23.92418142041261
-4.023559549271609	1.520294240324717e-5	2.519843701158908e-7	23.889006669499153
-4.010774396785293	1.62377788012531e-5	2.703295395221315e-7	23.853695806692677
-3.9979892442989775	1.7341110988079803e-5	2.8998008512503524e-7	23.818248411903106
-3.9852040918126614	1.851732906953951e-5	3.11026529076506e-7	23.782664064645147
-3.972418939326346	1.9771094118392588e-5	3.335654890101734e-7	23.7469423440508
-3.9596337868400298	2.1107354160311307e-5	3.5770007475957964e-7	23.71108282888526
-3.946848634353714	2.25313610516563e-5	3.835403098795241e-7	23.67508509755419
-3.934063481867398	2.404868829534717e-5	4.112035794474537e-7	23.638948728122156
-3.9212783293810825	2.5665249843255387e-5	4.4081510570464256e-7	23.602673298324632
-3.9084931768947664	2.7387319935815153e-5	4.725084531838051e-7	23.566258385578553
-3.8957080244084508	2.922155403190044e-5	5.064260650612091e-7	23.52970356700225
-3.8829228719221347	3.117501088442866e-5	5.427198325676631e-7	23.493008419424164
-3.870137719435819	3.325517581970766e-5	5.81551699393433e-7	23.45617251940065
-3.8573525669495035	3.546998528114641e-5	6.230943031285303e-7	23.41919544322809
-3.8445674144631874	3.7827852700698796e-5	6.675316558910546e-7	23.38207676696211
-3.8317822619768718	4.033769576419996e-5	7.150598664132688e-7	23.34481606642908
-3.8189971094905557	4.3008965139727265e-5	7.658879059779127e-7	23.307412917243333
-3.80621195700424	4.5851674741118385e-5	8.202384207259325e-7	23.269866894823963
-3.793426804517924	4.887643360193425e-5	8.783485929921005e-7	23.232177574408198
-3.7806416520316084	5.2094479438417914e-5	9.404710544663803e-7	23.194344531072048
-3.7678564995452923	5.551771398334336e-5	1.0068748541278572e-6	23.156367339744087
-3.7550713470589767	5.915874017614538e-5	1.077846484053109e-6	23.118245575224464
-3.7422861945726607	6.30309012983202e-5	1.153690966364638e-6	23.07997881220287
-3.729501042086345	6.714832214676367e-5	1.2347330047550997e-6	23.041566625272136
-3.716715889600029	7.152595234162708e-5	1.3213182042022316e-6	23.003008588954867
-3.7039307371137133	7.617961186909629e-5	1.4138143626766554e-6	22.9643042777119
-3.6911455846273977	8.112603896374085e-5	1.5126128388400364e-6	22.925453265969537
-3.6783604321410817	8.638294043911799e-5	1.6181299999364302e-6	22.886455128135307
-3.665575279654766	9.196904457975071e-5	1.730808754293468e-6	22.84730943861716
-3.65279012716845	9.790415671201278e-5	1.851120173073963e-6	22.808015771845007
-3.6400049746821344	0.00010420921757601473	1.979565206152354e-6	22.768573702291395
-3.6272198221958183	0.00011090636462531258	2.1166764972350315e-6	22.72898280449136
-3.6144346697095027	0.0001180189963860557	2.263020303598109e-6	22.689242653061253
-3.6016495172231866	0.0001255718400122238	2.4191985260828953e-6	22.649352822727003
-3.588864364736871	0.0001335910221785294	2.5858508552672798e-6	22.609312888340455
-3.576079212250555	0.00014210414345792457	2.7636570400204337e-6	22.569122424902563
-3.5632940597642393	0.00015114035633590018	2.9533392849509427e-6	22.52878100758838
-3.5505089072779232	0.00016073044701917636	3.155664783573122e-6	22.488288211767927
-3.5377237547916076	0.0001709069212020605	3.3714483943443426e-6	22.44764361303458
-3.5249386023052915	0.00018170409395921956	3.601555467067857e-6	22.40684678722173
-3.512153449818976	0.00019315818393972648	3.8469048275115065e-6	22.365897310433244
-3.4993682973326603	0.00020530741204277556	4.1084719284619594e-6	22.324794759066585
-3.4865831448463442	0.00021819210476178153	4.387292175820666e-6	22.283538709841107
-3.4737979923600286	0.00023185480238938517	4.6844644387461545e-6	22.242128739818735
-3.4610128398737126	0.0002463403722824209	5.001154753264703e-6	22.200564426434056
-3.448227687387397	0.0002616961273918712	5.338600229202117e-6	22.158845347522465
-3.435442534901081	0.00027797195026933963	5.698113170740239e-6	22.116971081342594
-3.4226573824147652	0.00029522042276813583	6.081085421364271e-6	22.07494120661239
-3.409872229928449	0.00031349696166319896	6.488992944453827e-6	22.03275530253083
-3.3970870774421336	0.0003328599604210599	6.92340065126838e-6	21.990412948807425
-3.3843019249558175	0.0003533709373574569	7.385967488598238e-6	21.947913725697216
-3.371516772469502	0.0003750946904267017	7.878451798891467e-6	21.905257214026378
-3.358731619983186	0.0003980994588937938	8.40271696622097e-6	21.862442995222136
-3.34594646749687	0.0004224570921469214	8.960737362034441e-6	21.819470651348354
-3.333161315010554	0.00044824322591442776	9.554604605226809e-6	21.77633976513527
-3.3203761625242385	0.00047553746615711166	1.0186534151687388e-5	21.733049920011418
-3.307591010037923	0.0005044235809133733	1.0858872229115e-5	21.689600700136356
-3.294805857551607	0.0005349897003812484	1.1574103133549218e-5	21.645991690437604
-3.282020705065291	0.0005673285255275291	1.2334856904744865e-5	21.602222476641497
-3.269235552578975	0.0006015375455210158	1.3143917398217435e-5	21.55829264530798
-3.2564504000926595	0.0006377192642930621	1.4004230772508396e-5	21.5142017838714
-3.2436652476063434	0.0006759814365341127	1.4918914410962697e-5	21.469949480669655
-3.230880095120028	0.000716437313442049	1.589126629807599e-5	21.425535324986917
-3.2180949426337118	0.0007592058985426229	1.6924774871256358e-5	21.3809589070883
-3.205309790147396	0.0008044122139088329	1.80231293696551e-5	21.33621981826099
-3.19252463766108	0.0008521875771106198	1.919023070255523e-5	21.291317650848637
-3.1797394851747645	0.0009026698892320103	2.0430202860655458e-5	21.246251998294042
-3.1669543326884484	0.0009560039342970362	2.1747404894468302e-5	21.201022455183196
-3.1541691802021328	0.0010123416904497325	2.3146443484949503e-5	21.155628617278065
-3.141384027715817	0.0010718426532392558	2.463218613239215e-5	21.110070081569724
-3.128598875229501	0.0011346741713618034	2.620977499056914e-5	21.064346446308768
-3.1158137227431855	0.0012010117952177166	2.7884641374059568e-5	21.01845731106012
-3.1030285702568694	0.0012710396386412762	2.966252096769426e-5	20.972402276741473
-3.090243417770554	0.0013449507541652874	3.154946976804794e-5	20.926180945669138
-3.0774582652842377	0.0014229475221829767	3.3551880787939163e-5	20.879792921605212
-3.064673112797922	0.0015052420543707843	3.567650155594378e-5	20.833237809805123
-3.051887960311606	0.0015920566117354588	3.793045244398654e-5	20.78651521706342
-3.0391028078252904	0.0016836240376493627	4.032124585716701e-5	20.73962475176454
-3.0263176553389743	0.0017801882062352765	4.2856806321064216e-5	20.692566023933153
-3.0135325028526587	0.0018820044864602137	4.554549150289236e-5	20.645338645279075
-3.0007473503663427	0.0019893402222964595	4.8396114203997945e-5	20.59794222925801
-2.987962197880027	0.0021024752293001174	5.141796536234645e-5	20.550376391116593
-2.975177045393711	0.002221702307956485	5.462083810478834e-5	20.502640747946188
-2.9623918929073954	0.0023473277741342994	5.801505289007533e-5	20.45473491874537
-2.9496067404210797	0.002479672006980451	6.161148378477827e-5	20.40665852446287
-2.9368215879347637	0.0026190700145848687	6.542158591541297e-5	20.358411188064803
-2.924036435448448	0.0027658720177283097	6.945742414130915e-5	20.309992534587238
-2.911251282962132	0.002920444052020381	7.37317029939349e-5	20.261402191194527
-2.8984661304758164	0.0030831685887198167	7.825779792956787e-5	20.212639787241237
-2.8856809779895003	0.0032544451745156093	8.30497879434296e-5	20.163704954331504
-2.8728958255031847	0.0034346910905322763	8.81224895945591e-5	20.114597326380242
-2.8601106730168686	0.0036243420308065917	9.349149249190676e-5	20.06531653968036
-2.847325520530553	0.0038238528004604245	9.917319629328945e-5	20.01586223296101
-2.834540368044237	0.00403369803377972	0.00010518484927001637	19.966234047456076
-2.8217552155579213	0.004254372932381808	0.00011154458849112378	19.916431626972024
-2.8089700630716052	0.004486394023631288	0.0001182714816823086	19.86645461795456
-2.7961849105852896	0.004730299939437945	0.00012538557081572218	19.816302669557075
-2.783399758098974	0.0049866522155423585	0.00013290791748787613	19.76597543371268
-2.770614605612658	0.0052560361113617995	0.00014086065014393647	19.715472565204514
-2.757829453126342	0.005539061450440269	0.00014926701320772028	19.664793721741237
-2.7450443006400267	0.005836363481504017	0.0001581514181776089	19.613938564025567
-2.7322591481537106	0.006148603760098402	0.00016753949674957032	19.562906755840213
-2.7194739956673946	0.006476471050724488	0.00017745815602932558	19.51169796411588
-2.7066888431810785	0.006820682249369001	0.00018793563589647152	19.460311859014663
-2.6939036906947633	0.0071819833262626205	0.0001990015685841665	19.408748114008535
-2.6811185382084473	0.007561150288660022	0.0002106870405385989	19.35700640596248
-2.668333385722131	0.007958990163381906	0.0002230246566231415	19.3050864152159
-2.655548233235815	0.008376341998807072	0.00023604860673250293	19.252987825670708
-2.6427630807495	0.008814077885940902	0.0002497947348827067	19.200710324873274
-2.629977928263184	0.009273103998135844	0.0002643006108430262	19.148253604103658
-2.617192775776868	0.009754361648970646	0.0002796056043762003	19.09561735847032
-2.6044076232905518	0.010258828367723382	0.0002957509621534344	19.04280128699433
-2.5916224708042366	0.010787518991820453	0.00031277988741062194	18.9898050927058
-2.5788373183179205	0.011341486775557465	0.000330737622412162	18.936628482739255
-2.5660521658316044	0.011921824514313485	0.0003496715337883691	18.8832711684273
-2.5532670133452893	0.012529665683415285	0.00036963120081222957	18.829732865404438
-2.540481860858973	0.0131661855906996	0.0003906685066805202	18.776013293699233
-2.527696708372657	0.013832602541770805	0.0004128377328636749	18.722112177843382
-2.514911555886341	0.014530179016829844	0.0004361956565878492	18.66802924697541
-2.502126403400026	0.015260222857872468	0.0004608016515116073	18.61376423493945
-2.48934125091371	0.016024088464975276	0.00048671779165825545	18.5593168804034
-2.4765560984273938	0.016823178000246398	0.0005140089586635304	18.504686926957902
-2.4637709459410777	0.01765894259797376	0.0005427429523964266	18.44987412324112
-2.4509857934547625	0.018532883579332537	0.0005729906050094235	18.394878223039058
-2.4382006409684465	0.019446553669974626	0.0006048258984716778	18.33969898541268
-2.4254154884821304	0.02040155821864802	0.0006383260856368438	18.284336174812967
-2.4126303359958152	0.02139955641491807	0.0006735718148943644	18.228789561197086
-2.399845183509499	0.022442262503944408	0.0007106472584498814	18.17305892016126
-2.387060031023183	0.023531446996104537	0.0007496402442778525	18.117144033051712
-2.374274878536867	0.024668937869213925	0.0007906423917851492	18.06104468710921
-2.361489726050552	0.025856621760851482	0.0008337492512213872	18.00476067558531
-2.348704573564236	0.027096445148291216	0.0008790604468672547	17.948291797879047
-2.3359194210779197	0.028390415513332212	0.0009266798240274383	17.89163785968119
-2.3231342685916037	0.029740602489169814	0.0009767155998508528	17.834798673091697
-2.3103491161052885	0.03114913898643614	0.001029280517994541	17.777774056779446
-2.2975639636189724	0.03261822229522877	0.0010844920071433274	17.72056383611509
-2.2847788111326564	0.03415011515995015	0.0011424723433906716	17.663167843318643
-2.2719936586463403	0.035747146823564245	0.0012033488164804181	17.605585917604806
-2.259208506160025	0.03741171403778159	0.0012672538999021399	17.547817905341848
-2.246423353673709	0.03914628203547533	0.0013343254248263593	17.489863660196463
-2.233638201187393	0.040953385461574544	0.0014047067578577945	17.43172304329279
-2.220853048701078	0.04283562925848625	0.001478546982577529	17.373395923375572
-2.2080678962147617	0.04479568950195013	0.0015560010848365972	17.314882176970645
-2.1952827437284457	0.04683631418311882	0.00163723014175473	17.256181688549887
-2.1824975912421296	0.04896032393250434	0.0017224015143687162	17.197294350702986
-2.1697124387558144	0.05117061268126678	0.0018116890438660102	17.13822006430182
-2.1569272862694984	0.053470148255266456	0.0019052732513277935	17.078958738686758
-2.1441421337831823	0.05586197289702076	0.0020033415408969844	17.019510291834724
-2.1313569812968662	0.05834920371076656	0.0021060884062741167	16.95987465055118
-2.118571828810551	0.060935033025480964	0.002213715640433892	16.9000517506429
-2.105786676324235	0.06362272867085238	0.0023264325484420763	16.84004153712199
-2.093001523837919	0.06641563416075973	0.0024444561632413213	16.779843964385876
-2.080216371351603	0.06931716877901432	0.0025680114642610136	16.71945899641616
-2.0674312188652877	0.07233082756181598	0.002697331598692185	16.658886606985273
-2.0546460663789716	0.07546018117127266	0.002832658105257048	16.598126779849117
-2.0418609138926556	0.0787088756543886	0.0029742411402855114	16.537179508960428
-2.0290757614063404	0.08208063208168119	0.0031223397058988073	16.47604479868107
-2.0162906089200243	0.08557924605957147	0.0032772218800838165	16.414722663997946
-2.0035054564337083	0.08920858711056491	0.00343916504842715	16.35321313072993
-1.9907203039473922	0.09297259791544264	0.0036084561372599824	16.291516235773518
-1.977935151461077	0.09687529341104756	0.003785391847951725	16.22963202730494
-1.965149998974761	0.10092075973801265	0.003970278892069557	16.16756056502995
-1.9523648464884449	0.10511315303200705	0.00416343422710703	16.10530192041462
-1.9395796940021288	0.10945669805252148	0.004365185292465414	16.042856176926982
-1.9267945415158136	0.11395568664298664	0.0045758702453546725	15.980223430273353
-1.9140093890294976	0.11861447601631084	0.004795838196260824	15.917403788662282
-1.9012242365431815	0.12343748685946646	0.0050254494436104274	15.854397373047457
-1.8884390840568654	0.1284292012513333	0.005265075707241513	15.791204317389656
-1.8756539315705503	0.1335941603877662	0.005515100360272704	15.727824768925263
-1.8628687790842342	0.138936962107875	0.0057759186589427655	15.664258888426174
-1.8500836265979181	0.1444622582159326	0.006047937969971346	15.600506850481496
-1.837298474111603	0.1501747515930388	0.006331577994975928	15.536568843770278
-1.824513321625287	0.15607919309317772	0.006627270991454871	15.47244507135342
-1.8117281691389708	0.1621803782180087	0.006935461989831669	15.40813575094945
-1.7989430166526548	0.168483143565654	0.007256609006031626	15.343641115246294
-1.7861578641663396	0.1749923630478403	0.00759118324904508	15.27896141218252
-1.7733727116800235	0.18171294387134615	0.007939669322908372	15.21409690527277
-1.7605875591937075	0.18864982227843957	0.008302565422518183	15.149047873900052
-1.7478024067073914	0.19580795904278686	0.008680383522670629	15.083814613646862
-1.7350172542210762	0.20319233471623493	0.009073649559700608	15.018397436608044
-1.7222321017347602	0.21080794462331393	0.009482903605075987	14.952796671728164
-1.709446949248444	0.21865979359970583	0.009908700030284356	14.8870126651262
-1.696661796762128	0.2267528904722133	0.010351607662327667	14.8210457804473
-1.6838766442758129	0.23509224227718167	0.010812209929128533	14.754896399199522
-1.6710914917894968	0.2436828482157915	0.011291104994129034	14.688564921116088
-1.6583063393031807	0.2525296933440379	0.011788905879348645	14.622051764507784
-1.6455211868168655	0.2616377419966514	0.012306240576152915	14.555357366632807
-1.6327360343305495	0.2710119309440155	0.012843752142966486	14.488482184069172
-1.6199508818442334	0.28065716228206	0.013402098789152756	14.421426693095551
-1.6071657293579173	0.2905782960554411	0.013981953944268122	14.354191390074957
-1.5943805768716022	0.3007801426151368	0.014584006311884154	14.28677679185017
-1.581595424385286	0.3112674547120052	0.015208959907164045	14.21918343614453
-1.56881027189897	0.3220449193284342	0.015857534077366314	14.151411881963758
-1.556025119412654	0.3331171492515303	0.016530463504440217	14.08346271002341
-1.5432399669263388	0.34448867439055325	0.01722849818887322	14.015336523158075
-1.5304548144400227	0.3561639328438197	0.017952403413940547	13.947033946755266
-1.5176696619537067	0.36814726171980044	0.018702959689503446	13.878555629196978
-1.5048845094673915	0.3804428877180307	0.019480962674506053	13.80990224229741
-1.4920993569810754	0.3930549174769876	0.020287223077306706	13.741074481763148
-1.4793142044947594	0.40598732769587	0.02112256653299922	13.672073067648325
-1.4665290520084433	0.4192439550388466	0.021987833456860017	13.60289874482447
-1.4537438995221281	0.4328284858308208	0.022883878873084292	13.533552283454737
-1.440958747035812	0.4467444455550055	0.023811572217960635	13.464034479487943
-1.428173594549496	0.460995188162422	0.024771797116662116	13.394346155142227
-1.41538844206318	0.47558388520577066	0.025765451132827	13.32448815940502
-1.4026032895768648	0.4905135148106422	0.02679344549012164	13.25446136855563
-1.3898181370905487	0.5057868504964659	0.02785670476500404	13.184266686671126
-1.3770329846042326	0.5214064498630827	0.028956166549903014	13.113905046161598
-1.3642478321179166	0.5373746431574998	0.030092781086076964	13.043377408301355
-1.3514626796316014	0.5536935217377187	0.031267510865412386	12.972684763775922
-1.3386775271452853	0.5703649264510612	0.03248133020047223	12.901828133240805
-1.3258923746589693	0.5873904359444703	0.033735224762118425	12.83080856787541
-1.313107222172654	0.6047713549272741	0.03503019108407336	12.75962714996112
-1.300322069686338	0.6225087024057644	0.036367236033815246	12.688284993464245
-1.287536917200022	0.6406031999106648	0.03774737624924425	12.616783244624305
-1.2747517647137059	0.6590552597397655	0.039171637540596355	12.545123082554111
-1.2619666122273907	0.6778649732386345	0.04064105425712797	12.473305719851016
-1.2491814597410746	0.6970320991427615	0.0421566686181316	12.401332403214482
-1.2363963072547586	0.7165560520063535	0.043719530007912524	12.329204414078143
-1.2236111547684425	0.7364358907425687	0.04533069423439177	12.256923069246819
-1.2108260022821273	0.7566703073015832	0.04699122275106322	12.184489721542663
-1.1980408497958113	0.7772576155140773	0.04870218184210316	12.111905760467913
-1.1852556973094952	0.7981957401267052	0.050464641770467986	12.039172612869587
-1.1724705448231791	0.8194822060589784	0.05227967588891469	11.966291743619163
-1.159685392336864	0.8411141279098302	0.05414835971391241	11.893264656299891
-1.146900239850548	0.8630881997440321	0.05607176996252772	11.820092893904727
-1.1341150873642318	0.8854006851878584	0.05805098355238562	11.74677803954144
-1.1213299348779167	0.908047407866112	0.060087076564941444	11.673321717159903
-1.1085447823916006	0.93102374220834	0.06218112317234877	11.599725592260285
-1.0957596299052845	0.9543246046612459	0.06433419452828207	11.525991372658794
-1.0829744774189685	0.9779444453311565	0.06654735762320634	11.452120809204093
-1.0701893249326533	1.0018772400972311	0.06882167410460127	11.37811569656295
-1.0574041724463372	1.0261164832192697	0.07115819906281401	11.303977873967476
-1.0446190199600212	1.050655180478113	0.07355797978324116	11.229709226001086
-1.031833867473705	1.0754858428783425	0.07602205446571363	11.155311683385847
-1.01904871498739	1.1006004809443313	0.0785514509119236	11.08078722377531
-1.0062635625010738	1.1259905996436197	0.081147185182005	11.006137872562284
-0.9934784100147578	1.1516471939678687	0.08381026022133606	10.931365703695565
-0.9806932575284417	1.1775607452025063	0.08654166445879827	10.856472840503745
-0.9679081050421265	1.203721217916028	0.08934237037780764	10.781461456530044
-0.9551229525558105	1.2301180576989423	0.09221333306156054	10.706333776374981
-0.9423378000694944	1.256740189681581	0.09515548871399979	10.63109207654796
-0.9295526475831792	1.2835760178601852	0.09816975315817615	10.555738686329473
-0.9167674950968632	1.3106134252581805	0.10125702031370734	10.480275988640425
-0.9039823426105471	1.3378397749492599	0.10441816065516706	10.404706420918059
-0.891197190124231	1.3652419119692663	0.1076540196534038	10.329032476003203
-0.8784120376379159	1.3928061661404498	0.11096541620180535	10.253256703034262
-0.8656268851515998	1.420518355829986	0.11435314102959036	10.177381708344615
-0.8528417326652837	1.4483637926682469	0.11781795510455272	10.101410156374195
-0.8400565801789677	1.4763272872428181	0.12136058802740439	10.025344770582123
-0.8272714276926525	1.5043931557901353	0.12498173642032383	9.949188334369083
-0.8144862752063364	1.5325452278988894	0.128682062312106	9.872943692001906
-0.8017011227200204	1.560766855243553	0.13246219152270344	9.796613749549326
-0.7889159702337043	1.5890409213575185	0.13632271204971796	9.720201475816854
-0.7761308177473891	1.6173498524600283	0.14026417245977316	9.643709903290837
-0.7633456652610731	1.6456756293425658	0.1442870802874963	9.567142129081908
-0.750560512774757	1.6739998003270133	0.14839190044537962	9.490501315879516
-0.7377753602884418	1.7023034952909817	0.15257905364704266	9.413790692898766
-0.7249902078021258	1.7305674407717393	0.15684891484753102	9.337013556838182
-0.7122050553158097	1.7587719761424458	0.16120181170349115	9.260173272835761
-0.6994199028294936	1.7868970708588239	0.16563802305650846	9.1832732754253
-0.6866347503431784	1.814922342771387	0.17015777744292324	9.10631706949389
-0.6738495978568624	1.842827077492783	0.17476125163331616	9.029308231236621
-0.6610644453705463	1.8705902488122024	0.17944856920520788	8.952250409112784
-0.6482792928842303	1.8981905401404329	0.1842197991522402	8.875147324797336
-0.6354941403979151	1.9256063669673238	0.18907495453308057	8.798002774128255
-0.622708987911599	1.95281590031643	0.194013991163856	8.720820628051666
-0.609923835425283	1.9797970911681246	0.19903680635708432	8.64360483355806
-0.5971386829389678	2.006527695831513	0.20414323771097237	8.566359414615599
-0.5843535304526517	2.032985302231143	0.20933306195213305	8.489088473092187
-0.5715683779663356	2.059147357080979	0.21460599383540896	8.411796189670817
-0.5587832254800196	2.0849911939052492	0.21996168510373548	8.334486824751028
-0.5459980729937044	2.1104940618784442	0.22539972351218807	8.257164719343807
-0.5332129205073883	2.1356331554312695	0.23091963191847734	8.179834295947543
-0.5204277680210723	2.1603856445895455	0.23652086744398737	8.102500059413043
-0.5076426155347562	2.184728705993203	0.24220282070799595	8.025166597790154
-0.494857463048441	2.2086395545509716	0.24796481513860316	7.9478385831580445
-0.48207231056212496	2.2320954756739364	0.2538061063629406	7.870520772434288
-0.4692871580758089	2.255073858035938	0.2597258816798191	7.793218008162678
-0.45650200558949283	2.2775522268059123	0.26572325961786375	7.715935219279082
-0.44371685310317766	2.299508277285774	0.2717972895812162	7.638677421849631
-0.4309317006168616	2.320919908900954	0.2779469515862636	7.5614497197845765
-0.4181465481305455	2.341765259468239	0.2841711560908032	7.484257305519211
-0.40536139564423035	2.36202273968599	0.29046874391906935	7.407105460666826
-0.3925762431579143	2.381671067767932	0.29683848628380155	7.329999556634876
-0.3797910906715982	2.40068930415844	0.3032790849081779	7.252945055207022
-0.36700593818528215	2.4190568862495208	0.3097891722486455	7.1759475090849545
-0.354220785698967	2.4367536630342275	0.31636731182121686	7.099012562390828
-0.3414356332126509	2.453759929612818	0.3230119986317625	7.022145951123908
-0.32865048072633485	2.4700564614810854	0.3297216597121568	6.945353503571971
-0.3158653282400188	2.4856245485251516	0.336494654763571	6.868641140674119
-0.3030801757537036	2.50044602863792	0.3433292769069919	6.7920148763298664
-0.29029502326738754	2.51450332088309	0.3502237535420776	6.7154808176539325
-0.2775098707810715	2.5277794581309467	0.3571762473152224	6.639045165173441
-0.2647247182947554	2.5402581190778473	0.3641848571958962	6.562714212962567
-0.25193956580844024	2.5519236595818344	0.37124761966263164	6.486494348714311
-0.23915441332212417	2.5627611432234967	0.3783625099968865	6.410392053742566
-0.2263692608358081	2.572756371026045	0.38552744368575204	6.3344139029147435
-0.21358410834949293	2.5818959102462204	0.3927402779313706	6.25856656450811
-0.20079895586317686	2.5901671221693188	0.39999881326726433	6.182856799989205
-0.1880138033768608	2.597558188824397	0.40730079527916463	6.107291463709765
-0.17522865089054473	2.604058138556048	0.4146439164301359	6.031877502518776
-0.16244349840422956	2.609656870369331	0.42202581798666755	5.956621955282982
-0.1496583459179135	2.6143451769876758	0.42944409204497414	5.881531952315472
-0.13687319343159743	2.6181147665541498	0.4368962836550364	5.806614714706721
-0.12408804094528136	2.6209582829041866	0.4443798930387918	5.73187755355328
-0.11130288845896619	2.622869324356429	0.4518923779010354	5.657327869081851
-0.09851773597265012	2.623842460959224	0.4594311558295946	5.582973149663951
-0.08573258348633406	2.6238732501305893	0.4669936067805474	5.508820970715918
-0.07294743100001799	2.622958250650416	0.4745770756468641	5.434878993482134
-0.060162278513702816	2.6210950349422784	0.4821788749040713	5.361154963700651
-0.04737712602738675	2.618282199597935	0.4897962873324525	5.287656710104515
-0.034591973541070686	2.6145193741491073	0.4974265688077241	5.214392142892892
-0.02180682105475551	2.6098072279545685	0.5050669511586718	5.14136925194143
-0.009021668568439445	2.6041474752468683	0.5127146450862042	5.068596104919205
0.00376348391787662	2.597542878324624	0.5203668431381716	4.99608084534083
0.016548636404192685	2.5899972487698117	0.5280207227363215	4.923831690346086
0.02933378889050786	2.5815154467677313	0.5356734492492756	4.8518569284043895
0.042118941376823926	2.5721033784680496	0.5433221791064083	4.780164916844531
0.05490409386313999	2.5617679913850604	0.5509640629475694	4.7087640792171195
0.06768924634945606	2.5505172678380457	0.5585962488020024	4.637662902505315
0.08047439883577123	2.538360216424848	0.566215885291939	4.5668699341547
0.0932595513220873	2.5253068615422687	0.5738201248537411	4.496393778944113
0.10604470380840336	2.511368230954971	0.5814061269720001	4.426243095665329
0.11882985629471943	2.496556341438953	0.5889710614190595	4.356426593638287
0.1316150087810346	2.480884182512923	0.5965121114950218	4.286953029034109
0.14440016126735067	2.464365698290265	0.6040264772611823	4.217831201020981
0.15718531375366673	2.447015767475875	0.6115113787617552	4.149069947708375
0.1699704662399819	2.4288501815551764	0.6189640592261405	4.08067814191658
0.18275561872629797	2.4098856212062283	0.6263817882471054	4.012664686738021
0.19554077121261404	2.3901396309905105	0.6337618649274197	3.9450385109122923
0.2083259236989301	2.3696305923693184	0.64110162098944	3.8778085639996744
0.22111107618524528	2.3483776951027404	0.6483984238413875	3.8109838113536036
0.23389622867156135	2.326400907097088	0.6556496795937361	3.7445732289017086
0.2466813811578774	2.303720942756598	0.662852836020823	3.678585797711988
0.2594665336441935	2.2803592299206197	0.6700053854604426	3.6130304983705464
0.27225168613050865	2.2563378754510164	0.677104867646807	3.547916305149168
0.2850368386168247	2.2316796295535037	0.6841488724703559	3.4832521799780682
0.2978219911031408	2.2064078489118226	0.6911350426593892	3.419047066217853
0.31060714358945596	2.1805464587164347	0.6980610763784476	3.3553098822266083
0.323392296075772	2.1541199136842972	0.7049247297373264	3.2920495147423097
0.3361774485620881	2.127153158151273	0.7117238192068069	3.2292748120635606
0.34896260104840415	2.0996715853360537	0.7184562239357608	3.166994577043307
0.36174775353471933	2.071700995867928	0.7251198879654994	3.105217559892575
0.3745329060210354	2.0432675556832005	0.7317128223362706	3.0439524508125793
0.38731805850735146	2.014397753377757	0.7382331070832248	2.983207872436386
0.4001032109936675	1.9851183571302893	0.7446788931165833	2.922992372113159
0.4128883634799827	1.9554563712873185	0.7510484039837048	2.8633144140195097
0.42567351596629877	1.9254389927192004	0.7573399375091142	2.8041823711183507
0.43845866845261483	1.8950935670480287	0.7635518673098664	2.7456045169682137
0.4512438209389309	1.8644475448534545	0.7696826441833481	2.687589017396576
0.46402897342524607	1.8335284379531056	0.7757307973658338	2.6301439220352285
0.47681412591156214	1.8023637758703752	0.7816949356588379	2.5732771557458394
0.4895992783978782	1.7709810625832811	0.7875737484223544	2.516996509932544
0.5023844308841934	1.7394077336583034	0.7933660064333521	2.461309633758888
0.5151695833705094	1.7076711138682223	0.799070562608471	2.4062240252820435
0.5279547358568255	1.6757983753927514	0.8046863525901617	2.351747022519935
0.5407398883431416	1.6438164966939506	0.8102123951961444	2.297885794460188
0.5535250408294567	1.611752222164824	0.8156477927317283	2.2446473320351967
0.5663101933157728	1.5796320226342355	0.8209917311658708	2.1920384390678698
0.5790953458020889	1.5474820568225094	0.8262434801710086	2.140065723216284
0.5918804982884049	1.515328133827857	0.8314023930279693	2.0887355869286273
0.6046656507747201	1.4831956767237526	0.8364679063972349	2.0380542184261987
0.6174508032610362	1.4511096873492162	0.8414395399577959	1.9880275827414438
0.6302359557473523	1.4190947123562407	0.846316895916118	1.9386614128175295
0.6430211082336683	1.3871748105930235	0.8510996583867436	1.8899612007050186
0.6558062607199835	1.3553735218790803	0.8557875926475793	1.8419321888641584
0.6685914132062996	1.3237138372385144	0.8603805442722743	1.7945793616040804
0.6813765656926156	1.2922181706403675	0.8648784381431149	1.7479074366716087
0.6941617181789308	1.260908332303124	0.8692812773473853	1.701920857022373
0.7069468706652469	1.229805503603252	0.8735891419611075	1.6566237827889323
0.7197320231515629	1.19893021363071	0.8778021877238246	1.6120200834731742
0.732517175637879	1.1683023174263452	0.8819206446085287	1.5681133303860189
0.7453023281241942	1.137940975930263	0.8859448152910435	1.5249067893567392
0.7580874806105102	1.107864637666786	0.8898750735232853	1.4824034137371365
0.7708726330968263	1.0780910221842175	0.8937118624151501	1.4406058377223234
0.7836577855831424	1.0486371052655696	0.8974556926297426	1.399516370014727
0.7964429380694575	1.0195191059156483	0.9011071404971209	1.3591369878496746
0.8092280905557736	0.9907524751320975	0.9046668460514724	1.3194693314113675
0.8220132430420897	0.962351886454712	0.9081355109971927	1.2805146986559752
0.8347983955284057	0.934331228290574	0.911513896609047	1.242274040569918
0.8475835480147209	0.9067035979987705	0.914802821571992	1.20474795687852
0.860368700501037	0.8794812977198914	0.9180031597661277	1.1679366922285244
0.873153852987353	0.8526758319318188	0.9211158380023108	1.1318401328679537
0.8859390054736682	0.8262979066992384	0.9241418337141468	1.096457803833918
0.8987241579599843	0.8003574305918517	0.9270821726118961	1.0617888666732456
0.9115093104463003	0.7748635172334628	0.9299379263039749	1.0278321177091907
0.9242944629326164	0.7498244894436467	0.9327102098916663	0.99458598687011
0.9370796154189316	0.7252478849285636	0.935400179542622	0.9620485370939001
0.9498647679052477	0.7011404634745303	0.9380090300487124	0.9302174643208744
0.9626499203915637	0.6775082155936686	0.940537992373691	0.8990900980854968
0.9754350728778798	0.6543563725681166	0.9429883311960949	0.8686634027161579
0.988220225364195	0.6316894178365827	0.9453613424526783	0.8389339791507849
1.001005377850511	0.6095110996631233	0.9476583508875914	0.8098980673730364
1.013790530336827	0.5878244450270315	0.9498807076123889	0.7815515494736104
1.0265756828231432	0.5666317746687638	0.9520297876818242	0.7538899533371289
1.0393608353094583	0.545934719226686	0.9541069876902231	0.7269084569556216
1.0521459877957744	0.5257342363957348	0.9561137233931019	0.7006018933647211
1.0649311402820905	0.5060306290394222	0.9580514273584994	0.6749647561993091
1.0777162927684056	0.4868235641840143	0.9599215466523272	0.6499912058609094
1.0905014452547217	0.4681120928234249	0.9617255405618632	0.6256750762882574
1.1032865977410378	0.44989467046320175	0.9634648783612905	0.6020098823207466
1.1160717502273538	0.4321691783300706	0.9651410371230146	0.5789888276404169
1.128856902713669	0.41493294517499624	0.9667554995782555	0.5566048132782324
1.141642055199985	0.3981827695969854	0.968309752030206	0.534850446666839
1.1544272076863011	0.3819149428150722	0.9698052823228273	0.5137180512204765
1.1672123601726172	0.3661252718172036	0.9712435778681218	0.4931996764208283
1.1799975126589324	0.35080910281500616	0.9726261237345032	0.47328710838552057
1.1927826651452484	0.33596134493453883	0.9739544007986451	0.4539718808937776
1.2055678176315645	0.3215764940746552	0.9752298839629637	0.4352452868428424
1.2183529701178797	0.30764865686616355	0.9764540404406511	0.4170983901066512
1.2311381226041958	0.2941715746658175	0.9776283281099516	0.3995220377661457
1.2439232750905118	0.28113864752226186	0.9787541939391349	0.38250687268037364
1.2567084275768279	0.2685429580520519	0.9798330724833914	0.3660433463653616
1.269493580063144	0.2563772951665441	0.9808663844546532	0.35012173214688425
1.28227873254946	0.244634177592772	0.9818555353651139	0.3347321385523937
1.2950638850357743	0.2333058771333611	0.9828019142450068	0.31986452290584394
1.3078490375220904	0.222384441614146	0.9837068924349802	0.30550870508989536
1.3206341900084064	0.21186171746961685	0.9845718224532046	0.2916543814377544
1.3334193424947225	0.2017293719199173	0.9853980369371406	0.27829113871757666
1.3462044949810386	0.19197891469563894	0.9861868476596981	0.26540846817207436
1.3589896474673546	0.1826017192696838	0.9869395446193308	0.25299577957561264
1.3717747999536707	0.1735890435581666	0.9876573952034233	0.24104241527148282
1.3845599524399868	0.16493205005578912	0.9883416434241579	0.22953766415225088
1.397345104926301	0.15662182537347744	0.988993509225878	0.218470775546604
1.410130257412617	0.14864939914976102	0.9896141878628117	0.20783097297660566
1.4229154098989332	0.14100576230994474	0.9902048493458653	0.1976074677504523
1.4357005623852492	0.13368188465024386	0.9907666379570624	0.18778947235624288
1.4484857148715653	0.12666873172712198	0.9913006718300708	0.17836621362379704
1.4612708673578814	0.11995728103481437	0.9918080425951395	0.1693269456223613
1.4740560198441974	0.11353853745728057	0.9922898150866586	0.16066096226441307
1.4868411723305117	0.10740354798302573	0.9927470271114522	0.15235760958525194
1.4996263248168278	0.10154341567478295	0.9931806892758251	0.1444062976723212
1.5124114773031438	0.0959493128880737	0.9935917848692989	0.1367965122174408
1.52519662978946	0.09061249373561252	0.9939812698029074	0.12951782566852316
1.537981782275776	0.08552430579696589	0.9943500725998516	0.12255990795855648
1.550766934762092	0.0806762010752493	0.9946990944362682	0.1159125367915064
1.563552087248408	0.07605974620501853	0.9950292092298181	0.10956560746731696
1.5763372397347242	0.07166663191754451	0.9953412637737689	0.1035091422293241
1.5891223922210385	0.067488681772069	0.9956360779142198	0.0977332991205705
1.6019075447073545	0.06351786016327308	0.9959144447680994	0.09222838033661576
1.6146926971936706	0.05974627961709443	0.9961771309795605	0.08698484006491304
1.6274778496799867	0.056166207389033204	0.9964248770123935	0.08199329180310239
1.6402630021663027	0.05277007138026589	0.9966583974760884	0.0772445151504531
1.6530481546526188	0.04955046538857742	0.9968783814831923	0.07272946206831118
1.6658333071389348	0.04650015371253601	0.9970854930356243	0.06843926260834704
1.6786184596252491	0.043612075128301335	0.9972803714376475	0.06436523010849071
1.6914036121115652	0.040879346259643505	0.9974636317332243	0.060498865858612125
1.7041887645978813	0.038295264362950825	0.9976358651655262	0.056831863240250316
1.7169739170841973	0.03585330954925325	0.9977976396564133	0.053356111345629946
1.7297590695705134	0.033547146466631254	0.9979495003037513	0.050063698083639356
1.7425442220568295	0.03137062546655755	0.9980919698944856	0.046946912781670555
1.7553293745431455	0.029317783278315794	0.9982255494314575	0.04399824829373066
1.7681145270294598	0.02738284321594619	0.9983507186720053	0.041210402626780746
1.7808996795157759	0.02556021494260107	0.9984679366764629	0.038576280098261966
1.793684832002092	0.02384449381698061	0.998577642364738	0.03608899203946081
1.806469984488408	0.022230459846944935	0.9986802550792228	0.033741857059891224
1.819255136974724	0.020713076275093553	0.9987761751523656	0.031528400889139115
1.8320402894610401	0.019287487820967893	0.9988657844773089	0.02944235581360815
1.8448254419473562	0.017949018604532792	0.9989494470800723	0.02747765972592308
1.8576105944336723	0.01669316977497459	0.9990275096918431	0.025628454805982605
1.8703957469199866	0.01551561686858349	0.999100302320013	0.02388908585242823
1.8831808994063026	0.014412206919232059	0.9991681388166783	0.02225409828465921
1.8959660518926187	0.013378955344144568	0.9992313174434012	0.020718235834914202
1.9087512043789348	0.012412042627126137	0.9992901214311114	0.01927643795078688
1.9215363568652508	0.011507810821136387	0.9993448195340993	0.017923836928496622
1.9343215093515669	0.010662759890806226	0.9993956665771377	0.016655754796960402
1.947106661837883	0.009873543915503545	0.9994429039948375	0.015467699973489827
1.9598918143241972	0.009136967172047148	0.9994867603624238	0.014355363710386591
1.9726769668105133	0.00844998011609732	0.9995274519171901	0.01331461635313146
1.9854621192968294	0.007809675279908388	0.9995651830699585	0.012341503429150564
1.9982472717831454	0.0072132831035602845	0.9996001469059476	0.011432241586607637
2.0110324242694615	0.006658167715961836	0.9996325256745124	0.010583214402012773
2.0238175767557776	0.006141822680909568	0.9996624912672905	0.009790968074756446
2.0366027292420936	0.005661866722704189	0.9996902056843489	0.009052207026266586
2.0493878817284097	0.005216039445087971	0.9997158214879884	0.008363789421195573
2.062173034214724	0.004802197056115175	0.9997394822439187	0.007722722626505736
2.07495818670104	0.004418308111048929	0.9997613229495732	0.007126158625005905
2.087743339187356	0.0040624492842624696	0.9997814704493868	0.0065713893978306
2.100528491673672	0.003732801180362343	0.9998000438369082	0.006055842290214992
2.1133136441599882	0.003427644194118783	0.9998171548436645	0.00557707537470254
2.1260987966463043	0.003145354427608992	0.9998329082147436	0.005132772824049587
2.1388839491326204	0.0028843996725598227	0.9998474020710976	0.004720740306071407
2.1516691016189347	0.002643335464888707	0.9998607282586124	0.004338900411693709
2.1644542541052507	0.0024208012178021927	0.9998729726840234	0.00398528812690791
2.177239406591567	0.0022155164390440514	0.9998842156377892	0.0036580463577354115
2.190024559077883	0.00202627703725966	0.9998945321040698	0.0033554215178559976
2.202809711564199	0.0018519517217256971	0.9999039920579792	0.0030757591864975183
2.215594864050515	0.001691478499068921	0.9999126607503126	0.002817499844293618
2.228380016536831	0.0015438612700933159	0.9999205989799663	0.002579174693502207
2.241165169023147	0.0014081665290817111	0.9999278633542953	0.0023594015689356955
2.2539503215094614	0.0012835201676324457	0.9999345065376651	0.0021568809443573453
2.2667354739957775	0.0011691043843811142	0.9999405774884773	0.0019703920394210928
2.2795206264820935	0.0010641547015595163	0.9999461216849567	0.0017987890305449052
2.2923057789684096	0.000967957089024196	0.9999511813400033	0.0016409973695665273
2.3050909314547257	0.0008798451956906204	0.9999557956054215	0.0014960102125194219
2.3178760839410417	0.0007991976881953631	0.9999600007658471	0.0013628849606231632
2.330661236427358	0.0007254356961965412	0.9999638304226981	0.0012407399156723678
2.343446388913672	0.0006580203632324809	0.9999673156684817	0.0011287510500524566
2.356231541399988	0.0005964505019733223	0.999970485251794	0.0010261488927073698
2.369016693886304	0.0005402603523521065	0.9999733657333456	0.0009322155310339382
2.3818018463726203	0.0004890174408487268	0.9999759816333545	0.0008462817283733346
2.3945869988589363	0.00044232053879511557	0.9999783555706411	0.0007677241566059087
2.4073721513452524	0.0003997977178116229	0.9999805083937582	0.0006959627427918611
2.4201573038315685	0.000361104499859266	0.9999824593044923	0.0006304581287676295
2.4329424563178845	0.0003259220994493716	0.9999842259740597	0.0005707092419280775
2.445727608804199	0.0002939557555947658	0.999985824652323	0.0005162509753762279
2.458512761290515	0.0002649331505963914	0.9999872702703454	0.0004666519755985218
2.471297913776831	0.0002386029130789779	0.999988576536593	0.0004215125349213631
2.484083066263147	0.00021473320238385435	0.999989756027092	0.00038046258686706393
2.496868218749463	0.00019311037141989113	0.9999908202698352	0.0003431598013429179
2.509653371235779	0.00017353770508066188	0.9999917798237308	0.00030928777695245533
2.522438523722095	0.00015583423140697048	0.9999926443523707	0.00027855432775364966
2.5352236762084095	0.0001398336023967772	0.9999934226928953	0.00025068986139349707
2.5480088286947256	0.00012538304172693413	0.999994122920215	0.00022544584555244366
2.5607939811810416	0.00011234235637402887	0.9999947524068464	0.00020259335943245962
2.5735791336673577	0.00010058300926374383	0.9999953178786084	0.00018192172758984385
2.5863642861536738	8.998725034814468e-5	0.9999958254664121	0.00016323723252802922
2.59914943863999	8.044730296319357e-5	0.9999962807543772	0.00014636190310865737
2.611934591126306	7.186460311459085e-5	0.9999966888244886	0.00013113237548926452
2.624719743612622	6.414908880003621e-5	0.9999970542980037	0.0001173988237180269
2.6375048960989362	5.721853689522048e-5	0.9999973813738111	0.00010502395655934341
2.6502900485852523	5.0997944981645546e-5	0.9999976738639303	9.388207744311993e-5
2.6630752010715684	4.541895587095723e-5	0.9999979352263337	8.38582051792123e-5
2.6758603535578844	4.041932215415044e-5	0.999998168595266	7.484725142707112e-5
2.6886455060442005	3.59424088429705e-5	0.9999983768092229	6.675325314880177e-5
2.7014306585305166	3.193673160239995e-5	0.9999985624367473	5.948865620516301e-5
2.7142158110168326	2.8355528641554877e-5	0.9999987278001895	5.297364806032687e-5
2.727000963503147	2.5156364159784055e-5	0.9999988749975715	4.713553686059684e-5
2.739786115989463	2.230076140818937e-5	0.9999990059226885	4.190817362075794e-5
2.752571268475779	1.9753863561788872e-5	0.9999991222835709	3.723141635870075e-5
2.765356420962095	1.7484120476751738e-5	0.9999992256194258	3.305063202525415e-5
2.778141573448411	1.546299984767074e-5	0.9999993173161672	2.9316235739049675e-5
2.7909267259347272	1.3664720981410025e-5	0.9999993986206405	2.598326376122264e-5
2.8037118784210433	1.2066009738020963e-5	0.9999994706536375	2.3010978637647257e-5
2.8164970309073594	1.0645873189218945e-5	0.9999995344217943	2.036250453705898e-5
2.8292821833936737	9.385392573335592e-6	0.9999995908284569	1.800449062213874e-5
2.8420673358799897	8.267533353034649e-6	0.9999996406835954	1.5906800915223187e-5
2.854852488366306	7.2769709547060285e-6	0.9999996847128417	1.4042228226558998e-5
2.867637640852622	6.399931315570482e-6	0.9999997235657195	1.2386231628938216e-5
2.880422793338938	5.62404490267454e-6	0.9999997578231322	1.0916694682141703e-5
2.893207945825254	4.93821330138644e-6	0.9999997880041694	9.613703668755398e-6
2.90599309831157	4.3324874283712225e-6	0.9999998145722878	8.459344303142528e-6
2.9187782507978843	3.7979564027068582e-6	0.9999998379409188	7.437515278185087e-6
2.9315634032842004	3.326646314860681e-6	0.9999998584785512	6.533757808340839e-6
2.9443485557705165	2.9114280764019887e-6	0.9999998765133336	5.73509974344685e-6
2.9571337082568325	2.54593356174837e-6	0.9999998923372379	5.029913126816589e-6
2.9699188607431486	2.2244795516712652e-6	0.9999999062098224	4.407784406871279e-6
2.9827040132294647	1.941998512222653e-6	0.9999999183616303	3.8593958963155056e-6
2.9954891657157807	1.6939760598688731e-6	0.9999999289972539	3.3764180561117455e-6
3.008274318202097	1.4763941464934756e-6	0.9999999382980975	2.951411543620691e-6
3.021059470688411	1.28567972978999e-6	0.9999999464248649	2.577737964939381e-6
3.033844623174727	1.1186583748212795e-6	0.9999999535197958	2.249479101218419e-6
3.046629775661043	9.725123391035593e-7	0.9999999597086766	1.961363625873327e-6
3.0594149281473593	8.447427433111441e-7	0.9999999651026458	1.7087006204175474e-6
3.0722000806336753	7.331355575956875e-7	0.9999999697998119	1.4873196108189527e-6
3.0849852331199914	6.357308777182879e-7	0.9999999738867047	1.2935161150913748e-6
3.0977703856063075	5.507953702021949e-7	0.9999999774395738	1.1240026243401908e-6
3.1105555380926218	4.767974743913327e-7	0.9999999805255497	9.758644708488326e-7
3.123340690578938	4.1238516246266944e-7	0.9999999832036817	8.465197599613798e-7
3.136125843065254	3.5636600870248e-7	0.9999999855258634	7.336836921252658e-7
3.14891099555157	3.076893122511137e-7	0.9999999875376597	6.353360822412598e-7
3.161696148037886	2.6543008146973074e-7	0.9999999892790421	5.496924434238371e-7
3.174481300524202	2.2877480887473206e-7	0.999999990785043	4.7517800653331997e-7
3.187266453010518	1.9700864584137884e-7	0.9999999920863389	4.104043271360709e-7
3.200051605496834	1.695040694471572e-7	0.9999999932097672	3.541484194859993e-7
3.2128367579831485	1.4571069328894734e-7	0.9999999941787849	3.053339679061706e-7
3.2256219104694646	1.2514625780113417e-7	0.9999999950138764	2.630147221558695e-7
3.2384070629557806	1.0738860112269319e-7	0.9999999957329126	2.2635958625744032e-7
3.2511922154420967	9.206849682641402e-8	0.9999999963514713	1.9463919855570952e-7
3.2639773679284128	7.886333008855216e-8	0.9999999968831178	1.6721409688937436e-7
3.276762520414729	6.74915057174985e-8	0.9999999973396543	1.4352429260168775e-7
3.289547672901045	5.7707431722064926e-8	0.9999999977313397	1.2307973915299368e-7
3.302332825387359	4.929712815737729e-8	0.9999999980670831	1.0545201976914686e-7
3.3151179778736752	4.207435466696551e-8	0.9999999983546136	9.026706767906647e-8
3.3279031303599913	3.587715013964043e-8	0.999999998600631	7.719839142726988e-8
3.3406882828463074	3.056481290286683e-8	0.9999999988109372	6.596152244010967e-8
3.3534734353326234	2.6015214871222263e-8	0.9999999989905513	5.6308604044492124e-8
3.3662585878189395	2.2122478071651127e-8	0.9999999991438118	4.8024143944136986e-8
3.3790437403052556	1.8794871436966784e-8	0.999999999274465	4.092077945904659e-8
3.3918288927915716	1.5953020238157475e-8	0.9999999993857429	3.483580135704765e-8
3.404614045277886	1.3528293152376133e-8	0.9999999994804308	2.9628141505487774e-8
3.417399197764202	1.146141670460565e-8	0.9999999995609272	2.5175522427855595e-8
3.430184350250518	9.701238923298659e-9	0.9999999996292952	2.1372023133493384e-8
3.442969502736834	8.203677737128599e-9	0.9999999996873078	1.812616454871251e-8
3.45575465522315	6.930761742296452e-9	0.9999999997364872	1.5358769934148656e-8
3.4685398077094662	5.849834394666685e-9	0.9999999997781391	1.3001638298001699e-8
3.4813249601957823	4.9328079398947e-9	0.9999999998133824	1.0995812559611561e-8
3.4941101126820966	4.155580768383515e-9	0.9999999998431747	9.29057811027593e-9
3.5068952651684127	3.49747608652251e-9	0.9999999998683352	7.842314959746904e-9
3.5196804176547287	2.9407800639091866e-9	0.9999999998895637	6.613488265764425e-9
3.532465570141045	2.4703155077077095e-9	0.9999999999074575	5.571844425306761e-9
3.545250722627361	2.073115012990456e-9	0.9999999999225259	4.68975286590402e-9
3.558035875113677	1.7380941130795687e-9	0.9999999999352028	3.9434710012855004e-9
3.570821027599993	1.455809695016796e-9	0.9999999999458574	3.312751274132816e-9
3.5836061800863073	1.2181757824691884e-9	0.9999999999548037	2.780181266141624e-9
3.5963913325726233	1.0183427434640178e-9	0.9999999999623082	2.3309670610808728e-9
3.6091764850589394	8.504486004312637e-10	0.9999999999685971	1.9523861550216747e-9
3.6219616375452555	7.095479759300358e-10	0.9999999999738621	1.633721141904137e-9
3.6347467900315715	5.913989298278465e-10	0.9999999999782657	1.3656996978096597e-9
3.6475319425178876	4.924345375911797e-10	0.9999999999819451	1.140516832949373e-9
3.6603170950042037	4.0963499259305525e-10	0.9999999999850163	9.51560248924171e-10
3.6731022474905197	3.4040681384794875e-10	0.9999999999875774	7.930644259806657e-10
3.685887399976834	2.82597056866507e-10	0.999999999989711	6.603229238182089e-10
3.69867255246315	2.34372521390469e-10	0.9999999999914865	5.492715610513866e-10
3.711457704949466	1.9417711882852013e-10	0.9999999999929627	4.56398095301159e-10
3.724242857435782	1.6071766140157704e-10	0.9999999999941888	3.788847192252145e-10
3.7370280099220983	1.328857024418539e-10	0.9999999999952061	3.141818245457964e-10
3.7498131624084143	1.0976464182022025e-10	0.9999999999960492	2.602817876144189e-10
3.7625983148947304	9.057288252733994e-11	0.9999999999967474	2.154230101505735e-10
3.7753834673810447	7.466383067367131e-11	0.9999999999973248	1.7809372375148587e-10
3.7881686198673608	6.147615749796386e-11	0.9999999999978021	1.4706982530407592e-10
3.800953772353677	5.057643193140392e-11	0.999999999998196	1.2135105733282965e-10
3.813738924839993	4.1559644614608253e-11	0.9999999999985208	1.0002762616929347e-10
3.826524077326309	3.4120262171200004e-11	0.9999999999987884	8.235022066635234e-11
3.839309229812625	2.7974067506875138e-11	0.9999999999990087	6.773245834421124e-11
3.852094382298941	2.2922108655620826e-11	0.9999999999991896	5.5649850898461603e-11
3.864879534785257	1.8758328224066642e-11	0.9999999999993383	4.5675371055562433e-11
3.8776646872715714	1.533351223770296e-11	0.9999999999994602	3.7446231068869875e-11
3.8904498397578875	1.2519763004092962e-11	0.9999999999995602	3.066486745499607e-11
3.9032349922442036	1.0217604540230239e-11	0.999999999999642	2.5099934552181594e-11
3.9160201447305196	8.320455435750772e-12	0.9999999999997089	2.051728210814733e-11
3.9288052972168357	6.778577699151354e-12	0.9999999999997635	1.6750165722858945e-11
3.9415904497031518	5.506706202140775e-12	0.9999999999998082	1.3665041973911963e-11
3.954375602189468	4.47641923528863e-12	0.9999999999998445	1.112674956955686e-11
3.967160754675782	3.630873379734111e-12	0.9999999999998741	9.06935162743588e-12
3.979945907162098	2.941646926046814e-12	0.9999999999998982	7.355041637202705e-12
3.9927310596484142	2.3803181647963352e-12	0.9999999999999177	5.986908037148434e-12
4.00551621213473	1.925570813909871e-12	0.9999999999999336	4.860833318314867e-12
4.018301364621046	1.556088591314619e-12	0.9999999999999465	3.943147483581263e-12
4.031086517107362	1.2505552149377761e-12	0.9999999999999569	3.163818224024542e-12
4.0438716695936785	1.008970684779342e-12	0.9999999999999654	2.56015178986854e-12
4.056656822079995	8.17124146124115e-13	0.9999999999999721	2.0975575015475773e-12
4.069441974566309	6.608047442568931e-13	0.9999999999999776	1.7047561067775725e-12
4.082227127052625	5.32907051820075e-13	0.999999999999982	1.3823770298543863e-12
4.095012279538941	4.19220214098459e-13	0.9999999999999857	1.09456783582116e-12
4.107797432025257	3.41060513164848e-13	0.9999999999999885	8.782358967859087e-13
4.120582584511573	2.70006239588838e-13	0.9999999999999908	6.973198994460096e-13
4.133367736997889	2.20268248085631e-13	0.9999999999999927	5.889480061105446e-13
4.146152889484205	1.77635683940025e-13	0.9999999999999941	4.799310416128389e-13
4.1589380419705195	1.4210854715202e-13	0.9999999999999953	3.70266144293129e-13
4.171723194456836	1.06581410364015e-13	0.9999999999999963	2.970862185428475e-13
4.184508346943152	9.2370555648813e-14	0.999999999999997	2.6071683430411926e-13
4.197293499429468	7.105427357601e-14	0.9999999999999977	1.8677534777465406e-13
4.210078651915784	5.6843418860808e-14	0.9999999999999981	1.4986080321583138e-13
4.2228638044021	4.2632564145606e-14	0.9999999999999986	1.1272697023493601e-13
4.235648956888416	2.8421709430404e-14	0.9999999999999989	7.537287667051841e-14
4.248434109374732	2.8421709430404e-14	0.9999999999999991	7.559509306977521e-14
4.261219261861046	2.8421709430404e-14	0.9999999999999992	7.581796461356514e-14
4.274004414347362	1.4210854715202e-14	0.9999999999999994	3.8020746616701734e-14
4.286789566833678	1.4210854715202e-14	0.9999999999999996	3.8132840433249986e-14
4.2995747193199945	7.105427357601e-15	0.9999999999999997	3.824526472788787e-14
4.3123598718063105	7.105427357601e-15	0.9999999999999998	3.835802047494003e-14
4.325145024292627	7.105427357601e-15	0.9999999999999998	3.8471108651603634e-14
4.337930176778943	7.105427357601e-15	0.9999999999999998	3.8584530237956866e-14
4.350715329265257	0.0	0.9999999999999999	0.0
4.363500481751573	7.105427357601e-15	0.9999999999999999	3.881237757450086e-14
4.376285634237889	7.105427357601e-15	0.9999999999999999	3.892680529932956e-14
4.389070786724205	7.105427357601e-15	0.9999999999999999	3.9041570383140816e-14
4.401855939210521	0.0	1.0	0.0
4.414641091696837	0.0	1.0	0.0
4.427426244183153	0.0	1.0	0.0
4.440211396669469	0.0	1.0	0.0
4.452996549155784	0.0	1.0	0.0
4.4657817016421	0.0	1.0	0.0
4.478566854128416	0.0	1.0	0.0
4.491352006614732	0.0	1.0	0.0
4.504137159101048	0.0	1.0	0.0
4.516922311587364	0.0	1.0	0.0
4.52970746407368	0.0	1.0	0.0
4.542492616559994	0.0	1.0	0.0
4.55527776904631	0.0	1.0	0.0
4.5680629215326265	0.0	1.0	0.0
4.580848074018943	0.0	1.0	0.0
4.593633226505259	0.0	1.0	0.0
4.606418378991575	0.0	1.0	0.0
4.619203531477891	0.0	1.0	0.0
4.631988683964207	0.0	1.0	0.0
4.644773836450521	0.0	1.0	0.0
4.657558988936837	0.0	1.0	0.0
4.670344141423153	0.0	1.0	0.0
4.683129293909469	0.0	1.0	0.0
4.695914446395785	0.0	1.0	0.0
4.708699598882101	0.0	1.0	0.0
4.7214847513684175	0.0	1.0	0.0
4.734269903854732	0.0	1.0	0.0
4.747055056341048	0.0	1.0	0.0
4.759840208827364	0.0	1.0	0.0
4.77262536131368	0.0	1.0	0.0
4.785410513799996	0.0	1.0	0.0
4.798195666286312	0.0	1.0	0.0
4.810980818772628	0.0	1.0	0.0
4.823765971258944	0.0	1.0	0.0
4.8365511237452585	0.0	1.0	0.0
4.849336276231575	0.0	1.0	0.0
4.862121428717891	0.0	1.0	0.0
4.874906581204207	0.0	1.0	0.0
4.887691733690523	0.0	1.0	0.0
4.900476886176839	0.0	1.0	0.0
4.913262038663155	0.0	1.0	0.0
4.926047191149469	0.0	1.0	0.0
4.938832343635785	0.0	1.0	0.0
4.951617496122101	0.0	1.0	0.0
4.964402648608417	0.0	1.0	0.0
4.9771878010947335	0.0	1.0	0.0
4.9899729535810495	0.0	1.0	0.0
5.002758106067366	0.0	1.0	0.0
5.015543258553682	0.0	1.0	0.0
5.028328411039996	0.0	1.0	0.0
5.041113563526312	0.0	1.0	0.0
5.053898716012628	0.0	1.0	0.0
5.066683868498944	0.0	1.0	0.0
5.07946902098526	0.0	1.0	0.0
5.092254173471576	0.0	1.0	0.0
5.105039325957892	0.0	1.0	0.0
5.117824478444207	0.0	1.0	0.0
5.130609630930523	0.0	1.0	0.0
5.143394783416839	0.0	1.0	0.0
5.156179935903155	0.0	1.0	0.0
5.168965088389471	0.0	1.0	0.0
5.181750240875787	0.0	1.0	0.0
5.194535393362103	0.0	1.0	0.0
5.207320545848419	0.0	1.0	0.0
5.220105698334733	0.0	1.0	0.0
5.232890850821049	0.0	1.0	0.0
5.2456760033073655	0.0	1.0	0.0
5.258461155793682	0.0	1.0	0.0
5.271246308279998	0.0	1.0	0.0
5.284031460766314	0.0	1.0	0.0
5.29681661325263	0.0	1.0	0.0
5.309601765738944	0.0	1.0	0.0
5.32238691822526	0.0	1.0	0.0
5.335172070711576	0.0	1.0	0.0
5.347957223197892	0.0	1.0	0.0
5.360742375684208	0.0	1.0	0.0
5.373527528170524	0.0	1.0	0.0
5.38631268065684	0.0	1.0	0.0
5.399097833143155	0.0	1.0	0.0
5.411882985629471	0.0	1.0	0.0
5.424668138115787	0.0	1.0	0.0
5.437453290602103	0.0	1.0	0.0
5.450238443088419	0.0	1.0	0.0
5.463023595574735	0.0	1.0	0.0
5.475808748061051	0.0	1.0	0.0
5.488593900547367	0.0	1.0	0.0
5.5013790530336815	0.0	1.0	0.0
5.5141642055199975	0.0	1.0	0.0
5.526949358006314	0.0	1.0	0.0
5.53973451049263	0.0	1.0	0.0
5.552519662978946	0.0	1.0	0.0
5.565304815465262	0.0	1.0	0.0
5.578089967951578	0.0	1.0	0.0
5.590875120437892	0.0	1.0	0.0
5.603660272924208	0.0	1.0	0.0
5.616445425410524	0.0	1.0	0.0
5.62923057789684	0.0	1.0	0.0
5.642015730383156	0.0	1.0	0.0
5.6548008828694725	0.0	1.0	0.0
5.6675860353557885	0.0	1.0	0.0
5.680371187842105	0.0	1.0	0.0
5.693156340328419	0.0	1.0	0.0
5.705941492814735	0.0	1.0	0.0
5.718726645301051	0.0	1.0	0.0
5.731511797787367	0.0	1.0	0.0
5.744296950273683	0.0	1.0	0.0
5.757082102759999	0.0	1.0	0.0
5.769867255246315	0.0	1.0	0.0
5.78265240773263	0.0	1.0	0.0
5.795437560218946	0.0	1.0	0.0
5.808222712705262	0.0	1.0	0.0
5.821007865191578	0.0	1.0	0.0
5.833793017677894	0.0	1.0	0.0
5.84657817016421	0.0	1.0	0.0
5.859363322650526	0.0	1.0	0.0
5.872148475136842	0.0	1.0	0.0
5.884933627623156	0.0	1.0	0.0
5.897718780109472	0.0	1.0	0.0
5.910503932595788	0.0	1.0	0.0
5.9232890850821045	0.0	1.0	0.0
5.936074237568421	0.0	1.0	0.0
5.948859390054737	0.0	1.0	0.0
5.961644542541053	0.0	1.0	0.0
5.974429695027367	0.0	1.0	0.0
5.987214847513683	0.0	1.0	0.0
5.999999999999999	0.0	1.0	0.0


==> data/K_0-M_4.csv <==
-36.23742668468688	1.681909437264379e-10	1.0000000000000008e-14	3.9999995176110312
-36.195189258002195	1.7317046867531461e-10	1.0396686980996273e-14	3.9999995081388797
-36.15295183131751	1.7829741930587545e-10	1.0809110017076284e-14	3.9999994984806433
-36.11071440463282	1.8357616035686883e-10	1.123789333695821e-14	3.9999994886328434
-36.06847697794813	1.8901118579102316e-10	1.1683685931692852e-14	3.999999478591762
-36.026239551263444	1.946071226209073e-10	1.2147162536953498e-14	3.999999468353423
-35.98400212457876	2.0036873484805395e-10	1.2629024654289827e-14	3.999999457914135
-35.94176469789407	2.0630092751868988e-10	1.3130001612895948e-14	3.9999994472698917
-35.89952727120939	2.1240875089955598e-10	1.3650851673495624e-14	3.9999994364166724
-35.8572898445247	2.186974047773463e-10	1.4192363176017685e-14	3.9999994253503175
-35.815052417840015	2.2517224288545642e-10	1.475535573279821e-14	3.999999414066761
-35.77281499115532	2.318387774617671e-10	1.534068146911571e-14	3.999999402561742
-35.730577564470636	2.3870268394137485e-10	1.594922631293639e-14	3.9999993908307307
-35.68834013778595	2.457698057882838e-10	1.6581911335821262e-14	3.999999378869521
-35.646102711101264	2.5304615947009386e-10	1.7239694147027033e-14	3.999999366673431
-35.60386528441658	2.6053793958002136e-10	1.7923570342907213e-14	3.999999354237849
-35.56162785773189	2.6825152411053646e-10	1.863457501380949e-14	3.999999341558188
-35.519390431047206	2.7619347988313706e-10	1.9373784310750862e-14	3.9999993286296567
-35.47715300436251	2.843705681388613e-10	2.0142317074238844e-14	3.999999315447204
-35.43491557767783	2.9278975029437843e-10	2.094133652770737e-14	3.9999993020060063
-35.39267815099314	3.0145819386840057e-10	2.177205203812772e-14	3.999999288300933
-35.350440724308456	3.1038327858364397e-10	2.263572094646264e-14	3.9999992743268122
-35.30820329762377	3.195726026493665e-10	2.3533650470728506e-14	3.9999992600782956
-35.265965870939084	3.290339892299849e-10	2.446719968455284e-14	3.9999992455501183
-35.2237284442544	3.387754931051466e-10	2.5437781574217595e-14	3.999999230736792
-35.18149101756971	3.488054075269801e-10	2.64468651773008e-14	3.999999215632602
-35.13925359088502	3.5913227128042493e-10	2.74959778061579e-14	3.9999992002318945
-35.09701616420033	3.697648759525171e-10	2.858670735960322e-14	3.999999184528857
-35.05477873751565	3.807122734169308e-10	2.972070472629469e-14	3.999999168517493
-35.01254131083096	3.919837835401195e-10	3.089968628345569e-14	3.999999152191931
-34.970303884146276	4.035890021155495e-10	3.2125436494720156e-14	3.9999991355458286
-34.92806645746159	4.1553780903290717e-10	3.339981061102743e-14	3.9999991185729518
-34.885829030776904	4.27840376689121e-10	3.4724737478660894e-14	3.9999991012668885
-34.84359160409221	4.405071786484194e-10	3.610222245867711e-14	3.999999083621043
-34.801354177407525	4.5354899855878057e-10	3.753435046214169e-14	3.9999990656289173
-34.75911675072284	4.669769393323323e-10	3.902328910577466e-14	3.9999990472835454
-34.71687932403815	4.8080243259761e-10	4.0571291992769975e-14	3.9999990285780522
-34.67464189735347	4.950372484316143e-10	4.2180702123764927e-14	3.9999990095053706
-34.63240447066878	5.096935053799878e-10	4.3853955443114636e-14	3.9999989900582373
-34.590167043984096	5.24783680773914e-10	4.5593584525845216e-14	3.9999989702294183
-34.5479296172994	5.403206213523916e-10	4.7402222410862775e-14	3.9999989500114257
-34.50569219061472	5.563175541990011e-10	4.9282606586219133e-14	3.999998929396444
-34.46345476393003	5.727880980025687e-10	5.123758313246864e-14	3.9999989083769183
-34.421217337245345	5.897462746510167e-10	5.3270111030385226e-14	3.9999988869447414
-34.37897991056066	6.072065211686875e-10	5.538326663956346e-14	3.999998865091853
-34.33674248387597	6.251837020069255e-10	5.758024835467526e-14	3.9999988428100286
-34.29450505719129	6.436931216985915e-10	5.98643814464375e-14	3.999998820090777
-34.252267630506594	6.62750537887268e-10	6.223912309461224e-14	3.9999987969256403
-34.21003020382191	6.82372174742112e-10	6.470806762065958e-14	3.999998773305793
-34.16779277713722	7.02574736769962e-10	6.727495192796234e-14	3.9999987492223235
-34.12555535045254	7.233754230363334e-10	6.994366115785809e-14	3.9999987246661295
-34.08331792376785	7.447919418074468e-10	7.27182345700374e-14	3.9999986996279406
-34.041080497083165	7.66842525625707e-10	7.560287165620527e-14	3.9999986740982973
-33.99884307039848	7.895459468316083e-10	7.860193849627259e-14	3.9999986480675562
-33.956605643713786	8.129215335450864e-10	8.171997436667942e-14	3.999998621525893
-33.9143682170291	8.369891861200467e-10	8.496169861086515e-14	3.999998594463211
-33.872130790344414	8.617693940860916e-10	8.83320177822794e-14	3.9999985668694094
-33.82989336365973	8.87283253591756e-10	9.183603307074944e-14	3.999998538734067
-33.78765593697504	9.135524853641879e-10	9.547904802343892e-14	3.9999985100463826
-33.74541851029036	9.405994532006371e-10	9.92665765720819e-14	3.9999984807956968
-33.70318108360567	9.684471830072442e-10	1.0320435137865476e-13	3.9999984509709057
-33.66094365692098	9.971193824016032e-10	1.0729833251210041e-13	3.9999984205607455
-33.61870623023629	1.0266404608956512e-9	1.1155471646925061e-13	3.999998389553729
-33.576468803551606	1.0570355506761655e-9	1.1597994555360108e-13	3.9999983579382032
-33.53423137686692	1.0883305280002681e-9	1.205807176261142e-13	3.9999983257020575
-33.491993950182234	1.1205520352246785e-9	1.253639962428316e-13	3.9999982928332916
-33.44975652349755	1.153727503486943e-9	1.3033702119464102e-13	3.999998259319433
-33.40751909681286	1.187885176058181e-9	1.3550731946511772e-13	3.99999822514777
-33.36528167012817	1.223054132387376e-9	1.4088271662306558e-13	3.9999981903055795
-33.32304424344348	1.2592643128572839e-9	1.4647134866698413e-13	3.9999981547795165
-33.2808068167588	1.2965465442734793e-9	1.522816743393758e-13	3.999998118556173
-33.23856939007411	1.3349325661079706e-9	1.583224879295558e-13	3.9999980816219862
-33.196331963389426	1.3744550575196337e-9	1.6460293258432371e-13	3.999998043962954
-33.15409453670474	1.4151476651748615e-9	1.7113251414665918e-13	3.9999980055648545
-33.111857110020054	1.4570450318917205e-9	1.7792111554336915e-13	3.999997966413251
-33.06961968333536	1.5001828261320855e-9	1.849790117434787e-13	3.9999979264931866
-33.027382256650675	1.544597772367154e-9	1.9231688530998516e-13	3.9999978857898157
-32.98514482996599	1.5903276823416933e-9	1.9994584256856535e-13	3.9999978442875435
-32.9429074032813	1.6374114872640826e-9	2.078774304176121e-13	3.9999978019708755
-32.90066997659662	1.6858892709493233e-9	2.1612365380516767e-13	3.999997758823773
-32.85843254991193	1.7358023039431694e-9	2.2469699389908433e-13	3.999997714829894
-32.816195123227246	1.7871930786568251e-9	2.336104269780044e-13	3.9999976699727964
-32.77395769654256	1.8401053455413622e-9	2.428774440717008e-13	3.9999976242353847
-32.73172026985787	1.8945841503336743e-9	2.525120713805344e-13	3.9999975776003875
-32.68948284317318	1.9506758724046882e-9	2.6252889150489006e-13	3.999997530050309
-32.647245416488495	2.008428264243197e-9	2.7294306551680827e-13	3.9999974815672013
-32.60500798980381	2.0678904921083563e-9	2.83770355907113e-13	3.999997432132595
-32.56277056311912	2.129113177886135e-9	2.9502715044283e-13	3.9999973817280554
-32.52053313643444	2.192148442184509e-9	3.0673048697103423e-13	3.9999973303342746
-32.47829570974975	2.2570499487050245e-9	3.188980792065495e-13	3.999997277932196
-32.43605828306506	2.3238729499274255e-9	3.3154834354269996e-13	3.9999972245018176
-32.39382085638037	2.392674334147417e-9	3.447004269255296e-13	3.9999971700230184
-32.35158342969569	2.463512673906589e-9	3.5837423583378475e-13	3.9999971144752373
-32.309346003011	2.5364482758563955e-9	3.725904664084885e-13	3.999997057837516
-32.267108576326315	2.6115432320982185e-9	3.8737063577769305e-13	3.9999970000884733
-32.22487114964163	2.688861473043596e-9	4.027371146238607e-13	3.999996941206327
-32.18263372295694	2.7684688218391837e-9	4.1871316104311613e-13	3.999996881168841
-32.14039629627226	2.8504330504033045e-9	4.3532295574767806e-13	3.9999968199533606
-32.098158869587564	2.9348239371211035e-9	4.5259163866466917e-13	3.9999967575367426
-32.05592144290288	3.021713326248367e-9	4.705453469867985e-13	3.9999966938955227
-32.01368401621819	3.111175189073484e-9	4.892112547324193e-13	3.9999966290057074
-31.971446589533507	3.203285686890295e-9	5.086176138748855e-13	3.9999965628426266
-31.92920916284882	3.2981232358357736e-9	5.287937971034322e-13	3.9999964953814944
-31.88697173616413	3.3957685736466557e-9	5.49770342280366e-13	3.999996426596795
-31.844734309479445	3.4963048283925294e-9	5.715789986616954e-13	3.9999963564625767
-31.80249688279476	3.5998175892442616e-9	5.942527749513953e-13	3.9999962849523136
-31.76025945611007	3.706394979337375e-9	6.178259892618092e-13	3.9999962120392087
-31.718022029425384	3.816127730791939e-9	6.423343210559398e-13	3.9999961376955158
-31.6757846027407	3.929109261954692e-9	6.678148651501755e-13	3.999996061893414
-31.633547176056013	4.045435756927002e-9	6.9430618785933e-13	3.9999959846041437
-31.591309749371323	4.165206247447601e-9	7.21848385368689e-13	3.9999959057985452
-31.549072322686637	4.288522697199656e-9	7.504831444217026e-13	3.999995825446999
-31.50683489600195	4.415490088613543e-9	7.802538054150661e-13	3.999995743519136
-31.464597469317262	4.54621651223974e-9	8.112054279966288e-13	3.9999956599840596
-31.422360042632576	4.680813258767514e-9	8.433848592655033e-13	3.9999955748102494
-31.38012261594789	4.819394913767604e-9	8.76840804677489e-13	3.9999954879655903
-31.337885189263204	4.962079455240558e-9	9.116239017633475e-13	3.9999953994173167
-31.295647762578515	5.108988354052094e-9	9.477867967711777e-13	3.999995309132037
-31.25341033589383	5.260246677342643e-9	9.853842243492227e-13	3.9999952170756377
-31.211172909209143	5.4159831949982844e-9	1.0244730903894618e-12	3.999995123213569
-31.168935482524454	5.576330489273021e-9	1.0651125581575459e-12	3.9999950275102134
-31.126698055839768	5.741425067657908e-9	1.1073641378392648e-12	3.999994929929691
-31.084460629155082	5.911407479090142e-9	1.1512917796393257e-12	3.9999948304349853
-31.042223202470396	6.086422433603924e-9	1.1969619705729947e-12	3.999994728988751
-30.999985775785706	6.266618925522718e-9	1.2444438350975526e-12	3.9999946255526115
-30.95774834910102	6.452150360299122e-9	1.2938092397353388e-12	3.9999945200877383
-30.915510922416335	6.643174685109546e-9	1.3451329018473369e-12	3.9999944125541904
-30.873273495731645	6.839854523315695e-9	1.3984925027213257e-12	3.999994302911489
-30.83103606904696	7.0423573129063494e-9	1.4539688051462362e-12	3.999994191118277
-30.788798642362273	7.250855449037858e-9	1.5116457756503709e-12	3.9999940771324165
-30.746561215677588	7.465526430795051e-9	1.5716107115887364e-12	3.999993960910933
-30.7043237889929	7.686553012296173e-9	1.6339543732715423e-12	3.99999384240995
-30.662086362308212	7.914123358272044e-9	1.6987711213340077e-12	3.9999937215849717
-30.619848935623526	8.148431204250949e-9	1.7661590595557143e-12	3.999993598390272
-30.577611508938837	8.389676021485628e-9	1.8362201833448098e-12	3.999993472779475
-30.53537408225415	8.63806318676357e-9	1.909060534112846e-12	3.999993344705168
-30.493136655569465	8.893804157243715e-9	1.9847903597729235e-12	3.9999932141191925
-30.45089922888478	9.157116650469692e-9	2.063524281604905e-12	3.999993080972271
-30.408661802200093	9.42822482971281e-9	2.1453814677396984e-12	3.999992945214219
-30.366424375515404	9.70735949480108e-9	2.2304858135252497e-12	3.999992806793874
-30.324186948830718	9.99475827859823e-9	2.318966129047393e-12	3.999992665659063
-30.28194952214603	1.0290665849300597e-8	2.4109563340895795e-12	3.9999925217566052
-30.239712095461343	1.0595334118720451e-8	2.5065956608257e-12	3.999992375032261
-30.197474668776657	1.0909022456738893e-8	2.606028864554129e-12	3.999992225430744
-30.15523724209197	1.1231997912104045e-8	2.709406442790362e-12	3.9999920728956804
-30.112999815407285	1.156453543976893e-8	2.8168848630513433e-12	3.9999919173696004
-30.070762388722596	1.1906918134957942e-8	2.9286267996752145e-12	3.999991758793843
-30.02852496203791	1.225943747416378e-8	3.0448013800352036e-12	3.9999915971088282
-29.986287535353224	1.2622393563277684e-8	3.1655844405207166e-12	3.9999914322534136
-29.944050108668534	1.2996095393067801e-8	3.2911587926721297e-12	3.9999912641657187
-29.90181268198385	1.3380861102218233e-8	3.421714499873293e-12	3.999991092782251
-29.859575255299163	1.3777018248157535e-8	3.5574491650193242e-12	3.999990918038449
-29.817337828614477	1.4184904085904176e-8	3.698568229595845e-12	3.999990739868657
-29.775100401929787	1.4604865855165852e-8	3.845285284622297e-12	3.9999905582055373
-29.7328629752451	1.5037261075941147e-8	3.99782239392926e-12	3.999990372980827
-29.690625548560416	1.548245785286949e-8	4.156410430260101e-12	3.9999901841247136
-29.648388121875726	1.5940835188593077e-8	4.321289424704732e-12	3.9999899915660655
-29.60615069519104	1.6412783306394366e-8	4.4927089299946825e-12	3.9999897952323042
-29.563913268506354	1.6898703982387316e-8	4.670928398209616e-12	3.9999895950496027
-29.52167584182167	1.7399010887539898e-8	4.8562175734663796e-12	3.9999893909425803
-29.47943841513698	1.791412993982444e-8	5.0488569001856194e-12	3.999989182834265
-29.437200988452293	1.8444499666792088e-8	5.249137947552786e-12	3.9999889706463443
-29.394963561767607	1.8990571578881388e-8	5.457363850817336e-12	3.9999887542989354
-29.352726135082918	1.955281055377826e-8	5.673849770097082e-12	3.999988533710517
-29.310488708398232	2.0131695232154747e-8	5.8989233673818265e-12	3.99998830879821
-29.268251281713546	2.0727718425122962e-8	6.132925302460025e-12	3.999988079477114
-29.22601385502886	2.134138753375184e-8	6.3762097485157514e-12	3.9999878456610722
-29.18377642834417	2.1973224981004015e-8	6.6291449281805666e-12	3.999987607262064
-29.141539001659485	2.2623768656456937e-8	6.892113670847624e-12	3.999987364190191
-29.0993015749748	2.3293572374193324e-8	7.165513992093544e-12	3.9999871163541183
-29.05706414829011	2.3983206344245198e-8	7.44975969608579e-12	3.9999868636605225
-29.014826721605424	2.4693257657992694e-8	7.745281001884463e-12	3.999986606014206
-28.972589294920738	2.5424330787936745e-8	8.05252519458893e-12	3.9999863433184264
-28.930351868236052	2.6177048102263557e-8	8.371957302314957e-12	3.9999860754741396
-28.888114441551366	2.6952050394643034e-8	8.704060800023573e-12	3.999985802380603
-28.845877014866677	2.7749997429710858e-8	9.049338341270981e-12	3.999985523935006
-28.80363958818199	2.8571568504702475e-8	9.408312518985036e-12	3.9999852400327494
-28.7614021614973	2.941746302770603e-8	9.78152665641954e-12	3.999984950566845
-28.719164734812615	3.028840111304128e-8	1.016954562948355e-11	3.9999846554284506
-28.67692730812793	3.1185124194260744e-8	1.0572956721691643e-11	3.9999843545065294
-28.634689881443244	3.2108395655295633e-8	1.0992370513026245e-11	3.9999840476878856
-28.592452454758558	3.305900148028905e-8	1.1428421804060256e-11	3.9999837348571035
-28.55021502807387	3.403775092266691e-8	1.1881770576737424e-11	3.9999834158965197
-28.507977601389182	3.504547719401058e-8	1.2353102993262885e-11	3.9999830906861114
-28.465740174704493	3.6083038173330614e-8	1.284313243461907e-11	3.9999827591037382
-28.423502748019807	3.715131713732741e-8	1.3352600580275946e-11	3.9999824210245265
-28.38126532133512	3.825122351227882e-8	1.388227853073036e-11	3.9999820763213454
-28.339027894650435	3.9383693648181833e-8	1.4432967974573718e-11	3.999981724864754
-28.29679046796575	4.054969161580719e-8	1.5005502401854762e-11	3.999981366522381
-28.25455304128106	4.175021002736047e-8	1.5600748365572548e-11	3.999981001159648
-28.212315614596374	4.298627088142445e-8	1.6219606793209418e-11	3.9999806286392032
-28.170078187911685	4.425892643292134e-8	1.686301435028978e-11	3.9999802488208926
-28.127840761227	4.556926008882689e-8	1.7531944858025962e-11	3.999979861561925
-28.085603334542313	4.691838733040258e-8	1.822741076719998e-11	3.9999794667168613
-28.043365907857627	4.8307456662720024e-8	1.89504646905081e-11	3.9999790641372908
-28.00112848117294	4.97376505923023e-8	1.9702200995691964e-11	3.9999786536716786
-27.958891054488255	5.1210186633705436e-8	2.0483757461860073e-11	3.999978235166108
-27.916653627803566	5.2726318345887135e-8	2.1296317001516555e-11	3.9999778084630266
-27.874416201118876	5.4287336399271436e-8	2.2141109450892886e-11	3.9999773734023214
-27.83217877443419	5.5894569674380544e-8	2.301941343129924e-11	3.999976929820346
-27.789941347749505	5.754938639300761e-8	2.3932558284309562e-11	3.999976477550499
-27.74770392106482	5.9253195282860625e-8	2.4881926083709184e-11	3.999976016422813
-27.705466494380133	6.100744677669235e-8	2.5868953727250584e-11	3.999975546264229
-27.663229067695447	6.281363424691464e-8	2.689513511138352e-11	3.99997506689791
-27.620991641010757	6.46732952767756e-8	2.79620233922472e-11	3.9999745781440312
-27.578754214326068	6.658801296914703e-8	2.907123333635219e-11	3.9999740798188523
-27.536516787641382	6.855941729407261e-8	3.0224443764504536e-11	3.9999735717352234
-27.494279360956696	7.058918647619303e-8	3.142340009267149e-11	3.9999730537024543
-27.45204193427201	7.267904842324262e-8	3.2669916973637805e-11	3.9999725255259078
-27.409804507587324	7.4830782196839e-8	3.396588104344464e-11	3.9999719870074455
-27.36756708090264	7.704621952679735e-8	3.531325377677419e-11	3.999971437944703
-27.32532965421795	7.932724637028384e-8	3.6714074455593744e-11	3.9999708781316174
-27.283092227533263	8.167580451710849e-8	3.817046325555703e-11	3.999970307358032
-27.240854800848574	8.409389324254726e-8	3.968462445483517e-11	3.999969725409648
-27.198617374163888	8.658357100908403e-8	4.125884977022585e-11	3.999969132068151
-27.156379947479202	8.914695721852209e-8	4.289552182559774e-11	3.9999685271108607
-27.114142520794516	9.178623401596223e-8	4.459711775791426e-11	3.9999679103106387
-27.07190509410983	9.450364814718691e-8	4.63662129662956e-11	3.999967281436089
-27.02966766742514	9.730151287100726e-8	4.820548500979026e-11	3.9999666402511997
-26.987430240740455	1.0018220992823231e-7	5.011771765975831e-11	3.9999659865155097
-26.945192814055765	1.0314819156890852e-7	5.2105805112998775e-11	3.9999653199837204
-26.90295538737108	1.0620198263957115e-7	5.4172756371992653e-11	3.9999646404057447
-26.860717960686394	1.0934618273227998e-7	5.63216997988927e-11	3.9999639475268465
-26.818480534001708	1.125834683972574e-7	5.855588785015769e-11	3.9999632410870465
-26.776243107317022	1.1591659542102502e-7	6.0878701998984e-11	3.999962520821235
-26.734005680632333	1.1934840117198222e-7	6.329365785298895e-11	3.9999617864596653
-26.691768253947647	1.2288180701538796e-7	6.580441047490465e-11	3.9999610377267447
-26.649530827262957	1.2651982079984565e-7	6.841475991430411e-11	3.9999602743417557
-26.60729340057827	1.3026553941737893e-7	7.112865695875746e-11	3.999959496018619
-26.565055973893585	1.3412215143928013e-7	7.39502091131145e-11	3.9999587024655154
-26.5228185472089	1.3809293982998255e-7	7.688368681595229e-11	3.9999578933850546
-26.480581120524214	1.4218128474124496e-7	7.99335299026053e-11	3.99995706847383
-26.438343693839524	1.4639066638906742e-7	8.310435432455343e-11	3.999956227422869
-26.39610626715484	1.5072466801572393e-7	8.64009591353399e-11	3.9999553699169486
-26.35386884047015	1.5518697893950028e-7	8.982833375359182e-11	3.9999544956347735
-26.311631413785463	1.59781397694674e-7	9.339166551412354e-11	3.999953604248785
-26.269393987100777	1.6451183526443884e-7	9.709634751856189e-11	3.9999526954250015
-26.22715656041609	1.6938231840951665e-7	1.0094798679736023e-10	3.9999517688231596
-26.184919133731405	1.743969930952887e-7	1.0495241279558091e-10	3.99995082409604
-26.142681707046716	1.795601280203575e-7	1.0911568619523772e-10	3.999949860889886
-26.10044428036203	1.8487611824955017e-7	1.1344410808760257e-10	3.9999488788439503
-26.05820685367734	1.9034948895444676e-7	1.1794422950931295e-10	3.999947877590694
-26.015969426992655	1.959848992645964e-7	1.2262286135674126e-10	3.999946856755074
-25.97373200030797	2.017871462327562e-7	1.2748708469360745e-10	3.9999458159549937
-25.931494573623283	2.07761168917449e-7	1.3254426146744164e-10	3.999944754800861
-25.889257146938597	2.1391205258636848e-7	1.3780204565111518e-10	3.9999436728954456
-25.84701972025391	2.2024503304419216e-7	1.4326839482628755e-10	3.999942569834036
-25.80478229356922	2.267655010884532e-7	1.4895158222632125e-10	3.9999414452036324
-25.762544866884532	2.3347900709732694e-7	1.5486020925684525e-10	3.9999402985836094
-25.720307440199846	2.403912657531581e-7	1.6100321851296677e-10	3.9999391295449396
-25.67807001351516	2.475081609057988e-7	1.6738990731278137e-10	3.9999379376502477
-25.635832586830475	2.548357505798924e-7	1.7402994176768542e-10	3.9999367224538984
-25.59359516014579	2.62380272130296e-7	1.8093337141077596e-10	3.9999354835012366
-25.551357733461103	2.7014814755013664e-7	1.881106444054622e-10	3.999934220329011
-25.509120306776413	2.7814598893592386e-7	1.9557262335732602e-10	3.999932932464911
-25.466882880091728	2.863806041143823e-7	2.033306017531152e-10	3.9999316194274304
-25.424645453407038	2.9485900243584055e-7	2.113963210517976e-10	3.9999302807256734
-25.382408026722352	3.0358840073904736e-7	2.1978198845348042e-10	3.9999289158593747
-25.340170600037666	3.125762294925045e-7	2.2850029537313242e-10	3.999927524318431
-25.29793317335298	3.218301391175284e-7	2.375644366470156e-10	3.9999261055826594
-25.255695746668295	3.3135800649848285e-7	2.469881305009129e-10	3.9999246591221262
-25.213458319983605	3.4116794168559167e-7	2.5678563931036817e-10	3.9999231843963785
-25.17122089329892	3.5126829479614834e-7	2.6697179118432806e-10	3.9999216808544515
-25.12898346661423	3.6166766311995927e-7	2.7756200240486497e-10	3.9999201479348883
-25.086746039929544	3.723748984349916e-7	2.88572300756913e-10	3.999918585065181
-25.044508613244858	3.83399114539567e-7	3.00019349783357e-10	3.999916991661572
-25.002271186560172	3.94749695007391e-7	3.11920474002065e-10	3.999915367129302
-24.960033759875486	4.0643630117210996e-7	3.242936851232014e-10	3.999913710861895
-24.917796333190797	4.184688803480605e-7	3.37157709306282e-10	3.9999120222410065
-24.87555890650611	4.3085767429436186e-7	3.505320154983623e-10	3.9999103006363974
-24.83332147982142	4.4361322792940843e-7	3.64436844896153e-10	3.999908545405729
-24.791084053136736	4.5674639830321823e-7	3.7889324157668584e-10	3.9999067558940267
-24.74884662645205	4.7026836383527304e-7	3.9392308434281737e-10	3.999904931433611
-24.706609199767364	4.841906338257427e-7	4.0954911983180596e-10	3.999903071344089
-24.664371773082678	4.985250582480309e-7	4.2579499693702425e-10	3.9999011749315394
-24.62213434639799	5.132838378311768e-7	4.426853025948765e-10	3.9998992414887424
-24.579896919713303	5.284795344405167e-7	4.602455989910641e-10	3.9998972702949636
-24.537659493028613	5.441250817654564e-7	4.785024622425483e-10	3.999895260615085
-24.495422066343927	5.602337963235622e-7	4.974835226135927e-10	3.9998932117002033
-24.45318463965924	5.76819388790093e-7	5.172175063268954e-10	3.9998911227865235
-24.410947212974555	5.938959756628649e-7	5.377342790329268e-10	3.9998889930956256
-24.36870978628987	6.114780912721519e-7	5.590648910033055e-10	3.9998868218340093
-24.32647235960518	6.295807001459274e-7	5.812416241165572e-10	3.999884608192798
-24.284234932920494	6.482192097409425e-7	6.042980407073586e-10	3.9998823513473782
-24.241997506235805	6.67409483550447e-7	6.282690343530865e-10	3.999880050457415
-24.19976007955112	6.871678545996678e-7	6.531908826746774e-10	3.9998777046658858
-24.157522652866433	7.075111393406157e-7	6.791013022314037e-10	3.9998753130995945
-24.115285226181747	7.284566519578458e-7	7.060395055928744e-10	3.9998728748682595
-24.07304779949706	7.500222190975053e-7	7.340462606744603e-10	3.9998703890642124
-24.030810372812375	7.722261950320786e-7	7.631639524257868e-10	3.999867854762621
-23.988572946127686	7.950874772737144e-7	7.934366469659724e-10	3.9998652710202873
-23.946335519442997	8.186255226495075e-7	8.249101582621345e-10	3.999862636876248
-23.90409809275831	8.428603638521526e-7	8.576321174524972e-10	3.999859951350481
-23.861860666073625	8.678126264803966e-7	8.91652044918578e-10	3.999857213444484
-23.81962323938894	8.935035465832993e-7	9.270214252157561e-10	3.9998544221400363
-23.777385812704253	9.199549887236884e-7	9.637937849753747e-10	3.9998515763994176
-23.735148386019567	9.471894645757517e-7	1.00202477389624e-9	3.9998486751649507
-23.692910959334878	9.752301520727914e-7	1.0417722489481907e-9	3.999845717358301
-23.650673532650192	1.0041009151213517e-6	1.0830963619147743e-9	3.999842701880574
-23.608436105965502	1.033826323898333e-6	1.1260596504078145e-9	3.9998396276112462
-23.566198679280816	1.0644316757486456e-6	1.1707271324911613e-9	3.9998364934085604
-23.52396125259613	1.0959430167007156e-6	1.2171664050570532e-9	3.999833298108519
-23.481723825911445	1.1283871636184696e-6	1.2654477461037054e-9	3.99983004052456
-23.43948639922676	1.161791727008428e-6	1.3156442210687502e-9	3.9998267194473485
-23.39724897254207	1.196185134501309e-6	1.3678317933795756e-9	3.999823333644131
-23.355011545857383	1.2315966550281563e-6	1.4220894393875666e-9	3.9998198818585022
-23.312774119172694	1.2680564237112845e-6	1.4784992678601368e-9	3.9998163628096495
-23.270536692488008	1.3055954674914528e-6	1.5371466442112106e-9	3.9998127751921
-23.228299265803322	1.3442457315128498e-6	1.5981203196581207e-9	3.9998091176752117
-23.186061839118636	1.3840401062883675e-6	1.6615125655002293e-9	3.9998053889026752
-23.14382441243395	1.425012455668051e-6	1.7274193127221495e-9	3.999801587492008
-23.10158698574926	1.4671976456347222e-6	1.7959402971329742e-9	3.999797712034099
-23.059349559064575	1.5106315739509995e-6	1.8671792102607833e-9	3.9997937610926573
-23.017112132379886	1.5553512006829698e-6	1.94124385623068e-9	3.9997897332037162
-22.9748747056952	1.601394579626353e-6	2.018246314863543e-9	3.999785626875066
-22.932637279010514	1.648800890661929e-6	2.0983031112421917e-9	3.9997814405858056
-22.890399852325828	1.6976104730675156e-6	2.1815353920012583e-9	3.999777172785745
-22.848162425641142	1.7478648598149113e-6	2.2680691086074633e-9	3.9997728218948296
-22.805924998956453	1.7996068128807597e-6	2.3580352079073636e-9	3.999768386302387
-22.763687572271767	1.852880359601375e-6	2.45156983023026e-9	3.9997638643670737
-22.721450145587077	1.9077308301024908e-6	2.5488145153470022e-9	3.9997592544157885
-22.67921271890239	1.9642048958351485e-6	2.6499164165944946e-9	3.9997545547430504
-22.636975292217706	2.022350609251246e-6	2.7550285234906982e-9	3.999749763610924
-22.59473786553302	2.0822174446516363e-6	2.864309893176747e-9	3.9997448792478063
-22.552500438848334	2.1438563402416512e-6	2.977925891035133e-9	3.9997398998480747
-22.510263012163644	2.207319741429942e-6	3.096048440848876e-9	3.9997348235713353
-22.46802558547896	2.272661645407158e-6	3.2188562848791056e-9	3.999729648541978
-22.42578815879427	2.339937647041948e-6	3.346535254254426e-9	3.9997243728482426
-22.383550732109583	2.4092049861337963e-6	3.4792785500811145e-9	3.9997189945414973
-22.341313305424897	2.480522596062399e-6	3.617287035698527e-9	3.9997135116358287
-22.29907587874021	2.5539511538746515e-6	3.76076954052187e-9	3.999707922107204
-22.256838452055526	2.629553131852002e-6	3.909943175931717e-9	3.99970222389266
-22.21460102537084	2.7073928506016723e-6	4.065033663687431e-9	3.9996964148895664
-22.17236359868615	2.787536533717012e-6	4.22627567736131e-9	3.9996904929549704
-22.13012617200146	2.8700523640527577e-6	4.393913197308766e-9	3.9996844559049203
-22.087888745316775	2.9550105416632764e-6	4.5681998797121894e-9	3.9996783015133643
-22.04565131863209	3.0424833434529656e-6	4.7493994402552085e-9	3.9996720275117235
-22.003413891947403	3.1325451845889184e-6	4.9377860530081024e-9	3.99966563158774
-21.961176465262717	3.2252726817280843e-6	5.13364476512609e-9	3.9996591113849305
-21.91893903857803	3.320744718112545e-6	5.337271927988488e-9	3.9996524645016196
-21.876701611893342	3.419042510587949e-6	5.548975645429698e-9	3.9996456884900353
-21.834464185208656	3.520249678601648e-6	5.769076239738665e-9	3.9996387808556753
-21.792226758523967	3.6244523152391844e-6	5.997906736132626e-9	3.999631739056122
-21.74998933183928	3.7317390603592525e-6	6.235813366435835e-9	3.9996245605002496
-21.707751905154595	3.842201175888961e-6	6.483156092725018e-9	3.999617242547339
-21.66551447846991	3.955932623342801e-6	6.740309151732137e-9	3.9996097825061074
-21.623277051785223	4.073030143631605e-6	7.007661620827813e-9	3.9996021776339528
-21.581039625100534	4.193593339228316e-6	7.285618006440835e-9	3.9995944251355104
-21.538802198415848	4.317724758760528e-6	7.574598855800793e-9	3.9995865221621667
-21.49656477173116	4.445529984101015e-6	7.875041392930543e-9	3.9995784658107345
-21.454327345046472	4.577117720030242e-6	8.187400179847716e-9	3.9995702531225374
-21.412089918361787	4.7125998865463085e-6	8.512147803974548e-9	3.999561881082366
-21.3698524916771	4.852091713900741e-6	8.84977559279484e-9	3.9995533466173936
-21.327615064992415	4.995711840439969e-6	9.200794356836691e-9	3.999544646596085
-21.285377638307725	5.1435824133359365e-6	9.565735162104619e-9	3.999535777827114
-21.24314021162304	5.295829192289936e-6	9.945150133126162e-9	3.999526737058152
-21.20090278493835	5.45258165629874e-6	1.0339613287827405e-8	3.999517520975046
-21.158665358253664	5.613973113571156e-6	1.0749721405497635e-8	3.9995081262000305
-21.11642793156898	5.780140814690272e-6	1.1176094929153548e-8	3.999498549291096
-21.074190504884292	5.951226069115249e-6	1.1619378903666544e-8	3.999488786740758
-21.031953078199606	6.127374365121095e-6	1.2080243951070296e-8	3.9994788349742514
-20.989715651514917	6.308735493279436e-6	1.2559387284519205e-8	3.9994686903490955
-20.94747822483023	6.495463673581426e-6	1.3057533762430875e-8	3.9994583491531426
-20.90524079814554	6.68771768631386e-6	1.3575436984404695e-8	3.9994478076036115
-20.863003371460856	6.885661006795728e-6	1.4113880430568762e-8	3.9994370618456943
-20.82076594477617	7.089461944090291e-6	1.4673678646076962e-8	3.999426107951172
-20.778528518091484	7.299293783810133e-6	1.5255678472545187e-8	3.999414941917076
-20.736291091406798	7.515334935134583e-6	1.586076032828402e-8	3.999403559664248
-20.69405366472211	7.737769082164543e-6	1.6489839539261808e-8	3.9993919570360514
-20.651816238037423	7.966785339740631e-6	1.7143867722805876e-8	3.9993801297966183
-20.609578811352733	8.202578413859051e-6	1.7823834226132692e-8	3.9993680736297623
-20.567341384668048	8.44534876681681e-6	1.853076762187567e-8	3.999355784137191
-20.52510395798336	8.695302787227876e-6	1.926573726286952e-8	3.999343256837001
-20.482866531298676	8.95265296505288e-6	2.0029854898536264e-8	3.9993304871622684
-20.44062910461399	9.217618071789612e-6	2.0824276355314023e-8	3.999317470459341
-20.398391677929304	9.490423345976509e-6	2.1650203283663364e-8	3.9993042019862357
-20.356154251244615	9.771300684163769e-6	2.2508884974284447e-8	3.9992906769109964
-20.313916824559925	1.0060488837516522e-5	2.340162024629278e-8	3.9992768903101323
-20.27167939787524	1.0358233614210176e-5	2.4329759410193432e-8	3.999262837166612
-20.229441971190553	1.0664788087794073e-5	2.5294706308621776e-8	3.999248512368564
-20.187204544505867	1.0980412811693134e-5	2.629792043792631e-8	3.9992339107069426
-20.14496711782118	1.1305376040033973e-5	2.7340919153794833e-8	3.9992190268743992
-20.102729691136492	1.1639953954974059e-5	2.842527996424875e-8	3.999203855462949
-20.060492264451806	1.1984430900731599e-5	2.955264291346959e-8	3.999188390962065
-20.01825483776712	1.2339099624509908e-5	3.072471306004377e-8	3.999172627757387
-19.97601741108243	1.2704261524517307e-5	3.194326305337517e-8	3.9991565601278998
-19.933779984397745	1.30802269052947e-5	3.321013581213546e-8	3.9991401822448887
-19.89154255771306	1.3467315240560317e-5	3.452724730880646e-8	3.9991234881690283
-19.849305131028373	1.3865855443799083e-5	3.589658946450127e-8	3.9991064718491938
-19.807067704343684	1.4276186146815195e-5	3.7320233158433216e-8	3.9990891271197526
-19.764830277658998	1.4698655986490409e-5	3.880033135657171e-8	3.9990714476987423
-19.722592850974312	1.5133623899981683e-5	4.0339122364194436e-8	3.999053427185646
-19.680355424289626	1.5581459428610405e-5	4.19389332072457e-8	3.999035059059241
-19.638117997604937	1.604254303069494e-5	4.360218314759134e-8	3.9990163366753184
-19.59588057092025	1.6517266403590432e-5	4.533138733747034e-8	3.9989972532644447
-19.553643144235565	1.7006032815205837e-5	4.7129160618652115e-8	3.998977801929637
-19.511405717550875	1.750925744527543e-5	4.899822147202096e-8	3.9989579756440485
-19.46916829086619	1.8027367736669233e-5	5.094139612353651e-8	3.9989377672485054
-19.426930864181504	1.8560803757039303e-5	5.296162281276186e-8	3.9989171694490904
-19.384693437496818	1.9110018571103655e-5	5.506195623038496e-8	3.9988961748148406
-19.34245601081213	1.9675478623876843e-5	5.724557213141957e-8	3.99887477577491
-19.300218584127443	2.025766413516997e-5	5.951577213102687e-8	3.998852964616147
-19.257981157442757	2.0857069505693376e-5	6.187598869019573e-8	3.9988307334806823
-19.215743730758067	2.1474203735092322e-5	6.43297902987699e-8	3.9988080743629677
-19.17350630407338	2.21095908522749e-5	6.688088686364445e-8	3.9987849791070684
-19.131268877388695	2.2763770358384002e-5	6.953313531022128e-8	3.9987614394041393
-19.08903145070401	2.343729768279022e-5	7.229054540558194e-8	3.998737446789702
-19.04679402401932	2.413074465247816e-5	7.515728581212983e-8	3.9987129926401757
-19.004556597334634	2.4844699975225553e-5	7.813769038079742e-8	3.998688068170812
-18.96231917064995	2.557976973697247e-5	8.123626469332448e-8	3.9986626644320995
-18.92008174396526	2.633657791380031e-5	8.445769286342212e-8	3.9986367723071097
-18.877844317280573	2.711576689894019e-5	8.780684460706492e-8	3.998610382508079
-18.835606890595887	2.7917998045259763e-5	9.128878259254719e-8	3.9985834855738904
-18.7933694639112	2.874395222366895e-5	9.49087700813659e-8	3.9985560718663216
-18.751132037226512	2.959433039791872e-5	9.867227887141077e-8	3.998528131567119
-18.708894610541826	3.046985421626651e-5	1.0258499755441781e-7	3.99849965467464
-18.66665718385714	3.1371266620499145e-5	1.0665284010008827e-7	3.998470631000561
-18.624419757172454	3.229933247282497e-5	1.1088195477980174e-7	3.998441050166446
-18.582182330487765	3.325483920115003e-5	1.1527873344331499e-7	3.9984109016003053
-18.53994490380308	3.423859746327802e-5	1.198498211624044e-7	3.998380174533095
-18.497707477118393	3.525144183058304e-5	1.2460212625593858e-7	3.998348857995134
-18.455470050433703	3.6294231491725516e-5	1.2954283071145498e-7	3.99831694081246
-18.413232623749018	3.736785097698995e-5	1.3467940101888273e-7	3.998284411603101
-18.37099519706433	3.847321090385191e-5	1.4001959943270372e-7	3.998251258773532
-18.328757770379646	3.961124874438222e-5	1.4557149567945973e-7	3.9982174705144775
-18.286520343694956	4.0782929615135145e-5	1.5134347912818996e-7	3.9981830347972944
-18.24428291701027	4.198924709016345e-5	1.57344271442068e-7	3.9981479393699035
-18.202045490325585	4.323122403784298e-5	1.6358293973025395e-7	3.9981121717528265
-18.159808063640895	4.450991348218792e-5	1.7006891021967355e-7	3.998075719235025
-18.11757063695621	4.582639948937759e-5	1.768119824672716e-7	3.9980385688697644
-18.075333210271523	4.718179808022209e-5	1.8382234413405995e-7	3.998000707470315
-18.033095783586838	4.857725816932195e-5	1.911105863431147e-7	3.99796212160588
-17.990858356902148	5.001396253169106e-5	1.9868771964458286e-7	3.997922797596892
-17.948620930217462	5.149312879764891e-5	2.0656519061164379e-7	3.9978827215105346
-17.906383503532776	5.301601047679493e-5	2.147548990922696e-7	3.9978418791567574
-17.86414607684809	5.458389801190705e-5	2.2326921614274766e-7	3.997800256082858
-17.8219086501634	5.6198119863638064e-5	2.3212100266973254e-7	3.9977578375694414
-17.779671223478715	5.786004362689433e-5	2.4132362880886567e-7	3.997714608625328
-17.73743379679403	5.957107717981989e-5	2.5089099406895954e-7	3.9976705539827506
-17.69519637010934	6.133266986632634e-5	2.6083754827192304e-7	3.9976256580925975
-17.652958943424654	6.314631371313698e-5	2.711783133198304e-7	3.9975799051190988
-17.610721516739968	6.501354468234809e-5	2.8192890582169706e-7	3.9975332789349087
-17.568484090055282	6.693594396053154e-5	2.9310556061387617e-7	3.9974857631158978
-17.526246663370593	6.891513928543083e-5	3.047251552092602e-7	3.9974373409359236
-17.484009236685907	7.095280631133926e-5	3.1680523521192533e-7	3.9973879953611657
-17.44177181000122	7.305067001428201e-5	3.293640407351874e-7	3.9973377090452833
-17.39953438331653	7.521050613813425e-5	3.424205338626847e-7	3.997286464323232
-17.357296956631846	7.743414268286946e-5	3.559944271934622e-7	3.997234243205914
-17.31505952994716	7.97234614361573e-5	3.7010621351384973e-7	3.9971810273746766
-17.272822103262474	8.20803995495297e-5	3.847771966404325e-7	3.9971267981748717
-17.230584676577784	8.450695116043663e-5	4.0002952348022134e-7	3.99707153661048
-17.1883472498931	8.700516906148706e-5	4.1588621735597003e-7	3.997015223338087
-17.146109823208413	8.957716641823031e-5	4.3237121264644734e-7	3.996957838660164
-17.103872396523723	9.222511853689855e-5	4.495093907933096e-7	3.9968993625197378
-17.061634969839037	9.495126468350144e-5	4.6732661772847793e-7	3.996839774493178
-17.01939754315435	9.775790995579818e-5	4.858497827778088e-7	3.9967790537843575
-16.977160116469665	0.00010064742720962423	5.051068390991508e-7	3.99671717921807
-16.934922689784976	0.00010362225904114035	5.251268457151537e-7	3.9966541292330664
-16.89268526310029	0.0001066849198266294	5.459400112035421e-7	3.9965898818755563
-16.850447836415604	0.00010983799782144442	5.675777391099087e-7	3.9965244147922814
-16.80821040973092	0.00011308415731985317	5.900726751509438e-7	3.996457705223562
-16.76597298304623	0.0001164261408774684	6.13458756278231e-7	3.996389729996174
-16.723735556361543	0.0001198667715980944	6.377712616759165e-7	3.9963204655161073
-16.681498129676857	0.00012340895548680804	6.630468657680873e-7	3.996249887761487
-16.639260702992168	0.00012705568387116529	6.893236933149197e-7	3.9961779722748325
-16.597023276307482	0.00013081003589247343	7.166413766795066e-7	3.9961046941554197
-16.554785849622796	0.00013467518106915723	7.450411153506825e-7	3.996030028052182
-16.51254842293811	0.00013865438193421084	7.745657378104084e-7	3.9959539481552606
-16.47031099625342	0.0001427509967489078	8.052597658376943e-7	3.995876428188467
-16.428073569568735	0.0001469684822948884	8.371694813447357e-7	3.995797441400847
-16.38583614288405	0.00015131039674689083	8.70342995844492e-7	3.995716960559111
-16.34359871619936	0.00015578040262837473	9.048303226531502e-7	3.9956349579386967
-16.301361289514674	0.00016038226985242777	9.40683451934501e-7	3.9955514053156382
-16.259123862829988	0.00016511987885033775	9.779564286977693e-7	3.9954662739578506
-16.216886436145302	0.0001699972237903491	1.0167054338646632e-6	3.995379534616711
-16.174649009460612	0.0001750184158891129	1.056988868526025e-6	3.9952911575176224
-16.132411582775926	0.0001801876868184843	1.0988674415127602e-6	3.9952011123515185
-16.09017415609124	0.0001855093922103615	1.1424042604113027e-6	3.9951093682656844
-16.04793672940655	0.0001909880152622928	1.187664926158208e-6	3.9950158938541898
-16.005699302721865	0.00019662817044673741	1.2347176313540906e-6	3.9949206571486506
-15.96346187603718	0.00020243460732689196	1.2836332624426582e-6	3.994823625608645
-15.921224449352493	0.00020841221448204253	1.3344855059057746e-6	3.994724766112031
-15.878987022667804	0.00021456602354557547	1.3873509586321869e-6	3.994624044944741
-15.836749595983118	0.00022090121335877538	1.4423092426224676e-6	3.994521427791448
-15.794512169298432	0.00022742311424366223	1.4994431242007e-6	3.994416879724444
-15.752274742613746	0.00023413721239823416	1.5588386379080431e-6	3.9943103651942446
-15.710037315929057	0.00024104915441747153	1.6205852152619986e-6	3.994201848018368
-15.667799889244371	0.0002481647519437054	1.684775818571061e-6	3.9940912913710016
-15.625562462559685	0.00025548998644992513	1.7515070800025366e-6	3.9939786577721046
-15.583325035874996	0.0002630310141596844	1.8208794461081386e-6	3.993863909076431
-15.54108760919031	0.00027079417110752787	1.8929973280212726e-6	3.9937470064623297
-15.498850182505624	0.00027878597834372893	1.967969257546527e-6	3.993627910420431
-15.456612755820938	0.00028701314728741997	2.0459080493717272e-6	3.9935065807421544
-15.414375329136249	0.00029548258523223503	2.1269309696414038e-6	3.993382976508005
-15.372137902451563	0.0003042014010086674	2.211159911139492e-6	3.99325705607573
-15.329900475766877	0.00031317691080747726	2.298721575338875e-6	3.993128777068282
-15.287663049082187	0.0003224166441686671	2.3897476615857963e-6	3.9929980963616045
-15.245425622397502	0.00033192835014048567	2.4843750636962528e-6	3.992864970072227
-15.203188195712816	0.0003417200036132911	2.582746074254049e-6	3.992729353544684
-15.16095076902813	0.0003517998118329661	2.685008596909366e-6	3.9925912013387492
-15.11871334234344	0.0003621762210988968	2.791316366989753e-6	3.992450467216469
-15.076475915658754	0.00037285792365155507	2.901829180746642e-6	3.9923071041289924
-15.034238488974069	0.0003838538647548971	3.0167131335732587e-6	3.992161064203294
-14.992001062289383	0.00039517324997891655	3.136140867542805e-6	3.9920122987285223
-14.949763635604693	0.00040682555268780447	3.2602918286286902e-6	3.9918607581423347
-14.907526208920007	0.00041882052173936995	3.3893525339833915e-6	3.991706392016922
-14.865288782235321	0.0004311681894014197	3.5235168496659422e-6	3.9915491490448223
-14.823051355550632	0.0004438788794910738	3.66298627922385e-6	3.9913889770248563
-14.780813928865946	0.0004569632157429799	3.807970263550829e-6	3.9912258228469577
-14.73857650218126	0.0004704321304127564	3.958686492456875e-6	3.991059632477947
-14.696339075496574	0.000484296873121959	4.115361228405417e-6	3.990890350946588
-14.654101648811885	0.0004985690199510042	4.278229642888517e-6	3.990717922327774
-14.611864222127199	0.0005132604827869899	4.447536165929741e-6	3.9905422897277085
-14.569626795442513	0.0005283835189330387	4.6235348492228e-6	3.990363395268195
-14.527389368757824	0.0005439507409862722	4.806489743433848e-6	3.9901811800704725
-14.485151942073138	0.0005599751269916796	4.996675290214825e-6	3.9899955842393777
-14.442914515388452	0.0005764700308791644	5.1943767294966675e-6	3.989806546846981
-14.400677088703766	0.0005934491931914353	5.399890522653213e-6	3.9896140059160334
-14.358439662019077	0.000610926752110414	5.613524792148062e-6	3.989417898403225
-14.31620223533439	0.0006289172547901201	5.8355997783008995e-6	3.989218160182137
-14.273964808649705	0.0006474356690042098	6.066448313834136e-6	3.989014726025986
-14.231727381965015	0.0006664973951164811	6.306416316884726e-6	3.9888075295904315
-14.18948995528033	0.0006861182783828061	6.555863303194087e-6	3.9885965033952324
-14.147252528595644	0.0007063146215933645	6.8151629182129135e-6	3.9883815788068566
-14.105015101910958	0.0007271031980640713	7.084703489889679e-6	3.9881626860202624
-14.062777675226268	0.0007485012649861982	7.3648886029374736e-6	3.9879397540398185
-14.020540248541582	0.0007705265771439452	7.656137695404958e-6	3.987712710661466
-13.978302821856897	0.0007931974010091285	7.95888667840983e-6	3.9874814824531497
-13.93606539517221	0.0008165325292230865	8.273588579923429e-6	3.987245994735578
-13.893827968487521	0.0008405512954758724	8.600714213529754e-6	3.9870061715633374
-13.851590541802835	0.0008652735897927493	8.940752873118018e-6	3.986761935704498
-13.80935311511815	0.0008907198742388172	9.294213054501636e-6	3.9865132086209725
-13.76711568843346	0.0009169111990524224	9.66162320499715e-6	3.9862599104481515
-13.724878261748774	0.000943869219218244	1.004353250203126e-5	3.986001959974404
-13.682640835064088	0.0009716162114915047	1.0440511661889307e-5	3.9857392746202613
-13.640403408379402	0.0010001750918847239	1.0853153779756354e-5	3.9854717704173885
-13.598165981694713	0.0010295694336287368	1.1282075202246983e-5	3.9851993619871204
-13.555928555010027	0.0010598234856200818	1.1727916433664112e-5	3.9849219625189547
-13.513691128325341	0.0010909621913670871	1.2191343077274854e-5	3.984639483748844
-13.471453701640652	0.001123011208446987	1.267304681293868e-5	3.984351835936422
-13.429216274955966	0.001155996928487249	1.317374641247101e-5	3.984058927843175
-13.38697884827128	0.0011899464976839575	1.3694188794182981e-5	3.983760666709307
-13.344741421586594	0.0012248878378707043	1.4235150118082981e-5	3.9834569582310766
-13.302503994901905	0.0012608496681516276	1.4797436923291605e-5	3.9831477065368164
-13.260266568217219	0.0012978615271127519	1.538188730926701e-5	3.9828328141641474
-13.218029141532533	0.0013359537956255342	1.5989372162510494e-5	3.982512182035408
-13.175791714847847	0.0013751577202574254	1.662079643047089e-5	3.9821857094338218
-13.133554288163158	0.0014155054373041558	1.727710044444166e-5	3.9818532939786695
-13.091316861478472	0.001457029997458949	1.7959261293301037e-5	3.981514831600817
-13.049079434793786	0.0014997653911339543	1.8668294250021276e-5	3.981170216517533
-13.006842008109096	0.0015437465744498186	1.9405254252942198e-5	3.98081934120697
-12.96460458142441	0.0015890094959091776	2.0171237443873588e-5	3.980462096382363
-12.922367154739725	0.0016355911237707983	2.0967382765174053e-5	3.980098370966209
-12.880129728055039	0.0016835294741405456	2.1794873618024586e-5	3.9797280520640386
-12.83789230137035	0.0017328636397965405	2.2654939584209444e-5	3.9793510249372686
-12.795654874685663	0.001783633819765577	2.3548858213781517e-5	3.9789671729768132
-12.753417448000977	0.00183588134966838	2.4477956881099103e-5	3.9785763776754464
-12.711180021316288	0.001889648732851822	2.5443614711795714e-5	3.9781785186003407
-12.668942594631602	0.0019449796723258381	2.6447264583340567e-5	3.9777734733651298
-12.626705167946916	0.002001919103524343	2.7490395201956165e-5	3.9773611176017076
-12.58446774126223	0.0020605132279079797	2.85745532587372e-5	3.9769413249316394
-12.542230314577541	0.002120809547428974	2.9701345667946458e-5	3.976513966937308
-12.499992887892855	0.002182856899876428	3.087244189054132e-5	3.976078913132655
-12.45775546120817	0.002246705495122922	3.208957634612301e-5	3.9756360309338534
-12.41551803452348	0.0023124069522916105	3.3354550916596e-5	3.975185185629102
-12.373280607838794	0.0023800143378647325	3.466923754494835e-5	3.97472624034877
-12.331043181154108	0.002449582204754097	3.6035580932696035e-5	3.97425905603472
-12.288805754469422	0.002521166632354412	3.745560133964655e-5	3.973783491409447
-12.246568327784733	0.0025948252676010674	3.893139748977869e-5	3.9732994029451962
-12.204330901100047	0.0026706173670532777	4.046514958716961e-5	3.9728066448317687
-12.16209347441536	0.002748603840025539	4.2059122446031516e-5	3.9723050689455617
-12.119856047730675	0.002828847292788291	4.371566873908334e-5	3.9717945248166724
-12.077618621045985	0.0029114120738611637	4.54372323686108e-5	3.971274859596744
-12.0353811943613	0.002996364320420915	4.7226351964740594e-5	3.9707459180259415
-11.993143767676614	0.0030837720058474057	4.9085664515604755e-5	3.9702075424
-11.950906340991924	0.003173704988430128	5.1017909134240536e-5	3.969659572536277
-11.908668914307238	0.0032662350612596026	5.302593096723652e-5	3.9691018457403464
-11.866431487622553	0.003361436003326423	5.5112685250321394e-5	3.9685341967715755
-11.824194060937867	0.0034593836318521113	5.728124151626539e-5	3.9679564578083273
-11.781956634253177	0.00356015585587615	5.953478796064937e-5	3.9673684584135906
-11.739719207568491	0.003663832731122613	6.187663597126376e-5	3.966770025499451
-11.697481780883805	0.0037704965161714675	6.431022482709158e-5	3.966160983291404
-11.655244354199116	0.0038802317299587294	6.683912657302603e-5	3.9655411532926714
-11.61300692751443	0.003993125210630236	6.946705107670813e-5	3.9649103542479534
-11.570769500829744	0.004109266175773495	7.219785127407331e-5	3.9642684021066725
-11.528532074145058	0.0042287462840530305	7.503552861042979e-5	3.9636151099861325
-11.486294647460369	0.004351659698273313	7.798423868411493e-5	3.962950288134289
-11.444057220775683	0.004478103149895063	8.104829710003964e-5	3.9622737438921436
-11.401819794090997	0.004608176005028962	8.423218554065562e-5	3.961585281655514
-11.359582367406308	0.0047419803319329506	8.754055806214252e-5	3.9608847028374217
-11.317344940721622	0.004879620970036134	9.097824762389618e-5	3.9601718058286868
-11.275107514036936	0.005021205600515961	9.455027285963327e-5	3.959446385959505
-11.23287008735225	0.005166844818452544	9.826184509875686e-5	3.958708235459969
-11.19063266066756	0.005316652206584083	0.00010211837564686087	3.9579571434204546
-11.148395233982875	0.0054707444106887404	0.00010612548333460164	3.9571928957516485
-11.106157807298189	0.005629241216616879	0.0001102890023444358	3.9564152751445465
-11.063920380613503	0.005792265628996322	0.00011461499032506205	3.955624061029169
-11.021682953928813	0.00595994395163634	0.000119109736803693	3.9548190295345114
-10.979445527244128	0.006132405869651072	0.00012377977190668147	3.953999953446554
-10.937208100559442	0.00630978453332714	0.00012863187539929606	3.953166602167093
-10.894970673874752	0.0064922166437564625	0.00013367308605585497	3.95231874167155
-10.852733247190066	0.006679842540256536	0.00013891071137173586	3.9514561344671124
-10.81049582050538	0.006872806289598977	0.00014435233762922004	3.9505785395498347
-10.768258393820695	0.007071255777067608	0.0001500058403294451	3.9496857123621036
-10.726020967136005	0.007275342799364318	0.00015587939500318103	3.9487774047491486
-10.68378354045132	0.007485223159383643	0.0001619814884135301	3.9478533649158485
-10.641546113766633	0.007701056762872596	0.00016832093016407382	3.946913337382956
-10.599308687081944	0.007923007716993516	0.00017490686472642367	3.945957062942854
-10.557071260397258	0.008151244430806337	0.00018174878390155383	3.9449842786152907
-10.514833833712572	0.008385939717685179	0.00018885653972976153	3.9439947176028576
-10.472596407027886	0.0086272708996826	0.00019624035786455933	3.9429881092458503
-10.430358980343197	0.008875419913854975	0.00020391085142627553	3.9419641789770354
-10.388121553658511	0.009130573420559798	0.00021187903535160402	3.940922648276453
-10.345884126973825	0.009392922913734036	0.00022015634125590548	3.939863234625206
-10.30364670028914	0.009662664833163198	0.00022875463282548606	3.9387856514597734
-10.26140927360445	0.009940000678745625	0.0002376862217576718	3.937689608125477
-10.219171846919764	0.010225137126758084	0.0002469638842669854	3.93657480983012
-10.176934420235078	0.010518286148124792	0.0002566008781763392	3.935440957596936
-10.134696993550389	0.010819665128690061	0.000266610960612623	3.9342877482175505
-10.092459566865703	0.011129496991494143	0.0002770084063267238	3.933114874204925
-10.050222140181017	0.011448010321046587	0.0002878080266585783	3.931922023745498
-10.007984713496331	0.01177543948959251	0.0002990251891684304	3.930708880651456
-9.965747286811641	0.012112024785361572	0.00031067583795607134	3.9294751243129764
-9.923509860126956	0.012458012542787465	0.0003227765146905264	3.9282204296497474
-9.88127243344227	0.012813655274684968	0.0003353443803732405	3.926944467062535
-9.83903500675758	0.013179211806364468	0.0003483972378584031	3.9256469023847873
-9.796797580072894	0.01355494741166434	0.0003619535551548709	3.924327396833664
-9.754560153388208	0.01394113395087488	0.0003760324895346474	3.9229856069609808
-9.712322726703523	0.014338050010527667	0.00039065391247368805	3.921621184604113
-9.670085300018833	0.014745981045015892	0.00040583843545141305	3.920233776836627
-9.627847873334147	0.015165219520010867	0.00042160743663607566	3.918823025918797
-9.585610446649461	0.015596065057632983	0.0004379830884838219	3.917388569247817
-9.543373019964772	0.016038824583333285	0.0004549883862799948	3.9159300393081655
-9.501135593280086	0.01649381247443563	0.0004726471776520403	3.9144470636216644
-9.4588981665954	0.016961350710282392	0.0004909841930840144	3.9129392646972945
-9.416660739910714	0.017441769023928178	0.0005100250774635898	3.9114062599811303
-9.374423313226025	0.0179354050553115	0.0005297964226930671	3.9098476618060762
-9.332185886541339	0.01844260450583643	0.0005503258013968334	3.908263077341495
-9.289948459856653	0.018963721294286372	0.0005716418017584096	3.9066521085427652
-9.247711033171967	0.01949911771398553	0.0005937740635209698	3.9050143521009137
-9.205473606487278	0.020049164591119394	0.0006167533151861688	3.903349399392021
-9.163236179802592	0.020614241444116315	0.0006406114124467835	3.9016568364264654
-9.120998753117906	0.021194736643988174	0.0006653813778895255	3.89993624379845
-9.078761326433217	0.021791047575518238	0.0006910974420051769	3.8981871966357238
-9.03652389974853	0.02240358079917315	0.0007177950855441379	3.896409264548249
-8.994286473063845	0.023032752213619577	0.0007455110832560089	3.8946020115783258
-8.952049046379159	0.02367898721870297	0.0007742835490530452	3.8927649961495967
-8.90981161969447	0.02434272087874683	0.0008041519826377482	3.890897771016522
-8.867574193009784	0.025024398086020083	0.0008351573176358636	3.888999883214265
-8.825336766325098	0.02572447372420651	0.000867341971276973	3.8870708740079465
-8.783099339640408	0.026443412831705718	0.0009007498956653363	3.8851102788425815
-8.740861912955722	0.027181690764581833	0.0009354266306848247	3.883117627292728
-8.698624486271036	0.02793979335896559	0.0009714193585821952	3.881092443012644
-8.65638705958635	0.02871821709270543	0.0010087769602740743	3.8790342436862484
-8.614149632901661	0.029517469246051142	0.0010475500734234647	3.8769425409775633
-8.571912206216975	0.03033806806114	0.0010877911523326093	3.8748168404808245
-8.52967477953229	0.03118054290005079	0.0011295545296995042	3.8726566416716035
-8.487437352847603	0.03204543440116281	0.0011728964802862518	3.870461437857352
-8.445199926162914	0.032933294633562954	0.0012178752865480477	3.868230716128667
-8.402962499478228	0.033844687249215195	0.0012645513062721984	3.8659639573106745
-8.360725072793542	0.03478018763260051	0.001312987042277219	3.8636606359148584
-8.318487646108853	0.03574038304751587	0.0013632472142227146	3.861320220090775
-8.276250219424167	0.036725872780714444	0.0014153988325811167	3.858942171578644
-8.234012792739481	0.037737268282041554	0.0014695112748229567	3.8565259456621033
-8.191775366054795	0.038775193300715716	0.0015256563638679755	3.854070991121112
-8.149537939370106	0.039840284017379296	0.0015839084488543044	3.851576750185438
-8.10730051268542	0.04093318917153867	0.0016443444882788118	3.8490426584889574
-8.065063086000734	0.04205457018397535	0.0017070441355617905	3.846468145023544
-8.022825659316045	0.0432051012737202	0.0017720898270891991	3.843852632094499
-7.980588232631359	0.04438546956913432	0.0018395668727862321	3.8411955352755855
-7.938350805946673	0.04559637521264526	0.001909563549275637	3.83849626336516
-7.896113379261987	0.046838531458659634	0.001982171195674642	3.8357542183428204
-7.853875952577297	0.04811266476414405	0.0020574843120838462	3.832968795326396
-7.8116385258926115	0.04941951487136225	0.002135600660821464	3.830139382529852
-7.769401099207926	0.05075983488223029	0.002216621370456263	3.8272653612218517
-7.727163672523236	0.05213439132371603	0.002300651042691511	3.8243461056847394
-7.68492624583855	0.05354396420371737	0.0023877978621523995	3.82138098317487
-7.642688819153864	0.054989347056798754	0.002478173709128652	3.8183693538829684
-7.600451392469179	0.05647134697916768	0.0025718942753227597	3.8153105708958783
-7.558213965784489	0.05799078465224089	0.002669079182654341	3.8122039801588783
-7.515976539099803	0.059548494354122725	0.002769852105168955	3.8090489204391993
-7.473739112415117	0.06114532395830058	0.002874340894099868	3.8058447232898756
-7.4315016857304315	0.06278213491884244	0.0029826777061284634	3.8025907130153125
-7.389264259045742	0.06445980224134504	0.0030949991348886777	3.7992862066375066
-7.347026832361056	0.06617921443886288	0.0032114463457586263	3.7959305138630164
-7.30478940567637	0.06794127347203355	0.003332165213980352	3.7925229370517872
-7.262551978991681	0.06974689467257084	0.003457306466147568	3.7890627711864284
-7.220314552306995	0.07159700664928544	0.0035870258250976276	3.785549303843087
-7.178077125622309	0.0734925511757693	0.0037214841582427017	3.781981815163538
-7.135839698937623	0.07543448305883599	0.0038608476293713013	3.7783595778283576
-7.093602272252934	0.07742376998681377	0.004005287853949314	3.7746818570315397
-7.051364845568248	0.0794613923567364	0.004154982057945058	3.770947910456895
-7.009127418883562	0.08154834307945866	0.004310113240201119	3.7671569882552465
-6.9668899921988725	0.08368562736171152	0.004470870338370247	3.763308333023628
-6.924652565514187	0.0858742624640641	0.00463744839842918	3.759401179785905
-6.882415138829501	0.08811527743375698	0.004810048747780153	3.755434755975045
-6.840177712144815	0.09040971281132815	0.004988879171944318	3.751408281417
-6.797940285460125	0.0927586203099462	0.005174154094846589	3.7473209683166337
-6.7557028587754395	0.09516306246631896	0.005366094762686081	3.7431720212450172
-6.713465432090754	0.09762411226205184	0.005564929431380307	3.738960637128888
-6.671228005406064	0.10014285271428915	0.005770893557564645	3.734686005242394
-6.628990578721378	0.10272037643443131	0.005984229993123013	3.73034730719995
-6.586753152036692	0.1053577851537642	0.006205189183217365	3.7259437169523735
-6.5445157253520065	0.10805618921472769	0.006434029367777353	3.7214744007841505
-6.502278298667317	0.11081670702661112	0.0066710167864022785	3.7169385173136424
-6.460040871982631	0.11364046448440066	0.006916425886620566	3.7123352174953133
-6.417803445297945	0.11652859434949449	0.007170539535441394	3.7076636446244824
-6.3755660186132594	0.11948223559101154	0.007433649234125576	3.702922934344748
-6.33332859192857	0.12250253268634476	0.007706055336091179	3.698112214657325
-6.291091165243884	0.12559063487970135	0.007988067267860017	3.6932306059341147
-6.248853738559198	0.12874769539724107	0.008280003752939762	3.6882772209328056
-6.206616311874509	0.13197487061750773	0.008582193038525601	3.6832511648147905
-6.164378885189823	0.13527331919581528	0.008894973124891226	3.6781515351667156
-6.122141458505137	0.13864420114122072	0.009218691997329205	3.672977422024434
-6.079904031820451	0.14208867684475662	0.00955370786048501	3.6677279079003604
-6.037666605135762	0.14560790605757415	0.009900389374915705	3.662402067814263
-5.995429178451076	0.1492030468176539	0.010259115895690844	3.6569989693270912
-5.95319175176639	0.15287525432377522	0.010630277712835926	3.6515176725789136
-5.9109543250817005	0.15662567975537528	0.011014276293403928	3.645957230329734
-5.868716898397015	0.16045546903706495	0.011411524524945236	3.6403166880045443
-5.826479471712329	0.16436576154645394	0.011822446960124855	3.6345950837421594
-5.784242045027643	0.16835768876406368	0.01224748006222329	3.628791448447898
-5.742004618342953	0.1724323728640817	0.012687072451233773	3.622904805850696
-5.6997671916582675	0.17659092524473477	0.013141685150252113	3.616934172564044
-5.657529764973582	0.18083444499715678	0.013611791831835078	3.610878558151684
-5.615292338288896	0.1851640173115971	0.014097879063980313	3.6047369651978602
-5.573054911604206	0.18958071181988714	0.01460044655536161	3.59850838938197
-5.53081748491952	0.19408558087315422	0.015120007399429213	3.5921918195582405
-5.4885800582348345	0.19867965775382793	0.015657088316963278	3.585786237840608
-5.446342631550145	0.20336395482099384	0.016212229896642817	3.5792906196924483
-5.404105204865459	0.20813946158829102	0.016785986833169324	3.5727039340217974
-5.361867778180773	0.21300714273360088	0.017378928162459735	3.566025143282092
-5.319630351496087	0.21796793603982317	0.017991637493393768	3.5592532035785527
-5.277392924811398	0.22302275026619478	0.01862471323557926	3.5523870647804796
-5.235155498126712	0.22817246294961674	0.01927876882256522	3.5454256706395144
-5.192918071442026	0.2334179181356832	0.019954432929911954	3.538367958914452
-5.150680644757337	0.23875992403905572	0.02065234968749132	3.531212861501959
-5.108443218072651	0.24419925063311979	0.02137317888536416	3.523959304574662
-5.066205791387965	0.24973662716884823	0.02211759617255552	3.516606208725241
-5.023968364703279	0.2553727396230578	0.02288629324800784	3.5091524891186965
-4.98173093801859	0.2611082280762615	0.023679978042974358	3.5015970556508207
-4.939493511333904	0.26694368402059865	0.024499374894069236	3.49393881311503
-4.897256084649218	0.27287964759842853	0.025345224706172877	3.4861766613765637
-4.8550186579645285	0.2789166047723421	0.026218285104345568	3.4783094955549343
-4.812781231279843	0.2850549844275609	0.027119330573880586	3.4703362062143577
-4.770543804595157	0.291295155407893	0.02804915258758501	3.4622556795633446
-4.728306377910471	0.2976374234865644	0.029008559719356116	3.454066797662101
-4.686068951225781	0.30408202827355507	0.029998377743068287	3.4457684386402425
-4.6438315245410955	0.3106291400611963	0.031019449715776824	3.4373594769228113
-4.60159409785641	0.3172788566100878	0.032072636044188516	3.4288387834664227
-4.559356671171724	0.3240311998776455	0.033158814533329375	3.4202052260055202
-4.517119244487034	0.33088611269179946	0.03427888041630349	3.4114576693087355
-4.474881817802348	0.33784345537264204	0.03543374636400269	3.402594975445611
-4.4326443911176625	0.34490300230515974	0.036624342473595826	3.3936160040644077
-4.390406964432973	0.3520644384664688	0.0378516162345934	3.3845196126816877
-4.348169537748287	0.35932735591111997	0.039116532471257806	3.3753046569824057
-4.305932111063601	0.36669125021859805	0.04042007326008727	3.3659699911328707
-4.263694684378915	0.3741555169072951	0.041763237821088664	3.356514468105654
-4.221457257694226	0.3817194478195958	0.04314704238151223	3.3469369400172293
-4.17921983100954	0.38938222748308304	0.04457252001070293	3.3372362584786255
-4.136982404324854	0.39714292945319807	0.046040720424691456	3.3274112749596805
-4.094744977640168	0.405000512643138	0.047552709759137314	3.3174608411672577
-4.052507550955482	0.41295381764688227	0.04910957030919575	3.3073838094370855
-4.010270124270789	0.42100156306206843	0.050712400234875214	3.297179033141569
-3.9680326975861036	0.4291423418192583	0.0523623132304343	3.2868453671112747
-3.9257952709014177	0.4373746175250893	0.054060438156339	3.276381668073489
-3.883557844216732	0.44569672082668443	0.05580791863231045	3.265786795105432
-3.841320417532046	0.45410684580559163	0.057605912589960985	3.2550596101053366
-3.79908299084736	0.4626030464094468	0.05945559178352819	3.2441989782796474
-3.756845564162674	0.47118323293036246	0.061358141257208065	3.2332037686480812
-3.714608137477981	0.4798451685391909	0.06331475876758791	3.222072854566441
-3.6723707107932952	0.4885864658854533	0.06532665415967714	3.210805114269003
-3.6301332841086094	0.4974045837727654	0.06739504869507348	3.1993994314283736
-3.5878958574239235	0.5062968239205473	0.06952117433077427	3.18785469573641
-3.5456584307392376	0.5152603278226652	0.07170627294718789	3.1761698035048522
-3.5034210040545517	0.5242920737143748	0.07395159552392919	3.1643436582862767
-3.461183577369866	0.5333888736593391	0.07625840126198008	3.152375171517404
-3.418946150685173	0.5425473707685972	0.0786279566508732	3.1402632631831877
-3.376708724000487	0.5517640365642367	0.08106153447955947	3.128006862504779
-3.334471297315801	0.5610351685002456	0.08356041278969449	3.11560490864954
-3.292233870631115	0.5703568876540297	0.08612587377011804	3.10305635146564
-3.2499964439464293	0.5797251366019012	0.08875920259136177	3.0903601522408466
-3.2077590172617434	0.5891356774924504	0.09146168617909596	3.0775152844864135
-3.1655215905770575	0.5985840903320374	0.09423461192549737	3.0645207347472465
-3.1232841638923716	0.6080657714965007	0.09707926633759141	3.051375503437748
-3.0810467372076786	0.6175759324841426	0.0999969336217337	3.0380786057057483
-3.0388093105229927	0.6271095989246496	0.10298889420348367	3.024629072324024
-2.996571883838307	0.6366616098589317	0.10605642318222006	3.0110259506101227
-2.954334457153621	0.6462266173054069	0.10920078871998913	2.9972683053761124
-2.912097030468935	0.6557990861278123	0.11242325036417176	2.983355219908154
-2.869859603784249	0.6653732942201371	0.11572505730372615	2.969285796976811
-2.8276221770995633	0.6749433330241564	0.11910744655886284	2.9550591598794362
-2.7853847504148703	0.6845031083949942	0.1225716411042061	2.9406744535146205
-2.7431473237301844	0.6940463418300575	0.12611884792562345	2.9261308454894492
-2.7009098970454986	0.7035665720770143	0.12975025601109652	2.911427527261804
-2.6586724703608127	0.7130571571355242	0.1334670342761979	2.8965637153161046
-2.616435043676127	0.7225112766680484	0.1372703294248984	2.8815386523754043
-2.574197616991441	0.7319219348342323	0.14116126374666624	2.8663516086494627
-2.531960190306755	0.7412819635633046	0.14514093285100932	2.8510018831201838
-2.489722763622062	0.7505840262783543	0.14921040334086277	2.8354888048644695
-2.447485336937376	0.7598206220860095	0.15337071042640657	2.819811734416096
-2.4052479102526902	0.7689840904445349	0.1576228554812044	2.8039700651670976
-2.3630104835680044	0.7780666163225074	0.16196780354274262	2.787963224809348
-2.3207730568833185	0.787060235859653	0.16640648075976627	2.7717906768165714
-2.2785356301986326	0.7959568425410846	0.17093977178903239	2.7554519219692954
-2.2362982035139467	0.804748193894272	0.17556851714440033	2.7389464999210786
-2.1940607768292537	0.8134259187184547	0.18029351050149445	2.7222739908086244
-2.151823350144568	0.8219815248540518	0.18511549596136978	2.7054340169058664
-2.109585923459882	0.830406407499261	0.1900351652770591	2.6884262443225087
-2.067348496775196	0.8386918580793139	0.19505315504704798	2.671250384747691
-2.02511107009051	0.8468290736730255	0.20017004388012516	2.653906197239771
-1.9828736434058243	0.8548091669996345	0.20538634953634477	2.636393490062651
-1.9406362167211384	0.862623176967314	0.21070252604913228	2.6187121225689554
-1.8983987900364454	0.8702620797836076	0.21611896083394944	2.600862007130912
-1.8561613633517595	0.8777168006259815	0.22163597178921735	2.582843111119016
-1.8139239366670736	0.884978225869306	0.22725380439551093	2.5646554589297863
-1.7716865099823877	0.8920372158646959	0.23297262881944789	2.5462991340610968
-1.7294490832977019	0.8988846182629322	0.2387925370288671	2.527774281237588
-1.687211656613016	0.9055112818732203	0.24471353992642966	2.5090811085845055
-1.64497422992833	0.9119080710463048	0.25073556450883555	2.4902198898522254
-1.602736803243637	0.9180658805679638	0.2568584510594463	2.4711909666881304
-1.5604993765589512	0.923975651048119	0.26308195038212046	2.4519947509594475
-1.5182619498742653	0.9296283847872893	0.2694057210846194	2.4326317271245816
-1.4760245231895794	0.9350151620999849	0.27582932692003675	2.413102454652805
-1.4337870965048936	0.9401271580734054	0.28235223419508043	2.393407570494195
-1.3915496698202077	0.9449556597344237	0.28897380925427585	2.373547791594058
-1.3493122431355218	0.9494920836001168	0.2956933160493445	2.353523917458817
-1.307074816450836	0.9537279935788177	0.30250991380333714	2.3333368327644144
-1.264837389766143	0.9576551191911631	0.309422654779181	2.3129875100121438
-1.222599963081457	0.9612653740750217	0.3164304821625761	2.2924770122280234
-1.1803625363967711	0.9645508747365152	0.32353222806931037	2.2718064957042454
-1.1381251097120852	0.9675039595074604	0.33072661168707407	2.2509772127833103
-1.0958876830273994	0.9701172076652802	0.3380122375622091	2.2299905146793133
-1.0536502563427135	0.9723834586706794	0.34538759404155145	2.20884785433727
-1.0114128296580276	0.9742958314759012	0.35285105187987814	2.18755078932862
-0.9691754029733346	0.9758477438512823	0.3604008630232669	2.1661009847761523
-0.9269379762886487	0.9770329316796662	0.36803515957867444	2.1445002163104716
-0.8847005496039628	0.9778454681625437	0.3757519529800163	2.122750373051662
-0.8424631229192769	0.9782797828813536	0.3835491333608447	2.1008534606137124
-0.800225696234591	0.9783306806547505	0.39142446914357926	2.078811604127435
-0.7579882695499052	0.9779933601309696	0.3993756068550062	2.056627051277897
-0.7157508428652193	0.9772634320530016	0.4074000711775249	2.034302175352475
-0.6735134161805263	0.9761369371312387	0.41549526524537816	2.011839478291851
-0.6312759894958404	0.9746103634590386	0.4236584711945159	1.9892415937415875
-0.5890385628111545	0.9726806634045424	0.43188685097461865	1.9665112900980024
-0.5468011361264686	0.9703452699091515	0.44017744743111503	1.94365147353873
-0.5045637094417827	0.9676021121263862	0.4485271856646798	1.920665191035446
-0.46232628275709686	0.9644496303302867	0.4569328746749367	1.89755563333822
-0.420088856072411	0.9608867900250848	0.46539120929463573	1.8743261379253149
-0.377851429387718	0.9569130951863891	0.47389877241980133	1.8509801919090545
-0.3356140027030321	0.9525286005649507	0.48245203754063437	1.8275214348886133
-0.2933765760183462	0.9477339229853974	0.4910473715770894	1.803953661741643
-0.2511391493336603	0.9425302515713998	0.4996810380223866	1.7802808253414741
-0.20890172264897444	0.9369193568325489	0.5083492003965477	1.7565070391920956
-0.16666429596428856	0.9309035985480296	0.5170479260113068	1.7326365799679115
-0.12442686927960267	0.9244859323838659	0.5257731900467789	1.7086738899441216
-0.08218944259490968	0.9176699151860293	0.5345208799388425	1.6846235793100333
-0.03995201591022379	0.9104597088891522	0.5432868000757284	1.6604904283448891
0.0022854107744620933	0.9028600829892941	0.5520666768005229	1.6362793894478587
0.04452283745914798	0.8948764155280822	0.5608561637156292	1.6119955890027675
0.08676026414383387	0.8865146925426535	0.5696508472836647	1.5876443290647257
0.12899769082851975	0.8777815059377536	0.5784462527182963	1.56323108885007
0.17123511751320564	0.8686840497423862	0.5872378501570783	1.5387615260135175
0.21347254419789863	0.8592301147176196	0.5960210611071398	1.514241477694194
0.2557099708825845	0.8494280812876394	0.6047912651532763	1.489676961311898
0.2979473975672704	0.8392869107716523	0.6135438069166764	1.4650741750941123
0.3401848242519563	0.8288161349004053	0.6222740032511778	1.4404394983140396
0.38242225093664217	0.8180258436070105	0.6309771506626747	1.4157794912187214
0.42465967762132806	0.8069266710886023	0.6396485329359737	1.391100894626213
0.46689710430601394	0.795529780141913	0.6482834289521046	1.366410629169939
0.5091345309906998	0.7838468447830786	0.6568771206778424	1.3417157941680924
0.5513719576753928	0.7718900311690211	0.6654249013079688	1.3170236660952206
0.5936093843600787	0.759671976845425	0.6739220835395765	1.2923416966332253
0.6358468110447646	0.7472057683536661	0.6823640079566349	1.2676775102783318
0.6780842377294505	0.7345049172368414	0.6907460515018726	1.2430389014806156
0.7203216644141364	0.7215833344928235	0.6990636360120674	1.2184338312926934
0.7625590910988223	0.7084553035299734	0.7073122367918374	1.1938704235040973
0.8047965177835081	0.6951354516889312	0.7154873912001739	1.1693569602380898
0.8470339444682011	0.6816387204016419	0.7235847072231566	1.144901876988093
0.889271371152887	0.6679803340663835	0.7315998720055876	1.120513757071397
0.9315087978375729	0.6541757677249667	0.7395286603137265	1.0962013254783967
0.9737462245222588	0.6402407136355954	0.7473669429007687	1.0719734420965847
1.0159836512069447	0.6261910468418721	0.755110694746399	1.0478390942896152
1.0582210778916306	0.6120427898450975	0.7627560031414783	1.0238073888128922
1.1004585045763164	0.5978120764934243	0.7702990755888217	0.9998875430488122
1.1426959312610094	0.5835151152073808	0.7777362474910428	0.9760888755465066
1.1849333579456953	0.5691681516667462	0.7850639895966008	0.9524207958528687
1.2271707846303812	0.5547874310888234	0.7922789151755123	0.9288927936240362
1.269408211315067	0.540389160232583	0.7993777868966012	0.9055144270089545
1.311645637999753	0.5259894692671025	0.8063575233788072	0.882295310299626
1.3538830646844389	0.511604373645854	0.8132152053897996	0.8592451008455656
1.3961204913691247	0.49724973613113477	0.8199480816660574	0.836373485233693
1.4383579180538177	0.48294122911461823	0.826553574329638	0.8136901647382846
1.4805953447385036	0.4686942973813455	0.8330292838780499	0.7912048400499911
1.5228327714231895	0.4545241214646163	0.8393729937250315	0.7689271952968869
1.5650701981078754	0.4404455817390289	0.8455826742714944	0.7468668813754619
1.6073076247925613	0.42647322339747706	0.8516564864875747	0.7250334986140332
1.6495450514772472	0.41262122245599464	0.8575927849884838	0.7034365787964482
1.691782478161933	0.3989033529273369	0.8633901205887597	0.6820855665791982
1.734019904846626	0.3853329553004805	0.8690472423215527	0.6609898003406717
1.776257331531312	0.3719229064586509	0.8745630989116916	0.6401584925071805
1.8184947582159978	0.3586855911630247	0.879936839693547	0.6196007094061301
1.8607321849006837	0.345632875223127	0.885167814966986	0.5993253507030332
1.9029696115853696	0.332776080467835	0.8902555757871605	0.5793411284849719
1.9452070382700555	0.32012596162320595	0.8951998731863068	0.5596565460594171
1.9874444649547414	0.3076926851948141	0.9000006568282699	0.5402798765433617
2.0296818916394344	0.29548581044311995	0.9046580730990139	0.5212191413237989
2.0719193183241202	0.28351427253059125	0.9091724626389514	0.5024820884764091
2.114156745008806	0.27178636790885946	0.9135443573255224	0.4840761712349667
2.156394171693492	0.2603097420033551	0.9177744767169997	0.4660085266093779
2.198631598378178	0.2490913792414391	0.9218637239710595	0.4482859542551086
2.240869025062864	0.23813759545826851	0.9258131812541496	0.43091489570128066
2.2831064517475497	0.2274540327026653	0.9296241046601172	0.41390141404881003
2.3253438784322356	0.21704565645285534	0.9332979186589272	0.39725117425303774
2.3675813051169285	0.206916755239539	0.9368362100985601	0.38096942410812956
2.4098187318016144	0.19707094266127623	0.9402407217853308	0.36506097605232296
2.4520561584863003	0.18751116176458282	0.9435133456699072	0.3495301899139242
2.494293585170986	0.17823969174889243	0.9466561156681711	0.33438095671822793
2.536531011855672	0.16925815694422486	0.9496712001478146	0.3196166836743804
2.578768438540358	0.1605675379976228	0.9525608941131088	0.3052402804592787
2.621005865225044	0.1521681851928509	0.9553276111216655	0.29125414691242746
2.663243291909737	0.14405983381682486	0.9579738749681941	0.27766016225142515
2.7054807185944227	0.13624162147576957	0.9605023111712354	0.2644596759122689
2.7477181452791086	0.12871210725417637	0.962915638299635	0.2516535001120003
2.7899555719637945	0.1214692926005485	0.9652166591760525	0.2392419042234447
2.8321929986484804	0.11451064381547837	0.9674082519951531	0.22722461104275823
2.8744304253331663	0.10783311601007384	0.9694933613942198	0.21560079502031687
2.916667852017852	0.10143317839608645	0.9714749895138066	0.20436908251432098
2.958905278702545	0.09530684076342322	0.9733561870857008	0.1935275541142244
3.001142705387231	0.0894496809959815	0.9751400445848857	0.18307374906792545
3.043380132071917	0.08385687347305115	0.9768296834814052	0.17300467183262955
3.085617558756603	0.07852321820096098	0.9784282476270071	0.16331680075467012
3.1278549854412887	0.07344317051796789	0.9799388948102375	0.15400609886819874
3.1700924121259746	0.06861087121502862	0.9813647885122277	0.14506802678715408
3.2123298388106605	0.06402017691554907	0.9827090898938189	0.13649755764870453
3.2545672654953535	0.05966469055895107	0.9839749500428866	0.128289194050656
3.2968046921800394	0.05553779183552621	0.9851655025087858	0.12043698690919905
3.3390421188647252	0.05163266742374528	0.986283856148759	0.11293455614781259
3.381279545549411	0.047942340885898105	0.9873330883089275	0.10577511311312215
3.423516972234097	0.04445970208346406	0.9883162383601719	0.09895148459884291
3.465754398918783	0.04117753598012719	0.989236301606788	0.0924561383456191
3.507991825603469	0.03808855070755257	0.9900962235833203	0.08628120987177636
3.5502292522881618	0.03518540477708676	0.990898894752432	0.08041853047892349
3.5924666789728477	0.03246073332912314	0.9916471456141036	0.0748596562661728
3.6347041056575335	0.02990717332112869	0.9923437422338673	0.06959589797845478
3.6769415323422194	0.027517387565024087	0.9929913821952058	0.06461835150755973
3.7191789590269053	0.025284087534664046	0.9935926909787037	0.0599179288594253
3.761416385711591	0.023200054874614295	0.994150218768037	0.0554853893980386
3.803653812396277	0.021258161551970467	0.9946664376804527	0.05131137117480109
3.84589123908097	0.01945138860370843	0.995143739417047	0.047386422152783915
3.888128665765656	0.017772843442794617	0.9955844333258973	0.04370103113778697
3.930366092450342	0.01621577569689059	0.9959907448689805	0.04024565823200807
3.9726035191350277	0.01477359156406255	0.9963648144818033	0.03701076463271682
4.014840945819714	0.013439866680074353	0.9967086968128189	0.03398684160555598
4.0570783725043995	0.012208357501786615	0.9970243603280057	0.031164438471859346
4.099315799189085	0.011073011220699591	0.9973136872644387	0.028534189460073772
4.141553225873778	0.010027974229665837	0.9975784739153309	0.02608683928363084
4.183790652558464	0.009067599174303886	0.9978204312278239	0.023813267320965146
4.22602807924315	0.00818645062850365	0.9980411856938103	0.02170451028777572
4.268265505927836	0.00737930944066445	0.9982422805132416	0.01975178330679734
4.310502932612522	0.006641175803820509	0.9984251770087438	0.017946499296017576
4.352740359297208	0.005967271108637817	0.9985912562699016	0.016280286612553825
4.394977785981894	0.005353038643353791	0.9987418210053013	0.014745004905620687
4.43721521266658	0.004794143209001511	0.998878097580316	0.013332759148390166
4.479452639351273	0.004286469721853869	0.999001238218688	0.012035911834559352
4.5216900660359585	0.003826120877751471	0.999112323346184	0.010847093341211683
4.563927492720644	0.003409413955037799	0.9992123640549805	0.009759210474535188
4.60616491940533	0.003032876834100584	0.9993023046679494	0.008765453229424723
4.648402346090016	0.0026932433120592236	0.9993830253826683	0.007859299807242077
4.690639772774702	0.0023874477910794667	0.999455344975733	0.007034519948675088
4.732877199459388	0.0021126194179883484	0.9995200235488287	0.00628517664966979
4.775114626144081	0.0018660757515309712	0.9995777652989689	0.005605626338646637
4.817352052828767	0.0016453160316762805	0.9996292212963502	0.0049905176018001
4.859589479513453	0.0014480141229791244	0.999674992254371	0.004434788551005452
4.9018269061981385	0.0012720112011006535	0.9997156312775132	0.003933662934514033
4.944064332882824	0.0011153082483428278	0.9997516465739741	0.0034826450957677287
4.98630175956751	0.0009760584204308032	0.9997835041211435	0.003077513888646799
5.028539186252196	0.0008525593428858613	0.9998116302732449	0.0027143156598501846
5.070776612936889	0.0007432453912139536	0.9998364143016807	0.0023893564095803245
5.113014039621575	0.0006466800048627874	0.999858210859824	0.002099193241610234
5.155251466306261	0.0005615480804719297	0.9998773423651917	0.0018406252119475418
5.197488892990947	0.00048664848552171236	0.9998941012930781	0.0016106836831068423
5.239726319675633	0.00042088672898987767	0.9999087523768423	0.0014066222872183651
5.281963746360319	0.0003632678211973328	0.999921534711105	0.001225906597006246
5.3242011730450045	0.00031288935068118917	0.9999326637551136	0.0010662035987260385
5.3664385997296975	0.00026893480168066475	0.9999423332344827	0.0009253710552993682
5.408676026414383	0.0002306671317588993	0.999950716940393	0.0008014468419504254
5.450913453099069	0.00019742262516242448	0.9999579704261481	0.0006926383300765987
5.493150879783755	0.0001686050338394196	0.9999642326017226	0.0005973118882118354
5.535388306468441	0.00014368001459086344	0.9999696272276067	0.000513982562187456
5.577625733153127	0.00012216986756818926	0.9999742643098464	0.00044130398933032956
5.619863159837813	0.00010364857845068798	0.9999782413986984	0.00037805859482462686
5.662100586522506	8.773716387278085e-5	0.9999816447937733	0.00032314811126514964
5.704338013207192	7.409931730428809e-5	0.9999845506589203	0.00027558445573704543
5.746575439891878	6.243735043032217e-5	0.9999870260504224	0.00023448099253003138
5.7888128665765635	5.2488423212260216e-5	0.9999891298623221	0.0001990442031654441
5.831050293261249	4.402105417522506e-5	0.9999909136928927	0.00016856577976416594
5.873287719945935	3.683190115388868e-5	0.9999924226364006	0.000142415152496713
5.915525146630621	3.0742801584437984e-5	0.9999936960043938	0.0001200324566203101
5.957762573315314	2.559806056812164e-5	0.9999947679807848	0.00010092194038148142
6.0	2.126197424701104e-5	0.9999956682149937	8.464581074455202e-5


==> data/K_0-M_64.csv <==
-4.367362432715685	1.3422313986156844e-12	9.999999999999984e-15	49.10109198260805
-4.356995070282969	1.5038187382248796e-12	1.1242870968271729e-14	49.0477126289537
-4.346627707850253	1.6846361417611884e-12	1.2638601568232924e-14	48.99416043426895
-4.3362603454175375	1.8869442505718654e-12	1.4205784106612237e-14	48.94043492088243
-4.325892982984822	2.113266011354857e-12	1.5965245758146898e-14	48.88653561028032
-4.315525620552106	2.36641668919697e-12	1.794031385477218e-14	48.83246202305238
-4.30515825811939	2.6495372635190914e-12	2.0157112246683806e-14	48.77821367893208
-4.294790895686675	2.9661315820969743e-12	2.2644892322681305e-14	48.72379009678425
-4.2844235332539595	3.3201076892147106e-12	2.543640268501315e-14	48.66919079462043
-4.274056170821243	3.715823789256115e-12	2.856830192738803e-14	48.61441528957942
-4.263688808388528	4.1581393571257865e-12	3.2081619468833295e-14	48.559463097947784
-4.253321445955812	4.6524719622985466e-12	3.602226995627457e-14	48.50433373516186
-4.242954083523096	5.20486043459783e-12	4.044162737116162e-14	48.44902671580506
-4.232586721090381	5.822035067604813e-12	4.5397165667018726e-14	48.393541553615115
-4.222219358657665	6.511495630573198e-12	5.095317353297934e-14	48.33787776148047
-4.211851996224949	7.281598042613758e-12	5.718155173141557e-14	48.28203485145287
-4.201484633792234	8.141650654540393e-12	6.416270240510005e-14	48.226012334745754
-4.191117271359518	9.102021185024882e-12	7.198652080087422e-14	48.16980972173646
-4.180749908926802	1.0174255469596112e-11	8.075350102407239e-14	48.113426521973636
-4.1703825464940865	1.1371209304611422e-11	9.057596873324627e-14	48.05686224417659
-4.160015184061371	1.2707194804847248e-11	1.0157945512195931e-13	48.00011639624225
-4.149647821628656	1.4198142844091568e-11	1.1390422812870112e-13	47.943188485251916
-4.139280459195939	1.586178331454192e-11	1.2770699858424492e-13	47.88607801746362
-4.128913096763224	1.77178451245278e-11	1.431628209666119e-13	47.82878449832522
-4.1185457343305085	1.97882780567725e-11	1.6046721060762248e-13	47.77130743248369
-4.108178371897792	2.2097498833097623e-11	1.7983850160488002e-13	47.7136463237741
-4.097811009465077	2.4672663978198692e-11	2.0152047236329766e-13	47.65580067523998
-4.087443647032361	2.754397234723224e-11	2.2578526864970653e-13	47.597769989113765
-4.077076284599645	3.074500048201911e-11	2.529366573216943e-13	47.539553766857075
-4.06670892216693	3.431307429137638e-11	2.833136475229839e-13	47.48115150913606
-4.056341559734214	3.828968091573097e-11	3.1729452015801856e-13	47.4225627158316
-4.045974197301498	4.272092503784344e-11	3.553013109099377e-13	47.36378688605446
-4.035606834868783	4.7658034344035774e-11	3.9780479699356806e-13	47.30482351814143
-4.025239472436067	5.315791932782616e-11	4.453300432882933e-13	47.24567210965723
-4.014872110003351	5.928379316469088e-11	4.98462569529562e-13	47.18633215741525
-4.0045047475706355	6.610585797760593e-11	5.578552069129049e-13	47.12680315745676
-3.99413738513792	7.370206446377099e-11	6.242357198474663e-13	47.06708460508195
-3.983770022705204	8.215895256857559e-11	6.984152767595893e-13	47.007175994845056
-3.9734026602724883	9.15725816808058e-11	7.81297862874048e-13	46.947076820553
-3.963035297839773	1.0204955968941334e-10	8.738907378764683e-13	46.886786575280645
-3.952667935407057	1.1370818119510998e-10	9.773160523874315e-13	46.82630475137441
-3.9423005729743417	1.2667968621769696e-10	1.09282374936034e-12	46.76563084045132
-3.931933210541626	1.4110965189189868e-10	1.2218058899735064e-12	46.704764333421245
-3.9215658481089104	1.5715953090986892e-10	1.3658125584492061e-12	46.64370472046815
-3.9111984856761945	1.7500835185970146e-10	1.5265695166445462e-12	46.58245149108166
-3.9008311232434787	1.9485459813644198e-10	1.7059977973768836e-12	46.52100413404285
-3.8904637608107633	2.1691828378042814e-10	1.906235445444e-12	46.459362137449276
-3.8800963983780474	2.4144324643934506e-10	2.1296616373654416e-12	46.39752498870393
-3.8697290359453316	2.6869967967330335e-10	2.378923435218424e-12	46.33549217453612
-3.859361673512616	2.9898692904091747e-10	2.6569654567939308e-12	46.273263180997475
-3.8489943110799003	3.3263657883991767e-10	2.9670627739127447e-12	46.21083749347063
-3.8386269486471845	3.700158590469281e-10	3.3128573833913767e-12	46.14821459669331
-3.828259586214469	4.115314049300594e-10	3.698398631138675e-12	46.085393974736746
-3.817892223781753	4.576334050208173e-10	4.128188009525364e-12	46.022375111032865
-3.807524861349038	5.088201766517851e-10	4.607228791872172e-12	45.959157488380356
-3.797157498916322	5.656432121253569e-10	5.14108101604145e-12	45.89574058893914
-3.7867901364836065	6.287127428067996e-10	5.735922382134569e-12	45.83212389426041
-3.7764227740508907	6.987038730642528e-10	6.398615687674558e-12	45.76830688527442
-3.766055411618175	7.763633410509378e-10	7.136783487915427e-12	45.704289042313455
-3.7556880491854594	8.625169688749793e-10	7.958890739646783e-12	45.64006984509858
-3.7453206867527435	9.580778707807604e-10	8.874336264679071e-12	45.57564877277578
-3.7349533243200277	1.0640554946136697e-9	9.893553954814302e-12	45.51102530390878
-3.7245859618873123	1.1815655791159599e-9	1.1028124734252112e-11	45.4461989164858
-3.7142185994545964	1.3118411175577822e-9	1.2290900398917605e-11	45.381169087932825
-3.7038512370218806	1.4562444269074165e-9	1.3696140566008066e-11	45.315935295133634
-3.693483874589165	1.6162804312547955e-9	1.5259664092150406e-11	45.25049701441789
-3.6831165121564493	1.793611278597684e-9	1.6999016455991824e-11	45.18485372158108
-3.672749149723734	1.9900724214555504e-9	1.893365475205293e-11	45.11900489190038
-3.662381787291018	2.2076903041806092e-9	2.1085152108496836e-11	45.05295000013603
-3.6520144248583026	2.448701813382926e-9	2.3477423523553042e-11	44.986688520534926
-3.641647062425587	2.715575662676951e-9	2.6136975315217194e-11	44.920219926870494
-3.631279699992871	3.011035899093932e-9	2.9093180598251654e-11	44.85354369241081
-3.6209123375601555	3.3380877361258564e-9	3.2378583443166464e-11	44.7866592899598
-3.6105449751274397	3.7000459375743656e-9	3.60292346359704e-11	44.71956619186622
-3.600177612694724	4.100565997331907e-9	4.0085062247013864e-11	44.652263870010316
-3.5898102502620084	4.5436783830787195e-9	4.459028053478337e-11	44.58475179584568
-3.5794428878292925	5.033826136765117e-9	4.9593841058528807e-11	44.517029440392434
-3.5690755253965767	5.575906151899975e-9	5.514993025503732e-11	44.44909627425873
-3.5587081629638613	6.175314477214066e-9	6.131851815273616e-11	44.38095176763705
-3.5483408005311454	6.837996028474189e-9	6.816596335405212e-11	44.31259539033049
-3.5379734380984296	7.570499125265575e-9	7.576567991818647e-11	44.24402661177328
-3.527606075665714	8.38003530771345e-9	8.419887232525922e-11	44.175244901012185
-3.5172387132329987	9.274544929650884e-9	9.355534530335879e-11	44.10624972675585
-3.506871350800283	1.0262769069872042e-8	1.0393439595733436e-10	44.03704055735483
-3.496503988367567	1.1354328352268493e-8	1.1544579635709306e-10	43.96761686084406
-3.4861366259348516	1.2559809319010647e-8	1.2821087552957807e-10	43.897978104931155
-3.4757692635021358	1.3890859059015899e-8	1.4236371065827945e-10	43.82812375703079
-3.46540190106942	1.5360288856994878e-8	1.5805243823414705e-10	43.7580532842667
-3.4550345386367045	1.6982187696888128e-8	1.754406969286171e-10	43.68776615349021
-3.4446671762039887	1.8772046527912456e-8	1.9470921508182467e-10	43.61726183128732
-3.434299813771273	2.0746894282210533e-8	2.1605755692450295e-10	43.54653978400483
-3.4239324513385574	2.292544672075521e-8	2.397060429905698e-10	43.475599477760305
-3.4135650889058415	2.5328269279285996e-8	2.658978616383319e-10	43.40444037845493
-3.4031977264731257	2.79779551892213e-8	2.949013901927385e-10	43.33306195179592
-3.3928303640404103	3.0899320260346244e-8	3.270127459609354e-10	43.26146366330248
-3.3824630016076944	3.411961583337029e-8	3.6255858927098925e-10	43.189644978332794
-3.372095639174979	3.7668761541809156e-8	4.0189920275303723e-10	43.117605362089186
-3.361728276742263	4.1579599665054596e-8	4.4543187333808327e-10	43.0453442796449
-3.3513609143095477	4.588817300861978e-8	4.935946059085155e-10	42.9728611959586
-3.340993551876832	5.063402841448214e-8	5.468702002134508e-10	42.900155575885925
-3.330626189444116	5.586054818508696e-8	6.057907255799578e-10	42.82722688420847
-3.3202588270114006	6.16153118999926e-8	6.709424311294707e-10	42.75407458563879
-3.3098914645786848	6.795049131559641e-8	7.429711326679383e-10	42.680698144847305
-3.299524102145969	7.492328126684935e-8	8.22588121183355e-10	42.60709702647815
-3.2891567397132535	8.259636973702658e-8	9.105766419814581e-10	42.5332706951742
-3.2787893772805377	9.103845052847591e-8	1.007798997946314e-9	42.45921861558068
-3.268422014847822	1.0032478225572327e-7	1.1152043352574705e-9	42.384940252386095
-3.2580546524151064	1.1053779769352674e-7	1.233837175164129e-9	42.31043507032209
-3.247687289982391	1.217677678488055e-7	1.3648467611404928e-9	42.23570253420677
-3.2373199275496747	1.341135254877116e-7	1.5094972969668656e-9	42.16074210893364
-3.2269525651169593	1.476832532408008e-7	1.6691791580353455e-9	42.08555325953247
-3.216585202684244	1.6259534183055535e-7	1.845421165515936e-9	42.01013545115288
-3.206217840251528	1.7897932442089407e-7	2.0399040209785403e-9	41.934488149112845
-3.195850477818812	1.9697689357780587e-7	2.2544750077085887e-9	41.858610818909646
-3.1854831153860967	2.167430078584369e-7	2.491164074325662e-9	41.78250292623823
-3.175115752953381	2.384470956144198e-7	2.7522014264800702e-9	41.706163937033466
-3.164748390520665	2.622743642066378e-7	3.040036763422533e-9	41.629593317469556
-3.1543810280879496	2.884272234877937e-7	3.3573603081869636e-9	41.55279053400052
-3.1440136656552338	3.17126833116587e-7	3.7071257930666814e-9	41.475755053385704
-3.133646303222518	3.486147840290999e-7	4.09257557608339e-9	41.39848634269918
-3.1232789407898025	3.831549252117382e-7	4.517268079325082e-9	41.320983869368
-3.112911578357087	4.2103534779901473e-7	4.9851077564600805e-9	41.243247101198634
-3.102544215924371	4.6257053946415096e-7	5.500377814512542e-9	41.16527550639758
-3.0921768534916554	5.081037230846853e-7	6.067775934218429e-9	41.08706855359548
-3.08180949105894	5.580093947536192e-7	6.692453254078812e-9	41.008625711887376
-3.071442128626224	6.126960773735599e-7	7.380056905712417e-9	40.929946450849144
-3.0610747661935083	6.726093073240675e-7	8.13677641240835e-9	40.85103024056244
-3.050707403760793	7.382348730346853e-7	8.969394289032628e-9	40.77187655166666
-3.040340041328077	8.101023257323376e-7	9.885341209793289e-9	40.6924848553503
-3.029972678895361	8.887887841755855e-7	1.0892756140975778e-8	40.61285462341983
-3.0196053164626457	9.749230568333853e-7	1.2000551868803676e-8	40.532985328305145
-3.00923795402993	1.0691901067337584e-6	1.3218486388209342e-8	40.4528764430933
-2.998870591597214	1.1723358860951668e-6	1.4557240656750625e-8	40.37252744157541
-2.9885032291644986	1.2851725698708434e-6	1.6028503259353426e-8	40.29193779825653
-2.978135866731783	1.4085842194969195e-6	1.764506257421717e-8	40.21110698841371
-2.967768504299067	1.5435329104369232e-6	1.9420907078368288e-8	40.130034488090445
-2.9574011418663515	1.6910653595830818e-6	2.1371334483144354e-8	40.048719774188086
-2.947033779433636	1.8523200911948737e-6	2.351307044574992e-8	39.96716232444522
-2.9366664170009202	2.0285351828681267e-6	2.586439766302109e-8	39.885361617493615
-2.9262990545682044	2.2210566360138245e-6	2.844529621819965e-8	39.80331713291261
-2.915931692135489	2.4313474185129943e-6	3.127759612100504e-8	39.721028351234985
-2.905564329702773	2.660997230615367e-6	3.4385143055968055e-8	39.63849475399315
-2.8951969672700573	2.9117330487671654e-6	3.779397843432556e-8	39.55571582378523
-2.884829604837342	3.18543050589595e-6	4.153253493100806e-8	39.47269104425694
-2.874462242404626	3.484126170797324e-6	4.5631848780855394e-8	39.38941990019189
-2.86409487997191	3.810030793605933e-6	5.012579020767216e-8	39.30590187753243
-2.8537275175391947	4.1655435889801614e-6	5.505131346638437e-8	39.22213646341876
-2.8433601551064793	4.553267633548419e-6	6.04487280930371e-8	39.138123146228075
-2.832992792673763	4.976026459391669e-6	6.63619930800515e-8	39.05386141561834
-2.8226254302410476	5.436881930887725e-6	7.283903582569276e-8	38.969350762588974
-2.812258067808332	5.939153498119833e-6	7.993209784763957e-8	38.8845906794873
-2.8018907053756164	6.48643892631349e-6	8.769810940138588e-8	38.79958066008811
-2.7915233429429005	7.082636607351662e-6	9.61990953058143e-8	38.71432019962081
-2.781155980510185	7.731969566446456e-6	1.0550261445112258e-7	38.62880879481684
-2.7707886180774692	8.439011284450965e-6	1.1568223564918015e-7	38.543045943969624
-2.7604212556447534	9.208713464135357e-6	1.2681805268416825e-7	38.4570311469589
-2.750053893212038	1.0046435877064793e-5	1.3899724163252123e-7	38.37076390532668
-2.739686530779322	1.0957978436454796e-5	1.523146637470867e-7	38.28424372229577
-2.7293191683466063	1.1949615650677692e-5	1.6687351744128586e-7	38.19747010285219
-2.718951805913891	1.3028133621825564e-5	1.827860431665647e-7	38.11044255377149
-2.708584443481175	1.4200869764081344e-5	2.0017428525064312e-7	38.02316058369065
-2.698217081048459	1.547575542749345e-5	2.1917091505718304e-7	37.93562370313933
-2.6878497186157437	1.686136162422804e-5	2.399201201391623e-7	37.84783142461639
-2.6774823561830283	1.8366948066403846e-5	2.625785643911424e-7	37.75978326263054
-2.6671149937503125	2.000251573732925e-5	2.873164245593587e-7	37.67147873376867
-2.6567476313175966	2.1778863231280755e-5	3.143185088459305e-7	37.58291735672842
-2.646380268884881	2.3707647111035508e-5	3.4378546374422775e-7	37.49409865241163
-2.6360129064521653	2.58014465470088e-5	3.759350756693339e-7	37.40502214395843
-2.6256455440194495	2.8073832517398945e-5	4.1100367440079635e-7	37.31568735682348
-2.615278181586734	3.053944186486332e-5	4.4924764583699366e-7	37.22609381881071
-2.6049108191540182	3.321405652232657e-5	4.909450620717164e-7	37.136241060173006
-2.5945434567213024	3.611468823817401e-5	5.363974373472671e-7	37.04612861364919
-2.584176094288587	3.92596691498303e-5	5.859316190142669e-7	36.955756014544406
-2.573808731855871	4.266874857405709e-5	6.399018232396215e-7	36.86512280078896
-2.5634413694231553	4.6363196402694784e-5	6.986918258518609e-7	36.774228513000125
-2.55307400699044	5.036591351377756e-5	7.627173193990226e-7	36.68307269456338
-2.5427066445577244	5.470154963002288e-5	8.324284482207191e-7	36.59165489170617
-2.5323392821250086	5.939662907975874e-5	9.083125341052229e-7	36.49997465354203
-2.5219719196922927	6.44796849394435e-5	9.908970059143146e-7	36.40803153217554
-2.5116045572595773	6.99814020617134e-5	1.0807525474197237e-6	36.3158250827587
-2.5012371948268615	7.593476951897103e-5	1.1784964785012357e-6	36.22335486357371
-2.4908698323941456	8.237524301936801e-5	1.2847963858165562e-6	36.130620436104756
-2.48050246996143	8.934091787999958e-5	1.4003740200641466e-6	36.0376213651166
-2.4701351075287143	9.687271317101179e-5	1.5260094780270984e-6	35.94435721873854
-2.4597677450959985	0.00010501456767427055	1.66254568871138e-6	35.850827568546606
-2.449400382663283	0.00011381364833115297	1.8108932240759732e-6	35.75703198964591
-2.4390330202305672	0.00012332057188592843	1.9720354560998302e-6	35.662970060741735
-2.4286656577978514	0.00013358964046432089	2.1470340832429723e-6	35.56864136424492
-2.418298295365136	0.00014467909186044784	2.337035050738503e-6	35.47404548635811
-2.4079309329324206	0.00015665136534042762	2.54327489060319e-6	35.37918201715128
-2.3975635704997043	0.000169573383806786	2.7670875087748426e-6	35.28405055065922
-2.387196208066989	0.00018351685320441375	3.009911448383823e-6	35.18865068497302
-2.3768288456342734	0.00019855858008671504	3.273297659841908e-6	35.09298202235281
-2.3664614832015576	0.00021478080829842393	3.558917810185836e-6	34.9970441692855
-2.3560941207688417	0.00023227157577205334	3.868573165952157e-6	34.90083673663205
-2.3457267583361263	0.0002511250924733254	4.204204085786474e-6	34.804359339681945
-2.3353593959034105	0.0002714421405732204	4.5679001609970176e-6	34.70761159827597
-2.3249920334706946	0.0002933304979647059	4.961911044371307e-6	34.610593136922674
-2.314624671037979	0.00031690538628370525	5.388658009763445e-6	34.513303584875686
-2.3042573086052633	0.0003422899446375963	5.850746287255181e-6	34.41574257627336
-2.293889946172548	0.0003696157302851209	6.3509782210773844e-6	34.317909750220025
-2.283522583739832	0.00039902324755619926	6.8923672999657365e-6	34.21980475090223
-2.2731552213071162	0.00043066250634260365	7.478153112214225e-6	34.121427227737655
-2.262787858874401	0.0004646936115316957	8.111817280378038e-6	34.02277683544159
-2.252420496441685	0.0005012873848013832	8.797100433372877e-6	33.92385323417766
-2.242053134008969	0.0005406260202338012	9.538020276621522e-6	33.824656089671315
-2.2316857715762537	0.0005829037752485284	1.033889082390085e-5	33.725185073328824
-2.221318409143538	0.0006283276983976361	1.1204342857665088e-5	33.62543986238063
-2.2109510467108224	0.0006771183956031767	1.2139345687843122e-5	33.525420139968354
-2.2005836842781066	0.0007295108364605938	1.3149230282433429e-5	33.42512559533042
-2.1902163218453907	0.0007857552022640195	1.4239713846679656e-5	33.32455592389355
-2.1798489594126753	0.0008461177774507652	1.541692593114068e-5	33.22371082742563
-2.1694815969799595	0.0009108818861930149	1.6687436152644008e-5	33.122590014163926
-2.159114234547244	0.0009803488758989682	1.805828361586113e-5	33.02119319897568
-2.148746872114528	0.0010548391494130688	1.953700812712762e-5	32.919520103483606
-2.1383795096818123	0.0011346932477340334	2.1131683296084283e-5	32.81757045621873
-2.128012147249097	0.0012202729850916776	2.2850951624806662e-5	32.71534399276569
-2.117644784816381	0.0013119626382443877	2.470406168823617e-5	32.61284045592876
-2.107277422383665	0.0014101701918733897	2.6700907513997254e-5	32.51005959587187
-2.09691005995095	0.0015153286419654906	2.8852070274029967e-5	32.40700117028795
-2.086542697518234	0.0016278973590786172	3.116886240488861e-5	32.3036649445409
-2.0761753350855185	0.0017483635133924242	3.3663374278056125e-5	32.20005069186416
-2.0658079726528027	0.001877243563434063	3.634852354620796e-5	32.09615819349673
-2.055440610220087	0.0020150848103696927	3.923810729597244e-5	31.991987238874174
-2.0450732477873714	0.0021624670197274015	4.2346857142425644e-5	31.88753762579916
-2.0347058853546556	0.0023200041123970913	4.569049740527624e-5	31.782809160601488
-2.02433852292194	0.0024883459267264285	4.928580651144359e-5	31.677801658356675
-2.0139711604892243	0.0026681800534791742	5.315068177351493e-5	31.57251494302854
-2.0036037980565085	0.002860233745393336	5.730420769831317e-5	31.466948847698408
-1.993236435623793	0.003065275902998236	6.176672798462766e-5	31.361103214719904
-1.9828690731910772	0.003284119138301074	6.655992137379239e-5	31.254977895951175
-1.9725017107583613	0.003517621917858562	7.170688152163388e-5	31.14857275292922
-1.962134348325646	0.003766690786673849	7.723220106483099e-5	31.04188765708165
-1.95176698589293	0.004032282674247519	8.316206005930386e-5	30.934922489940067
-1.9413996234602147	0.004315407284002206	8.952431897277185e-5	30.827677143344868
-1.9310322610274988	0.0046171295671729815	9.634861641783785e-5	30.720151519671525
-1.920664898594783	0.004938572282111012	0.00010366647181625002	30.61234553203687
-1.9102975361620675	0.0052809186398004235	0.00011151139318887353	30.504259104545778
-1.8999301737293517	0.005645415036204216	0.00011991899026984146	30.395892172503153
-1.8895628112966358	0.006033373871881614	0.0001289270931468072	30.287244682648073
-1.8791954488639204	0.006446176459111535	0.000138575876632577	30.17831659341034
-1.8688280864312046	0.006885276016529437	0.00014890799057648059	30.06910787514537
-1.8584607239984892	0.007352200751049517	0.00015996869632640116	29.959618510361295
-1.8480933615657733	0.007848557026608308	0.0001718060095547787	29.849848494016438
-1.8377259991330575	0.008376032618939957	0.00018447084966390946	29.73979783373415
-1.827358636700342	0.008936400055362004	0.0001980171959870939	29.629466550108226
-1.8169912742676262	0.009531520038169945	0.00021250225100357542	29.518854676934986
-1.8066239118349108	0.010163344949961305	0.00022798661078522907	29.40796226151708
-1.796256549402195	0.01083392243879805	0.00024453444289330143	29.296789364917238
-1.785889186969479	0.011545399080791559	0.0002622136719424734	29.185336062273024
-1.7755218245367637	0.012300024117234985	0.0002810961730483753	29.073602443070804
-1.7651544621040478	0.01310015326303364	0.0003012579733724694	28.961588611447972
-1.754787099671332	0.013948252582704844	0.00032277946197535097	28.84929468649552
-1.7444197372386165	0.014846902429770305	0.0003457456081861312	28.73672080256366
-1.7340523748059007	0.015798801444861225	0.0003702461886905813	28.623867109589476
-1.7236850123731853	0.016806770607338657	0.00039637602353581	28.51073377341252
-1.7133176499404694	0.017873757334702402	0.00042423522124238365	28.39732097610475
-1.7029502875077536	0.01900283962349323	0.0004539294332075578	28.28362891630389
-1.6925829250750382	0.02019723022482294	0.0004855701175748587	28.169657809556412
-1.6822155626423223	0.02146028084705169	0.0005192748127351862	28.055407888680644
-1.671848200209607	0.02279548637748159	0.0005551674206143028	27.94087940409664
-1.661480837776891	0.024206489114363003	0.0005933784998886378	27.82607262421757
-1.6511134753441752	0.025697082999732612	0.0006340455692587059	27.71098783579912
-1.6407461129114598	0.027271217843027662	0.0006773134208938899	27.595625344331367
-1.630378750478744	0.028933003524633086	0.0007233344441464172	27.479985474428542
-1.620011388046028	0.03068671416781428	0.0007722689596145127	27.364068570209056
-1.6096440256133127	0.032536792266789724	0.0008242855636150468	27.247874995706937
-1.5992766631805968	0.03448785275790736	0.0008795614831057345	27.131405135286577
-1.5889093007478814	0.03654468702009192	0.0009382829410734864	27.01465939404576
-1.5785419383151655	0.03871226679006404	0.0010006455323817464	26.897638198260587
-1.5681745758824497	0.04099574797690786	0.0010668546100435744	26.78034199581121
-1.5578072134497343	0.043400474359903296	0.0011371256818589431	26.662771256643666
-1.5474398510170184	0.045931981152563695	0.0012116848173256253	26.544926473181018
-1.537072488584303	0.04859599841536652	0.0012907690647002152	26.426808160848154
-1.5267051261515872	0.051398454298353435	0.0013746268780545834	26.30841685849358
-1.5163377637188713	0.05434547809451307	0.0014635185541346113	26.18975312889368
-1.505970401286156	0.057443403083728056	0.0015577166787929685	26.070817559248038
-1.49560303885344	0.060698769146405124	0.0016575065827275492	25.95161076167026
-1.4852356764207242	0.06411832512516241	0.0017631868062148266	25.832133373695964
-1.4748683139880088	0.06770903091231417	0.0018750695724852212	25.712386058842814
-1.464500951555293	0.07147805923972739	0.0019934812693419633	25.592369507082026
-1.4541335891225775	0.07543279714776302	0.0021187629385755083	25.472084435444632
-1.4437662266898617	0.07958084710837676	0.0022512707726797723	25.35153158853779
-1.4333988642571458	0.08393002777758696	0.0023913766183208704	25.230711739110184
-1.4230315018244304	0.08848837435173257	0.0025394684859582515	25.109625688666448
-1.4126641393917145	0.09326413850098736	0.0026959510649636072	24.988274268008798
-1.4022967769589987	0.09826578785395229	0.002861246243521472	24.866658337885955
-1.3919294145262833	0.1035020050057141	0.0030357936325430437	24.744778789562254
-1.3815620520935674	0.1089816860223824	0.0032200510927572197	24.62263654547376
-1.371194689660852	0.11471393841406458	0.0034144952640869576	24.500232559864152
-1.3608273272281362	0.12070807854824406	0.003619622096350518	24.377567819416335
-1.3504599647954203	0.12697362847576527	0.003835947380264162	24.25464334395032
-1.3400926023627049	0.13352031214071625	0.004064007277658199	24.13146018706591
-1.329725239929989	0.14035805094647424	0.004304358849745594	24.00801943684917
-1.3193578774972736	0.14749695864980628	0.004557580582219576	23.8843222166041
-1.3089905150645578	0.15494733555457796	0.004824272905884298	23.760369685514444
-1.298623152631842	0.16271966197875498	0.0051050587114516	23.636163039445684
-1.2882557901991265	0.1708245909661672	0.005400583857069848	23.511703511634376
-1.2778884277664107	0.179272940217868	0.005711517667077372	23.386992373486606
-1.2675210653336948	0.18807568321629153	0.006038553420402514	23.262030935336416
-1.2571537029009794	0.19724393951800678	0.0063824088269632	23.1368205472745
-1.2467863404682635	0.20678896419002746	0.006743826490347879	23.011362599920574
-1.2364189780355481	0.2167221363676184	0.007123574354991278	22.885658525258272
-1.2260516156028323	0.22705494691154227	0.007522446135987592	22.759709797492473
-1.2156842531701164	0.23779898514399544	0.00794126172962048	22.633517933884356
-1.205316890737401	0.24896592464526002	0.008380867602621779	22.507084495656454
-1.1949495283046851	0.26056750809284623	0.00884213715810638	22.380411088861006
-1.1845821658719697	0.27261553112879877	0.009325971076073594	22.253499365302684
-1.1742148034392539	0.28512182524117335	0.00983329762630192	22.126351023455914
-1.163847441006538	0.29809823964906235	0.010365072951412785	21.998967809417856
-1.1534800785738226	0.31155662218201763	0.010922281317824018	21.871351517868895
-1.1431127161411068	0.3255087991479233	0.011505935332267285	21.74350399306607
-1.132745353708391	0.3399665541851089	0.012117076121500415	21.615427129825626
-1.1223779912756755	0.3549416060986148	0.012756773472801587	21.487122874552316
-1.1120106288429596	0.37044558568237385	0.013426125932804574	21.358593226276327
-1.1016432664102442	0.38649001153293616	0.014126260862195674	21.229840237725014
-1.0912759039775284	0.40308626486264876	0.014858334443786255	21.100866016369483
-1.0809085415448125	0.4202455633260147	0.01562353164142935	20.97167272556295
-1.0705411791120971	0.4379789338732758	0.016423066107274897	20.842262585642352
-1.0601738166793813	0.45629718465132907	0.0172581800348222	20.712637875053247
-1.0498064542466654	0.4752108759763054	0.018130143955250495	20.582800931530617
-1.03943909181395	0.49473029040426697	0.019040256474511397	20.45275415328789
-1.0290717293812341	0.5148654019311745	0.019989843948702603	20.32250000018671
-1.0187043669485187	0.5356258443599957	0.02098026009524442	20.192040994989938
-1.0083370045158029	0.557020878873451	0.022012885537444626	20.061379724605413
-0.997969642083087	0.5790593608576367	0.02308912728007217	19.930518841348036
-0.9876022796503716	0.6017497060262911	0.02421041811361901	19.79946106423757
-0.9772349172176558	0.6250998558990091	0.025378215944998336	19.668209180308292
-0.9668675547849404	0.6491172426920162	0.02659400305250055	19.53676604593751
-0.9565001923522245	0.6738087536856994	0.027859285262933953	19.405134588211645
-0.9461328299195086	0.6991806951363833	0.029175591048936175	19.273317806330272
-0.9357654674867932	0.7252387558033604	0.030544470544623607	19.141318772971008
-0.9253981050540774	0.7519879701717231	0.03196749447778199	19.009140635739
-0.9150307426213615	0.7794326814520307	0.03344625301700987	18.876786618640786
-0.9046633801886461	0.8075765044405534	0.03498235453232803	18.744260023520933
-0.8942960177559303	0.8364222883363119	0.03657742426794853	18.611564231584524
-0.8839286553232149	0.8659720796066983	0.038233102926046356	18.478702704911882
-0.873561292890499	0.8962270850040088	0.039951045160577944	18.345678988018026
-0.8631939304577831	0.9271876348350103	0.04173291798037873	18.212496709410416
-0.8528265680250677	0.9588531465933459	0.043580399060967494	18.079159583186296
-0.8424592055923519	0.9912220890664338	0.04549517496470838	17.94567141066077
-0.8320918431596365	1.0242919470307577	0.047478939269220435	17.812036081991486
-0.8217244807269206	1.058059186657375	0.049533390604137396	17.67825757786302
-0.8113571182942048	1.0925192217456745	0.05166023059660672	17.544339971152045
-0.8009897558614893	1.1276663809158318	0.0538611617261372	17.410287428679982
-0.7906223934287735	1.163493875877701	0.05613788508972214	17.276104212888814
-0.7802550309960576	1.199993770918189	0.05849209807838579	17.141794683657775
-0.7698876685633422	1.237156953725611	0.06092549196665302	17.0073633000507
-0.7595203061306264	1.2749731076916913	0.06343974941670454	16.872814622128153
-0.749152943697911	1.313430685819796	0.06603654189928278	16.738153312755884
-0.7387855812651951	1.3525168863778436	0.06871752703373434	16.60338413947242
-0.7284182188324793	1.3922176304268365	0.07148434584991249	16.468511976367363
-0.7180508563997638	1.4325175413536577	0.07433861997495042	16.333541805921644
-0.707683493967048	1.4733999265517195	0.07728194874827776	16.19847872094214
-0.6973161315343326	1.5148467613721532	0.08031590626853988	16.06332792648943
-0.6869487691016167	1.556838675478133	0.08344203837651756	15.928094741825483
-0.6765814066689009	1.5993549417231687	0.08666185957826145	15.792784602349936
-0.6662140442361855	1.6423734676876052	0.0899768499133241	15.657403061599306
-0.6558466818034696	1.6858707899823155	0.09338845177293892	15.521955793228514
-0.6454793193707538	1.7298220714443584	0.09689806667368184	15.38644859303296
-0.6351119569380383	1.7742011013236247	0.10050705199203776	15.250887380944427
-0.6247445945053225	1.8189802985831065	0.104216717666276	15.115278203091957
-0.6143772320726071	1.8641307183908982	0.10802832287144826	14.979627233816636
-0.6040098696398912	1.909622061919391	0.11194307267470795	14.84394077774897
-0.5936425072071754	1.9554226895179312	0.11596211467738607	14.708225271855461
-0.58327514477446	2.001499637347248	0.12008653565128533	14.572487287504291
-0.5729077823417441	2.0478186375460847	0.12431735817675617	14.436733532543654
-0.5625404199090283	2.0943441419860562	0.1286555372901382	14.300970853376212
-0.5521730574763128	2.1410393496625524	0.13310195714845205	14.16520623701687
-0.541805695043597	2.187866237781005	0.1376574277201655	14.02944681318768
-0.5314383326108816	2.2347855965414674	0.14232268150950614	13.893699856362717
-0.5210709701781657	2.2817570676728387	0.14709837032406473	13.75797278784906
-0.5107036077454499	2.3287391866984244	0.15198506209349125	13.622273177827948
-0.5003362453127345	2.375689428946096	0.15698323774882275	13.486608747397081
-0.4899688828800186	2.422564259285039	0.16209328817143956	13.350987370599759
-0.4796015204473032	2.469319185555488	0.16731551122051216	13.215417076429432
-0.46923415801458734	2.51590881566284	0.17265010884874998	13.079906050823897
-0.4588667955818715	2.5622869182659826	0.17809718431491633	12.944462638620232
-0.4484994331491561	2.608406487009397	0.18365673950317707	12.809095345492533
-0.4381320707164402	2.654219808211	0.18932867235818357	12.673812839855293
-0.42776470828372437	2.699678531916593	0.19511277444534078	12.538623954735382
-0.41739734585100896	2.7447337462037638	0.20100872864492983	12.403537689592795
-0.4070299834182931	2.7893360546286026	0.20701610698980039	12.268563212108544
-0.3966626209855777	2.833435656668531	0.21313436865495172	12.133709859914543
-0.38629525855286184	2.876982431024537	0.21936285810825437	11.998987142277825
-0.375927896120146	2.9199260216114027	0.22570080343030968	11.864404741719198
-0.3655605336874306	2.9622159260738457	0.23214731481235823	11.729972515575291
-0.35519317125471517	3.0038015866219574	0.2387013832391042	11.59570049747703
-0.34482580882199887	3.0446324830146345	0.24536187936571138	11.46159889876903
-0.33445844638928346	3.0846582274569982	0.2521275525950427	11.32767810983698
-0.32409108395656805	3.1238286611974573	0.2589970303624851	11.193948701349447
-0.31372372152385175	3.1620939525883287	0.26596881763478936	11.060421425402554
-0.30335635909113634	3.199404696381343	0.2730412966300037	10.927107216573052
-0.29298899665842093	3.2357120139685165	0.2802127267617298	10.794017192846315
-0.28262163422570463	3.2709676543526953	0.2874812448159368	10.661162656445173
-0.2722542717929892	3.305124095537579	0.2948448653622356	10.528555094525007
-0.2618869093602738	3.3381346460808388	0.30230148140511715	10.396206179740116
-0.2515195469275575	3.3699535465172445	0.30984886527790484	10.264127770670715
-0.2411521844948421	3.400536070363451	0.31748466978237555	10.132331912100568
-0.2307848220621267	3.4298386244152397	0.32520642957659013	10.000830835140489
-0.22041745962941128	3.457818848027472	0.33301156281155825	9.869636957182047
-0.21005009719669498	3.4844357110827957	0.3408973730179415	9.738762881677491
-0.19968273476397957	3.5096496103576413	0.3488610512438685	9.608221397738827
-0.18931537233126416	3.5334224639507426	0.35689967844053216	9.478025479532537
-0.17894800989854787	3.5557178035194923	0.36501022809801636	9.348188285481484
-0.16858064746583246	3.576500863978083	0.3731895691254662	9.218723157241751
-0.15821328503311705	3.595738670394411	0.3814344689754266	9.089643618459505
-0.14784592260040075	3.6134001217823624	0.38974159700786665	8.96096337329078
-0.13747856016768534	3.6294560714940687	0.39810752808861355	8.832696304670879
-0.12711119773496993	3.6438794039489366	0.406528746418528	8.704856472327489
-0.11674383530225363	3.656645107425213	0.41500164958732966	8.577458110525114
-0.10637647286953822	3.667730342635295	0.42352255284384516	8.45051562552356
-0.09600911043682281	3.67711450685875	0.43208769357772836	8.324043592747753
-0.0856417480041074	3.6847792933734382	0.44069323600280313	8.198056753649468
-0.0752743855713911	3.6907087459703405	0.44933527603442724	8.072570012255218
-0.06490702313867569	3.6948893083219616	0.45800984634986924	7.947598431381021
-0.05453966070596028	3.697309868021023	0.4667129216230256	7.823157228509426
-0.04417229827324398	3.6979617951074317	0.4754404239230797	7.699261771314472
-0.03380493584052857	3.6968389748931543	0.4841882282636103	7.575927572808732
-0.02343757340781316	3.693937834986947	0.49295216829171024	7.453170286180334
-0.013070210975096863	3.6892573662946546	0.5017280421049425	7.331005699110727
-0.002702848542381453	3.6827991379337988	0.510511618182223	7.209449727688959
0.007664513890333957	3.674567306219643	0.5192986414144334	7.088518410401702
0.018031876323050255	3.664568616920178	0.5280848392240006	6.9682279007062355
0.028399238755765666	3.652812401723253	0.5368659277543362	6.848594460204276
0.038766601188481076	3.639310568076013	0.5456376181189537	6.729634450748682
0.049133963621196486	3.6240775827928218	0.55439562269263	6.61136432630687
0.059501326053912784	3.6071304493266325	0.5631356614302767	6.49380062432804
0.0698686884866282	3.5884886787624026	0.5718534681976406	6.376959956656704
0.0802360509193436	3.568174254573222	0.5805447970990174	6.2608589999464135
0.0906034133520599	3.546211591229678	0.5892054287859678	6.1455144855933845
0.10097077578477531	3.522627486759845	0.5978311767308898	6.030943189183693
0.11133813821749072	3.4974510693811283	0.6064178934502509	5.917161919441815
0.12170550065020702	3.470713738340095	0.6149614766620903	5.8041875066638475
0.13207286308292243	3.4424490991370362	0.623457875361458	5.692036790663489
0.14244022551563784	3.412692893305632	0.6319030957991226	5.580726608200049
0.15280758794835414	3.381482922951392	0.6402932073487477	5.470273779887761
0.16317495038106955	3.3488589702820946	0.6486243482465524	5.360695096616985
0.17354231281378496	3.3148627123560175	0.6568927311899893	5.252007305457752
0.18390967524650037	3.279537631299874	0.6650946487820634	5.144227095038112
0.19427703767921667	3.242928920299164	0.6732264788046856	5.037371080474962
0.20464440011193208	3.205083385595799	0.6812846893125515	4.9314557877440865
0.2150117625446475	3.1660493448554234	0.6892658435297643	4.826497637636254
0.2253791249773638	3.125876522158123	0.6971666045420525	4.722512929178582
0.2357464874100792	3.0846159399875006	0.7049837397691703	4.6195178226419085
0.2461138498427946	3.0423198085088643	0.7127141252102442	4.517528322055901
0.2564812122755109	2.9990414125276317	0.7203547494484186	4.416560257345986
0.2668485747082263	2.9548349964256886	0.7279027174094714	4.31662926600407
0.2772159371409417	2.9097556474801394	0.7353552538624852	4.21775077440913
0.287583299573658	2.8638591778960887	0.7427097066569572	4.119939978762347
0.29795066200637343	2.817202005926333	0.7499635496888611	4.023211825681295
0.30831802443908884	2.7698410364454134	0.757114385589652	3.9275809924833327
0.31868538687180425	2.7218335413456316	0.7641599481327548	3.8330618671936914
0.32905274930452055	2.6732370401038708	0.7710981043545314	3.739668528283839
0.33942011173723596	2.624109180909784	0.7779268563842856	3.6474147242281223
0.3497874741699514	2.574507622675256	0.7846443429833477	3.556313852852836
0.36015483660266767	2.524489918311616	0.7912488407894507	3.4663789405801886
0.3705221990353831	2.4741133995882336	0.7977387652676009	3.3776226215596923
0.3808895614680985	2.4234350639314783	0.8041126713663553	3.2900571167732036
0.3912569239008148	2.372511463472705	0.8103692538816836	3.203694213134233
0.4016242863335302	2.321398596667521	0.8165073475299744	3.1185452426467584
0.4119916487662456	2.270151802788078	0.8225259267332492	3.034621061675868
0.4223590111989619	2.2188256595681395	0.8284241051207997	2.9519320303725918
0.4327263736316773	2.16747388428918	0.834201134751181	2.870487992333307
0.44309373606439273	2.1161492385516283	0.839856405060794	2.790298254530541
0.45346109849710814	2.0649034369801313	0.8453894415449084	2.711371567587666
0.46382846092982444	2.0137870600894843	0.8507999041781388	2.6337161064629626
0.47419582336253985	1.9628494715103955	0.8560875855824208	2.5573394515956815
0.48456318579525526	1.9121387397674	0.8612524089507021	2.482248570586122
0.49493054822797156	1.8617015647812991	0.8662944257353613	2.408449800480052
0.505297910660687	1.8115832092390605	0.8712138131112419	2.335948830715197
0.5156652730934024	1.7618274349620577	0.8760108712235263	2.26475068679876
0.5260326355261187	1.7124764443834977	0.8806860202311422	2.194859714785449
0.5363999979588341	1.6635708272262093	0.8852397971568378	2.126279566625837
0.5467673603915495	1.6151495124436792	0.8896728525558789	2.0590131864428534
0.5571347228242658	1.5672497254713136	0.8939859470153116	1.9930627978010955
0.5675020852569812	1.5199069508279877	0.8981799474958813	1.9284298920483482
0.5778694476896966	1.473154900054226	0.9022558235297852	1.865115217763192
0.5882368101224129	1.4270254850037816	0.9062146432864313	1.803118771406446
0.5986041725551283	1.3815487964286604	0.9100575695199946	1.7424397891960417
0.6089715349878437	1.3367530878198153	0.9137858554113384	1.6830767402766893
0.6193388974205591	1.292664764447494	0.9174008403177789	1.6250273212509694
0.6297062598532754	1.2493083774937759	0.9209039454439099	1.5682884520923819
0.6400736222859909	1.2067066231862356	0.9242966694467105	1.5128562734992415
0.6504409847187063	1.164880346813689	0.9275805839880268	1.4587261457288072
0.6608083471514226	1.1238485514892034	0.9307573292474743	1.4058926489458194
0.671175709584138	1.0836284115096646	0.933828609408592	1.3543495851124785
0.6815430720168534	1.0442352901536367	0.9367961881308742	1.3040899814494096
0.6919104344495697	1.0056827617420794	0.939661884020043	1.2551060954849291
0.7022777968822851	0.9679826377730478	0.9424275661086414	1.2073894217024081
0.7126451593150005	0.9311449969436296	0.9450951493586527	1.1609306998038
0.7230125217477168	0.895178218841906	0.9476665901975581	1.1157199245759717
0.7333798841804322	0.8600890211084646	0.9501438820987294	1.0717463573697936
0.7437472466131476	0.8258824998362115	0.9525290512167301	1.0289985391666467
0.754114609045863	0.7925621729906851	0.9548241520875431	0.9874643052238362
0.7644819714785793	0.7601300266171904	0.9570312634033187	0.9471308012700523
0.7748493339112947	0.728586563598526	0.9591524838706804	0.9079845012166228
0.7852166963440101	0.697930854730302	0.9611899281611178	0.8700112263510583
0.7955840587767264	0.66816059187326	0.9631457229614315	0.8331961659642481
0.8059514212094419	0.6392721429441934	0.9650220031316494	0.7975238993604147
0.8163187836421573	0.611260608507834	0.9668209079772319	0.762978419192169
0.8266861460748736	0.5841198797338762	0.9685445776418199	0.729543156057182
0.837053508507589	0.5578426974850856	0.9701951496261757	0.6972010042861508
0.8474208709403044	0.5324207123052389	0.9717747554383968	0.6659343488451239
0.8577882333730207	0.5078445450839979	0.973285517379838	0.6357250932750622
0.8681555958057361	0.4841038481754367	0.9747295454706544	0.6065546885800288
0.8785229582384515	0.4611873667574429	0.9761089345182242	0.5784041629754344
0.8888903206711669	0.43908300022462754	0.9774257613311703	0.5512541524036463
0.8992576831038832	0.4177778634131073	0.9786820820811246	0.5250849317177609
0.9096250455365986	0.39725834746653277	0.9798799298137907	0.49987644643504997
0.919992407969314	0.3775101801594474	0.981021312110351	0.47560834495747534
0.9303597704020303	0.35851848550240106	0.9821082088997148	0.45226001115369185
0.9407271328347457	0.3402678424654937	0.983142570421584	0.4298105971983129
0.9510944952674611	0.32274234266425594	0.9841263153398347	0.4082390565619026
0.9614618577001774	0.3059256468628462	0.9850613290052306	0.38752417704438646
0.9718292201328929	0.2898010401601425	0.9859494618660289	0.36764461374667584
0.9821965825656083	0.27435148573512436	0.986792528024615	0.34857892187549017
0.9925639449983246	0.25955967703788474	0.9875923039378968	0.3303055892783091
1.00293130743104	0.24540808832288974	0.9883505272588066	0.31280306860583773
1.0132986698637554	0.2318790234344732	0.9890688958159034	0.2960498090054755
1.0236660322964708	0.2189546627619734	0.9897490667277433	0.28002428724942496
1.034033394729187	0.20661710829463686	0.9903926556483801	0.26470503820575436
1.0444007571619025	0.19484842671637637	0.9910012361400844	0.2500706845655946
1.054768119594618	0.18363069049034664	0.9915763391691222	0.23609996574294156
1.0651354820273342	0.17294601689398803	0.99211945272021	0.22277176586970457
1.0755028444600496	0.16277660497443946	0.9926320215250726	0.2100651408129617
1.085870206892765	0.15310477040398496	0.9931154469003591	0.19795934414800154
1.0962375693254813	0.1439129782242219	0.9935710866900306	0.18643385202512142
1.1066049317581967	0.13518387347627936	0.9940002553072186	0.17546838687610408
1.1169722941909122	0.12690030972260047	0.9944042238704645	0.16504293991063998
1.1273396566236284	0.11904537547469829	0.9947842204291719	0.1551377923611659
1.1377070190563439	0.11160241854709341	0.9951414302730774	0.1457335354395148
1.1480743814890593	0.10455506836599682	0.9954769963205086	0.13681108897605992
1.1584417439217747	0.09788725626741268	0.9957920195802079	0.12835171871837914
1.168809106354491	0.09158323382526135	0.9960875596815187	0.12033705227313174
1.1791764687872064	0.08562758925565106	0.9963646354677699	0.11274909368046238
1.1895438312199218	0.08000526194878432	0.9966242256477558	0.1055702366170739
1.199911193652638	0.0747015551840775	0.9968672695002837	0.09878327623011113
1.2102785560853535	0.06970214708884725	0.9970946676268502	0.09237141960945244
1.220645918518069	0.06499309990367408	0.9973072827476188	0.08631829491198742
1.2310132809507852	0.06056086762107782	0.9975059405359877	0.08060795915620854
1.2413806433835006	0.056392302067052924	0.9976914304871691	0.07522490471150323
1.251748005816216	0.05247465749660307	0.9978645068163456	0.07015406451006086
1.2621153682489323	0.048795593776517876	0.9980258893821207	0.0653808160142372
1.2724827306816477	0.04534317822968603	0.9981762646311437	0.060890983976751106
1.2828500931143632	0.042105886216461386	0.9983162865599549	0.05667084203322623
1.2932174555470786	0.03907260052895367	0.9984465776902723	0.05270711317247965
1.3035848179797949	0.03623260967383146	0.9985677300541247	0.04898696912967189
1.3139521804125103	0.03357560511970803	0.9986803061854123	0.0454980287527061
1.3243195428452257	0.03109167758411502	0.9987848401146683	0.04222835539282094
1.334686905277942	0.028771312434315632	0.9988818383639808	0.039166453373313107
1.3450542677106574	0.02660538427514325	0.9989717809392213	0.03630126359023258
1.3554216301433728	0.02458515079554502	0.9990551223169188	0.033622158301659266
1.365788992576089	0.02270224594388992	0.9991322924233026	0.031118935161635667
1.3761563550088045	0.020948672500111343	0.9992036976032256	0.028781810555871524
1.38652371744152	0.019316794111034596	0.9992697215768612	0.02660141229637121
1.3968910798742362	0.01779932685255403	0.9993307263822488	0.024568771731294327
1.4072584423069516	0.016389330380135902	0.9993870533019388	0.022675315327101157
1.417625804739667	0.015080198726906247	0.9994390237721593	0.02091285577766705
1.4279931671723833	0.013865650805271912	0.9994869402730963	0.0192735826954617
1.4383605296050987	0.01273972066621809	0.9995310871990356	0.017750052937884453
1.4487278920378142	0.011696747566773524	0.9995717317072786	0.016335180620143584
1.4590952544705296	0.010731365894130818	0.999609124544885	0.015022226865668502
1.4694626169032459	0.00983849499131395	0.999643500852446	0.01380478934139651
1.4798299793359613	0.009013328927082398	0.9996750809442245	0.012676791624815649
1.4901973417686767	0.008251326249734348	0.9997040710641293	0.011632472447803544
1.500564704201393	0.00754819976116039	0.999730664117114	0.010666374857600048
1.5109320666341084	0.006899906345509521	0.9997550403757068	0.0097733353367985
1.5212994290668238	0.006302636883674495	0.9997773681614851	0.00894847291899378
1.53166679149954	0.005752806281748235	0.9997978045014121	0.008187178334916004
1.5420341539322555	0.00524704363978401	0.9998164957590461	0.007485103222914985
1.552401516364971	0.004782182584037287	0.9998335782407202	0.006838149433905579
1.5627688787976872	0.004355251783579206	0.9998491787768723	0.006242458458182034
1.5731362412304026	0.003963465669713173	0.9998634152787769	0.005694401000825512
1.583503603663118	0.003604215374650721	0.9998763972709992	0.005190566728573429
1.5938709660958335	0.0032750599033164463	0.9998882263999517	0.004727754209126753
1.6042383285285498	0.0029737175501338697	0.9998989969189884	0.004302961061851433
1.6146056909612652	0.002698057571251411	0.9999087961505189	0.0039133743368038485
1.6249730533939806	0.002446092119797072	0.9999177049256686	0.0035563611361516573
1.6353404158266969	0.0022159684508835653	0.999925798002049	0.0032294594907948497
1.6457077782594123	0.002005961401138734	0.9999331444602294	0.002930369502616077
1.6560751406921277	0.0018144661456602762	0.9999398080795356	0.0026569447614420896
1.666442503124844	0.0016399912346685142	0.9999458476938132	0.002407184043085276
1.6768098655575594	0.0014811519099851012	0.9999513175278212	0.002179223294277706
1.6871772279902748	0.0013366637006981819	0.9999562675149265	0.0019713279078963806
1.697544590422991	0.0012053362964792314	0.9999607435967828	0.001781885291386549
1.7079119528557065	0.0010860676953825532	0.9999647880056836	0.0016093977280919082
1.718279315288422	0.000977838622645777	0.99996843953028	0.0014524755326193442
1.7286466777211373	0.0008797072160433572	0.9999717337653525	0.0013098304977799836
1.7390140401538536	0.0007908039723929505	0.9999747033463259	0.0011802696308030572
1.749381402586569	0.0007103269496298026	0.9999773781692045	0.0010626891755299889
1.7597487650192845	0.000637537217826889	0.9999797855966039	0.0009560689159029992
1.7701161274520008	0.0005717545525953938	0.9999819506505367	0.0008594667559648782
1.7804834898847162	0.0005123533633764055	0.9999838961926044	0.0007720135702890641
1.7908508523174316	0.00045875884941892764	0.9999856430922283	0.0006929083186370339
1.8012182147501479	0.00041044337527296193	0.9999872103835409	0.0006214134176132085
1.8115855771828633	0.00036692305815222426	0.99998861541154	0.0005568503622480353
1.8219529396155787	0.0003277545588957764	0.9999898739680901	0.0004985955899570677
1.832320302048295	0.00029253206834312095	0.9999910004183393	0.0004460765780523158
1.8426876644810104	0.00026088448088046334	0.9999920078180985	0.0003987681675523252
1.8530550269137258	0.00023247274705795462	0.9999929080227106	0.00035618910420331994
1.8634223893464412	0.00020698739676561217	0.9999937117879195	0.00031789878819639633
1.8737897517791575	0.0001841462254930093	0.999994428863223	0.00028349422478413295
1.884157114211873	0.00016369213477673838	0.9999950680781805	0.00025260716562178757
1.8945244766445883	0.00014539111995759413	0.999995637422119	0.00022490143385822222
1.9048918390773046	0.00012903039686307238	0.9999961441176664	0.00020007042354378557
1.91525920151002	0.00011441666016764884	0.9999965946885159	0.00017783476507978534
1.9256265639427355	0.00010137446622593416	0.9999969950218097	0.00015794014846735356
1.9359939263754518	8.974473317380216e-5	0.9999973504255072	0.00014015529632684792
1.9463612888081672	7.938335136259411e-5	0.9999976656810866	0.00012427007843383443
1.9567286512408826	7.015989788783372e-5	0.999997945091907	0.00011009376040456773
1.9670960136735989	6.195644833439928e-5	0.9999981925275433	9.745337859643432e-5
1.9774633761063143	5.466648009644359e-5	0.9999984114643862	8.619223427928006e-5
1.9878307385390297	4.819386127508096e-5	0.9999986050227815	7.616849997919721e-5
1.998198100971745	4.2451919227914914e-5	0.9999987760009716	6.725393051512329e-5
2.0085654634044614	3.736258418030047e-5	0.9999989269060786	5.9332673659115396e-5
2.018932825837177	3.2855602043468934e-5	0.9999990599823593	5.230017238613358e-5
2.0293001882698922	2.886781209099354e-5	0.9999991772369459	4.606215431802505e-5
2.0396675507026085	2.5342484917700858e-5	0.9999992804632704	4.053370145745988e-5
2.050034913135324	2.2228715963024115e-5	0.9999993712623603	3.5638395302409845e-5
2.0604022755680393	1.9480871102928177e-5	0.999999451062178	3.13075324156048e-5
2.0707696380007556	1.7058079990306396e-5	0.9999995211351663	2.7479404592293945e-5
2.081137000433471	1.4923773747455016e-5	0.999999582614149	2.409864021582579e-5
2.0915043628661865	1.3045263557387443e-5	0.9999996365067269	2.1115601244195995e-5
2.1018717252989028	1.1393356928124376e-5	0.9999996837082976	1.8485832459833573e-5
2.112239087731618	9.942008787788836e-6	0.9999997250138184	1.6169558847716144e-5
2.1226064501643336	8.668004426226616e-6	0.9999997611284226	1.4131227018015574e-5
2.132973812597049	7.550671810463427e-6	0.999999792676992	1.2339088128866944e-5
2.1433411750297653	6.571620730255745e-6	0.9999998202127782	1.0764817893043513e-5
2.1537085374624807	5.71450681263741e-6	0.9999998442251594	9.383171960974065e-6
2.164075899895196	4.964817890140694e-6	0.9999998651466129	8.171672875321732e-6
2.1744432623279124	4.309681045810976e-6	0.9999998833589754	7.110325885926144e-6
2.184810624760628	3.737688516025628e-6	0.9999998991990589	6.181362501877692e-6
2.1951779871933432	3.238740703181975e-6	0.9999999129636817	5.369007568616679e-6
2.2055453496260595	2.803904848747152e-6	0.9999999249141734	4.659269587181605e-6
2.215912712058775	2.4252879597952415e-6	0.9999999352804013	4.039751142871353e-6
2.2262800744914903	2.095922468470235e-6	0.9999999442643689	3.499477812788209e-6
2.2366474369242066	1.8096638001452447e-6	0.9999999520434261	3.0287446958273453e-6
2.247014799356922	1.5610984007707884e-6	0.9999999587731312	2.6189775435223667e-6
2.2573821617896375	1.3454614702368417e-6	0.9999999645897996	2.2626089463084362e-6
2.2677495242223538	1.1585633075128499e-6	0.9999999696127705	1.9529662511187683e-6
2.278116886655069	9.967234859686869e-7	0.9999999739464227	1.684171806180668e-6
2.2884842490877846	8.567121767555363e-7	0.9999999776819622	1.4510533462247199e-6
2.2988516115205	7.356977249628471e-7	0.9999999808990097	1.249063686821835e-6
2.3092189739532163	6.31200009593158e-7	0.9999999836670046	1.074209265924767e-6
2.3195863363859317	5.410490047097483e-7	0.9999999860464499	9.229862845367722e-7
2.329953698818647	4.6334781700352323e-7	0.9999999880900112	7.923234160937613e-7
2.3403210612513634	3.964399581946054e-7	0.999999989843488	6.795313972545873e-7
2.350688423684079	3.388803690995701e-7	0.9999999913466703	5.822577178259646e-7
2.3610557861167942	2.8940961271928245e-7	0.9999999926340939	4.98446501389047e-7
2.3714231485495105	2.4693119371477223e-7	0.9999999937357049	4.263028840129276e-7
2.381790510982226	2.1049136478268338e-7	0.9999999946774449	3.642615778085535e-7
2.3921578734149413	1.7926139150858944e-7	0.9999999954817645	3.109586091060222e-7
2.4025252358476576	1.5252194884851633e-7	0.9999999961680738	2.65206930725334e-7
2.412892598280373	1.296492087021761e-7	0.9999999967531382	2.2597434189911272e-7
2.4232599607130885	1.1010274647560436e-7	0.9999999972514244	1.9236415473026638e-7
2.433627323145804	9.341488294012379e-8	0.9999999976754035	1.6359830744303122e-7
2.44399468557852	7.918130506823218e-8	0.9999999980358152	1.3900236902738013e-7
2.4543620480112356	6.705273847273929e-8	0.9999999983418999	1.1799206890453886e-7
2.464729410443951	5.672788461197342e-8	0.9999999986015994	1.0006208084508854e-7
2.4750967728766673	4.794704011601425e-8	0.999999998821733	8.477574369559261e-8
2.4854641353093827	4.0486554553353926e-8	0.9999999990081502	7.17558367217411e-8
2.495831497742098	3.415408400542219e-8	0.9999999991658638	6.067723637543156e-8
2.5061988601748144	2.8784342021026532e-8	0.999999999299165	5.12597156146537e-8
2.51656622260753	2.4235404794126225e-8	0.9999999994117242	4.3262055973610694e-8
2.5269335850402452	2.038559898664971e-8	0.999999999506677	3.647683410465266e-8
2.5373009474729615	1.7130673768406268e-8	0.9999999995866996	3.0725894804178175e-8
2.547668309905677	1.4381456026058004e-8	0.999999999654074	2.5856522651851977e-8
2.5580356723383924	1.2061661891493713e-8	0.9999999997107442	2.173755618542859e-8
2.5684030347711078	1.0106148806698911e-8	0.9999999997583641	1.8256881757898464e-8
2.578770397203824	8.459366540591873e-9	0.9999999997983399	1.5318477832683013e-8
2.5891377596365395	7.0739503144068294e-9	0.9999999998318656	1.2840343841924013e-8
2.599505122069255	5.9095981441714684e-9	0.9999999998599542	1.0752501360715522e-8
2.609872484501971	4.931990815748577e-9	0.9999999998834644	8.995172736825777e-9
2.6202398469346866	4.112038709536137e-9	0.9999999999031228	7.517659997380105e-9
2.630607209367402	3.4249865166202653e-9	0.9999999999195441	6.276529683259979e-9
2.6409745718001183	2.8498732262960402e-9	0.9999999999332478	5.235076091108609e-9
2.6513419342328337	2.3689636918788892e-9	0.9999999999446721	4.36209583897506e-9
2.661709296665549	1.9672370399348438e-9	0.9999999999541866	3.6310114845372364e-9
2.6720766590982654	1.6319745554937981e-9	0.9999999999621028	3.0194027703917406e-9
2.682444021530981	1.3524896758099203e-9	0.9999999999686823	2.5083199015793056e-9
2.6928113839636962	1.1197442972843419e-9	0.9999999999741453	2.0816394480364483e-9
2.7031787463964116	9.261071909349994e-10	0.9999999999786768	1.725781444191768e-9
2.713546108829128	7.651692612853367e-10	0.9999999999824318	1.4292629172270586e-9
2.7239134712618434	6.315588052530074e-10	0.9999999999855401	1.1825108700625336e-9
2.7342808336945588	5.207425601838622e-10	0.9999999999881105	9.773523404428845e-10
2.744648196127275	4.289262278689421e-10	0.9999999999902339	8.069782159236439e-10
2.7550155585599905	3.5294078770675696e-10	0.9999999999919863	6.655848170115208e-10
2.765382920992706	2.901145990108489e-10	0.9999999999934309	5.48440033376381e-10
2.775750283425422	2.382165575909312e-10	0.9999999999946206	4.514117714383647e-10
2.7861176458581376	1.9541346318874275e-10	0.9999999999955994	3.7119133339401425e-10
2.796485008290853	1.6012791093089618e-10	0.9999999999964038	3.048705951729514e-10
2.8068523707235693	1.3108092389302328e-10	0.9999999999970641	2.5016395297867047e-10
2.8172197331562847	1.0719247711676871e-10	0.9999999999976057	2.0508970127107617e-10
2.827587095589	8.755307590035954e-11	0.9999999999980494	1.6791929530166567e-10
2.8379544580217155	7.143796665332047e-11	0.9999999999984126	1.373443866619078e-10
2.848321820454432	5.823608262289781e-11	0.9999999999987095	1.122081328047724e-10
2.8586891828871472	4.7421622184629086e-11	0.999999999998952	9.161686992361711e-11
2.8690565453198626	3.858247055177344e-11	0.9999999999991497	7.472322708826206e-11
2.879423907752579	3.134914550173562e-11	0.9999999999993109	6.083704320122382e-11
2.8897912701852944	2.545164079492679e-11	0.9999999999994421	4.9537870306515804e-11
2.9001586326180098	2.063416104647331e-11	0.9999999999995488	4.023487709981046e-11
2.910525995050726	1.6711965145077556e-11	0.9999999999996355	3.266480881997339e-11
2.9208933574834415	1.3514522834157106e-11	0.9999999999997059	2.650613976175162e-11
2.931260719916157	1.0928147275990341e-11	0.9999999999997629	2.149002875579185e-11
2.941628082348873	8.824940778140444e-12	0.999999999999809	1.740096735978677e-11
2.9519954447815886	7.105427357601002e-12	0.9999999999998465	1.402134735254077e-11
2.962362807214304	5.7411853049416095e-12	0.9999999999998765	1.1356325848227257e-11
2.9727301696470194	4.604316927725449e-12	0.999999999999901	9.12931572090329e-12
2.9830975320797357	3.694822225952521e-12	0.9999999999999206	7.343503405961798e-12
2.993464894512451	2.9700686354772188e-12	0.9999999999999364	5.945467146705929e-12
3.0038322569451665	2.3874235921539366e-12	0.9999999999999492	4.767741569392952e-12
3.014199619377883	1.9042545318370685e-12	0.9999999999999594	3.8119303760523075e-12
3.0245669818105982	1.5205614545266144e-12	0.9999999999999676	3.079644972901841e-12
3.0349343442433137	1.2221335055073723e-12	0.9999999999999741	2.4581709677302824e-12
3.04530170667603	9.805489753489383e-13	0.9999999999999793	2.0056188842261135e-12
3.0556690691087454	7.815970093361102e-13	0.9999999999999836	1.6083298907777672e-12
3.0660364315414608	6.110667527536862e-13	0.999999999999987	1.2667080166736123e-12
3.076403793974177	4.973799150320701e-13	0.9999999999999897	1.0388744840321042e-12
3.0867711564068925	3.979039320256561e-13	0.9999999999999918	8.099446600050299e-13
3.097138518839608	3.126388037344441e-13	0.9999999999999934	6.379060662699067e-13
3.1075058812723233	2.4158453015843406e-13	0.9999999999999949	5.231705544876607e-13
3.1178732437050396	1.9895196601282805e-13	0.9999999999999959	4.078829573660571e-13
3.128240606137755	1.5631940186722204e-13	0.9999999999999968	3.504495495648063e-13
3.1386079685704704	1.2789769243681803e-13	0.9999999999999974	2.92739277287224e-13
3.1489753310031867	9.947598300641403e-14	0.999999999999998	2.347511451795062e-13
3.159342693435902	7.105427357601002e-14	0.9999999999999984	1.7648415471151832e-13
3.1697100558686175	5.684341886080802e-14	0.9999999999999988	1.1793730416729822e-13
3.180077418301334	5.684341886080802e-14	0.999999999999999	1.182191772710632e-13
3.1904447807340492	4.263256414560601e-14	0.9999999999999992	1.185017240585891e-13
3.2008121431667647	2.842170943040401e-14	0.9999999999999994	5.939247306999848e-14
3.211179505599481	1.4210854715202004e-14	0.9999999999999996	5.953442256462802e-14
3.2215468680321964	1.4210854715202004e-14	0.9999999999999997	5.96767113220965e-14
3.2319142304649118	1.4210854715202004e-14	0.9999999999999997	5.981934015325058e-14
3.242281592897628	1.4210854715202004e-14	0.9999999999999998	5.996230987087488e-14
3.2526489553303435	1.4210854715202004e-14	0.9999999999999998	6.010562128969657e-14
3.263016317763059	0.0	0.9999999999999999	0.0
3.2733836801957743	0.0	0.9999999999999999	0.0
3.2837510426284906	1.4210854715202004e-14	0.9999999999999999	6.053761392985401e-14
3.294118405061206	1.4210854715202004e-14	0.9999999999999999	6.068230033975131e-14
3.3044857674939214	0.0	1.0	0.0
3.3148531299266377	0.0	1.0	0.0
3.325220492359353	0.0	1.0	0.0
3.3355878547920685	0.0	1.0	0.0
3.345955217224785	0.0	1.0	0.0
3.3563225796575002	0.0	1.0	0.0
3.3666899420902157	0.0	1.0	0.0
3.377057304522932	0.0	1.0	0.0
3.3874246669556474	0.0	1.0	0.0
3.3977920293883628	0.0	1.0	0.0
3.408159391821078	0.0	1.0	0.0
3.4185267542537945	0.0	1.0	0.0
3.42889411668651	0.0	1.0	0.0
3.4392614791192253	0.0	1.0	0.0
3.4496288415519416	0.0	1.0	0.0
3.459996203984657	0.0	1.0	0.0
3.4703635664173724	0.0	1.0	0.0
3.4807309288500887	0.0	1.0	0.0
3.491098291282804	0.0	1.0	0.0
3.5014656537155195	0.0	1.0	0.0
3.511833016148236	0.0	1.0	0.0
3.5222003785809513	0.0	1.0	0.0
3.5325677410136667	0.0	1.0	0.0
3.542935103446382	0.0	1.0	0.0
3.5533024658790984	0.0	1.0	0.0
3.563669828311814	0.0	1.0	0.0
3.574037190744529	0.0	1.0	0.0
3.5844045531772455	0.0	1.0	0.0
3.594771915609961	0.0	1.0	0.0
3.6051392780426763	0.0	1.0	0.0
3.6155066404753926	0.0	1.0	0.0
3.625874002908108	0.0	1.0	0.0
3.6362413653408234	0.0	1.0	0.0
3.646608727773539	0.0	1.0	0.0
3.6569760902062542	0.0	1.0	0.0
3.6673434526389714	0.0	1.0	0.0
3.677710815071687	0.0	1.0	0.0
3.6880781775044023	0.0	1.0	0.0
3.6984455399371177	0.0	1.0	0.0
3.708812902369833	0.0	1.0	0.0
3.7191802648025485	0.0	1.0	0.0
3.7295476272352657	0.0	1.0	0.0
3.739914989667981	0.0	1.0	0.0
3.7502823521006965	0.0	1.0	0.0
3.760649714533412	0.0	1.0	0.0
3.7710170769661273	0.0	1.0	0.0
3.7813844393988427	0.0	1.0	0.0
3.791751801831558	0.0	1.0	0.0
3.8021191642642753	0.0	1.0	0.0
3.8124865266969907	0.0	1.0	0.0
3.822853889129706	0.0	1.0	0.0
3.8332212515624215	0.0	1.0	0.0
3.843588613995137	0.0	1.0	0.0
3.8539559764278524	0.0	1.0	0.0
3.8643233388605696	0.0	1.0	0.0
3.874690701293285	0.0	1.0	0.0
3.8850580637260004	0.0	1.0	0.0
3.895425426158716	0.0	1.0	0.0
3.905792788591431	0.0	1.0	0.0
3.9161601510241466	0.0	1.0	0.0
3.926527513456862	0.0	1.0	0.0
3.936894875889579	0.0	1.0	0.0
3.9472622383222946	0.0	1.0	0.0
3.95762960075501	0.0	1.0	0.0
3.9679969631877254	0.0	1.0	0.0
3.978364325620441	0.0	1.0	0.0
3.9887316880531563	0.0	1.0	0.0
3.9990990504858734	0.0	1.0	0.0
4.009466412918589	0.0	1.0	0.0
4.019833775351304	0.0	1.0	0.0
4.03020113778402	0.0	1.0	0.0
4.040568500216735	0.0	1.0	0.0
4.0509358626494505	0.0	1.0	0.0
4.061303225082166	0.0	1.0	0.0
4.071670587514883	0.0	1.0	0.0
4.0820379499475985	0.0	1.0	0.0
4.092405312380314	0.0	1.0	0.0
4.102772674813029	0.0	1.0	0.0
4.113140037245745	0.0	1.0	0.0
4.12350739967846	0.0	1.0	0.0
4.133874762111177	0.0	1.0	0.0
4.144242124543893	0.0	1.0	0.0
4.154609486976608	0.0	1.0	0.0
4.164976849409324	0.0	1.0	0.0
4.175344211842039	0.0	1.0	0.0
4.185711574274754	0.0	1.0	0.0
4.19607893670747	0.0	1.0	0.0
4.206446299140187	0.0	1.0	0.0
4.216813661572902	0.0	1.0	0.0
4.227181024005618	0.0	1.0	0.0
4.237548386438333	0.0	1.0	0.0
4.247915748871049	0.0	1.0	0.0
4.258283111303764	0.0	1.0	0.0
4.268650473736481	0.0	1.0	0.0
4.279017836169197	0.0	1.0	0.0
4.289385198601912	0.0	1.0	0.0
4.299752561034627	0.0	1.0	0.0
4.310119923467343	0.0	1.0	0.0
4.320487285900058	0.0	1.0	0.0
4.330854648332774	0.0	1.0	0.0
4.341222010765491	0.0	1.0	0.0
4.351589373198206	0.0	1.0	0.0
4.361956735630922	0.0	1.0	0.0
4.372324098063637	0.0	1.0	0.0
4.3826914604963525	0.0	1.0	0.0
4.393058822929068	0.0	1.0	0.0
4.403426185361785	0.0	1.0	0.0
4.4137935477945005	0.0	1.0	0.0
4.424160910227216	0.0	1.0	0.0
4.434528272659931	0.0	1.0	0.0
4.444895635092647	0.0	1.0	0.0
4.455262997525362	0.0	1.0	0.0
4.4656303599580776	0.0	1.0	0.0
4.475997722390795	0.0	1.0	0.0
4.48636508482351	0.0	1.0	0.0
4.496732447256226	0.0	1.0	0.0
4.507099809688941	0.0	1.0	0.0
4.517467172121656	0.0	1.0	0.0
4.527834534554372	0.0	1.0	0.0
4.538201896987089	0.0	1.0	0.0
4.548569259419804	0.0	1.0	0.0
4.55893662185252	0.0	1.0	0.0
4.569303984285235	0.0	1.0	0.0
4.579671346717951	0.0	1.0	0.0
4.590038709150666	0.0	1.0	0.0
4.600406071583381	0.0	1.0	0.0
4.610773434016099	0.0	1.0	0.0
4.621140796448814	0.0	1.0	0.0
4.6315081588815294	0.0	1.0	0.0
4.641875521314245	0.0	1.0	0.0
4.65224288374696	0.0	1.0	0.0
4.662610246179676	0.0	1.0	0.0
4.672977608612393	0.0	1.0	0.0
4.683344971045108	0.0	1.0	0.0
4.693712333477824	0.0	1.0	0.0
4.704079695910539	0.0	1.0	0.0
4.7144470583432545	0.0	1.0	0.0
4.72481442077597	0.0	1.0	0.0
4.735181783208685	0.0	1.0	0.0
4.7455491456414025	0.0	1.0	0.0
4.755916508074118	0.0	1.0	0.0
4.766283870506833	0.0	1.0	0.0
4.776651232939549	0.0	1.0	0.0
4.787018595372264	0.0	1.0	0.0
4.79738595780498	0.0	1.0	0.0
4.807753320237697	0.0	1.0	0.0
4.818120682670412	0.0	1.0	0.0
4.828488045103128	0.0	1.0	0.0
4.838855407535843	0.0	1.0	0.0
4.849222769968558	0.0	1.0	0.0
4.859590132401274	0.0	1.0	0.0
4.869957494833989	0.0	1.0	0.0
4.880324857266706	0.0	1.0	0.0
4.890692219699422	0.0	1.0	0.0
4.901059582132137	0.0	1.0	0.0
4.911426944564853	0.0	1.0	0.0
4.921794306997568	0.0	1.0	0.0
4.9321616694302834	0.0	1.0	0.0
4.942529031863001	0.0	1.0	0.0
4.952896394295716	0.0	1.0	0.0
4.9632637567284315	0.0	1.0	0.0
4.973631119161147	0.0	1.0	0.0
4.983998481593862	0.0	1.0	0.0
4.994365844026578	0.0	1.0	0.0
5.004733206459293	0.0	1.0	0.0
5.01510056889201	0.0	1.0	0.0
5.025467931324726	0.0	1.0	0.0
5.035835293757441	0.0	1.0	0.0
5.0462026561901565	0.0	1.0	0.0
5.056570018622872	0.0	1.0	0.0
5.066937381055587	0.0	1.0	0.0
5.0773047434883045	0.0	1.0	0.0
5.08767210592102	0.0	1.0	0.0
5.098039468353735	0.0	1.0	0.0
5.108406830786451	0.0	1.0	0.0
5.118774193219166	0.0	1.0	0.0
5.129141555651882	0.0	1.0	0.0
5.139508918084597	0.0	1.0	0.0
5.149876280517314	0.0	1.0	0.0
5.16024364295003	0.0	1.0	0.0
5.170611005382745	0.0	1.0	0.0
5.18097836781546	0.0	1.0	0.0
5.191345730248176	0.0	1.0	0.0
5.201713092680891	0.0	1.0	0.0
5.212080455113608	0.0	1.0	0.0
5.222447817546324	0.0	1.0	0.0
5.232815179979039	0.0	1.0	0.0
5.243182542411755	0.0	1.0	0.0
5.25354990484447	0.0	1.0	0.0
5.2639172672771855	0.0	1.0	0.0
5.274284629709901	0.0	1.0	0.0
5.284651992142618	0.0	1.0	0.0
5.2950193545753335	0.0	1.0	0.0
5.305386717008049	0.0	1.0	0.0
5.315754079440764	0.0	1.0	0.0
5.32612144187348	0.0	1.0	0.0
5.336488804306195	0.0	1.0	0.0
5.346856166738912	0.0	1.0	0.0
5.357223529171628	0.0	1.0	0.0
5.367590891604343	0.0	1.0	0.0
5.3779582540370585	0.0	1.0	0.0
5.388325616469774	0.0	1.0	0.0
5.398692978902489	0.0	1.0	0.0
5.4090603413352065	0.0	1.0	0.0
5.419427703767922	0.0	1.0	0.0
5.429795066200637	0.0	1.0	0.0
5.440162428633353	0.0	1.0	0.0
5.450529791066068	0.0	1.0	0.0
5.460897153498784	0.0	1.0	0.0
5.471264515931499	0.0	1.0	0.0
5.481631878364216	0.0	1.0	0.0
5.491999240796932	0.0	1.0	0.0
5.502366603229647	0.0	1.0	0.0
5.512733965662362	0.0	1.0	0.0
5.523101328095078	0.0	1.0	0.0
5.533468690527793	0.0	1.0	0.0
5.54383605296051	0.0	1.0	0.0
5.554203415393226	0.0	1.0	0.0
5.564570777825941	0.0	1.0	0.0
5.574938140258657	0.0	1.0	0.0
5.585305502691372	0.0	1.0	0.0
5.5956728651240875	0.0	1.0	0.0
5.606040227556803	0.0	1.0	0.0
5.61640758998952	0.0	1.0	0.0
5.6267749524222355	0.0	1.0	0.0
5.637142314854951	0.0	1.0	0.0
5.647509677287666	0.0	1.0	0.0
5.657877039720382	0.0	1.0	0.0
5.668244402153097	0.0	1.0	0.0
5.678611764585814	0.0	1.0	0.0
5.68897912701853	0.0	1.0	0.0
5.699346489451245	0.0	1.0	0.0
5.7097138518839605	0.0	1.0	0.0
5.720081214316676	0.0	1.0	0.0
5.730448576749391	0.0	1.0	0.0
5.740815939182107	0.0	1.0	0.0
5.751183301614824	0.0	1.0	0.0
5.761550664047539	0.0	1.0	0.0
5.771918026480255	0.0	1.0	0.0
5.78228538891297	0.0	1.0	0.0
5.792652751345686	0.0	1.0	0.0
5.803020113778401	0.0	1.0	0.0
5.813387476211118	0.0	1.0	0.0
5.823754838643834	0.0	1.0	0.0
5.834122201076549	0.0	1.0	0.0
5.844489563509264	0.0	1.0	0.0
5.85485692594198	0.0	1.0	0.0
5.865224288374695	0.0	1.0	0.0
5.875591650807411	0.0	1.0	0.0
5.885959013240128	0.0	1.0	0.0
5.896326375672843	0.0	1.0	0.0
5.906693738105559	0.0	1.0	0.0
5.917061100538274	0.0	1.0	0.0
5.9274284629709895	0.0	1.0	0.0
5.937795825403705	0.0	1.0	0.0
5.948163187836422	0.0	1.0	0.0
5.9585305502691375	0.0	1.0	0.0
5.968897912701853	0.0	1.0	0.0
5.979265275134568	0.0	1.0	0.0
5.989632637567284	0.0	1.0	0.0
5.999999999999999	0.0	1.0	0.0


==> data/K_10-M_1.csv <==
-106.98447866555439	0.0004993992283773332	1.0000000000016852e-14	1.0000000009912018
-106.87149418688884	0.0004993992284034268	1.0263569981690257e-14	1.00000000101732
-106.75850970822329	0.0004993992284302073	1.0534086876894682e-14	1.0000000010441439
-106.64552522955773	0.0004993992284576951	1.0811733785418195e-14	1.0000000010716608
-106.53254075089217	0.0004993992284859063	1.1096698633009343e-14	1.0000000010998977
-106.41955627222661	0.0004993992285148619	1.138917429857523e-14	1.0000000011288865
-106.30657179356106	0.0004993992285445795	1.1689358744732177e-14	1.0000000011586359
-106.19358731489551	0.0004993992285750814	1.1997455151796738e-14	1.0000000011891812
-106.08060283622996	0.0004993992286063868	1.2313672055309084e-14	1.0000000012205241
-105.9676183575644	0.0004993992286385177	1.2638223487179857e-14	1.0000000012526937
-105.85463387889885	0.0004993992286714947	1.297132912055873e-14	1.0000000012857075
-105.7416494002333	0.0004993992287053415	1.3313214418519924e-14	1.0000000013195969
-105.62866492156773	0.0004993992287400804	1.3664110786667853e-14	1.0000000013543815
-105.51568044290218	0.0004993992287757344	1.4024255729764199e-14	1.0000000013900638
-105.40269596423663	0.0004993992288123289	1.4393893012482303e-14	1.0000000014267172
-105.28971148557108	0.0004993992288498869	1.477327282440224e-14	1.0000000014643062
-105.17672700690552	0.0004993992288884356	1.5162651949348883e-14	1.0000000015029096
-105.06374252823997	0.0004993992289280006	1.5562293939199097e-14	1.0000000015425168
-104.95075804957442	0.000499399228968608	1.5972469292265453e-14	1.0000000015831791
-104.83777357090885	0.0004993992290102849	1.6393455636384713e-14	1.0000000016249002
-104.7247890922433	0.0004993992290530617	1.68255379168294e-14	1.0000000016677333
-104.61180461357775	0.0004993992290969653	1.726900858917498e-14	1.0000000017116868
-104.4988201349122	0.0004993992291420259	1.7724167817247216e-14	1.0000000017568087
-104.38583565624664	0.000499399229188274	1.8191323676290234e-14	1.000000001803111
-104.27285117758109	0.0004993992292357417	1.86707923614864e-14	1.0000000018506359
-104.15986669891554	0.0004993992292844602	1.9162898401973947e-14	1.0000000018994166
-104.04688222024998	0.0004993992293344626	1.9667974880505516e-14	1.000000001949484
-103.93389774158442	0.000499399229385783	2.0186363658895606e-14	1.0000000020008468
-103.82091326291886	0.0004993992294384565	2.0718415609408605e-14	1.0000000020535886
-103.70792878425331	0.0004993992294925181	2.1264490852250522e-14	1.0000000021077118
-103.59494430558776	0.0004993992295480042	2.1824958999313804e-14	1.0000000021632685
-103.4819598269222	0.0004993992296049529	2.240019940435173e-14	1.0000000022202922
-103.36897534825665	0.0004993992296634025	2.299060141974401e-14	1.0000000022788123
-103.2559908695911	0.0004993992297233928	2.3596564660029975e-14	1.0000000023388709
-103.14300639092554	0.000499399229784965	2.4218499272389002e-14	1.0000000024005202
-103.03002191225998	0.0004993992298481586	2.485682621424934e-14	1.0000000024637863
-102.91703743359443	0.0004993992299130193	2.551197753821294e-14	1.0000000025287332
-102.80405295492888	0.0004993992299795886	2.618439668449279e-14	1.0000000025953815
-102.69106847626333	0.0004993992300479124	2.6874538781053704e-14	1.0000000026637919
-102.57808399759777	0.0004993992301180375	2.7582870951669002e-14	1.0000000027339884
-102.46509951893222	0.0004993992301900104	2.8309872632091104e-14	1.0000000028060523
-102.35211504026667	0.0004993992302638808	2.90560358945614e-14	1.0000000028800047
-102.2391305616011	0.000499399230339698	2.9821865780867735e-14	1.0000000029559153
-102.12614608293555	0.000499399230417513	3.0607880644184426e-14	1.00000000303382
-102.01316160427	0.0004993992304973797	3.141461249991879e-14	1.0000000031137928
-101.90017712560444	0.0004993992305793513	3.22426073858093e-14	1.0000000031958598
-101.78719264693889	0.0004993992306634837	3.309242573150873e-14	1.0000000032800913
-101.67420816827334	0.0004993992307498324	3.3964642737914253e-14	1.0000000033665442
-101.56122368960779	0.0004993992308384584	3.4859848766492405e-14	1.0000000034552858
-101.44823921094223	0.0004993992309294196	3.577864973886654e-14	1.000000003546355
-101.33525473227667	0.0004993992310227785	3.672166754693487e-14	1.0000000036398338
-101.22227025361111	0.0004993992311185974	3.7689540473801026e-14	1.000000003735753
-101.10928577494556	0.0004993992312169431	3.8682923625793634e-14	1.0000000038342074
-100.99630129628001	0.0004993992313178795	3.9702489375878795e-14	1.0000000039352765
-100.88331681761446	0.0004993992314214774	4.07489278187576e-14	1.0000000040390007
-100.7703323389489	0.000499399231527805	4.1822947237955675e-14	1.000000004145446
-100.65734786028335	0.0004993992316369351	4.2925274585225574e-14	1.0000000042547157
-100.54436338161779	0.0004993992317489418	4.4056655972588207e-14	1.0000000043668646
-100.43137890295223	0.0004993992318639013	4.521785717733825e-14	1.0000000044819515
-100.31839442428668	0.0004993992319818903	4.640966416035967e-14	1.000000004600095
-100.20540994562113	0.0004993992321029887	4.7632883598109554e-14	1.0000000047213393
-100.09242546695558	0.0004993992322272788	4.888834342861415e-14	1.0000000048457813
-99.97944098829002	0.000499399232354846	5.0176893411861816e-14	1.0000000049734994
-99.86645650962447	0.0004993992324857745	5.1499405704963814e-14	1.0000000051045883
-99.7534720309589	0.0004993992326201542	5.2856775452477414e-14	1.0000000052391218
-99.64048755229335	0.0004993992327580755	5.4249921392281385e-14	1.000000005377204
-99.5275030736278	0.0004993992328996322	5.567978647743025e-14	1.0000000055189269
-99.41451859496225	0.00049939923304492	5.714733851439056e-14	1.000000005664397
-99.3015341162967	0.0004993992331940371	5.865357081810478e-14	1.0000000058136842
-99.18854963763114	0.0004993992333470837	6.019950288431363e-14	1.0000000059669294
-99.07556515896559	0.0004993992335041652	6.178618107961046e-14	1.0000000061241954
-98.96258068030004	0.0004993992336653865	6.3414679349669e-14	1.0000000062856096
-98.84959620163448	0.0004993992338308575	6.508609994614973e-14	1.0000000064512864
-98.73661172296892	0.0004993992340006889	6.680157417275996e-14	1.0000000066213248
-98.62362724430336	0.0004993992341749974	6.856226315097762e-14	1.0000000067958426
-98.51064276563781	0.0004993992343538994	7.03693586059602e-14	1.0000000069749484
-98.39765828697226	0.0004993992345375175	7.22240836731623e-14	1.000000007158777
-98.2846738083067	0.0004993992347259752	7.412769372621978e-14	1.00000000734747
-98.17168932964115	0.0004993992349193993	7.608147722665354e-14	1.0000000075411224
-98.0587048509756	0.0004993992351179221	7.808675659596185e-14	1.0000000077398825
-97.94572037231003	0.0004993992353216776	8.014488911070736e-14	1.0000000079438867
-97.83273589364448	0.000499399235530803	8.22572678211887e-14	1.0000000081532754
-97.71975141497893	0.00049939923574544	8.442532249433548e-14	1.0000000083681648
-97.60676693631338	0.0004993992359657346	8.665052058143946e-14	1.000000008588727
-97.49378245764782	0.0004993992361918358	8.893436821140797e-14	1.000000008815101
-97.38079797898227	0.0004993992364238956	9.12784112101884e-14	1.0000000090474395
-97.26781350031672	0.0004993992366620721	9.368423614706238e-14	1.000000009285889
-97.15482902165115	0.0004993992369065265	9.615347140851633e-14	1.000000009530636
-97.0418445429856	0.0004993992371574239	9.868778830042011e-14	1.00000000978185
-96.92886006432005	0.0004993992374149345	1.0128890217925718e-13	1.0000000100396613
-96.8158755856545	0.0004993992376792322	1.0395857361315557e-13	1.0000000103042788
-96.70289110698894	0.0004993992379504957	1.0669860957354245e-13	1.0000000105758708
-96.58990662832339	0.0004993992382289084	1.0951086465818948e-13	1.000000010854619
-96.47692214965784	0.0004993992385146603	1.1239724234650348e-13	1.00000001114072
-96.36393767099227	0.000499399238807943	1.1535969628789836e-13	1.0000000114343612
-96.25095319232672	0.000499399239108956	1.1840023162412844e-13	1.000000011735726
-96.13796871366117	0.0004993992394179026	1.2152090634646632e-13	1.0000000120450465
-96.02498423499561	0.0004993992397349928	1.2472383268866428e-13	1.0000000123625266
-95.91199975633006	0.0004993992400604396	1.2801117855662392e-13	1.0000000126883606
-95.79901527766451	0.0004993992403944645	1.31385168995741e-13	1.000000013022781
-95.68603079899896	0.0004993992407372938	1.348480876969341e-13	1.000000013366017
-95.5730463203334	0.0004993992410891589	1.384022785423665e-13	1.0000000137183085
-95.46006184166785	0.0004993992414502977	1.42050147191907e-13	1.0000000140798802
-95.34707736300228	0.0004993992418209554	1.4579416271140355e-13	1.000000014450985
-95.23409288433673	0.000499399242201382	1.496368592438751e-13	1.0000000148318693
-95.12110840567118	0.0004993992425918364	1.5358083772475093e-13	1.0000000152227937
-95.00812392700563	0.0004993992429925808	1.5762876764231797e-13	1.0000000156240314
-94.89513944834007	0.0004993992434038887	1.6178338884457639e-13	1.0000000160358287
-94.78215496967452	0.0004993992438260366	1.6604751339369437e-13	1.0000000164584801
-94.66917049100897	0.0004993992442593122	1.7042402746937336e-13	1.000000016892273
-94.5561860123434	0.0004993992447040063	1.7491589332235482e-13	1.0000000173374992
-94.44320153367785	0.000499399245160422	1.7952615127942825e-13	1.0000000177944672
-94.3302170550123	0.0004993992456288673	1.8425792180128614e-13	1.0000000182634765
-94.21723257634675	0.0004993992461096597	1.8911440759460582e-13	1.0000000187448412
-94.1042480976812	0.0004993992466031238	1.9409889577980943e-13	1.0000000192389022
-93.99126361901564	0.0004993992471095938	1.9921476011596287e-13	1.0000000197459908
-93.87827914035009	0.0004993992476294141	2.0446546328430865e-13	1.000000020266432
-93.76529466168452	0.0004993992481629343	2.098545592319781e-13	1.0000000208006121
-93.65231018301897	0.000499399248710517	2.1538569557750967e-13	1.0000000213488545
-93.53932570435342	0.0004993992492725317	2.21062616079722e-13	1.000000021911541
-93.42634122568786	0.0004993992498493598	2.26889163171698e-13	1.0000000224890644
-93.31335674702231	0.0004993992504413917	2.3286928056153777e-13	1.0000000230818193
-93.20037226835676	0.000499399251049027	2.3900701590167793e-13	1.0000000236901776
-93.0873877896912	0.0004993992516726789	2.453065235285329e-13	1.0000000243145677
-92.97440331102564	0.0004993992523127672	2.517720672743697e-13	1.0000000249554362
-92.86141883236009	0.0004993992529697273	2.584080233533148e-13	1.0000000256131751
-92.74843435369453	0.0004993992536440026	2.652188833233666e-13	1.0000000262882702
-92.63544987502898	0.000499399254336049	2.722092571265483e-13	1.0000000269811469
-92.52246539636343	0.000499399255046336	2.7938387620913685e-13	1.0000000276922836
-92.40948091769788	0.000499399255775345	2.8674759672415206e-13	1.0000000284221728
-92.29649643903232	0.000499399256523568	2.943054028182699e-13	1.0000000291712872
-92.18351196036677	0.000499399257291511	3.0206241000532996e-13	1.0000000299401541
-92.07052748170122	0.0004993992580796958	3.100238686287948e-13	1.0000000307292976
-91.95754300303565	0.0004993992588886539	3.1819516741546074e-13	1.0000000315392403
-91.8445585243701	0.0004993992597189343	3.265818371228294e-13	1.000000032370492
-91.73157404570455	0.000499399260571098	3.3518955428256415e-13	1.000000033223695
-91.618589567039	0.0004993992614457225	3.4402414504275254e-13	1.0000000340993696
-91.50560508837344	0.0004993992623434	3.5309158911126955e-13	1.000000034998119
-91.39262060970789	0.0004993992632647368	3.6239802380318484e-13	1.000000035920565
-91.27963613104234	0.0004993992642103571	3.7194974819482407e-13	1.000000036867326
-91.16665165237677	0.0004993992651809015	3.8175322738730086e-13	1.0000000378390386
-91.05366717371122	0.0004993992661770266	3.9181509688242856e-13	1.0000000388363781
-90.94068269504567	0.0004993992671994072	4.021421670740103e-13	1.0000000398599818
-90.82769821638011	0.0004993992682487335	4.1274142785740746e-13	1.0000000409105723
-90.71471373771456	0.0004993992693257173	4.2362005336072123e-13	1.0000000419888602
-90.60172925904901	0.0004993992704310872	4.347854068005964e-13	1.0000000430955558
-90.48874478038346	0.0004993992715655916	4.4624504546603026e-13	1.0000000442314056
-90.37576030171789	0.0004993992727299973	4.58006725833524e-13	1.0000000453972158
-90.26277582305234	0.0004993992739250943	4.700784088171086e-13	1.0000000465937506
-90.14979134438678	0.0004993992751516898	4.824682651566859e-13	1.000000047821818
-90.03680686572123	0.0004993992764106149	4.951846809484104e-13	1.0000000490822596
-89.92382238705568	0.0004993992777027213	5.082362633208443e-13	1.0000000503759212
-89.81083790839013	0.0004993992790288844	5.216318462607217e-13	1.0000000517036713
-89.69785342972457	0.0004993992803900003	5.353804965922069e-13	1.0000000530664486
-89.58486895105901	0.0004993992817869923	5.494915201138992e-13	1.0000000544651144
-89.47188447239347	0.0004993992832208036	5.639744678973579e-13	1.0000000559006437
-89.3588999937279	0.0004993992846924062	5.788391427518582e-13	1.0000000573740069
-89.24591551506235	0.000499399286202796	5.940956058593934e-13	1.0000000588862223
-89.1329310363968	0.0004993992877529953	6.097541835846756e-13	1.0000000604382842
-89.01994655773125	0.0004993992893440526	6.258254744644893e-13	1.00000006203125
-88.90696207906569	0.0004993992909770461	6.423203563813756e-13	1.000000063666217
-88.79397760040013	0.0004993992926530801	6.592499939263699e-13	1.0000000653442618
-88.68099312173459	0.0004993992943732894	6.766258459557294e-13	1.0000000670665425
-88.56800864306902	0.0004993992961388379	6.944596733469585e-13	1.0000000688342245
-88.45502416440347	0.0004993992979509215	7.12763546959138e-13	1.000000070648491
-88.34203968573792	0.0004993992998107654	7.315498558031497e-13	1.0000000725105642
-88.22905520707236	0.00049939930171963	7.50831315427176e-13	1.0000000744217314
-88.11607072840681	0.0004993993036788059	7.706209765233078e-13	1.0000000763832528
-88.00308624974126	0.0004993993056896206	7.909322337608858e-13	1.0000000783964773
-87.8901017710757	0.0004993993077534335	8.117788348527268e-13	1.0000000804627869
-87.77711729241014	0.0004993993098716434	8.331748898603958e-13	1.0000000825835296
-87.66413281374459	0.0004993993120456819	8.551348807444645e-13	1.0000000847601933
-87.55114833507903	0.000499399314277022	8.776736711668566e-13	1.0000000869942056
-87.43816385641348	0.0004993993165671731	9.008065165512051e-13	1.000000089287117
-87.32517937774793	0.0004993993189176861	9.245490744086442e-13	1.00000009164047
-87.21219489908238	0.0004993993213301517	9.48917414935604e-13	1.0000000940558287
-87.09921042041682	0.0004993993238062022	9.739280318909207e-13	1.000000096534863
-86.98622594175126	0.0004993993263475149	9.995978537597672e-13	1.0000000990792426
-86.8732414630857	0.0004993993289558081	1.0259442552117266e-12	1.0000001016906657
-86.76025698442015	0.000499399331632848	1.0529850688608573e-12	1.0000001043709204
-86.6472725057546	0.0004993993343804471	1.0807385973357877e-12	1.000000107121817
-86.53428802708905	0.0004993993372004649	1.109223625667888e-12	1.0000001099452376
-86.4213035484235	0.0004993993400948095	1.1384594340060598e-12	1.000000112843055
-86.30831906975794	0.0004993993430654406	1.1684658106664263e-12	1.0000001158172542
-86.19533459109238	0.0004993993461143678	1.1992630655262179e-12	1.0000001188698666
-86.08235011242684	0.0004993993492436561	1.2308720437706264e-12	1.0000001220029135
-85.96936563376127	0.0004993993524554234	1.2633141400018132e-12	1.0000001252185404
-85.85638115509572	0.0004993993557518433	1.2966113127199905e-12	1.000000128518932
-85.74339667643017	0.0004993993591351467	1.3307860991861452e-12	1.0000001319063005
-85.63041219776461	0.0004993993626076233	1.3658616306764013e-12	1.0000001353829473
-85.51742771909906	0.0004993993661716241	1.4018616481385362e-12	1.0000001389512356
-85.40444324043351	0.000499399369829562	1.4388105182611166e-12	1.0000001426135878
-85.29145876176796	0.0004993993735839119	1.476733249966313e-12	1.000000146372424
-85.17847428310239	0.000499399377437215	1.515655511336949e-12	1.0000001502303715
-85.06548980443684	0.0004993993813920795	1.5556036469904585e-12	1.0000001541899937
-84.95250532577128	0.000499399385451183	1.5966046959100719e-12	1.0000001582539895
-84.83952084710573	0.0004993993896172716	1.638686409746392e-12	1.0000001624250767
-84.72653636844018	0.0004993993938931659	1.6818772716010785e-12	1.0000001667061142
-84.61355188977463	0.0004993993982817605	1.7262065153059148e-12	1.0000001710999875
-84.50056741110907	0.000499399402786025	1.771704145209717e-12	1.0000001756096777
-84.38758293244351	0.0004993994074090082	1.8184009564870282e-12	1.0000001802382261
-84.27459845377795	0.0004993994121538388	1.866328555981853e-12	1.000000184988771
-84.1616139751124	0.0004993994170237297	1.9155193836009916e-12	1.000000189864509
-84.04862949644685	0.0004993994220219769	1.96600673427102e-12	1.000000194868769
-83.9356450177813	0.0004993994271519622	2.017824780474248e-12	1.0000002000049124
-83.82266053911574	0.0004993994324171579	2.0710085953783897e-12	1.0000002052764423
-83.70967606045019	0.000499399437821129	2.125594176576161e-12	1.000000210686912
-83.59669158178463	0.0004993994433675331	2.181618470450284e-12	1.0000002162399864
-83.48370710311909	0.000499399449060123	2.2391193971808945e-12	1.0000002219394193
-83.37072262445352	0.0004993994549027529	2.298135876412003e-12	1.0000002277890785
-83.25773814578797	0.0004993994608993769	2.3587078535944577e-12	1.0000002337929108
-83.14475366712242	0.000499399467054054	2.420876327023192e-12	1.0000002399549985
-83.03176918845686	0.0004993994733709501	2.484683375587208e-12	1.0000002462794984
-82.91878470979131	0.0004993994798543402	2.550172187250883e-12	1.0000002527706828
-82.80580023112574	0.000499399486508614	2.617387088285914e-12	1.000000259432963
-82.6928157524602	0.0004993994933382728	2.6863735732738773e-12	1.0000002662708207
-82.57983127379464	0.0004993995003479421	2.7571783358994564e-12	1.0000002732889142
-82.46684679512909	0.000499399507542365	2.8298493005553432e-12	1.0000002804919899
-82.35386231646353	0.0004993995149264117	2.9044356547801924e-12	1.0000002878849141
-82.24087783779798	0.00049939952250508	2.980987882551454e-12	1.0000002954726992
-82.12789335913243	0.0004993995302834984	3.0595577984557656e-12	1.000000303260477
-82.01490888046688	0.0004993995382669329	3.1401985827600744e-12	1.0000003112535065
-81.90192440180132	0.0004993995464607869	3.222964817406849e-12	1.0000003194572231
-81.78893992313576	0.000499399554870607	3.3079125229584993e-12	1.0000003278771485
-81.6759554444702	0.0004993995635020836	3.3950991965148985e-12	1.000000336519014
-81.56297096580465	0.0004993995723610604	3.484583850631191e-12	1.0000003453886326
-81.4499864871391	0.000499399581453534	3.57642705326027e-12	1.0000003544920422
-81.33700200847355	0.000499399590785657	3.670690968749167e-12	1.0000003638353803
-81.224017529808	0.0004993996003637474	3.767439399915006e-12	1.0000003734249896
-81.11103305114244	0.0004993996101942881	3.866737831230815e-12	1.000000383267334
-80.99804857247688	0.0004993996202839312	3.968653473148747e-12	1.0000003933691093
-80.88506409381132	0.0004993996306395084	4.0732553075923125e-12	1.0000004037371468
-80.77207961514577	0.0004993996412680266	4.180614134647345e-12	1.0000004143784493
-80.65909513648022	0.0004993996521766808	4.290802620483476e-12	1.000000425300218
-80.54611065781467	0.0004993996633728553	4.40389534653877e-12	1.0000004365098545
-80.43312617914911	0.0004993996748641268	4.519968860000984e-12	1.0000004480149451
-80.32014170048356	0.000499399686658274	4.639101725619141e-12	1.000000459823257
-80.207157221818	0.0004993996987632788	4.761374578880513e-12	1.000000471942821
-80.09417274315246	0.0004993997111873366	4.886870180589868e-12	1.0000004843818284
-79.98118826448689	0.000499399723938855	5.015673472886968e-12	1.0000004971486411
-79.86820378582134	0.000499399737026465	5.147871636739294e-12	1.0000005102520115
-79.75521930715578	0.0004993997504590253	5.2835541509533014e-12	1.0000005237007072
-79.64223482849023	0.0004993997642456277	5.422812852737092e-12	1.0000005375038894
-79.52925034982468	0.0004993997783956034	5.565741999862637e-12	1.000000551670875
-79.41626587115911	0.0004993997929185304	5.7124383344645175e-12	1.0000005662112534
-79.30328139249357	0.0004993998078242387	5.86300114852076e-12	1.0000005811348887
-79.190296913828	0.0004993998231228171	6.017532351060315e-12	1.0000005964518563
-79.07731243516245	0.0004993998388246193	6.1761365371406066e-12	1.0000006121725202
-78.9643279564969	0.0004993998549402743	6.338921058644044e-12	1.000000628307543
-78.85134347783135	0.0004993998714806901	6.505996096940632e-12	1.0000006448678351
-78.7383589991658	0.0004993998884570625	6.677474737465256e-12	1.0000006618646038
-78.62537452050024	0.0004993999058808802	6.853473046260838e-12	1.0000006793093754
-78.51239004183469	0.0004993999237639386	7.0341101485395786e-12	1.000000697213924
-78.39940556316913	0.0004993999421183399	7.219508309313595e-12	1.0000007155903845
-78.28642108450357	0.0004993999609565095	7.409793016152128e-12	1.0000007344511843
-78.17343660583802	0.0004993999802911961	7.605093064118932e-12	1.0000007538091162
-78.06045212717247	0.0004994000001354873	7.805540642949653e-12	1.0000007736772576
-77.94746764850692	0.0004994000205028154	8.011271426525689e-12	1.000000794069051
-77.83448316984136	0.0004994000414069654	8.22242466470685e-12	1.0000008149983213
-77.72149869117581	0.0004994000628620858	8.43914327758525e-12	1.000000836479216
-77.60851421251024	0.0004994000848827003	8.661573952222177e-12	1.000000858526297
-77.49552973384469	0.0004994001074837115	8.88986724193602e-12	1.000000881154456
-77.38254525517914	0.000499400130680418	9.12417766820608e-12	1.0000009043790303
-77.26956077651359	0.0004994001544885206	9.36466382526325e-12	1.0000009282157312
-77.15657629784803	0.0004994001789241341	9.611488487436753e-12	1.0000009526807037
-77.04359181918248	0.0004994002040037967	9.864818719330899e-12	1.0000009777905046
-76.93060734051693	0.0004994002297444852	1.012482598890563e-11	1.0000010035621134
-76.81762286185136	0.0004994002561636211	1.0391686283537204e-11	1.0000010300129842
-76.70463838318582	0.0004994002832790874	1.066558022913859e-11	1.0000010571610107
-76.59165390452026	0.0004994003111092355	1.0946693212419292e-11	1.000001085024587
-76.4786694258547	0.0004994003396729041	1.1235215506367957e-11	1.000001113622566
-76.36568494718915	0.0004994003689894251	1.1531342399042158e-11	1.0000011429743005
-76.2527004685236	0.0004994003990786433	1.1835274325752988e-11	1.0000011730996523
-76.13971598985805	0.0004994004299609233	1.2147217004733482e-11	1.0000012040190105
-76.02673151119248	0.0004994004616571676	1.2467381576383131e-11	1.0000012357533221
-75.91374703252694	0.0004994004941888316	1.2795984746183262e-11	1.0000012683240476
-75.80076255386138	0.000499400527577933	1.3133248931377994e-11	1.0000013017532592
-75.68777807519582	0.0004994005618470717	1.3479402411523163e-11	1.0000013360635438
-75.57479359653027	0.0004994005970194429	1.3834679483001746e-11	1.0000013712781224
-75.46180911786472	0.000499400633118853	1.4199320617612068e-11	1.0000014074208785
-75.34882463919917	0.0004994006701697368	1.4573572625338854e-11	1.000001444516242
-75.23584016053361	0.0004994007081971716	1.4957688821410584e-11	1.0000014825893389
-75.12285568186806	0.000499400747226896	1.5351929197763568e-11	1.000001521665912
-75.0098712032025	0.0004994007872853285	1.5756560599023152e-11	1.0000015617724183
-74.89688672453696	0.0004994008283995823	1.6171856903124158e-11	1.0000016029360221
-74.78390224587139	0.0004994008705974859	1.659809920669414e-11	1.000001645184563
-74.67091776720584	0.0004994009139076009	1.703557601531927e-11	1.0000016885466507
-74.55793328854028	0.000499400958359242	1.748458343882857e-11	1.0000017330516433
-74.44494880987473	0.0004994010039824964	1.7945425391724707e-11	1.0000017787296365
-74.33196433120918	0.0004994010508082441	1.8418413798896032e-11	1.0000018256115675
-74.21897985254361	0.0004994010988681809	1.8903868806753908e-11	1.000001873729152
-74.10599537387807	0.0004994011481948337	1.9402118999931684e-11	1.0000019231149901
-73.9930108952125	0.000499401198821592	1.9913501623700373e-11	1.0000019738024928
-73.88002641654695	0.0004994012507827212	2.0438362812242077e-11	1.00000202582594
-73.7670419378814	0.0004994013041133919	2.097705782294213e-11	1.0000020792205797
-73.65405745921585	0.0004994013588497017	2.152995127685867e-11	1.0000021340225378
-73.5410729805503	0.0004994014150286983	2.209741740552842e-11	1.0000021902688925
-73.42808850188473	0.0004994014726884074	2.267984030427767e-11	1.0000022479977486
-73.31510402321919	0.0004994015318678565	2.327761419221338e-11	1.000002307248153
-73.20211954455363	0.0004994015926070997	2.3891143679063395e-11	1.0000023680602328
-73.08913506588807	0.0004994016549472513	2.4520844039053926e-11	1.0000024304751112
-72.97615058722252	0.0004994017189305039	2.516714149200222e-11	1.000002494535045
-72.86316610855697	0.0004994017846001672	2.583047349182177e-11	1.0000025602834164
-72.75018162989142	0.0004994018520006892	2.6511289022631398e-11	1.0000026277647305
-72.63719715122585	0.0004994019211776899	2.7210048902670315e-11	1.0000026970246254
-72.52421267256031	0.0004994019921779922	2.7927226096220475e-11	1.000002768109992
-72.41122819389474	0.0004994020650496541	2.866330603375523e-11	1.0000028410689652
-72.29824371522919	0.0004994021398419977	2.941878694052543e-11	1.000002915950919
-72.18525923656364	0.0004994022166056483	3.019418017380719e-11	1.000002992806516
-72.07227475789809	0.0004994022953925627	3.09900105690369e-11	1.0000030716877815
-71.95929027923253	0.0004994023762560683	3.180681679507288e-11	1.0000031526481306
-71.84630580056697	0.000499402459250898	3.264515171882234e-11	1.0000032357423423
-71.73332132190143	0.0004994025444332285	3.350558277947582e-11	1.0000033210266637
-71.62033684323586	0.0004994026318607147	3.438869237261161e-11	1.0000034085587943
-71.50735236457032	0.0004994027215925335	3.5295078244417214e-11	1.0000034983980264
-71.39436788590476	0.0004994028136894202	3.622535389631406e-11	1.0000035906051399
-71.2813834072392	0.0004994029082137112	3.718014900023669e-11	1.000003685242528
-71.16839892857365	0.0004994030052293851	3.81601098248626e-11	1.0000037823742984
-71.0554144499081	0.0004994031048021092	3.9165899673084946e-11	1.0000038820661366
-70.94242997124255	0.0004994032069992794	4.0198199331002534e-11	1.000003984385542
-70.82944549257698	0.0004994033118900676	4.1257707528758006e-11	1.0000040894017654
-70.71646101391144	0.0004994034195454722	4.234514141351734e-11	1.0000041971858953
-70.60347653524587	0.0004994035300383583	4.346123703491976e-11	1.0000043078108949
-70.49049205658032	0.0004994036434435155	4.460674984332484e-11	1.000004421351615
-70.37750757791477	0.0004994037598377023	4.578245520118983e-11	1.0000045378849147
-70.26452309924922	0.0004994038792997008	4.698914890793167e-11	1.0000046574896673
-70.15153862058366	0.0004994040019103709	4.8227647738623176e-11	1.0000047802468222
-70.0385541419181	0.0004994041277527014	4.949878999688846e-11	1.0000049062394687
-69.92556966325256	0.0004994042569118713	5.0803436082374285e-11	1.0000050355528898
-69.812585184587	0.0004994043894753023	5.214246907318246e-11	1.0000051682746132
-69.69960070592144	0.0004994045255327219	5.3516795323651725e-11	1.000005304494475
-69.58661622725589	0.0004994046651762209	5.492734507790346e-11	1.000005444304646
-69.47363174859034	0.0004994048085003189	5.637507309955361e-11	1.0000055877997716
-69.36064726992478	0.0004994049556020267	5.7860959318031053e-11	1.0000057350769969
-69.24766279125922	0.0004994051065809107	5.938600949193611e-11	1.0000058862359769
-69.13467831259368	0.0004994052615391639	6.095125588987628e-11	1.0000060413790237
-69.02169383392811	0.0004994054205816693	6.255775798925898e-11	1.000006200611169
-68.90870935526256	0.0004994055838160789	6.420660319350664e-11	1.0000063640401453
-68.795724876597	0.000499405751352878	6.589890756816733e-11	1.0000065317766058
-68.68274039793145	0.0004994059233054667	6.763581659644802e-11	1.0000067039340639
-68.5697559192659	0.0004994060997902337	6.941850595465216e-11	1.0000068806290396
-68.45677144060033	0.0004994062809266333	7.124818230806354e-11	1.0000070619811474
-68.3437869619348	0.0004994064668372712	7.312608412781695e-11	1.000007248113115
-68.23080248326923	0.0004994066576479836	7.505348252929857e-11	1.0000074391509088
-68.11781800460369	0.0004994068534879216	7.703168213264321e-11	1.0000076352238594
-68.00483352593812	0.0004994070544896432	7.906202194593469e-11	1.0000078364646745
-67.89184904727257	0.0004994072607891995	8.114587627167387e-11	1.0000080430095486
-67.77886456860702	0.000499407472526227	8.32846556371514e-11	1.000008254998273
-67.66588008994147	0.0004994076898440416	8.547980774934489e-11	1.0000084725743446
-67.55289561127591	0.0004994079128897395	8.773281847499762e-11	1.0000086958850198
-67.43991113261035	0.0004994081418142927	9.004521284652953e-11	1.0000089250814472
-67.32692665394481	0.0004994083767726507	9.241855609447007e-11	1.0000091603187375
-67.21394217527924	0.0004994086179238501	9.485445470711131e-11	1.0000094017561303
-67.10095769661369	0.0004994088654311175	9.735455751809743e-11	1.0000096495570434
-66.98797321794814	0.0004994091194619831	9.992055682269601e-11	1.000009903889155
-66.87498873928259	0.0004994093801883906	1.0255418952347937e-10	1.0000101649246333
-66.76200426061703	0.0004994096477868178	1.0525723830623465e-10	1.0000104328401704
-66.64901978195147	0.0004994099224383925	1.0803153284686948e-10	1.0000107078170861
-66.53603530328593	0.0004994102043290192	1.1087895105013452e-10	1.000010990041475
-66.42305082462036	0.0004994104936495001	1.1380142032100572e-10	1.0000112797043825
-66.31006634595481	0.0004994107905956663	1.1680091886959582e-10	1.0000115770018432
-66.19708186728926	0.0004994110953685135	1.1987947705046756e-10	1.0000118821350694
-66.0840973886237	0.0004994114081743314	1.2303917873724987e-10	1.0000121953106182
-65.97111290995815	0.0004994117292248492	1.262821627335216e-10	1.0000125167404457
-65.85812843129258	0.0004994120587373775	1.296106242208796e-10	1.000012846642072
-65.74514395262705	0.0004994123969349531	1.3302681624518145e-10	1.000013185238795
-65.63215947396148	0.0004994127440464928	1.3653305124199503e-10	1.0000135327598139
-65.51917499529594	0.0004994131003069478	1.4013170260226793e-10	1.000013889440299
-65.40619051663037	0.0004994134659574585	1.4382520627926157e-10	1.000014255521709
-65.29320603796482	0.0004994138412455266	1.4761606243789532e-10	1.0000146312517588
-65.18022155929927	0.0004994142264251732	1.515068371475291e-10	1.0000150168848077
-65.0672370806337	0.0004994146217571181	1.5550016411944268e-10	1.0000154126818348
-64.95425260196816	0.0004994150275089502	1.5959874649008558e-10	1.0000158189107102
-64.8412681233026	0.0004994154439553138	1.6380535865136965e-10	1.00001623584639
-64.72828364463706	0.0004994158713780924	1.681228481292255e-10	1.0000166637710612
-64.61529916597149	0.0004994163100665968	1.7255413751169387e-10	1.0000171029743847
-64.50231468730594	0.000499416760317767	1.7710222642787845e-10	1.0000175537535725
-64.38933020864039	0.0004994172224363687	1.8177019357905493e-10	1.0000180164137351
-64.27634572997484	0.0004994176967351992	1.8656119882336936e-10	1.0000184912680081
-64.16336125130928	0.0004994181835353024	1.9147848531550397e-10	1.0000189786377962
-64.05037677264372	0.0004994186831661836	1.965253817027804e-10	1.0000194788529477
-63.93739229397817	0.0004994191959660343	2.0170530437916522e-10	1.0000199922520145
-63.82440781531262	0.0004994197222819593	2.0702175979873277e-10	1.0000205191824778
-63.71142333664706	0.000499420262470213	2.1247834685014228e-10	1.000021060000951
-63.598438857981506	0.0004994208168964398	2.1807875929372206e-10	1.0000216150734844
-63.485454379315954	0.0004994213859359224	2.2382678826286693e-10	1.0000221847757291
-63.372469900650394	0.0004994219699738354	2.2972632483135704e-10	1.0000227694933106
-63.25948542198484	0.0004994225694055069	2.3578136264845783e-10	1.0000233696219314
-63.14650094331929	0.0004994231846366841	2.4199600064345667e-10	1.0000239855677755
-63.03351646465374	0.0004994238160838096	2.4837444580157776e-10	1.0000246177477339
-62.92053198598818	0.0004994244641743043	2.5492101601311676e-10	1.0000252665896352
-62.807547507322624	0.0004994251293468535	2.616401429976925e-10	1.000025932532628
-62.69456302865707	0.000499425812051707	2.6853637530567174e-10	1.0000266160274378
-62.58157854999152	0.0004994265127509818	2.756143813987622e-10	1.0000273175366439
-62.46859407132596	0.0004994272319189778	2.8287895281185143e-10	1.0000280375350252
-62.35560959266041	0.000499427970042495	2.90335007398267e-10	1.0000287765098648
-62.242625113994855	0.0004994287276211673	2.9798759266063873e-10	1.0000295349613164
-62.1296406353293	0.000499429505167796	3.058418891696596e-10	1.0000303134026622
-62.01665615666374	0.0004994303032087017	3.1390321407297685e-10	1.0000311123607972
-61.90367167799819	0.0004994311222840776	3.2217702469675094e-10	1.000031932376401
-61.79068719933264	0.0004994319629483562	3.306689222421265e-10	1.0000327740044843
-61.67770272066708	0.0004994328257705855	3.3938465557932615e-10	1.0000336378146306
-61.564718242001526	0.0004994337113348107	3.4833012514177376e-10	1.0000345243914512
-61.45173376333597	0.0004994346202404766	3.575113869230062e-10	1.0000354343349838
-61.33874928467042	0.0004994355531028249	3.66934656579044e-10	1.0000363682610411
-61.22576480600486	0.0004994365105533185	3.7660631363897897e-10	1.0000373268017209
-61.11278032733931	0.0004994374932400634	3.865329058267232e-10	1.000038310605706
-60.999795848673756	0.0004994385018282506	3.967211534967281e-10	1.0000393203388356
-60.8868113700082	0.000499439537000605	4.07177954186836e-10	1.0000403566844362
-60.773826891342644	0.0004994405994578492	4.1791038729119684e-10	1.0000414203439074
-60.66084241267709	0.0004994416899191771	4.2892571885657087e-10	1.0000425120371186
-60.54785793401154	0.0004994428091227393	4.4023140650521037e-10	1.0000436325028683
-60.434873455345986	0.0004994439578261459	4.518351044876216e-10	1.0000447824994425
-60.32188897668043	0.0004994451368069777	4.6374466886871214e-10	1.0000459628051346
-60.208904498014874	0.0004994463468633126	4.759681628508454e-10	1.0000471742187038
-60.09592001934932	0.0004994475888142669	4.885138622373383e-10	1.0000484175600175
-59.98293554068377	0.000499448863500549	5.01390261040251e-10	1.0000496936705099
-59.86995106201821	0.0004994501717850303	5.146060772361685e-10	1.000051003413772
-59.75696658335266	0.0004994515145533265	5.28170258673885e-10	1.000052347676185
-59.643982104687105	0.0004994528927144014	5.420919891381158e-10	1.0000537273674963
-59.530997626021545	0.0004994543072011791	5.56380694573294e-10	1.0000551434213674
-59.41801314735599	0.0004994557589711765	5.710460494715817e-10	1.0000565967961486
-59.30502866869044	0.0004994572490071515	5.860979834297076e-10	1.0000580884753703
-59.19204419002489	0.0004994587783177721	6.015466878787908e-10	1.0000596194685094
-59.07905971135933	0.0004994603479382934	6.174026229919361e-10	1.0000611908116337
-58.966075232693775	0.0004994619589312634	6.336765247742018e-10	1.000062803568142
-58.85309075402822	0.0004994636123872392	6.503794123398509e-10	1.0000644588294207
-58.74010627536267	0.0004994653094255307	6.675225953817314e-10	1.0000661577156287
-58.62712179669711	0.0004994670511949516	6.851176818379597e-10	1.0000679013764298
-58.51413731803156	0.0004994688388746039	7.03176585761065e-10	1.0000696909918132
-58.401152839366006	0.0004994706736746712	7.217115353950505e-10	1.0000715277728196
-58.28816836070045	0.000499472556837243	7.407350814657338e-10	1.0000734129624165
-58.175183882034894	0.0004994744896371538	7.602601056901245e-10	1.00007534783633
-58.06219940336934	0.0004994764733828448	7.802998295106029e-10	1.0000773337038995
-57.94921492470379	0.0004994785094172535	8.008678230598605e-10	1.000079371908955
-57.83623044603823	0.00049948059911872	8.219780143626613e-10	1.0000814638307594
-57.72324596737268	0.0004994827439019236	8.43644698780817e-10	1.0000836108848967
-57.610261488707124	0.0004994849452188397	8.658825487077136e-10	1.0000858145242104
-57.49727701004157	0.0004994872045597234	8.887066235189206e-10	1.000088076239898
-57.38429253137601	0.0004994895234541183	9.121323797859463e-10	1.0000903975624331
-57.27130805271046	0.0004994919034718927	9.361756817598993e-10	1.0000927800625707
-57.15832357404491	0.0004994943462243053	9.608528121321752e-10	1.000095225352473
-57.045339095379354	0.0004994968533650927	9.86180483079642e-10	1.0000977350867948
-56.932354616713795	0.000499499426591595	1.0121758476018732e-9	1.0001003109637556
-56.81937013804824	0.0004995020676458978	1.0388565111580148e-9	1.0001029547263252
-56.70638565938269	0.000499504778316023	1.0662405436113516e-9	1.0001056681634504
-56.59340118071714	0.0004995075604371307	1.0943464914898802e-9	1.000108453111123
-56.48041670205158	0.0004995104158927668	1.1231933905708383e-9	1.0001113114537639
-56.367432223386025	0.0004995133466161382	1.1528007787983028e-9	1.0001142451253975
-56.25444774472047	0.0004995163545914236	1.1831887095422339e-9	1.000117256111065
-56.14146326605491	0.000499519441855118	1.2143777652085396e-9	1.0001203464480106
-56.02847878738936	0.0004995226104974104	1.2463890712087386e-9	1.0001235182272703
-55.91549430872381	0.000499525862663602	1.2792443102997977e-9	1.0001267735948491
-55.802509830058256	0.0004995292005555591	1.3129657373028466e-9	1.0001301147533428
-55.689525351392696	0.0004995326264332057	1.3475761942116778e-9	1.000133543963388
-55.57654087272714	0.0004995361426160547	1.3830991257010832e-9	1.00013706354514
-55.46355639406159	0.0004995397514847802	1.4195585950455905e-9	1.0001406758798792
-55.35057191539604	0.0004995434554828281	1.4569793004595677e-9	1.0001443834116177
-55.23758743673048	0.0004995472571180775	1.49538659186995e-9	1.0001481886487722
-55.124602958064926	0.0004995511589645367	1.5348064881330803e-9	1.0001520941658144
-55.011618479399374	0.0004995551636640854	1.575265694707432e-9	1.0001561026050234
-54.89863400073382	0.0004995592739282702	1.6167916217942905e-9	1.0001602166782964
-54.78564952206826	0.000499563492540142	1.6594124029590652e-9	1.0001644391689366
-54.67266504340271	0.0004995678223561393	1.7031569142456503e-9	1.0001687729336008
-54.55968056473716	0.0004995722663080249	1.7480547937974586e-9	1.0001732209041705
-54.4466960860716	0.0004995768274048776	1.794136461998185e-9	1.000177786089746
-54.333711607406045	0.0004995815087351263	1.841433142146348e-9	1.0001824715786698
-54.22072712874049	0.0004995863134686481	1.8899768816777575e-9	1.0001872805406538
-54.10774265007494	0.000499591244858916	1.939800573950645e-9	1.0001922162288877
-53.99475817140938	0.0004995963062452037	1.9909379806082754e-9	1.0001972819822469
-53.88177369274383	0.0004996015010548499	2.043423754534617e-9	1.0002024812275245
-53.768789214078275	0.0004996068328055858	2.097293463418787e-9	1.00020781748175
-53.65580473541272	0.0004996123051079142	2.152583613944361e-9	1.0002132943546223
-53.54282025674716	0.0004996179216675638	2.2093316766207247e-9	1.0002189155508703
-53.42983577808161	0.0004996236862879976	2.267576111273007e-9	1.000224684872799
-53.31685129941606	0.0004996296028729972	2.3273563932086695e-9	1.0002306062228354
-53.203866820750505	0.0004996356754293064	2.3887130400785255e-9	1.0002366836061687
-53.090882342084946	0.0004996419080693491	2.4516876394508394e-9	1.000242921133469
-52.97789786341939	0.0004996483050140223	2.516322877117772e-9	1.0002493230236156
-52.86491338475384	0.0004996548705955542	2.582662566153173e-9	1.000255893606664
-52.75192890608828	0.0004996616092604501	2.650751676743122e-9	1.0002626373265504
-52.63894442742273	0.0004996685255724992	2.7206363668076916e-9	1.0002695587443473
-52.525959948757176	0.0004996756242158817	2.7923640134378263e-9	1.0002766625411466
-52.412975470091624	0.0004996829099983385	2.865983245166901e-9	1.0002839535213022
-52.299990991426064	0.0004996903878544381	2.9415439751006036e-9	1.0002914366156674
-52.18700651276051	0.0004996980628489237	3.0190974349277502e-9	1.0002991168848927
-52.07402203409496	0.0004997059401801516	3.0986962098355713e-9	1.0003069995229057
-51.96103755542941	0.0004997140251836163	3.180394274354378e-9	1.0003150898602775
-51.84805307676385	0.0004997223233355748	3.264247029155163e-9	1.0003233933680153
-51.735068598098295	0.0004997308402567638	3.3503113388277113e-9	1.0003319156610704
-51.62208411943274	0.0004997395817162119	3.4386455706638185e-9	1.0003406625022009
-51.50909964076719	0.0004997485536351617	3.5293096344734456e-9	1.0003496398058833
-51.39611516210163	0.0004997577620910836	3.622365023461812e-9	1.0003588536422383
-51.28313068343608	0.0004997672133218081	3.717874856195121e-9	1.0003683102412106
-51.170146204770525	0.0004997769137297567	3.815903919685608e-9	1.0003780159966507
-51.05716172610497	0.0004997868698862943	3.916518713624418e-9	1.0003879774707272
-50.94417724743941	0.0004997970885361901	4.0197874957947e-9	1.0003982013983064
-50.83119276877386	0.0004998075766021972	4.125780328696163e-9	1.0004086946914226
-50.71820829010831	0.0004998183411897595	4.234569127412985e-9	1.0004194644441273
-50.60522381144275	0.0004998293895918331	4.34622770876099e-9	1.00043051793704
-50.492239332777196	0.0004998407292938478	4.46083184174579e-9	1.000441862642402
-50.37925485411164	0.0004998523679787885	4.5784592993694656e-9	1.0004535062290556
-50.26627037544609	0.000499864313532419	4.6991899118214165e-9	1.0004654565676094
-50.15328589678053	0.0004998765740486375	4.823105621090953e-9	1.0004777217357357
-50.04030141811498	0.000499889157834985	4.950290537040018e-9	1.0004903100236717
-49.927316939449426	0.0004999020734182857	5.080830994976565e-9	1.0005032299396877
-49.814332460783874	0.0004999153295504477	5.214815614767829e-9	1.0005164902158823
-49.701347982118314	0.0004999289352144134	5.352335361536364e-9	1.0005300998140632
-49.58836350345276	0.0004999428996302668	5.493483607981811e-9	1.0005440679317419
-49.47537902478721	0.0004999572322615055	5.63835619837222e-9	1.000558404008326
-49.362394546121656	0.0004999719428214772	5.7870515142502266e-9	1.0005731177315367
-49.2494100674561	0.0004999870412799867	5.939670541902143e-9	1.000588219043808
-49.136425588790544	0.0005000025378700816	6.0963169416360325e-9	1.0006037181490546
-49.02344111012499	0.0005000184430950102	6.257097118919514e-9	1.0006196255195243
-48.91045663145943	0.0005000347677353766	6.422120297428272e-9	1.0006359519027794
-48.79747215279388	0.0005000515228564719	6.59149859405607e-9	1.0006527083289813
-48.68448767412833	0.0005000687198158119	6.765347095941473e-9	1.0006699061182867
-48.571503195462775	0.0005000863702708673	6.9437839395657665e-9	1.0006875568884528
-48.458518716797215	0.0005001044861870021	7.12693039197936e-9	1.0007056725625936
-48.34553423813166	0.0005001230798456247	7.314910934213966e-9	1.000724265377259
-48.23254975946611	0.000500142163852549	7.507853346942218e-9	1.0007433478905927
-48.11956528080056	0.0005001617511465904	7.705888798445404e-9	1.0007629329907726
-48.006580802135	0.0005001818550083747	7.909151934952648e-9	1.0007830339047101
-47.893596323469446	0.0005002024890693948	8.117780973418467e-9	1.000803664206865
-47.78061184480389	0.0005002236673212998	8.331917796804568e-9	1.000824837828323
-47.66762736613834	0.0005002454041254328	8.551708051934476e-9	1.0008465690662378
-47.55464288747278	0.0005002677142226299	8.777301249994765e-9	1.0008688725933175
-47.44165840880723	0.0005002906127432667	9.00885086975306e-9	1.0008917634677177
-47.328673930141676	0.0005003141152175864	9.246514463570153e-9	1.0009152571431392
-47.215689451476116	0.000500338237586291	9.490453766283877e-9	1.0009393694791
-47.102704972810564	0.0005003629962114251	9.740834807042298e-9	1.0009641167516512
-46.98972049414501	0.00050038840788754	9.997828024171772e-9	1.0009895156641813
-46.87673601547946	0.0005004144898531645	1.0261608383160186e-8	1.0010155833587164
-46.7637515368139	0.0005004412598025739	1.0532355497847496e-8	1.0010423374272452
-46.65076705814835	0.000500468735897882	1.0810253754907422e-8	1.0010697959236154
-46.537782579482794	0.0005004969367814418	1.1095492441717469e-8	1.0010979773755286
-46.42479810081724	0.0005005258815885944	1.1388265877708905e-8	1.0011269007969485
-46.31181362215168	0.0005005555899607436	1.1688773549295895e-8	1.0011565857007938
-46.19882914348613	0.0005005860820587886	1.1997220248483392e-8	1.0011870521119948
-46.08584466482058	0.000500617378576913	1.231381621525899e-8	1.0012183205808267
-45.972860186155025	0.0005006495007567399	1.2638777283872063e-8	1.0012504121967238
-45.859875707489465	0.0005006824704018716	1.297232503311537e-8	1.0012833486022297
-45.74689122882391	0.0005007163098928092	1.3314686940716506e-8	1.001317152007488
-45.63390675015836	0.0005007510422022834	1.3666096541959225e-8	1.001351845205077
-45.52092227149281	0.0005007866909109843	1.402679359265404e-8	1.0013874515851442
-45.40793779282725	0.0005008232802237183	1.4397024236580096e-8	1.0014239951510657
-45.294953314161695	0.0005008608349859967	1.4777041177529053e-8	1.0014615005353342
-45.18196883549614	0.0005008993807010725	1.5167103856077783e-8	1.0014999930160653
-45.06898435683058	0.0005009389435474238	1.556747863122978e-8	1.0015394985337052
-44.95599987816503	0.0005009795503967218	1.5978438967059428e-8	1.001580043708417
-44.84301539949948	0.0005010212288322636	1.6400265624510126e-8	1.001621655857592
-44.730030920833926	0.0005010640071679164	1.683324685848371e-8	1.0016643630142308
-44.617046442168366	0.0005011079144675584	1.7277678620386684e-8	1.0017081939453325
-44.504061963502814	0.0005011529805650484	1.773386476627724e-8	1.0017531781711868
-44.39107748483726	0.0005011992360847299	1.8202117270788106e-8	1.0017993459847823
-44.27809300617171	0.0005012467124624909	1.8682756446980465e-8	1.001846728472052
-44.16510852750615	0.0005012954419673849	1.9176111172311368e-8	1.0018953575323735
-44.0521240488406	0.0005013454577238377	1.968251912088629e-8	1.0019452658997232
-43.939139570175044	0.0005013967937344511	2.0202327002182122e-8	1.0019964871643856
-43.82615509150949	0.0005014494849034255	2.0735890806432176e-8	1.0020490557951078
-43.71317061284393	0.0005015035670606076	2.1283576056863632e-8	1.0021030071619368
-43.60018613417838	0.0005015590769861947	2.1845758068993833e-8	1.0021583775595526
-43.48720165551283	0.0005016160524360997	2.2422822217187514e-8	1.0022152042313555
-43.37421717684727	0.0005016745321680086	2.30151642087005e-8	1.002273525393831
-43.261232698181715	0.0005017345559681331	2.3623190365413402e-8	1.0023333802619812
-43.14824821951616	0.0005017961646787006	2.4247317913505142e-8	1.0023948090749746
-43.03526374085061	0.0005018594002261745	2.488797528128268e-8	1.0024578531227852
-42.92227926218506	0.0005019243056502523	2.5545602405425367e-8	1.002522554773294
-42.809294783519505	0.000501990925133641	2.6220651045885676e-8	1.0025889575002027
-42.69631030485394	0.0005020593040326415	2.691358510971447e-8	1.002657105911504
-42.583325826188386	0.0005021294889085707	2.762488098406873e-8	1.0027270457789041
-42.47034134752283	0.0005022015275600323	2.8355027878692667e-8	1.0027988240677104
-42.35735686885728	0.0005022754690560629	2.910452817814387e-8	1.0028724889677223
-42.24437239019173	0.0005023513637701872	2.987389780407287e-8	1.0029480899247336
-42.131387911526176	0.0005024292634153967	3.066366658785264e-8	1.0030256776729642
-42.01840343286062	0.0005025092210800827	3.14743786538853e-8	1.003105304268088
-41.90541895419507	0.000502591291264954	3.2306592813897477e-8	1.0031870231213667
-41.792434475529504	0.000502675529920954	3.3160882972575754e-8	1.0032708890344708
-41.67944999686395	0.0005027619944882275	3.403783854488855e-8	1.0033569582351294
-41.5664655181984	0.0005028507439361408	3.4938064885447564e-8	1.0034452884138565
-41.453481039532846	0.0005029418388044084	3.586218373029491e-8	1.0035359387614127
-41.340496560867294	0.0005030353412453406	3.681083365149339e-8	1.0036289700072882
-41.22751208220174	0.0005031313150672547	3.778467052492435e-8	1.0037244444591176
-41.11452760353619	0.0005032298257790762	3.878436801170255e-8	1.0038224260431543
-41.00154312487062	0.0005033309406361714	3.981061805364709e-8	1.0039229803455505
-40.88855864620507	0.0005034347286874308	4.086413138323505e-8	1.0040261746548818
-40.77557416753952	0.0005035412608236683	4.19456380485136e-8	1.004132078005605
-40.662589688873965	0.0005036506098273344	4.30558879534346e-8	1.0042407612225928
-40.54960521020841	0.0005037628504236223	4.419565141411055e-8	1.004352296966777
-40.43662073154286	0.0005038780593329739	4.536571973149435e-8	1.0044667597819872
-40.32363625287731	0.000503996315325047	4.656690578102368e-8	1.0045842261427682
-40.210651774211755	0.0005041176992741726	4.78000446197619e-8	1.0047047745035445
-40.09766729554619	0.0005042422942163589	4.906599411161449e-8	1.0048284853488765
-39.984682816880635	0.0005043701854078719	5.036563557120261e-8	1.0049554412449735
-39.87169833821508	0.0005045014603854515	5.169987442700534e-8	1.0050857268924873
-39.75871385954953	0.0005046362090282053	5.30696409044004e-8	1.005219429180574
-39.64572938088398	0.0005047745236212239	5.447589072926536e-8	1.0053566372421652
-39.532744902218425	0.0005049164989209807	5.5919605852803826e-8	1.005497442510772
-39.41976042355287	0.000505062232222558	5.740179519831862e-8	1.0056419387785
-39.306775944887306	0.0005052118234287557	5.89234954306557e-8	1.005790222255446
-39.193791466221754	0.0005053653751211437	6.048577174906698e-8	1.005942391630708
-39.0808069875562	0.0005055229926331061	6.208971870430552e-8	1.0060985481345925
-38.96782250889065	0.0005056847841249445	6.373646104074141e-8	1.0062587956025122
-38.854838030225096	0.0005058508606611006	6.542715456436758e-8	1.0064232405403142
-38.741853551559544	0.0005060213362895529	6.716298703757006e-8	1.0065919921911313
-38.62886907289399	0.0005061963281234665	6.894517910157609e-8	1.0067651626038723
-38.51588459422844	0.0005063759564251525	7.077498522753288e-8	1.0069428667033236
-38.40290011556287	0.0005065603446924098	7.26536946972119e-8	1.0071252223618008
-38.28991563689732	0.0005067496197473207	7.458263261434792e-8	1.0073123504726322
-38.17693115823177	0.0005069439118275855	7.65631609477057e-8	1.0075043750252095
-38.063946679566214	0.0005071433546804447	7.859667960696033e-8	1.007701423181846
-37.95096220090066	0.0005073480856593064	8.068462755255696e-8	1.0079036253564484
-37.83797772223511	0.0005075582458231254	8.282848394075035e-8	1.0081111152949265
-37.72499324356956	0.0005077739800386459	8.502976930506929e-8	1.0083240301574905
-37.61200876490399	0.0005079954370855723	8.729004677550691e-8	1.0085425106027979
-37.49902428623844	0.0005082227697647863	8.961092333678123e-8	1.0087667008740895
-37.386039807572885	0.000508456135009673	9.199405112708612e-8	1.008996748887194
-37.27305532890733	0.0005086956940006753	9.44411287787861e-8	1.0092328063205411
-37.16007085024178	0.0005089416122831721	9.695390280257958e-8	1.009475028707241
-37.04708637157623	0.000509194059888775	9.953416901672759e-8	1.0097235755291478
-36.934101892910675	0.0005094532114601682	1.0218377402299394e-7	1.0099786103130497
-36.82111741424512	0.0005097192463795804	1.0490461673101489e-7	1.0102403007290335
-36.708132935579556	0.0005099923489010254	1.0769864993291185e-7	1.010508818690922
-36.595148456914	0.0005102727082864156	1.1056788193000096e-7	1.0107843404589354
-36.48216397824845	0.0005105605189456801	1.1351437821355446e-7	1.0110670467446463
-36.3691794995829	0.0005108559805810122	1.1654026320165258e-7	1.0113571228181382
-36.256195020917346	0.0005111592983353768	1.196477220342455e-7	1.0116547586174536
-36.14321054225179	0.0005114706829454185	1.2283900242862968e-7	1.0119601488604428
-36.03022606358624	0.0005117903508989116	1.2611641659765341e-7	1.0122734931589579
-35.917241584920674	0.0005121185245968943	1.294823432330736e-7	1.0125949961353333
-35.80425710625512	0.0005124554325206496	1.3293922955652291e-7	1.0129248675416112
-35.69127262758957	0.0005128013094036814	1.3648959344081025e-7	1.0132633223807657
-35.57828814892402	0.0005131563964088542	1.401360256041692e-7	1.0136105810309106
-35.465303670258464	0.0005135209413108674	1.4388119188042465e-7	1.0139668693716941
-35.35231919159291	0.000513895198684241	1.4772783556799565e-7	1.0143324189134213
-35.23933471292736	0.0005142794300969887	1.516787798608923e-7	1.014707466928674
-35.12635023426181	0.0005146739043101793	1.557369303649354e-7	1.0150922565866694
-35.01336575559624	0.0005150788974835741	1.599052777026543e-7	1.0154870370900753
-34.90038127693069	0.0005154946933875517	1.641869002103679e-7	1.0158920638146767
-34.787396798265135	0.0005159215836215266	1.6858496673121978e-7	1.016307598451635
-34.67441231959958	0.0005163598678390895	1.7310273950804644e-7	1.0167339091524383
-34.56142784093403	0.0005168098539800885	1.777435771801358e-7	1.0171712706766836
-34.44844336226848	0.0005172718585098985	1.8251093788816674e-7	1.0176199645425144
-34.335458883602925	0.0005177462066661199	1.874083824917642e-7	1.018080279179898
-34.22247440493736	0.0005182332327129689	1.9243957790436244e-7	1.0185525100865853
-34.109489926271806	0.000518733280203615	1.9760830055021742e-7	1.019036959986997
-33.99650544760625	0.0005192467022507635	2.0291843994873209e-7	1.0195339389938347
-33.8835209689407	0.0005197738618057458	2.0837400243141775e-7	1.0200437647724832
-33.77053649027515	0.0005203151319464374	2.1397911499710413e-7	1.020566762708279
-33.657552011609596	0.0005208708961743141	2.1973802931128324e-7	1.021103266076566
-33.54456753294404	0.0005214415487209503	2.2565512585572747e-7	1.0216536162155536
-33.43158305427849	0.0005220274948643284	2.317349182348408e-7	1.0222181627020237
-33.318598575612924	0.0005226291512552892	2.3798205764550207e-7	1.022797263529799
-33.20561409694737	0.0005232469462544859	2.444013375174889e-7	1.0233912852909726
-33.09262961828182	0.0005238813202802474	2.509976983319237e-7	1.0240006033599072
-32.97964513961627	0.000524532726167721	2.5777623262549303e-7	1.0246256020800504
-32.866660660950714	0.0005252016295397179	2.647421901886627e-7	1.0252666749534058
-32.75367618228516	0.0005258885091896976	2.7190098346647757e-7	1.0259242248325846
-32.64069170361961	0.0005265938574773293	2.792581931708629e-7	1.0265986641156917
-32.52770722495404	0.0005273181807371015	2.8681957411396406e-7	1.0272904149436815
-32.41472274628849	0.0005280619997004752	2.9459106127240434e-7	1.027999909400248
-32.30173826762294	0.0005288258499320659	3.025787760928412e-7	1.0287275897143255
-32.188753788957385	0.0005296102822804146	3.107890330498146e-7	1.0294739084649047
-32.07576931029183	0.0005304158633438734	3.192283464673336e-7	1.0302393287882199
-31.96278483162628	0.0005312431759521939	3.279034376162783e-7	1.0310243245872064
-31.849800352960727	0.00053209281966442	3.368212421002368e-7	1.0318293807433132
-31.736815874295175	0.000532965411283708	3.459889175432211e-7	1.0326549933301696
-31.623831395629608	0.0005338615853897311	3.554138515931535e-7	1.0335016698293935
-31.510846916964056	0.0005347819948893521	3.651036702558691e-7	1.0343699293483002
-31.397862438298503	0.0005357273115862739	3.7506624657517626e-7	1.0352603028392762
-31.28487795963295	0.0005366982267704164	3.8530970967514535e-7	1.0361733333209406
-31.171893480967398	0.000537695451827806	3.958424541818879e-7	1.0371095761006213
-31.058909002301846	0.0005387197188717703	4.0667315004269736e-7	1.0380695989983688
-30.945924523636293	0.0005397717813963112	4.178107527616629e-7	1.0390539825719733
-30.832940044970726	0.0005408524149525344	4.2926451407160307e-7	1.0400633203430907
-30.719955566305174	0.0005419624178490592	4.4104399306333733e-7	1.0410982190242453
-30.60697108763962	0.0005431026118773888	4.5315906779456796e-7	1.0421592987462094
-30.49398660897407	0.0005442738430632608	4.656199474013839e-7	1.0432471932861678
-30.381002130308516	0.0005454769824450204	4.784371847372829e-7	1.0443625502956377
-30.268017651642964	0.000546712926880158	4.916216895652281e-7	1.0455060315286964
-30.15503317297741	0.0005479825998811455	5.051847423302116e-7	1.0466783130697086
-30.04204869431186	0.0005492869524818126	5.191380085409736e-7	1.0478800855604686
-29.929064215646292	0.0005506269641355217	5.33493553791119e-7	1.0491120544264956
-29.81607973698074	0.0005520036436464921	5.482638594515337e-7	1.0503749401022167
-29.703095258315187	0.0005534180301356591	5.634618390678541e-7	1.0516694782545375
-29.590110779649635	0.0005548711940425347	5.791008554983513e-7	1.0529964200046644
-29.477126300984082	0.0005563642381646162	5.95194738829769e-7	1.0543565321477297
-29.36414182231853	0.0005578982987359398	6.117578051106398e-7	1.055750597369763
-29.251157343652977	0.0005594745465464649	6.288048759436506e-7	1.0571794144618825
-29.13817286498741	0.0005610941881040721	6.463512989812758e-7	1.0586437985309471
-29.025188386321858	0.0005627584668410034	6.644129693709971e-7	1.0601445812064532
-28.912203907656306	0.0005644686643667128	6.830063521992027e-7	1.0616826108432886
-28.799219428990753	0.000566226101769154	7.021485059857058e-7	1.0632587527196093
-28.6862349503252	0.0005680321409666433	7.218571072835252e-7	1.0648738892295695
-28.573250471659648	0.0005698881861125509	7.421504764418661e-7	1.0665289200702854
-28.460265992994096	0.000571795685055169	7.63047604593365e-7	1.0682247624225831
-28.347281514328543	0.0005737561308552373	7.845681819303305e-7	1.0699623511248622
-28.234297035662976	0.0005757710633637215	8.067326273383126e-7	1.0717426388395053
-28.121312556997424	0.0005778420708625614	8.295621194591401e-7	1.073566596211349
-28.00832807833187	0.0005799707917712826	8.530786292600775e-7	1.0754352120174224
-27.89534359966632	0.0005821589164224511	8.773049541897878e-7	1.077349493307413
-27.782359121000766	0.0005844081889091443	9.022647540066597e-7	1.0793104655342411
-27.669374642335214	0.0005867204090077822	9.279825883703753e-7	1.0813191726737044
-27.55639016366966	0.0005890974341797835	9.54483956292071e-7	1.0833766773330271
-27.443405685004095	0.0005915411816557412	9.817953375450759e-7	1.0854840608470484
-27.330421206338542	0.0005940536306059828	1.009944236143449e-6	1.0876424233615956
-27.21743672767299	0.0005966368244015694	1.0389592260022906e-6	1.0898528839031492
-27.104452249007437	0.0005992928729700169	1.0688699989004795e-6	1.0921165804339554
-26.991467770341885	0.0006020239552502435	1.0997074148736277e-6	1.0944346698918677
-26.878483291676332	0.000604832321751465	1.1315035551728756e-6	1.0968083282139003
-26.76549881301078	0.0006077202972210456	1.1642917779330641e-6	1.0992387503428374
-26.652514334345227	0.000610690283426526	1.1981067767028534e-6	1.1017271502157207
-26.53952985567966	0.0006137447620573892	1.2329846419981436e-6	1.1042747607336376
-26.426545377014108	0.0006168862977523453	1.268962926050413e-6	1.1068828337116159
-26.313560898348555	0.0006201175412583054	1.306080710931944e-6	1.109552639807763
-26.200576419683003	0.0006234412327274901	1.3443786802508399e-6	1.1122854684307957
-26.08759194101745	0.0006268602051594719	1.3838991946209703e-6	1.1150826276248804
-25.974607462351898	0.000630377387995355	1.4246863711246914e-6	1.1179454439307035
-25.861622983686345	0.0006339958108716397	1.4667861669990295e-6	1.1208752622222025
-25.748638505020793	0.0006377186075417586	1.5102464677916752e-6	1.1238734455173613
-25.635654026355226	0.0006415490199737032	1.555117180247232e-6	1.1269413747625763
-25.522669547689674	0.0006454904026326173	1.6014503302013644e-6	1.1300804485893776
-25.40968506902412	0.0006495462269577241	1.6493001657779467e-6	1.1332920830424436
-25.29670059035857	0.0006537200860434663	1.6987232662024704e-6	1.1365777112781317
-25.183716111693016	0.0006580156995353181	1.7497786565657295e-6	1.1399387832323296
-25.070731633027464	0.0006624369187512436	1.8025279288924612e-6	1.1433767652567242
-24.95774715436191	0.0006669877320404754	1.8570353698926552e-6	1.1468931397226252
-24.844762675696344	0.0006716722703918696	1.9133680957979217e-6	1.1504894045910985
-24.731778197030792	0.0006764948133048202	1.9715961947101912e-6	1.154167072949
-24.61879371836524	0.0006814597949364573	2.0317928769197166e-6	1.157927672509397
-24.505809239699687	0.0006865718105395882	2.09403463367699e-6	1.1617727450759947
-24.392824761034134	0.0006918356232067268	2.1584014049364597e-6	1.1657038459705757
-24.279840282368582	0.0006972561709363752	2.2249767566237778e-6	1.1697225434224463
-24.16685580370303	0.0007028385740386875	2.2938480680137696e-6	1.1738304179195527
-24.053871325037477	0.0007085881428986178	2.3651067298466795e-6	1.1780290615202187
-23.94088684637191	0.0007145103861157004	2.4388483538509765e-6	1.1823200771250355
-23.827902367706358	0.0007206110190407123	2.5151729943863924e-6	1.1867050777081602
-23.714917889040805	0.000726895972730691	2.5941853829682084e-6	1.1911856855077505
-23.601933410375253	0.0007333714033449541	2.675995176485703e-6	1.1957635311748023
-23.4889489317097	0.0007400437020061885	2.76071721998238e-6	1.2004402528802232
-23.375964453044148	0.0007469195051520157	2.8484718249249106e-6	1.205217495379689
-23.262979974378595	0.0007540057054039943	2.939385063950688e-6	1.210096909036188
-23.14999549571303	0.0007613094629825832	3.033589083152203e-6	1.2150801488000698
-23.037011017047476	0.0007688382176983224	3.1312224330293782e-6	1.220168873146486
-22.924026538381924	0.0007765997015512512	3.2324304193182676e-6	1.2253647429706735
-22.81104205971637	0.0007846019519725455	3.3373654749908125e-6	1.2306694204406436
-22.69805758105082	0.0007928533257443662	3.446187554807728e-6	1.2360845678081815
-22.585073102385266	0.000801362513636119	3.559064553906354e-6	1.2416118461780947
-22.472088623719713	0.000810138555797598	3.6761727520069007e-6	1.2472529142367013
-22.35910414505416	0.0008191908579519853	3.797697284935169e-6	1.253009426939756
-22.246119666388594	0.000828529208434287	3.923832645278541e-6	1.258883034160835
-22.133135187723042	0.0008381637961235577	4.0547832141215e-6	1.2648753793012046
-22.02015070905749	0.0008481052293202852	4.190763825948537e-6	1.2709880978618546
-21.907166230391937	0.0008583645556234245	4.332000368948764e-6	1.277222815979418
-21.794181751726384	0.0008689532828649745	4.478730423122666e-6	1.2835811489265763
-21.68119727306083	0.0008798834011635902	4.631203938760208e-6	1.290064699579246
-21.56821279439528	0.000891167406162539	4.78968395805213e-6	1.2966750568513463
-21.455228315729713	0.0009028183235213975	4.954447382793399e-6	1.3034137940995227
-21.34224383706416	0.0009148497347352644	5.12578579135953e-6	1.3102824674991511
-21.229259358398608	0.0009272758043599049	5.304006308367695e-6	1.3172826143940881
-21.116274879733055	0.0009401113087261707	5.489432530689821e-6	1.3244157516219448
-21.003290401067503	0.0009533716662323824	5.682405513757111e-6	1.3316833738172245
-20.89030592240195	0.0009670729693089505	5.883284822388558e-6	1.3390869516948918
-20.777321443736398	0.0009812320181555984	6.092449650697219e-6	1.3466279303164017
-20.664336965070845	0.00099586635635792	6.310300015966615e-6	1.3543077273412993
-20.55135248640528	0.001010994308496922	6.537258031764966e-6	1.3621277312665359
-20.438368007739726	0.0010266350198724929	6.773769265960568e-6	1.3700892996567728
-20.325383529074173	0.001042808498469648	7.020304189740408e-6	1.3781937573678362
-20.21239905040862	0.0010595356593046622	7.277359724193047e-6	1.3864423947670754
-20.09941457174307	0.0010768383712972454	7.5454608915330155e-6	1.3948364659525834
-19.986430093077516	0.0010947395068244292	7.825162578580968e-6	1.403377186975048
-19.873445614411963	0.001113262994122041	8.117051420712644e-6	1.4120657340646898
-19.760461135746397	0.0011324338727106084	8.42174781512569e-6	1.4209032418665646
-19.647476657080844	0.0011522783520341456	8.739908072969215e-6	1.4298908016869063
-19.53449217841529	0.0011728238735128685	9.072226720629201e-6	1.439029459753758
-19.42150769974974	0.0011940991762241207	9.419438961278351e-6	1.4483202154943409
-19.308523221084187	0.00121613436644021	9.782323308677016e-6	1.4577640198322768
-19.195538742418634	0.001238960991267028	1.0161704406167586e-5	1.4673617735072548
-19.08255426375308	0.0012626121166438348	1.0558456044840817e-5	1.4771143254195727
-18.96956978508753	0.00128712240998193	1.0973504395972106e-5	1.4870224710020705
-18.856585306421962	0.0013125282277388639	1.1407831474044572e-5	1.4970869506217224
-18.74360082775641	0.0013388677082447633	1.1862478847994653e-5	1.5073084480129957
-18.630616349090857	0.0013661808701189637	1.233855161975351e-5	1.5176875887445662
-18.517631870425305	0.0013945097166380574	1.2837222690705194e-5	1.528224938721521
-18.404647391759752	0.0014238983464411774	1.3359737338380983e-5	1.5389210027240152
-18.2916629130942	0.0014543930709847517	1.3907418127540896e-5	1.5497762229835188
-18.178678434428647	0.0014860425391871668	1.4481670181783569e-5	1.5607909777978477
-18.06569395576308	0.0015188978697342334	1.5083986844000637e-5	1.5719655801851526
-17.952709477097528	0.0015530127915486228	1.5715955756341987e-5	1.5833002765771444
-17.839724998431976	0.0015884437929614892	1.637926539292326e-5	1.5947952455515602
-17.726740519766423	0.0016252502801614975	1.7075712081291093e-5	1.6064505966033056
-17.61375604110087	0.0016634947455367085	1.780720755169917e-5	1.6182663689532886
-17.500771562435318	0.0017032429465674364	1.857578705653951e-5	1.6302425303941346
-17.387787083769766	0.001744564095974228	1.9383618105878167e-5	1.6423789761705934
-17.274802605104213	0.0017875310638742156	2.023300986894162e-5	1.6546755278932872
-17.161818126438646	0.001832220592752033	2.112642329567559e-5	1.6671319324829155
-17.048833647773094	0.0018787135261078415	2.2066482017127935e-5	1.67974786114246
-16.93584916910754	0.0019270950517059353	2.305598408847373e-5	1.6925229083542335
-16.82286469044199	0.0019774549604121314	2.409791464401291e-5	1.705456590897953
-16.709880211776436	0.0020298879216780587	2.5195459539477524e-5	1.718548346886409
-16.596895733110884	0.002084493776805125	2.63520200635522e-5	1.7317975348139867
-16.48391125444533	0.002141377851201089	2.7571228807652672e-5	1.745203432613836
-16.370926775779765	0.0022006512869279953	2.8856966790820458e-5	1.75876523671837
-16.257942297114212	0.0022624313969323378	3.0213381945099006e-5	1.7724820611181134
-16.14495781844866	0.002326842042447093	3.164490907606218e-5	1.7863529364132162
-16.031973339783107	0.0023940140351608307	3.315629142331076e-5	1.8003768088516832
-15.918988861117555	0.002464085565862687	3.475260395683986e-5	1.814552539348409
-15.806004382452002	0.002537202661393314	3.643927855728723e-5	1.8288789024787355
-15.69301990378645	0.002613519671862086	3.822213124131196e-5	1.843354585439643
-15.580035425120897	0.002693199790230327	4.0107391607794194e-5	1.857978186972467
-15.46705094645533	0.002776415606509536	4.2101734696367446e-5	1.8727482162398534
-15.354066467789778	0.0028633496989834716	4.4212315467052935e-5	1.8876630916504533
-15.241081989124226	0.0029541952650343705	4.644680612868029e-5	1.9027211396239327
-15.128097510458673	0.0030491567943362946	4.8813436564403465e-5	1.917920593289859
-15.01511303179312	0.0031484507873751825	5.132103812525379e-5	1.9332595911130357
-14.902128553127568	0.003252306522464382	5.39790910873697e-5	1.948736175438519
-14.789144074462016	0.00336096687464894	5.6797776095604807e-5	1.9643482909493752
-14.676159595796449	0.003474689190131531	5.978802994580727e-5	1.9800937830307135
-14.563175117130896	0.0035937462201085847	6.29616060904839e-5	1.9959703960326949
-14.450190638465344	0.003718427118179244	6.633114028800124e-5	2.0119757714269015
-14.337206159799791	0.003849038505780903	6.991022185433118e-5	2.02810744584909
-14.224221681134239	0.003985905610416836	7.371347101884095e-5	2.0443628490227432
-14.111237202468686	0.004129373481773202	7.775662293219445e-5	2.060739301557461
-13.998252723803134	0.004279808291176324	8.205661892540859e-5	2.077234012616703
-13.885268245137581	0.004437598720217482	8.663170567494145e-5	2.093844077449665
-13.772283766472015	0.004603157444773197	9.150154298984729e-5	2.1105664747824573
-13.659299287806462	0.004776922721074306	9.668732100401546e-5	2.1273980640639265
-13.54631480914091	0.004959360080929563	0.00010221188762988881	2.144335582562048
-13.433330330475357	0.005150964143688564	0.00010809988721043727	2.1613756423066803
-13.320345851809805	0.005352260553036947	0.0001143779113941767	2.17851472687568
-13.207361373144252	0.005563808047254891	0.00012107466335451371	2.1957491880207853
-13.0943768944787	0.005786200672137536	0.00012822113658030368	2.2130752421306052
-12.981392415813147	0.006020070146376055	0.00013585080958023122	2.230488966528372
-12.86840793714758	0.0062660883898299075	0.0001439998579703645	2.2479862956023746
-12.755423458482028	0.006524970225784813	0.00015270738555302874	2.265563016767219
-12.642438979816475	0.006797476268989091	0.0001620156761471417	2.2832147662547224
-12.529454501150923	0.007084416011990547	0.00017197046809655988	2.3009370247332677
-12.41647002248537	0.0073866511230597336	0.00018262125356518398	2.3187251127549757
-12.303485543819818	0.00770509896978005	0.00019402160492697194	2.3365741860303584
-12.190501065154265	0.008040736383210702	0.00020622953077726296	2.3544792305300226
-12.077516586488699	0.008394603678383369	0.00021930786433050752	2.3724350574141475
-11.964532107823146	0.008767808947773776	0.0002333246872307154	2.3904362977896056
-11.851547629157594	0.009161532645294613	0.0002483537920864569	2.4084773972957114
-11.738563150492041	0.009577032479277593	0.00026447518735435004	2.426552610519503
-11.625578671826489	0.010015648633850726	0.0002817756485361143	2.444655995241568
-11.512594193160936	0.010478809339059486	0.00030034932002672283	2.4627814065139875
-11.399609714495384	0.01096803681102355	0.0003202983723579867	2.480922490571545
-11.286625235829831	0.011484953584352926	0.0003417337200256451	2.4990726785782353
-11.173640757164264	0.012031289259955995	0.0003647758055720486	2.517225180211151
-11.060656278498712	0.012608887692246103	0.0003895554561242631	2.535372977082945
-10.94767179983316	0.013219714640573962	0.0004162148191618435	2.5535088160062562
-10.834687321167607	0.01386586591045995	0.0004449083849142112	2.5716252021016137
-10.721702842502054	0.014549576010857762	0.0004758041034678705	2.589714391751714
-10.608718363836502	0.015273227354211332	0.0005090846054029071	2.6077683854048397
-10.49573388517095	0.01603936002645235	0.0005449485355810205	2.6257789202300983
-10.382749406505383	0.01685068215428086	0.0005836120105777323	2.6437374626279326
-10.26976492783983	0.017710080897043193	0.0006253102111947278	2.661635200598786
-10.156780449174278	0.018620634090222514	0.0006702991225087637	2.6794630359740754
-10.043795970508725	0.019585622566927863	0.0007188574350165358	2.6972115765125944
-9.930811491843173	0.02060854318276382	0.0007712886216250347	2.7148711278670135
-9.81782701317762	0.021693122568000003	0.0008279232065192247	2.73243168542476
-9.704842534512068	0.02284333162897245	0.0008891212433180564	2.7498829260280515
-9.591858055846515	0.024063400818049478	0.0009552750214103908	2.7672141995784685
-9.478873577180948	0.025357836188183255	0.0010268120209485593	2.784414520531626
-9.365889098515396	0.02673143624394254	0.0011041981386724139	2.8014725592885283
-9.252904619849843	0.028189309595859916	0.0011879412085443325	2.818376633490239
-9.139920141184291	0.029736893418790593	0.0012785948430966527	2.8351146992235257
-9.026935662518738	0.031379972707634075	0.0013767626234293736	2.851674342145944
-8.913951183853186	0.03312470031504189	0.0014831026679461622	2.868042768539432
-8.800966705187633	0.03497761774544977	0.0015983326121782556	2.8842067963025757
-8.687982226522067	0.03694567666774157	0.0017232350344139878	2.9001528458928463
-8.574997747856514	0.039036261094856174	0.001858663364318495	2.9158669312310956
-8.462013269190962	0.041257210162475196	0.0020055483142830803	2.9313346505821465
-8.34902879052541	0.04361684142030344	0.0021649048758703607	2.94654117742636
-8.236044311859857	0.046123974528161124	0.002337839926401932	2.9614712513390034
-8.123059833194304	0.04878795522482435	0.002525560493442147	2.9761091688960315
-8.010075354528752	0.051618679410013864	0.0027293827276348875	2.9904387746260963
-7.897090875863199	0.05462661714884107	0.002950741637008379	3.004443452031809
-7.7841063971976325	0.057822836373045944	0.0031912016384296107	3.018106114704743
-7.67112191853208	0.06121902601420502	0.0034524679843051195	3.0314091975613175
-7.5581374398665275	0.06482751826044318	0.003736399124820182	3.044334648229596
-7.445152961200975	0.06866130957970346	0.004045020067897057	3.0568639186204702
-7.3321684825354225	0.07273408009909521	0.004380536800544337	3.0689779567189275
-7.21918400386987	0.07706021087092041	0.004745351836239604	3.0806571986357767
-7.1061995252043175	0.0816547984915074	0.005142080953311279	3.091881560963666
-6.993215046538751	0.08653366646875629	0.005573571188804792	3.102630433485169
-6.880230567873198	0.09171337265825896	0.006042920150854528	3.112882672286875
-6.767246089207646	0.09721121200600105	0.006553496709944396	3.1226165933362555
-6.654261610542093	0.10304521374807124	0.007108963125381469	3.13180996658544
-6.541277131876541	0.10923413212485304	0.0077132986575867216	3.1404400106721733
-6.428292653210988	0.11579742956921528	0.008370824709129145	3.14848338829349
-6.315308174545436	0.12275525122601133	0.009086231527471008	3.1559162023363987
-6.202323695879883	0.13012838955462055	0.009864606489805451	3.162713992856558
-6.089339217214317	0.1379382376586015	0.010711463974755435	3.1688517350059766
-5.976354738548764	0.14620672987833602	0.011632776806654692	3.1743038380186115
-5.863370259883212	0.154956268075881	0.012635009235181021	3.179044145374502
-5.750385781217659	0.1642096319384944	0.013725151385784881	3.183045936272726
-5.637401302552107	0.17398987153157092	0.01491075508413337	3.1862819285576514
-5.524416823886554	0.18432018024646027	0.016199970920156594	3.1887242832541514
-5.411432345221002	0.19522374621815247	0.017601586373682976	3.1903446108833386
-5.298447866555435	0.20672358023695217	0.019125064773557243	3.1911139797456607
-5.185463387889882	0.21884231815267793	0.020780584805016752	3.191002926375683
-5.07247890922433	0.23160199577608717	0.022579080215481582	3.1899814683909655
-4.959494430558777	0.24502379432725824	0.024532279296332896	3.188019119978318
-4.846509951893225	0.25912775457277265	0.026652743637395945	3.1850849102823826
-4.733525473227672	0.27393245794135324	0.02895390556143491	3.181147404986253
-4.62054099456212	0.28945467312085277	0.03145010354797556	3.1761747313982576
-4.507556515896567	0.30570896692822797	0.03415661484925569	3.1701346073894845
-4.394572037231001	0.322707278619124	0.037089684386510155	3.162994374554687
-4.281587558565448	0.34045845727582297	0.04026654889272271	3.1547210360038385
-4.168603079899896	0.35896776249268386	0.0437054551395314	3.1452812992271526
-4.055618601234343	0.37823632927720136	0.047425670952608225	3.134641624513769
-3.9426341225687906	0.39826059891259674	0.0514474875835737	3.1227682794457614
-3.829649643903238	0.4190317184926412	0.055792211869874486	3.109627400034767
-3.7166651652376856	0.4405349129479386	0.06048214648040437	3.095185059113618
-3.603680686572119	0.46274883463884264	0.06554055641784068	3.0794073426475888
-3.4906962079065664	0.4856448969938337	0.07099161983360451	3.0622604346818045
-3.377711729241014	0.5091866002192466	0.07686036111359043	3.043710711699668
-3.2647272505754614	0.5333288587864982	0.08317256411896727	3.023724847224738
-3.151742771909909	0.5580173422001107	0.08995466342382849	3.0022699275626104
-3.0387582932443564	0.5831878424387685	0.09723361138875355	2.979313579640288
-2.925773814578804	0.6087656834089578	0.10503671895536394	2.954824111970984
-2.8127893359132514	0.6346651897122135	0.11339146815203842	2.9287706698348557
-2.6998048572476847	0.6607892339476253	0.1223252944752672	2.9011234058339626
-2.586820378582132	0.6870288835835963	0.13186533756548502	2.871853667046889
-2.4738358999165797	0.7132631700576151	0.14203815894187122	2.8409342000647073
-2.360851421251027	0.7393590041075272	0.1528694260070865	2.8083393752516894
-2.2478669425854747	0.7651712622986859	0.1643835620906524	2.774045431615492
-2.134882463919922	0.790543070173884	0.1766033629756042	2.7380307437106586
-2.0218979852543697	0.8153063072934702	0.18954958115338802	2.700276112014959
-1.908913506588803	0.8392823585235437	0.20324047997891212	2.660765078214101
-1.7959290279232505	0.8622831341404037	0.21769136094943917	2.619484266800228
-1.682944549257698	0.8841123785239632	0.23291406850179536	2.5764237543155764
-1.5699600705921455	0.9045672832974471	0.24891647799846142	2.5315774674629736
-1.456975591926593	0.9234404156393569	0.26570197393667644	2.484943611125962
-1.3439911132610405	0.9405219660789085	0.2832689268366021	2.4365251271036126
-1.231006634595488	0.9556023123584687	0.3016101787110535	2.38633018403013
-1.1180221559299355	0.9684748869249605	0.3207125484436996	2.334372698519434
-1.0050376772643688	0.9789393253756479	0.3405563697521831	2.280672887016424
-0.8920531985988163	0.9868048618803686	0.36111507562411616	2.225257847130962
-0.7790687199332638	0.9918939254600457	0.38235484411597237	2.1681621663570483
-0.6660842412677113	0.994045878333425	0.4042343211208513	2.10942855500402
-0.5530997626021588	0.993120824753348	0.4267044360586692	2.0491084988657358
-0.44011528393660626	0.9890034063330341	0.4497083263384698	1.9872629255986172
-0.32713080527105376	0.9816064883870467	0.47318138580700847	1.9239628769418604
-0.21414632660548705	0.9708746319270259	0.49705145115786287	1.8592901767679217
-0.10116184793993455	0.9567872383566813	0.5212391383688071	1.7933380824900609
0.011822630725617955	0.9393612493252088	0.5456583386230213	1.7262119045575597
0.12480710939117046	0.9186532833327843	0.5702168798317591	1.6580295756611656
0.23779158805672296	0.8947610941922657	0.594817355829151	1.588922147873988
0.35077606672227546	0.8678242448894561	0.6193581206024463	1.519034192335637
0.46376054538782796	0.8380239041475234	0.6437344396466995	1.448524072348382
0.5767450240533805	0.805581692274811	0.6678397848278699	1.3775640570445449
0.6897295027189472	0.7707575275840806	0.6915672531847248	1.3063402393144177
0.8027139813844997	0.7338464544325372	0.7148110841236897	1.235052218730238
0.9156984600500522	0.6951744680242876	0.7374682437262894	1.1639125081165411
1.0286829387156047	0.6550933884643924	0.7594400396900692	1.0931456216304158
1.1416674173811572	0.6139748757324426	0.7806337260728812	1.0229868032280816
1.2546518960467097	0.5722037165159624	0.8009640538197249	0.9536803577668064
1.3676363747122622	0.530170551220122	0.8203547213162534	0.8854775533109821
1.480620853377829	0.4882642428005566	0.8387396791892849	0.8186340730466326
1.5936053320433814	0.4468641161628305	0.8560642454560563	0.7534070090451555
1.706589810708934	0.40633231565035505	0.8722859910210843	0.6900514082643656
1.8195742893744864	0.3670065367835477	0.887375361439459	0.6288164036697155
1.932558768040039	0.3291933855219881	0.9013160086985132	0.5699409898395286
2.0455432467055914	0.29316260308677516	0.9141048162798908	0.5136495320219704
2.158527725371144	0.2591423666986042	0.9257516115903967	0.4601471288739403
2.2715122040366964	0.2273158371546375	0.936278571516541	0.40961497992960477
2.384496682702263	0.19781907451281733	0.9457193387939907	0.3622059365044974
2.4974811613678156	0.17074038560723448	0.954117878455189	0.3180404360516596
2.610465640033368	0.14612110471261255	0.961527114168024	0.27720303154039627
2.7234501186989206	0.12395774496589279	0.9680073931691209	0.23973972597593374
2.836434597364473	0.10420539698158637	0.973624835161444	0.205656305101688
2.9494190760300256	0.08678219631332783	0.9784496245395187	0.17491782716311094
3.062403554695578	0.07157463655986517	0.9825543063388501	0.14744937753728027
3.1753880333611306	0.058443472925094116	0.986012144281694	0.12313813020399547
3.2883725120266973	0.0472299439774051	0.9888955943193766	0.10183668169765098
3.40135699069225	0.037762038194007835	0.9912749394685842	0.08336754245534961
3.5143414693578023	0.029860546412089586	0.9932171220095978	0.06752859280107937
3.627325948023355	0.023344670141122525	0.9947847979127841	0.05409924406502473
3.7403104266889073	0.018036996341380902	0.9960356264387262	0.04284699681265439
3.85329490535446	0.013767698407096123	0.9970217960061362	0.03353406345533093
3.9662793840200123	0.010377876821248813	0.9977897763989928	0.025923724669673312
4.079263862685579	0.007722007195091324	0.9983802778550305	0.019786118005634883
4.192248341351132	0.00566951427713827	0.9988283900587447	0.014903209600260635
4.305232820016684	0.00410553465575298	0.9991638688838435	0.011072770114800857
4.418217298682237	0.0029309657446958868	0.9994115360172424	0.008111256112778372
4.531201777347789	0.0020619226897432823	0.9995917562703641	0.005855579607308157
4.644186256013342	0.0014287375920184581	0.9997209591835776	0.00416382338688984
4.757170734678894	0.000974637452167343	0.9998121750541781	0.002915021406580132
4.870155213344447	0.0006542299019550189	0.9998755602744294	0.002008167610466324
4.983139692010013	0.00043191113448952487	0.9999188923256476	0.0013606411316264063
5.096124170675566	0.0002802908449162401	0.9999480204272844	0.0009062414136876637
5.209108649341118	0.00017870688417294538	0.9999672632407152	0.0005930159375209793
5.322093128006671	0.00011187994871130413	0.9999797498272177	0.00038103982235932095
5.435077606672223	6.873782741255656e-5	0.9999877040245877	0.0002402751749283542
5.548062085337776	4.1420839786946634e-5	0.9999926754206993	0.0001486032437161764
5.661046564003328	2.446591035870831e-5	0.9999957221555804	9.008819684843494e-5
5.774031042668895	1.4156494063556154e-5	0.9999975519529617	5.350075103339745e-5
5.8870155213344475	8.019121673491026e-6	0.9999986282044536	3.1104910133254635e-5
6.0	4.444181652116378e-6	0.9999992477736053	1.7692619138353287e-5


==> data/K_10-M_16.csv <==
-4.388576238026936	1.2631492140988002e-12	9.999999999999893e-15	45.9829714672672
-4.3781876617889095	1.4056642523205954e-12	1.116230634746511e-14	45.95247386282623
-4.367799085550883	1.5641361523940302e-12	1.2458796211908498e-14	45.92176411595742
-4.357410509312856	1.7403367313417e-12	1.3904846960447454e-14	45.89084158504891
-4.347021933074829	1.9362327672800624e-12	1.5517584162050583e-14	45.85970562715924
-4.336633356836802	2.1540072402450922e-12	1.7316078613147337e-14	45.828355598018675
-4.326244780598775	2.3960828622097243e-12	1.9321565358909194e-14	45.796790852030306
-4.315856204360748	2.665148140085799e-12	2.1557687140493393e-14	45.765010742271684
-4.305467628122721	2.964186241127935e-12	2.4050764964038044e-14	45.73301462049604
-4.295079051884694	3.2965069584363907e-12	2.683009878134168e-14	45.700801837134726
-4.284690475646667	3.6657821054596895e-12	2.9928301597994307e-14	45.66837174129735
-4.27430189940864	4.076084702827741e-12	3.338167068564448e-14	45.63572368077474
-4.2639133231706134	4.531932358820664e-12	3.723059997474974e-14	45.602857002040736
-4.2535247469325865	5.038335286670038e-12	4.1520038146762386e-14	45.56977105025283
-4.24313617069456	5.600849448081883e-12	4.62999974346938e-14	45.536465169255955
-4.232747594456533	6.2256353633078964e-12	5.162611868347091e-14	45.50293870158247
-4.222359018218506	6.919523184248166e-12	5.756029882191943e-14	45.46919098845601
-4.211970441980479	7.690084688969209e-12	6.417138756271705e-14	45.43522136979248
-4.201581865742452	8.545712924250855e-12	7.153596088201157e-14	45.40102918420295
-4.191193289504425	9.495710297955374e-12	7.973917964395719e-14	45.36661376899571
-4.180804713266398	1.0550386005855854e-11	8.887574263549707e-14	45.331974460178714
-4.17041613702837	1.1721163768820731e-11	9.905094427227101e-14	45.29711059246223
-4.160027560790343	1.3020700956775861e-11	1.1038184833759422e-13	45.26202149926109
-4.1496389845523165	1.4463020286571537e-11	1.2299859033398585e-13	45.22670651269796
-4.13925040831429	1.606365540279034e-11	1.3704582237294788e-13	45.19116496360507
-4.128861832076263	1.783981178474749e-11	1.5268431601688954e-13	45.15539618152828
-4.118473255838236	1.9810544570678656e-11	1.7009274013207016e-13	45.11939949472936
-4.108084679600209	2.1996955052725324e-11	1.8946963262942261e-13	45.083174230188845
-4.097696103362182	2.442240777527573e-11	2.1103558697903414e-13	45.04671971360971
-4.087307527124155	2.7112770366108136e-11	2.3503567660358807e-13	45.01003526942003
-4.076918950886128	3.009667844639251e-11	2.6174214270804867e-13	44.97312022077687
-4.066530374648101	3.3405828203843003e-11	2.9145737381104793e-13	44.93597388956918
-4.056141798410074	3.707529947532363e-11	3.245172082343005e-13	44.898595596421735
-4.045753222172047	4.1143912473309065e-11	3.6129459410897487e-13	44.86098466069853
-4.0353646459340204	4.565462160731681e-11	4.022036451039513e-13	44.82314040050648
-4.0249760696959935	5.0654950199571135e-11	4.4770413410573006e-13	44.78506213269963
-4.014587493457967	5.619747027677286e-11	4.983064715219722e-13	44.74674917288226
-4.00419891721994	6.234033204026804e-11	5.545772197826431e-13	44.708200835414
-3.993810340981913	6.914784807879021e-11	6.171452010214337e-13	44.66941643341327
-3.983421764743886	7.669113789533714e-11	6.867082608871091e-13	44.63039527876188
-3.973033188505859	8.504883887692896e-11	7.640407580156829e-13	44.591136682108974
-3.962644612267832	9.430789044787701e-11	8.500018559527806e-13	44.55163995287639
-3.952256036029805	1.0456439881894596e-10	9.455447023191607e-13	44.51190439926241
-3.941867459791778	1.1592459048211475e-10	1.051726588835606e-12	44.47192932824728
-3.9314788835537513	1.285058634099573e-10	1.1697201955506182e-12	44.43171404559703
-3.9210903073157244	1.4243794580660297e-10	1.3008260333336812e-12	44.391257855869945
-3.9107017310776975	1.5786417323142713e-10	1.4464862105097585e-12	44.35056006242016
-3.9003131548396706	1.7494289598527043e-10	1.6082996625259331e-12	44.30961996740428
-3.8899245786016436	1.9384902982087807e-10	1.788038997878272e-12	44.26843687178572
-3.8795360023636167	2.147757643242502e-10	1.9876691293177423e-12	44.22701007534099
-3.86914742612559	2.3793644472238794e-10	2.2093678767442342e-12	44.18533887666465
-3.858758849887563	2.6356664441698847e-10	2.4555487473436456e-12	44.14342257317579
-3.848370273649536	2.919264472358347e-10	2.7288861196010146e-12	44.10126046112375
-3.837981697411509	3.233029602476659e-10	3.0323430810215697e-12	44.05885183559373
-3.827593121173482	3.58013080017444e-10	3.369202194922346e-12	44.01619599051388
-3.8172045449354552	3.964065374033904e-10	3.743099499746991e-12	43.973292218661015
-3.8068159686974283	4.3886924843320734e-10	4.158062075258926e-12	43.93013981166729
-3.796427392459401	4.858270014639405e-10	4.618549543958061e-12	43.886738060027305
-3.786038816221374	5.377495137491105e-10	5.129499913443194e-12	43.843086253104126
-3.775650239983347	5.951548937320344e-10	5.6963802065431914e-12	43.799183679137386
-3.7652616637453202	6.586145488797397e-10	6.325242371216925e-12	43.75502962524943
-3.7548730875072933	7.287585826966173e-10	7.022785011882686e-12	43.71062337745305
-3.7444845112692664	8.062817287397351e-10	7.796421538407387e-12	43.66596422065911
-3.7340959350312395	8.919498740319671e-10	8.654355388944197e-12	43.6210514386845
-3.7237073587932126	9.866072292699528e-10	9.60566304867152e-12	43.57588431425881
-3.7133187825551857	1.0911842086907192e-9	1.06603856588295e-11	43.530462129033886
-3.7029302063171587	1.2067060884344236e-9	1.182963008988611e-11	43.48478416359074
-3.692541630079132	1.3343025187685833e-9	1.3125680439883966e-11	43.43884969744889
-3.682153053841105	1.4752179726695303e-9	1.4562121014756652e-11	43.39265800907418
-3.671764477603078	1.6308232210446477e-9	1.6153971952473972e-11	43.34620837588788
-3.661375901365051	1.8026279333832455e-9	1.7917838768175723e-11	43.299500074276
-3.650987325127024	1.9922945119068056e-9	1.9872077223933103e-11	43.25253237959754
-3.640598748888997	2.201653277423269e-9	2.2036975065525992e-11	43.205304566195075
-3.63021017265097	2.4327191361462228e-9	2.4434952320765813e-11	43.15781590740268
-3.619821596412943	2.6877098688047042e-9	2.7090782020726538e-11	43.110065675557415
-3.609433020174916	2.96906619652583e-9	3.0031833388109605e-11	43.06205314200807
-3.599044443936889	3.2794737923237395e-9	3.328833973741747e-11	43.01377757712582
-3.5886558676988622	3.621887422671228e-9	3.6893693551230233e-11	42.96523825031449
-3.5782672914608353	3.999557420684355e-9	4.0884771437511575e-11	42.91643443002117
-3.5678787152228084	4.416058711033269e-9	4.530229193642821e-11	42.86736538374755
-3.5574901389847815	4.875322626941447e-9	5.019120943382242e-11	42.81803037806003
-3.5471015627467546	5.381671781688803e-9	5.560114775448357e-11	42.76842867860176
-3.5367129865087277	5.939858281054468e-9	6.158687735434088e-11	42.71855955010406
-3.5263244102707008	6.555105589284377e-9	6.82088404093099e-11	42.6684222563978
-3.515935834032674	7.233154389635237e-9	7.553372851283846e-11	42.618016060426136
-3.505547257794647	7.98031281152275e-9	8.363511814743367e-11	42.56734022425616
-3.49515868155662	8.803511430005937e-9	9.259416959119152e-11	42.51639400909181
-3.484770105318593	9.710363479999908e-9	1.0250039546246682e-10	42.46517667528614
-3.474381529080566	1.0709230767475631e-8	1.1345250569848656e-10	42.413687482355314
-3.4639929528425393	1.1809295803246808e-8	1.2555933641153893e-10	42.36192568899096
-3.4536043766045124	1.3020640732060176e-8	1.3894087077437344e-10	42.309890553074
-3.4432158003664854	1.4354333680892227e-8	1.537293608598855e-10	42.257581331689195
-3.4328272241284585	1.582252320598046e-8	1.7007056020518967e-10	42.20499728113846
-3.4224386478904316	1.7438541578514683e-8	1.8812507779282302e-10	42.152137656955546
-3.4120500716524047	1.9217017714515862e-8	2.080698651494523e-10	42.09900171392096
-3.401661495414378	2.1174000625625197e-8	2.3009984936216335e-10	42.045588706077204
-3.391272919176351	2.3327094344806765e-8	2.544297260127425e-10	41.991897886743345
-3.380884342938324	2.5695605364817915e-8	2.8129592734005693e-10	41.93792850853102
-3.370495766700297	2.8300703718239167e-8	3.109587823691697e-10	41.883679823361064
-3.36010719046227	3.116559892649251e-8	3.4370488730404476e-10	41.82915108247868
-3.349718614224243	3.431573215220095e-8	3.7984970617951144e-10	41.77434153647089
-3.3393300379862163	3.7778986005132225e-8	4.1974042362013553e-10	41.71925043528293
-3.328941461748189	4.1585913577548344e-8	4.637590735719721e-10	41.66387702823583
-3.318552885510162	4.576998842081303e-8	5.123259700723466e-10	41.60822056404409
-3.308164309272135	5.036787732242662e-8	5.659034685183991e-10	41.55228029083316
-3.297775733034108	5.5419737902155127e-8	6.250000885040744e-10	41.49605545615831
-3.2873871567960813	6.09695432185451e-8	6.901750321358352e-10	41.43954530702297
-3.2769985805580544	6.706543576391781e-8	7.62043134829481e-10	41.38274908989856
-3.2666100043200275	7.376011342800075e-8	8.412802889555572e-10	41.3256660507421
-3.2562214280820005	8.11112502288806e-8	9.286293843618345e-10	41.26829543501813
-3.2458328518439736	8.918195484618946e-8	1.0249068137836031e-9	41.210636487717714
-3.2354442756059467	9.804127024680483e-8	1.1310095954831973e-9	41.152688453379206
-3.22505569936792	1.0776471796921945e-7	1.2479231701680976e-9	41.0944505761095
-3.2146671231298924	1.1843489093073178e-7	1.3767299343539203e-9	41.03592209960506
-3.2042785468918655	1.3014209894344532e-7	1.518618577899288e-9	40.9771022671746
-3.1938899706538386	1.4298507147241386e-7	1.674894299479612e-9	40.91799032175989
-3.1835013944158117	1.5707172254420664e-7	1.8469899803271377e-9	40.858585505959866
-3.173112818177785	1.7251998311861294e-7	2.0364784036875123e-9	40.79888706205315
-3.162724241939758	1.8945870667241612e-7	2.245085615174369e-9	40.73889423202146
-3.152335665701731	2.0802865421454652e-7	2.4747055275943493e-9	40.67860625757439
-3.141947089463704	2.2838356545875733e-7	2.727415882916507e-9	40.61802238017281
-3.131558513225677	2.506913234263365e-7	3.005495693934014e-9	40.55714184105472
-3.12116993698765	2.75135220339588e-7	3.311444298869732e-9	40.4959638812607
-3.1107813607496233	3.0191533330047446e-7	3.648002173782521e-9	40.43448774165953
-3.1003927845115964	3.3125001893073035e-7	4.018173660205975e-9	40.372712662974756
-3.0900042082735695	3.6337753688368403e-7	4.425251779076428e-9	40.310637885812056
-3.0796156320355426	3.9855781292740806e-7	4.872845316763002e-9	40.248262650685916
-3.0692270557975156	4.3707435314785976e-7	5.364908384991639e-9	40.18558619804836
-3.0588384795594887	4.792363217331784e-7	5.905772673750347e-9	40.12260776831777
-3.048449903321462	5.253807957811415e-7	6.500182634981865e-9	40.05932660190747
-3.038061327083435	5.758752116252121e-7	7.15333385511787e-9	39.99574193925516
-3.027672750845408	6.311200183060713e-7	7.870914896410877e-9	39.93185302085389
-3.017284174607381	6.915515550300311e-7	8.659152910699603e-9	39.86765908728322
-3.006895598369354	7.576451707589115e-7	9.52486335483735e-9	39.803159379239176
-2.9965070221313272	8.299186054743144e-7	1.0475504164672673e-8	39.738353137567856
-2.9861184458933003	9.089356541580959e-7	1.1519234774346184e-8	39.673239603297326
-2.9757298696552734	9.953101361380725e-7	1.2664980399932929e-8	39.60781801767135
-2.9653412934172465	1.089710194169956e-6	1.3922502041293306e-8	39.54208762218251
-2.9549527171792196	1.1928629494707678e-6	1.5302472693584262e-8	39.476047658608366
-2.9445641409411927	1.3055595408941164e-6	1.6816560300448648e-8	39.40969736904517
-2.9341755647031658	1.4286605785509425e-6	1.8477518024637502e-8	39.343035995944234
-2.923786988465139	1.563102044441189e-6	2.029928245899722e-8	39.27606278214941
-2.913398412227112	1.7099016750797996e-6	2.229708045159031e-8	39.20877697093317
-2.903009835989085	1.8701658636859095e-6	2.4487545273501265e-8	39.14117780603625
-2.8926212597510577	2.045097122266754e-6	2.688884291689741e-8	39.07326453170435
-2.8822326835130307	2.2360021468786982e-6	2.9520809374452903e-8	39.00503639273003
-2.871844107275004	2.4443005324980213e-6	3.240509981965324e-8	38.93649263449112
-2.861455531036977	2.6715341872974142e-6	3.556535068111079e-8	38.86763250299253
-2.85106695479895	2.9193774997103457e-6	3.902735568320143e-8	38.798455244908794
-2.840678378560923	3.189648315491012e-6	4.2819257010495215e-8	38.7289601076257
-2.830289802322896	3.4843197860550595e-6	4.697175284499853e-8	38.65914633928421
-2.8199012260848693	3.805533153728611e-6	5.1518322623585955e-8	38.58901318882494
-2.8095126498468423	4.155611544160197e-6	5.649547146869879e-8	38.51855990603322
-2.7991240736088154	4.537074841072776e-6	6.194299535885638e-8	38.44778574158568
-2.7887354973707885	4.95265572377211e-6	6.790426872736695e-8	38.37668994709586
-2.778346921132761	5.40531695339861e-6	7.442655630834453e-8	38.30527177516375
-2.7679583448947342	5.8982699998306065e-6	8.156135118938456e-8	38.23353047942332
-2.7575697686567073	6.434995107438888e-6	8.936474118062209e-8	38.16146531459328
-2.7471811924186804	7.019262904572641e-6	9.789780577110051e-8	38.08907553652688
-2.7367926161806535	7.655157668746976e-6	1.0722704611607798e-7	38.01636040226389
-2.7264040399426266	8.34710236702565e-6	1.1742485068392505e-7	37.94331917008358
-2.7160154637045997	9.099885599066696e-6	1.2856999938932426e-7	37.86995109955815
-2.7056268874665728	9.918690578753084e-6	1.4074820925150775e-7	37.79625545160763
-2.695238311228546	1.080912629927951e-5	1.540527248430344e-7	37.7222314885551
-2.684849734990519	1.1777261036048477e-5	1.6858495703721958e-7	37.64787847418437
-2.674461158752492	1.2829658351753383e-5	1.8445517382159976e-7	37.573195673797585
-2.664072582514465	1.3973415778629609e-5	2.0178324722187546e-7	37.49818235427393
-2.653684006276438	1.5216206364064705e-5	2.2069946067676708e-7	37.42283778413108
-2.6432954300384113	1.65663232775918e-5	2.4134538152018914e-7	37.34716123358504
-2.6329068538003844	1.8032727689789854e-5	2.6387480356438213e-7	37.27115197461393
-2.6225182775623574	1.962510014679459e-5	2.884547651374267e-7	37.19480928102104
-2.6121297013243305	2.1353895678025217e-5	3.152666483121629e-7	37.11813242850048
-2.6017411250863036	2.323040288938063e-5	3.4450736547251413e-7	37.0411206947035
-2.5913525488482767	2.5266807309575146e-5	3.763906397987388e-7	36.96377335930546
-2.58096397261025	2.7476259273525595e-5	4.111483867172231e-7	36.886089704075275
-2.570575396372223	2.987294664376065e-5	4.490322038541219e-7	36.808069012945985
-2.560186820134196	3.247217268877045e-5	4.903149775577118e-7	36.729710572085345
-2.549798243896169	3.529043945605481e-5	5.352926146130295e-7	36.65101366997032
-2.539409667658142	3.834553699739525e-5	5.842859083663515e-7	36.57197759746014
-2.529021091420115	4.1656638824627456e-5	6.376425491082437e-7	36.49260164787321
-2.5186325151820883	4.5244403995906894e-5	6.957392892339642e-7	36.41288511706447
-2.5082439389440614	4.913108625523403e-5	7.589842744115905e-7	36.33282730350344
-2.4978553627060345	5.334065067180784e-5	8.278195527427549e-7	36.25242750835565
-2.4874667864680076	5.7898898250680414e-5	9.02723774701378e-7	36.171685035564515
-2.4770782102299806	6.28335990121917e-5	9.842150974838947e-7	36.09059919193476
-2.4666896339919537	6.817463406482162e-5	1.0728543083031433e-6	36.00916928721771
-2.456301057753927	7.395414722439242e-5	1.1692481821091273e-6	35.92739463419878
-2.4459124815158995	8.020670676209097e-5	1.2740530902271606e-6	35.845274548785135
-2.4355239052778725	8.696947789445039e-5	1.3879788774677765e-6	35.7628083500977
-2.4251353290398456	9.428240666042032e-5	1.5117930263892785e-6	35.67999536056184
-2.4147467528018187	0.00010218841586380755	1.6463251285818721e-6	35.59683490600256
-2.404358176563792	0.00011073361379383912	1.7924716840984688e-6	35.513326315739626
-2.393969600325765	0.00011996751647231484	1.951201251481668e-6	35.42946892268584
-2.383581024087738	0.00012994328421282492	2.1235599722340385e-6	35.34526206344662
-2.373192447849711	0.0001407179733157651	2.3106774950510265e-6	35.26070507842213
-2.362803871611684	0.00015235280376246115	2.513773326687652e-6	35.17579731191038
-2.3524152953736572	0.00016491344381253236	2.734163637962929e-6	35.09053811221303
-2.3420267191356303	0.00017847031245071546	2.973268555124218e-6	35.00492683174398
-2.3316381428976034	0.00019309890067268452	3.2326199686002137e-6	34.918962827139204
-2.3212495666595765	0.00020888011264395655	3.513869893069293e-6	34.83264545936835
-2.3108609904215496	0.0002259006278116919	3.81879941476287e-6	34.74597409385008
-2.3004724141835227	0.00024425328509604654	4.149328264014718e-6	34.658948100568146
-2.2900838379454957	0.00026403749033572814	4.507525053260123e-6	34.57156685419134
-2.2796952617074684	0.00028535964821133287	4.89561822298596e-6	34.4838297341941
-2.2693066854694415	0.00030833361992007116	5.316007740539106e-6	34.39573612498084
-2.2589181092314146	0.0003330812079262803	5.77127759921733e-6	34.307285416012036
-2.2485295329933876	0.0003597326691637993	6.264209167698613e-6	34.21847700193396
-2.2381409567553607	0.0003884272581186038	6.797795442614263e-6	34.12931028270929
-2.227752380517334	0.00041931380127301364	7.375256259939839e-6	34.03978466375209
-2.217363804279307	0.000452551304446248	8.000054523873533e-6	33.9498995560638
-2.20697522804128	0.0004883095946196426	8.675913514986745e-6	33.859654376374095
-2.196586651803253	0.0005267699978888603	9.406835342683893e-6	33.76904854728188
-2.186198075565226	0.000568126055239158	1.0197120610383217e-5	33.67808149740124
-2.1758094993271992	0.0006125842778934408	1.1051389365343624e-5	33.58675266151077
-2.1654209230891723	0.0006603649440359963	1.1974603408708776e-5	33.49506148070316
-2.1550323468511454	0.0007117029387674579	1.2972090045120496e-5	33.40300740254066
-2.1446437706131185	0.0007668486391980991	1.4049567355174245e-5	33.31058988121182
-2.1342551943750916	0.0008260688466372932	1.5213171078047623e-5	33.217808377693295
-2.1238666181370647	0.0008896477678857095	1.6469483195826142e-5	33.12466235991214
-2.1134780418990378	0.0009578880476845727	1.7825562315388253e-5	33.03115130291435
-2.103089465661011	0.0010311118544212411	1.9288975948181945e-5	32.93727468903554
-2.092700889422984	0.0011096620212331983	2.0867834792832668e-5	32.84303200807463
-2.082312313184957	0.0011939032446927067	2.2570829130268782e-5	32.748422757471545
-2.07192373694693	0.0012842233432909915	2.4407267445923974e-5	32.65344644248895
-2.061535160708903	0.0013810345779738129	2.6387117398580555e-5	32.55810257639716
-2.051146584470876	0.0014847750370096102	2.852104926055224e-5	32.462390680663376
-2.040758008232849	0.0015959100874952197	3.082048195914823e-5	32.3663102851436
-2.030369431994822	0.001714933895824127	3.329763185473516e-5	32.26986092828073
-2.019980855756795	0.0018423710194550664	3.596556439618149e-5	32.17304215730325
-2.009592279518768	0.001978778072326883	3.883824880004463e-5	32.07585352843313
-1.9992037032807413	0.0021247454662654407	4.193061590553501e-5	31.978294607092
-1.9888151270427143	0.0022808992307221483	4.5258619363031754e-5	31.88036496811614
-1.9784265508046874	0.002447902913168165	4.883930031975225e-5	31.78206419597497
-1.9680379745666605	0.0026264595624448557	5.269085577206195e-5	31.68339188499115
-1.9576493983286336	0.0028173137973380143	5.683271075982511e-5	31.584347639570154
-1.9472608220906067	0.003021253962599369	6.128559458416719e-5	31.48493107443068
-1.9368722458525798	0.0032391143745851662	6.607162123598454e-5	31.385141814840875
-1.9264836696145529	0.0034717776586149084	7.121437422849807e-5	31.284979496860917
-1.916095093376526	0.003720177180074919	7.673899603310447e-5	31.184443767588153
-1.905706517138499	0.003985299571198959	8.267228232365515e-5	31.083534285409538
-1.8953179409004721	0.0042681873553522594	8.904278124014332e-5	30.98225072025838
-1.8849293646624452	0.004569941670523098	9.588089788849225e-5	30.88059275387679
-1.8745407884244183	0.004891725093589009	0.00010321900429876546	30.778560080082606
-1.8641522121863914	0.005234764566770293	0.00011109155506957073	30.676152405043144
-1.8537636359483645	0.005600354427510886	0.00011953520893171328	30.573369447554533
-1.8433750597103375	0.005989859542836139	0.00012858895646922653	30.470210939325984
-1.8329864834723102	0.006404718549025683	0.00013829425424070178	30.366676625271015
-1.8225979072342833	0.006846447197208791	0.00014869516554837708	30.26276626380492
-1.8122093309962564	0.007316641805236873	0.00015983850810665949	30.158479627146455
-1.8018207547582294	0.007816982815912225	0.00017177400886553214	30.053816501629136
-1.7914321785202025	0.008349238461353006	0.00018455446624775215	29.948776688016157
-1.7810436022821756	0.008915268532953081	0.000198235920061672	29.843360001824067
-1.7706550260441487	0.009517028256045657	0.0002128778293539493	29.737566273652114
-1.7602664498061218	0.010156572268006672	0.00022854325846828526	29.631395349517963
-1.7498778735680949	0.01083605869813325	0.00024529907157755544	29.524847091202947
-1.739489297330068	0.011557753347204264	0.00026321613595732795	29.41792137660187
-1.729100721092041	0.012324033964172771	0.0002823695342685101	29.310618100082003
-1.7187121448540141	0.01313739461695691	0.0003028387861160044	29.202937172848582
-1.7083235686159872	0.014000450153779034	0.00032470807914833973	29.094878523319558
-1.6979349923779603	0.014915940750959221	0.0003480665099605732	28.986442097506266
-1.6875464161399334	0.015886736542494014	0.00037300833505893977	28.877627859403876
-1.6771578399019065	0.01691584232614665	0.00039963323214100443	28.76843579138947
-1.6667692636638796	0.01800640234013553	0.00042804657193902	28.658865894628576
-1.6563806874258526	0.01916170510384309	0.00045835970086712544	28.548918189490887
-1.6459921111878257	0.020385188315265267	0.0004906902347045143	28.438592715973698
-1.6356035349497988	0.02168044379719541	0.000525162363536926	28.327889534135867
-1.625214958711772	0.02305122248337171	0.0005619071681675355	28.216808724539778
-1.6148263824737445	0.024501439435029117	0.0006010629481955433	28.10535038870316
-1.6044378062357176	0.026035178877476688	0.0006427755619464112	27.99351464956155
-1.5940492299976907	0.02765669924546752	0.0006871987784216172	27.88130165193865
-1.5836606537596638	0.02937043822525764	0.0007344946414179823	27.76871156302907
-1.573272077521637	0.031181017780336526	0.000784833845946952	27.655744572888644
-1.56288350128361	0.03309324914689435	0.0008383961270626625	27.54240089493854
-1.552494925045583	0.03511213778412202	0.0008953706611839799	27.428680766477527
-1.5421063488075561	0.03724288826347819	0.0009559564799701453	27.314584449205697
-1.5317177725695292	0.03949090908005242	0.0010203628967816714	27.200112229761256
-1.5213291963315023	0.041861817368140986	0.0010888099457283071	27.085264420266327
-1.5109406200934754	0.04436144350212597	0.0011615288332733813	26.970041358886075
-1.5005520438554485	0.046995835562701635	0.0012387624023292184	26.854443410399195
-1.4901634676174216	0.04977126364744214	0.0013207656087411185	26.73847096678097
-1.4797748913793947	0.05269422400365224	0.0014078060100179788	26.622124447798647
-1.4693863151413677	0.05577144296037163	0.001500164266125175	26.50540430161946
-1.4589977389033408	0.059009880635359516	0.0015981346521109056	26.38831100543248
-1.448609162665314	0.06241673439181709	0.0017020255822895805	26.270845066082206
-1.438220586427287	0.06599944201858234	0.001812160145656024	26.153007020718174
-1.42783201018926	0.06976568460648418	0.0019288766521514233	26.034797437455854
-1.4174434339512332	0.07372338909255609	0.0020525291893466156	25.916216916053877
-1.4070548577132063	0.07788073044280965	0.0021834881890500707	25.797266088604797
-1.396666281475179	0.08224613344333537	0.0023221410032873715	25.677945620240088
-1.386277705237152	0.08682827406857903	0.0024688924890350415	25.55825620985256
-1.375889128999125	0.09163608039476719	0.002624165601025901	25.438198590830535
-1.3655005527610982	0.09667873302566281	0.00278840199187375	25.317773531812442
-1.3551119765230712	0.10196566499703077	0.002962062618694166	25.196981837452967
-1.3447234002850443	0.1075065611255504	0.003145628355324249	25.075824349208442
-1.3343348240470174	0.11331135676724614	0.0033396006091673987	24.95430194613878
-1.3239462478089905	0.11939023594998407	0.0035445019416110567	24.83241554572539
-1.3135576715709636	0.12575362884412705	0.0037608766908839215	24.71016610470724
-1.3031690953329367	0.1324122085350836	0.003989291596136423	24.587554619935652
-1.2927805190949098	0.13937688706120596	0.004230336421443081	24.46458212924438
-1.2823919428568828	0.1466588106804025	0.004484624578338484	24.3412497123432
-1.272003366618856	0.15426935432873445	0.004752793745410767	24.217558491724954
-1.261614790380829	0.16222011523443888	0.005035506483386025	24.093509633594476
-1.251226214142802	0.17052290565102593	0.00533345084404568	23.969104348820224
-1.2408376379047752	0.17918974467350066	0.005647340971229941	23.84434389389878
-1.2304490616667483	0.1882328491022892	0.005977917692082341	23.719229571947142
-1.2200604854287214	0.19766462332018095	0.006325949096603646	23.59376273371102
-1.2096719091906944	0.20749764814846244	0.006692231103485689	23.467944778598167
-1.1992833329526675	0.21774466864944955	0.007077588010106823	23.34177715572656
-1.1888947567146406	0.22841858084392322	0.007482873024472407	23.215261365006352
-1.1785061804766137	0.23953241731335156	0.007908968776802507	23.088398958233032
-1.1681176042385863	0.2510993316584548	0.008356787808369773	22.961191540207466
-1.1577290280005594	0.2631325817875036	0.008827273035106591	22.833640769882063
-1.1473404517625325	0.27564551200980003	0.009321398183417245	22.70574836152639
-1.1369518755245056	0.2886515339120413	0.009840168195541791	22.577516085921335
-1.1265632992864787	0.30216410599782556	0.010384619601747636	22.4489457715721
-1.1161747230484518	0.3161967120732243	0.010955820856537606	22.3200393059529
-1.1057861468104249	0.33076283836433973	0.011554872636003178	22.19079863677146
-1.095397570572398	0.3458759493559411	0.012182908093374911	22.061225773262567
-1.085008994334371	0.36154946234373	0.012841093069766068	21.931322787508257
-1.0746204180963441	0.37779672069639386	0.013530626257049318	21.80109181578156
-1.0642318418583172	0.3946309658275971	0.014252739309753237	21.670535059921868
-1.0538432656202903	0.4120653078820445	0.015008696902827886	21.539654788732655
-1.0434546893822634	0.43011269514433664	0.015799796732089495	21.408453339413715
-1.0330661131442365	0.4487858821836606	0.016627369454132887	21.2769331190156
-1.0226775369062095	0.4680973967524503	0.017492778562477607	21.145096605927776
-1.0122889606681826	0.488059505461913	0.018397420196709053	21.012946351392333
-1.0019003844301557	0.50868417826282	0.01934272288137687	20.88048498105009
-0.9915118081921288	0.5299830517651706	0.020330147191424654	20.747715196515664
-0.9811232319541019	0.5519673914360755	0.021361185340948732	20.614639776983452
-0.970734655716075	0.5746480527210474	0.02243736069212311	20.481261580864484
-0.9603460794780481	0.5980354411397043	0.023560227181170013	20.347583547454416
-0.9499575032400207	0.6221394714130788	0.024731368658319895	20.213608698632356
-0.9395689270019938	0.646969525686074	0.025952398138779604	20.079340140594695
-0.9291803507639669	0.6725344109146436	0.027224956961815493	19.944781065616834
-0.91879177452594	0.6988423154940476	0.028550713855157582	19.80993475385188
-0.908403198287913	0.7259007652107851	0.029931363902056588	19.67480457515972
-0.8980146220498861	0.7537165786074473	0.031368627408449916	19.5393939909702
-0.8876260458118592	0.7822958218562921	0.032864248667848116	19.40370655618039
-0.8772374695738323	0.8116437632438231	0.03441999462171608	19.267745921084213
-0.8668488933358054	0.8417648273752885	0.0360376534133014	19.131515833338568
-0.8564603170977785	0.8726625492141754	0.037719032833065144	18.995020139960005
-0.8460717408597516	0.9043395280786438	0.03946595865407896	18.858262789361117
-0.8356831646217247	0.9367973817223298	0.04128027285599064	18.721247833415777
-0.8252945883836977	0.9700367006336345	0.04316383173639468	18.58397942956313
-0.8149060121456708	1.0040570026931646	0.04511850390872695	18.446461842944775
-0.8045174359076439	1.0388566883345056	0.047146168186064326	18.308699448576753
-0.794128859669617	1.0744329963591195	0.0492487113505214	18.17069673355676
-0.7837402834315901	1.1107819605609852	0.051428025808242364	18.032458299306278
-0.7733517071935632	1.1478983673212384	0.0536860071303172	17.893988863846022
-0.7629631309555363	1.1857757143375636	0.056024551480291784	17.755293264107202
-0.7525745547175093	1.2244061706569014	0.058445552929308676	17.616376458277347
-0.7421859784794824	1.2637805381831775	0.06095090066027647	17.477243528178423
-0.7317974022414555	1.3038882148351314	0.06354247606286076	17.33789968168052
-0.7214088260034281	1.3447171595313507	0.06622214972148546	17.198350255147613
-0.7110202497654012	1.386253859181514	0.06899177829893739	17.05860071591687
-0.7006316735273743	1.4284832978641921	0.07185320131860207	16.918656664809525
-0.6902430972893474	1.4713889283718202	0.07480823784876531	16.778523838674413
-0.6798545210513205	1.5149526463036938	0.07785868309288203	16.6382081129613
-0.6694659448132936	1.5591547668867256	0.08100630489012839	16.497715504325956
-0.6590773685752667	1.6039740047021898	0.0842528401310295	16.357052173262243
-0.6486887923372398	1.6493874564947075	0.08759999109338991	16.216224426765343
-0.6383002160992128	1.6953705872358869	0.09104942170422205	16.075238721019122
-0.6279116398611859	1.7418972196120381	0.09460275373381753	15.934101664111958
-0.617523063623159	1.788939527099837	0.09826156292856712	15.792820018776277
-0.6071344873851321	1.8364680307885692	0.10202737508958479	15.651400705149968
-0.5967459111471052	1.8844516001014346	0.10590166210463614	15.509850803562363
-0.5863573349090783	1.9328574575601645	0.10988583794131972	15.368177557336693
-0.5759687586710514	1.981651187730358	0.11398125460987851	15.226388375613263
-0.5655801824330244	2.030796750474361	0.11818919810442689	15.084490836186495
-0.5551916061949975	2.080256498629981	0.1225108843318158	14.942492688356367
-0.5448030299569706	2.1299912002217467	0.12694745503770694	14.800401855792915
-0.5344144537189437	2.1799600652996025	0.13149997373985425	14.658226439405578
-0.5240258774809168	2.230120777488454	0.13616942167888665	14.515974720222573
-0.5136373012428899	2.280429530317625	0.14095669379727463	14.373655162271152
-0.5032487250048625	2.33084106838573	0.1458625947574246	14.231276415457847
-0.4928601487668356	2.3813087334017666	0.15088783501015432	14.088847318446204
-0.4824715725288087	2.431784515127531	0.15603302692505266	13.946376901526909
-0.47208299629078176	2.4822191072299655	0.1612986809944251	13.803874389476755
-0.46169442005275485	2.5325619680360356	0.16668520212275095	13.661349204403125
-0.45130584381472794	2.582761386164459	0.17219288601369967	13.518810968568832
-0.440917267576701	2.632764550991431	0.177821915666888	13.376269507194053
-0.4305286913386741	2.682517627888294	0.1835723579966339	13.233734851227235
-0.4201401151006472	2.731965838151699	0.1894441605849941	13.091217240084921
-0.4097515388626203	2.7810535435261103	0.19543714858137495	12.948727124350047
-0.39936296262459337	2.82972433520039	0.20155102176094852	12.80627516842558
-0.38897438638656645	2.8779211271408736	0.20778535175402746	12.66387225313845
-0.37858581014853954	2.9255862536017547	0.2141395794583808	12.521529478281286
-0.3681972339105126	2.97266157063859	0.2206130126463226	12.37925816509771
-0.3578086576724857	3.0190885614245504	0.2272048237781472	12.237069858686393
-0.3474200814344588	3.064808445157131	0.23391404803319638	12.09497633033284
-0.3370315051964319	3.109762289319028	0.24073958156951014	11.952989579753377
-0.32664292895840497	3.1538911250396504	0.247680180022672	11.811121837240746
-0.31625435272037805	3.1971360652868297	0.2547344572539353	11.669385565708405
-0.30586577648235114	3.239438425600171	0.26190088435732106	11.527793462623722
-0.2954772002443242	3.2807398470587907	0.26917778893481914	11.386358461813987
-0.2850886240062973	3.3209824211639303	0.2765633546481958	11.245093735145112
-0.2747000477682704	3.3601088162982053	0.2840556210553866	11.104012694054813
-0.2643114715302435	3.398062405411241	0.2916524837386323	10.963128990935271
-0.25392289529221657	3.4347873945671923	0.29935169473099077	10.822456520348677
-0.24353431905418965	3.470228951978576	0.30715086324686525	10.682009420070294
-0.23314574281616274	3.504333337138815	0.31504745672161416	10.541802071940026
-0.22275716657813582	3.5370480296587767	0.3230388021642824	10.401849102518138
-0.2123685903401089	3.5683218574007305	0.331122087826746	10.262165383522335
-0.201980014102082	3.598105123502106	0.3392943651915544	10.122766032043613
-0.19159143786405508	3.6263497318705666	0.3475525512798785	9.983666410518193
-0.18120286162602817	3.6530093107332937	0.35589343127997397	9.844882126446471
-0.17081428538800036	3.678039333819013	0.3643136614955593	9.70642903184262
-0.16042570914997345	3.7013972387517877	0.3728097726125389	9.56832322239851
-0.15003713291194654	3.7230425422390936	0.3813781732814001	9.43058103635033
-0.13964855667391962	3.7429369516373465	0.39001515401165054	9.293219053027475
-0.1292599804358927	3.7610444724858563	0.3987168913735083	9.156254091070387
-0.1188714041978658	3.7773315116066626	0.40747945250111695	9.019703206299639
-0.10848282795983888	3.7917669753762904	0.416298799890367	8.883583689219757
-0.09809425172181196	3.8043223627874183	0.425170796483449	8.74791306214144
-0.08770567548378505	3.8149718529289873	0.43409121103119463	8.612709075900206
-0.07731709924575814	3.8236923865321315	0.44305572372316704	8.477989706162102
-0.06692852300773122	3.8304637412395137	0.452059932074552	8.343773149289206
-0.05653994676970431	3.835268600279624	0.4610993570577956	8.210077817754275
-0.046151370531677394	3.838092614243054	0.4701694494660664	8.076922335082118
-0.03576279429365048	3.838924455680272	0.4792655964946322	7.944325530299234
-0.025374218055623565	3.837755866265416	0.4883831285253246	7.812306431878422
-0.014985641817596651	3.8345816962903867	0.49751732609850075	7.680884261153423
-0.004597065579569737	3.829399936283323	0.5066634270559834	7.550078425190747
0.005791510658457177	3.822211740569743	0.5158166338377985	7.4199085090979615
0.01618008689648409	3.8130214426240108	0.5249721209147586	7.290394267752444
0.026568663134511006	3.801836562087215	0.534125042338333	7.161555616933526
0.03695723937253792	3.7886678033569168	0.5432705393886386	7.033412623839507
0.047345815610564834	3.7735290456863253	0.5524037483008541	6.905985496976142
0.05773439184859175	3.7564373247599483	0.5615198080499483	6.779294575398625
0.06812296808661866	3.7374128057462754	0.5706138681731645	6.653360317294622
0.07851154432464558	3.716478747858646	0.5796810966094799	6.528203287892996
0.08890012056267249	3.6936614604884883	0.5887166875349176	6.40384414668595
0.0992886968006994	3.668990251007965	0.5977158691725544	6.280303633954017
0.10967727303872632	3.642497364369134	0.6066739115558892	6.1576025565811365
0.12006584927675323	3.614217914661784	0.6155861342242945	6.03576177315404
0.13045442551478015	3.584189808820637	0.6244479138293597	5.914802178336432
0.14084300175280706	3.552453662704417	0.6332546916310717	5.794744686512042
0.15123157799083398	3.519052709800611	0.6420019808630775	5.675610214694757
0.1616201542288609	3.484032702836767	0.650685373946527	5.557419664702256
0.1720087304668878	3.447441808608605	0.65930054953252	5.440193904594169
0.18239730670491472	3.4093304963614957	0.6678432793535476	5.323953749376679
0.19278588294294163	3.3697514200881864	0.6763094348649847	5.208719940980548
0.20317445918096855	3.328759295128074	0.6846949936582885	5.0945131275177795
0.21356303541899546	3.2864107694774143	0.6929960456282838	4.981353841829469
0.22395161165702238	3.242764290239191	0.7012087988777174	4.869262479336824
0.2343401878950493	3.197879965661472	0.7093295853431016	4.758259275213723
0.2447287641330762	3.1518194232282335	0.7173548661268108	4.648364280898635
0.2551173403711031	3.10464566428304	0.7252812365213606	4.53959733996991
0.26550591660913003	3.0564229156779055	0.7331054307128326	4.4319780634120125
0.27589449284715784	3.007216478949986	0.740824326151519	4.325525804301134
0.28628306908518475	2.9570925775379058	0.7484349475789618	4.220259631946148
0.29667164532321166	2.9061182025541052	0.7559344707017828	4.116198305521486
0.3070602215612386	2.8543609576350013	0.7633202255038646	4.013360247234585
0.3174487977992655	2.801888903390423	0.7705896991897274	3.911763515073116
0.3278373740372924	2.7487704019739985	0.7777405387531995	3.811425775182836
0.3382259502753193	2.6950739622921676	0.784770553166759	3.7123642739287743
0.34861452651334623	2.6408680863644642	0.7916777151882468	3.614595809699633
0.35900310275137315	2.586221117338657	0.7984601627829611	3.5181367045153875
0.36939167898940006	2.5312010896561796	0.8051162001604202	3.423002775506769
0.379780255227427	2.475875581848338	0.8116442984264557	3.32920930633471
0.3901688314654539	2.420311572432566	0.8180430958525198	3.236771018625607
0.4005574077034808	2.3645752993580524	0.8243113977654442	3.1457020434989413
0.4109459839415077	2.3087321234352016	0.8304481760620962	3.056015893269807
0.42133456017953463	2.2528463961607033	0.8364525683546408	2.967725433410713
0.43172313641756155	2.1969813323294316	0.8423238767533076	2.8808428548611573
0.44211171265558846	2.141198887800802	0.8480615662947308	2.795379646775472
0.4525002888936154	2.0855596427619423	0.8536652630250422	2.711346569803555
0.4628888651316423	2.030122690804696	0.859134751747982	2.628753629999507
0.4732774413696692	1.9749455341055515	0.8644699734492911	2.5476100534574075
0.4836660176076961	1.9200839849693867	0.869671022409644	2.467924261772698
0.49405459384572303	1.8655920739690603	0.87473814301925	2.3897038484300985
0.50444317008375	1.811521964883094	0.8796717263081102	2.31295555622019
0.5148317463217769	1.7579238766028957	0.8844723062066906	2.2376852557851774
0.5252203225598038	1.7048460121506985	0.8891405555524534	2.163897925395695
0.5356088987978307	1.6523344949185188	0.8936772818583458	2.0915976320582574
0.5459974750358576	1.6004333122071697	0.8980834228598749	2.0207875140530076
0.5563860512738845	1.549184266113969	0.9023600418578911	1.9514697649975077
0.5667746275119114	1.4986269317867635	0.9065083228746074	1.883645619530866
0.5771632037499383	1.448798623032547	0.9105295656406819	1.8173153407091116
0.5875517799879653	1.399734365239031	0.9144251804314704	1.752478209198407
0.5979403562259922	1.3514668755380854	0.9181966827706954	1.689132514347127
0.6083289324640191	1.304026550114067	0.9218456880198844	1.6272755472156684
0.618717508702046	1.2574414585308138	0.9253739058719319	1.5669035956325585
0.6291060849400729	1.211737344927116	0.9287831347670903	1.508011941343101
0.6394946611780998	1.1669376359052195	0.9320752562495409	1.4505948593071618
0.6498832374161267	1.123063454913812	0.9352522292825086	1.3946456191954864
0.6602718136541537	1.08013364290534	0.9383160845395906	1.3401564891268258
0.6706603898921806	1.0381647850272917	0.9412689186896346	1.2871187416777254
0.6810489661302075	0.9971712430886622	0.9441128886920864	1.2355226621895299
0.6914375423682344	0.9571651935253062	0.9468502061192723	1.1853575593854992
0.7018261186062613	0.9181566705738117	0.9494831315215401	1.1366117783031897
0.7122146948442891	0.8801536143485297	0.9520139688506195	1.0892727155350577
0.722603271082316	0.8431619235062053	0.9544450599559251	1.0433268367610782
0.732991847320343	0.807185512172053	0.9567787791678641	0.9987596965461388
0.7433804235583699	0.7722263707927104	0.9590175279814869	0.9555559603634172
0.7537689997963968	0.7382846305765087	0.9611637298530797	0.9136994287963849
0.7641575760344237	0.7053586311754556	0.9632198251215164	0.873173063858202
0.7745461522724506	0.6734449912620966	0.965188266065375	0.8339590173601061
0.7849347285104775	0.6425386816523313	0.9670715121060015	0.7960386612472572
0.7953233047485044	0.6126331006269796	0.9688720251658509	0.7593926198126676
0.8057118809865313	0.5837201511060057	0.9705922651905811	0.7240008036879633
0.8161004572245583	0.5557903193350546	0.9722346858424956	0.6898424455034937
0.8264890334625852	0.528832754747276	0.9738017303720711	0.6568961370983532
0.8368776097006121	0.5028353506723794	0.9752958276734192	0.6251398681558759
0.847266185938639	0.4777848255711971	0.9767193885286723	0.5945510661301591
0.8576547621766659	0.4536668044851064	0.9780748020454165	0.5651066373254398
0.8680433384146928	0.4304659003990869	0.9793644322904493	0.5367830089807857
0.8784319146527197	0.4081657952299037	0.9805906151223043	0.5095561722118834
0.8888204908907467	0.38674932016261476	0.9817556552241746	0.48340172565321693
0.8992090671287736	0.36619853507296096	0.982861823338075	0.4582949196444341
0.9095976433668005	0.346494806787229	0.9839113537003157	0.43421070080037005
0.9199862196048274	0.3276188859456931	0.984906441677631	0.41112375680377633
0.9303747958428543	0.3095509822521568	0.9858492416025925	0.38900856125940264
0.9407633720808812	0.2922708379071023	0.9867418648062726	0.36783941844891815
0.9511519483189081	0.27575779903903286	0.9875863778454843	0.3475905078279265
0.9615405245569351	0.2599908849645002	0.988384800921324	0.32823592810850366
0.971929100794962	0.24494885512446282	0.9891391064851868	0.3097497407757857
0.9823176770329889	0.23061027356090066	0.9898512180279005	0.2921060128888841
0.9927062532710158	0.21695357081445196	0.9905230090471489	0.27527885902520954
1.0030948295090427	0.20395710314068444	0.9911563021879106	0.2592424822311314
1.0134834057470696	0.19159920895769572	0.9917528685502556	0.24397121384812956
1.0238719819850965	0.1798582624554808	0.9923144271584716	0.2294395520952347
1.0342605582231235	0.16871272431128054	0.992842644585199	0.2156221992912353
1.0446491344611504	0.1581411894713814	0.9933391347239673	0.20249409761334414
1.0550377106991773	0.14812243197429714	0.9938054587033076	0.19003046329639836
1.0654262869372042	0.13863544680347145	0.9942431249354247	0.1782068191860836
1.0758148631752311	0.12965948877227623	0.9946535892922608	0.1669990255701571
1.086203439413258	0.12117410845562841	0.9950382554016786	0.15638330922217036
1.096592015651285	0.11315918519552252	0.995398475056412	0.14633629060180345
1.1069805918893119	0.10559495721817139	0.995735548728402	0.13683500916620428
1.1173691681273388	0.09846204891158553	0.9960507261811269	0.12785694675784626
1.1277577443653657	0.09174149532205436	0.9963452071725687	0.1193800490447716
1.1381463206033926	0.085414763936317	0.996620142241517	0.11138274499773897
1.1485348968414195	0.07946377382517869	0.9968766335699996	0.1038439644005357
1.1589234730794473	0.07387091223067979	0.9971157359147482	0.09674315339803838
1.1693120493174742	0.06861904868644689	0.9973384576007429	0.09006028809699698
1.1797006255555011	0.06369154676511536	0.9975457615700503	0.0837758862414912
1.190089201793528	0.059072273553200126	0.9977385664793466	0.07787101699551693
1.200477778031555	0.05474560695633104	0.997917747839728	0.07232730887161465
1.210866354269582	0.050696440942283885	0.9980841391926246	0.06712695585217057
1.2212549305076088	0.04691018883087851	0.9982385333158724	0.0622527217563443
1.2316435067456357	0.04337278474259067	0.9983816834542433	0.05768794291300952
1.2420320829836626	0.04007068331827136	0.9985143045689908	0.053416529203565294
1.2524206592216895	0.03699085782293389	0.998637074601239	0.049422963545343535
1.2628092354597165	0.03412079674717462	0.998750635744308	0.0456922998890533
1.2731978116977434	0.03144849901844538	0.9988555957203573	0.042210159808398824
1.2835863879357703	0.028962467933457258	0.9989525290570015	0.03896272776205619
1.2939749641737972	0.026651703921666943	0.999041978359841	0.03593674511169141
1.3043635404118241	0.024505696247373983	0.9991244555771315	0.03311950297977289
1.314752116649851	0.022514413755221348	0.9992004432530999	0.03049883403405351
1.325140692887878	0.020668294762113966	0.9992703957666894	0.02806310328468524
1.3355292691259049	0.01895823619339155	0.9993347405527985	0.025801197980199943
1.3459178453639318	0.017375582060076063	0.9993938793033391	0.023702516689274835
1.3563064216019587	0.015912111367683227	0.9994481891457146	0.02175695765251636
1.3666949978399856	0.014560025545602434	0.9994980237965627	0.019954906488625773
1.3770835740780125	0.013311935479542573	0.9995437146888665	0.01828722333636539
1.3874721503160394	0.012160848227352975	0.9995855720707724	0.01674522951276196
1.3978607265540663	0.011100153492666468	0.9996238860746826	0.015320693764374593
1.4082493027920933	0.010123609927020997	0.9996589277554154	0.014005818186210092
1.4186378790301202	0.009225331326621958	0.9996909500964314	0.012793223880017109
1.429026455268147	0.008399772785120167	0.9997201889833242	0.011675936419838839
1.439415031506174	0.007641716859383865	0.9997468641439669	0.010647371190006165
1.449803607744201	0.006946259801217994	0.9997711800548744	0.0097013186565641
1.4601921839822278	0.006308797902688569	0.9997933268135163	0.008831929629433154
1.4705807602202547	0.005725013999368757	0.9998134809764602	0.008033700569372049
1.4809693364582817	0.005190864170977251	0.9998318063633785	0.007301458989502229
1.4913579126963086	0.0047025646751084355	0.999848454827074	0.006630348997240324
1.5017464889343355	0.004256579145826224	0.9998635669898052	0.006015817019138897
1.5121350651723624	0.003849606084575187	0.9998772729463045	0.005453597746877975
1.5225236414103893	0.0034785666683614393	0.9998896929339737	0.0049397003389576935
1.5329122176484162	0.0031405928951926407	0.9999009379708406	0.004470394909085445
1.5433007938864431	0.002833016084929697	0.9999111104619295	0.0040421993290566454
1.55368937012447	0.0025533557493844236	0.9999203047747773	0.0036518663689263193
1.564077946362497	0.002299308843523918	0.9999286077848798	0.0032963711967476847
1.5744665226005239	0.0020687394062228756	0.9999360993919081	0.002972899253720781
1.5848550988385508	0.0018596685967970934	0.9999428530075805	0.002678834519703714
1.5952436750765786	0.0016702651309135068	0.9999489360161053	0.002411748180756698
1.6056322513146055	0.001498836118084768	0.9999544102081428	0.002169387707203052
1.6160208275526324	0.0013438182992242535	0.9999593321892554	0.00194966634794493
1.6264094037906593	0.0012037696834212856	0.999963753763828	0.0017506530460107425
1.6367979800286863	0.0010773615787780248	0.9999677222954515	0.001570562775260719
1.6471865562667132	0.0009633710127943121	0.9999712810447666	0.0014077472992415896
1.65757513250474	0.0008606735353051679	0.9999744694857603	0.0012606863491749145
1.667963708742767	0.0007682363962135954	0.9999773236015058	0.0011279792168973945
1.678352284980794	0.0006851120890889464	0.9999798761603245	0.0010083367576689158
1.6887408612188208	0.0006104322510758211	0.9999821569733333	0.0009005737957479984
1.6991294374568477	0.0005434019084447075	0.9999841931343288	0.0008036019242120567
1.7095180136948747	0.00048329405711555767	0.9999860092429328	0.0007164226904972047
1.7199065899329016	0.0004294445660786296	0.9999876276119074	0.0006381211572155735
1.7302951661709285	0.00038124739214495673	0.9999890684595216	0.0005678598270164491
1.7406837424089554	0.00033815009383353367	0.999990350087822	0.0005048729205600442
1.7510723186469823	0.0002996496317528853	0.9999914890476378	0.00044846099528838857
1.7614608948850092	0.00026528844310824706	0.9999925002911169	0.00039798589232167413
1.7718494711230361	0.0002346507778483443	0.9999933973125612	0.0003528659986825814
1.782238047361063	0.00020735928384851837	0.9999941922783011	0.00031257181263255384
1.79262662359909	0.00018307182899590663	0.9999948961463124	0.0002766217976666139
1.8030151998371169	0.00016147854747572415	0.9999955187762551	0.0002445785131067102
1.8134037760751438	0.0001422990988864115	0.9999960690305755	0.00021604500746930317
1.8237923523131707	0.00012528012797119462	0.9999965548672858	0.00019066146237349183
1.8341809285511976	0.00011019291373060018	0.9999969834250036	0.00016810207328395776
1.8445695047892245	9.683119675862886e-5	0.9999973611008028	0.00014807215463105532
1.8549580810272515	8.500917405562805e-5	0.9999976936213976	0.00013030545782894578
1.8653466572652784	7.455965078584373e-5	0.9999979861081532	0.0001145616884126398
1.8757352335033053	6.533233936600882e-5	0.9999982431363867	0.00010062421278877634
1.8861238097413322	5.719229554834728e-5	0.9999984687893967	8.829794053465974e-5
1.8965123859793591	5.001848338892502e-5	0.9999986667076279	7.74073744098875e-5
1.906900962217386	4.3702459155525744e-5	0.9999988401333605	6.779481430549776e-5
1.917289538455413	3.8147166613100594e-5	0.999998991951279	5.931870726146019e-5
1.9276781146934399	3.326583563634246e-5	0.999999124725259	5.185213331337045e-5
1.9380666909314668	2.8980976313874872e-5	0.9999992407316847	4.5281417196629466e-5
1.9484552671694937	2.5223461666001874e-5	0.9999993419895878	3.9504857680825294e-5
1.9588438434075206	2.1931692293364342e-5	0.9999994302878801	3.443156600528301e-5
1.9692324196455475	1.9050836430167812e-5	0.9999995072099288	2.998040562584653e-5
1.9796209958835744	1.6532139872182945e-5	0.9999995741557102	2.60790253151757e-5
1.9900095721216013	1.4332299585362312e-5	0.9999996323617549	2.2662978910472157e-5
2.0003981483596283	1.2412896305491475e-5	0.9999996829190847	1.9674924734343233e-5
2.010786724597655	1.0739881263432952e-5	0.9999997267893229	1.7063898994310922e-5
2.021175300835682	9.283111955582516e-6	0.9999997648191488	1.4784655850113975e-5
2.031563877073709	8.015933461891226e-6	0.99999979775325	1.2797070990218105e-5
2.041952453311737	6.914800778190513e-6	0.9999998262459153	1.1065600671678487e-5
2.0523410295497637	5.958938977812524e-6	0.9999998508713989	9.558794093395297e-6
2.0627296057877906	5.130037509459841e-6	0.9999998721331743	8.248852838112005e-6
2.0731181820258175	4.411975719875729e-6	0.999999890472189	7.111234138935801e-6
2.0835067582638445	3.79057674848582e-6	0.9999999062742162	6.124293708959799e-6
2.0938953345018714	3.2533868434825317e-6	0.9999999198763986	5.268964543026501e-6
2.1042839107398983	2.789478262599233e-6	0.9999999315730616	4.5284690402864406e-6
2.114672486977925	2.389272749425687e-6	0.9999999416208757	3.888060403861987e-6
2.125061063215952	2.044384510568876e-6	0.9999999502434321	3.3347916769753624e-6
2.135449639453979	1.747479704050648e-6	0.999999957635296	2.85730843815283e-6
2.145838215692006	1.4921518722843534e-6	0.9999999639655911	2.4456644280049296e-6
2.156226791930033	1.2728107599002674e-6	0.9999999693811668	2.0911564728924704e-6
2.1666153681680598	1.0845839693018893e-6	0.999999974009393	1.7861779578521987e-6
2.1770039444060867	9.232294608807482e-7	0.9999999779606242	1.5240880836565873e-6
2.1873925206441136	7.85058194452404e-7	0.9999999813303672	1.299095574168145e-6
2.1977810968821405	6.668656808983544e-7	0.9999999842011886	1.1061562498219772e-6
2.2081696731201674	5.65871467017587e-7	0.99999998664439	9.408811403561095e-7
2.2185582493581943	4.79665752450842e-7	0.9999999887214767	7.994559775689965e-7
2.2289468255962213	4.0616237662050036e-7	0.9999999904854451	6.785695934221405e-7
2.239335401834248	3.4355741362901437e-7	0.9999999919819096	5.753509901198739e-7
2.249723978072275	2.9029273029834723e-7	0.9999999932500869	4.873136619752247e-7
2.260112554310302	2.450241165519174e-7	0.9999999943236564	4.1230644357558454e-7
2.270501130548329	2.0659308930248707e-7	0.9999999952315093	3.484704073192179e-7
2.280889706786356	1.7400258478517122e-7	0.9999999959984017	2.9420138923973847e-7
2.2912782830243827	1.463952887803544e-7	0.999999996645523	2.481161233427264e-7
2.3016668592624097	1.2303493690524197e-7	0.9999999971909891	2.0902351024279437e-7
2.3120554355004366	1.0329003785614081e-7	0.9999999976502708	1.7589924693401547e-7
2.3224440117384635	8.661949202348754e-8	0.9999999980365653	1.4786321050022372e-7
2.3328325879764904	7.256016409940005e-8	0.9999999983611173	1.241599794369966e-7
2.3432211642145173	6.0716292438201e-8	0.9999999986334972	1.0414234689864843e-7
2.3536097404525442	5.0749875413202985e-8	0.9999999988618411	8.725613146778466e-8
2.363998316690571	4.237267958728809e-8	0.9999999990530578	7.302738688398252e-8
2.374386892928598	3.53391857998986e-8	0.9999999992130073	6.105137769476091e-8
2.384775469166625	2.9440531790214673e-8	0.9999999993466542	5.098274294155047e-8
2.395164045404652	2.4499177797565614e-8	0.9999999994581998	4.252734402641606e-8
2.405552621642679	2.036447099840189e-8	0.9999999995511955	3.543467021450638e-8
2.4159411978807057	1.6908600741771813e-8	0.9999999996286394	2.9491834572653036e-8
2.4263297741187326	1.4023472161284194e-8	0.99999999969306	2.4518231382956975e-8
2.4367183503567595	1.1617540707220545e-8	0.9999999997465872	2.036038743781544e-8
2.4471069265947865	9.613506435357525e-9	0.9999999997910128	1.688859016237572e-8
2.4574955028328134	7.946164615191268e-9	0.9999999998278428	1.399291435567098e-8
2.4678840790708403	6.5605298971149775e-9	0.9999999998583413	1.1580500425674888e-8
2.478272655308867	5.41035127810119e-9	0.9999999998835679	9.573137515863104e-9
2.488661231546895	4.456724767010202e-9	0.9999999999044101	7.904671776290216e-9
2.499049807784922	3.6669796088517627e-9	0.9999999999216103	6.5194877816934826e-9
2.509438384022949	3.013701288523408e-9	0.9999999999357885	5.370897423154979e-9
2.5198269602609757	2.4739499338011237e-9	0.9999999999474622	4.419504723851557e-9
2.5302155364990027	2.0285177981804744e-9	0.9999999999570628	3.6324561155382384e-9
2.5406041127370296	1.6613626030448365e-9	0.9999999999649493	2.9821181200846495e-9
2.5509926889750565	1.3590604197588622e-9	0.9999999999714201	2.4453682971968918e-9
2.5613812652130834	1.1104734909395124e-9	0.9999999999767232	2.0028755451601855e-9
2.5717698414511103	9.063008121756869e-10	0.9999999999810641	1.638510969826308e-9
2.5821584176891372	7.38785033149725e-10	0.9999999999846135	1.3388915996382185e-9
2.592546993927164	6.01536598310304e-10	0.9999999999875121	1.0927752797813332e-9
2.602935570165191	4.892015681434716e-10	0.9999999999898765	8.908024391381048e-10
2.613324146403218	3.9736391954647853e-10	0.9999999999918029	7.253052908045803e-10
2.623712722641245	3.2240876635114556e-10	0.9999999999933704	5.898996168686259e-10
2.634101298879272	2.6124880037059494e-10	0.9999999999946446	4.791422134059075e-10
2.6444898751172987	2.114610708758847e-10	0.999999999995679	3.887580676183636e-10
2.6548784513553256	1.7095480586704076e-10	0.9999999999965177	3.1507851924920263e-10
2.6652670275933525	1.3803003184875711e-10	0.999999999997197	2.549765795993204e-10
2.6756556038313795	1.1131895405469553e-10	0.9999999999977465	2.061630843292621e-10
2.6860441800694064	8.966871689608527e-11	0.9999999999981903	1.664715415448728e-10
2.6964327563074333	7.2141403961723e-11	0.9999999999985486	1.3422328562175243e-10
2.70682133254546	5.7974958167505994e-11	0.9999999999988373	1.081605600813986e-10
2.717209908783487	4.650502205549857e-11	0.9999999999990697	8.69402421668847e-11
2.727598485021514	3.728217734533247e-11	0.9999999999992566	6.986523376126054e-11
2.737987061259541	2.9857005756639416e-11	0.9999999999994066	5.608477190981069e-11
2.748375637497568	2.3877788635218173e-11	0.9999999999995269	4.496055538175266e-11
2.7587642137355948	1.9051427102567693e-11	0.9999999999996234	3.599557675771518e-11
2.7691527899736217	1.520206183158735e-11	0.9999999999997005	2.876191335303557e-11
2.7795413662116486	1.2114753644709711e-11	0.9999999999997621	2.297569851051197e-11
2.7899299424496755	9.633183140067562e-12	0.9999999999998113	1.8350286144335518e-11
2.8003185186877024	7.659650691493883e-12	0.9999999999998505	1.459623397841777e-11
2.8107070949257293	6.0769167475882585e-12	0.9999999999998817	1.1645233502263894e-11
2.8210956711637563	4.806821607417079e-12	0.9999999999999065	9.203808456463162e-12
2.831484247401783	3.810285420513539e-12	0.9999999999999262	7.350677915931705e-12
2.84187282363981	3.009148485944025e-12	0.9999999999999418	5.789364594573836e-12
2.852261399877837	2.383870878475137e-12	0.9999999999999541	4.597363762437366e-12
2.862649976115864	1.8758328224066653e-12	0.999999999999964	3.6262615766416458e-12
2.873038552353891	1.4850343177386098e-12	0.9999999999999717	2.8776657320449444e-12
2.8834271285919177	1.1723955140041657e-12	0.9999999999999778	2.277282248757174e-12
2.8938157048299447	9.183764859699297e-13	0.9999999999999826	1.8261889284746086e-12
2.9042042810679716	7.034373084024994e-13	0.9999999999999865	1.3729218804714876e-12
2.9145928573059985	5.666578317686801e-13	0.9999999999999893	1.1468416003082745e-12
2.9249814335440254	4.494182803682635e-13	0.9999999999999917	9.196705565768425e-13
2.935370009782053	3.3217872896784694e-13	0.9999999999999936	6.914048214082655e-13
2.94575858602008	2.540190280342359e-13	0.999999999999995	5.390471967719753e-13
2.956147162258107	1.953992523340276e-13	0.9999999999999961	3.8595583743026684e-13
2.966535738496134	1.563194018672221e-13	0.999999999999997	3.0950413703877033e-13
2.976924314734161	1.1723955140041658e-13	0.9999999999999977	2.326840313241346e-13
2.9873128909721878	9.76996261670138e-14	0.9999999999999982	2.332412912743229e-13
2.9977014672102147	7.815970093361105e-14	0.9999999999999986	1.5586659054550218e-13
3.0080900434482416	5.861977570020829e-14	0.9999999999999989	1.5623987876811516e-13
3.0184786196862685	5.861977570020829e-14	0.9999999999999991	1.566140609866554e-13
3.0288671959242954	3.907985046680552e-14	0.9999999999999993	7.849456967108639e-14
3.0392557721623223	1.953992523340276e-14	0.9999999999999996	7.868255799042246e-14
3.0496443484003493	1.953992523340276e-14	0.9999999999999997	7.887099652699463e-14
3.060032924638376	1.953992523340276e-14	0.9999999999999997	7.905988635903777e-14
3.070421500876403	1.953992523340276e-14	0.9999999999999998	7.924922856736902e-14
3.08081007711443	1.953992523340276e-14	0.9999999999999998	7.943902423539404e-14
3.091198653352457	0.0	0.9999999999999999	0.0
3.101587229590484	0.0	0.9999999999999999	0.0
3.1119758058285107	1.953992523340276e-14	0.9999999999999999	8.00111428706451e-14
3.1223643820665377	1.953992523340276e-14	0.9999999999999999	8.020276326348803e-14
3.1327529583045646	0.0	1.0	0.0
3.1431415345425915	0.0	1.0	0.0
3.1535301107806184	0.0	1.0	0.0
3.1639186870186453	0.0	1.0	0.0
3.1743072632566722	0.0	1.0	0.0
3.184695839494699	0.0	1.0	0.0
3.195084415732726	0.0	1.0	0.0
3.205472991970753	0.0	1.0	0.0
3.21586156820878	0.0	1.0	0.0
3.226250144446807	0.0	1.0	0.0
3.2366387206848337	0.0	1.0	0.0
3.2470272969228606	0.0	1.0	0.0
3.2574158731608875	0.0	1.0	0.0
3.2678044493989145	0.0	1.0	0.0
3.2781930256369414	0.0	1.0	0.0
3.2885816018749683	0.0	1.0	0.0
3.298970178112995	0.0	1.0	0.0
3.309358754351022	0.0	1.0	0.0
3.319747330589049	0.0	1.0	0.0
3.330135906827076	0.0	1.0	0.0
3.340524483065103	0.0	1.0	0.0
3.3509130593031298	0.0	1.0	0.0
3.3613016355411567	0.0	1.0	0.0
3.3716902117791845	0.0	1.0	0.0
3.3820787880172114	0.0	1.0	0.0
3.3924673642552383	0.0	1.0	0.0
3.4028559404932652	0.0	1.0	0.0
3.413244516731292	0.0	1.0	0.0
3.423633092969319	0.0	1.0	0.0
3.434021669207346	0.0	1.0	0.0
3.444410245445373	0.0	1.0	0.0
3.4547988216834	0.0	1.0	0.0
3.4651873979214267	0.0	1.0	0.0
3.4755759741594536	0.0	1.0	0.0
3.4859645503974805	0.0	1.0	0.0
3.4963531266355075	0.0	1.0	0.0
3.5067417028735344	0.0	1.0	0.0
3.5171302791115613	0.0	1.0	0.0
3.527518855349588	0.0	1.0	0.0
3.537907431587615	0.0	1.0	0.0
3.548296007825642	0.0	1.0	0.0
3.558684584063669	0.0	1.0	0.0
3.569073160301696	0.0	1.0	0.0
3.5794617365397228	0.0	1.0	0.0
3.5898503127777497	0.0	1.0	0.0
3.6002388890157766	0.0	1.0	0.0
3.6106274652538035	0.0	1.0	0.0
3.6210160414918304	0.0	1.0	0.0
3.6314046177298573	0.0	1.0	0.0
3.6417931939678843	0.0	1.0	0.0
3.652181770205911	0.0	1.0	0.0
3.662570346443938	0.0	1.0	0.0
3.672958922681965	0.0	1.0	0.0
3.683347498919992	0.0	1.0	0.0
3.693736075158019	0.0	1.0	0.0
3.7041246513960457	0.0	1.0	0.0
3.7145132276340727	0.0	1.0	0.0
3.7249018038720996	0.0	1.0	0.0
3.7352903801101265	0.0	1.0	0.0
3.7456789563481534	0.0	1.0	0.0
3.7560675325861803	0.0	1.0	0.0
3.7664561088242072	0.0	1.0	0.0
3.776844685062234	0.0	1.0	0.0
3.787233261300261	0.0	1.0	0.0
3.797621837538288	0.0	1.0	0.0
3.808010413776315	0.0	1.0	0.0
3.818398990014342	0.0	1.0	0.0
3.8287875662523687	0.0	1.0	0.0
3.8391761424903956	0.0	1.0	0.0
3.8495647187284225	0.0	1.0	0.0
3.8599532949664495	0.0	1.0	0.0
3.8703418712044764	0.0	1.0	0.0
3.8807304474425033	0.0	1.0	0.0
3.89111902368053	0.0	1.0	0.0
3.901507599918557	0.0	1.0	0.0
3.911896176156584	0.0	1.0	0.0
3.922284752394611	0.0	1.0	0.0
3.932673328632638	0.0	1.0	0.0
3.9430619048706648	0.0	1.0	0.0
3.9534504811086917	0.0	1.0	0.0
3.9638390573467186	0.0	1.0	0.0
3.9742276335847455	0.0	1.0	0.0
3.9846162098227724	0.0	1.0	0.0
3.9950047860607993	0.0	1.0	0.0
4.005393362298826	0.0	1.0	0.0
4.015781938536853	0.0	1.0	0.0
4.02617051477488	0.0	1.0	0.0
4.036559091012909	0.0	1.0	0.0
4.046947667250936	0.0	1.0	0.0
4.057336243488963	0.0	1.0	0.0
4.0677248197269895	0.0	1.0	0.0
4.078113395965016	0.0	1.0	0.0
4.088501972203043	0.0	1.0	0.0
4.09889054844107	0.0	1.0	0.0
4.109279124679097	0.0	1.0	0.0
4.119667700917124	0.0	1.0	0.0
4.130056277155151	0.0	1.0	0.0
4.140444853393178	0.0	1.0	0.0
4.150833429631205	0.0	1.0	0.0
4.161222005869232	0.0	1.0	0.0
4.171610582107259	0.0	1.0	0.0
4.181999158345286	0.0	1.0	0.0
4.1923877345833125	0.0	1.0	0.0
4.202776310821339	0.0	1.0	0.0
4.213164887059366	0.0	1.0	0.0
4.223553463297393	0.0	1.0	0.0
4.23394203953542	0.0	1.0	0.0
4.244330615773447	0.0	1.0	0.0
4.254719192011474	0.0	1.0	0.0
4.265107768249501	0.0	1.0	0.0
4.275496344487528	0.0	1.0	0.0
4.285884920725555	0.0	1.0	0.0
4.296273496963582	0.0	1.0	0.0
4.3066620732016085	0.0	1.0	0.0
4.3170506494396355	0.0	1.0	0.0
4.327439225677662	0.0	1.0	0.0
4.337827801915689	0.0	1.0	0.0
4.348216378153716	0.0	1.0	0.0
4.358604954391743	0.0	1.0	0.0
4.36899353062977	0.0	1.0	0.0
4.379382106867797	0.0	1.0	0.0
4.389770683105824	0.0	1.0	0.0
4.400159259343851	0.0	1.0	0.0
4.410547835581878	0.0	1.0	0.0
4.420936411819905	0.0	1.0	0.0
4.4313249880579315	0.0	1.0	0.0
4.441713564295958	0.0	1.0	0.0
4.452102140533985	0.0	1.0	0.0
4.462490716772012	0.0	1.0	0.0
4.472879293010039	0.0	1.0	0.0
4.483267869248066	0.0	1.0	0.0
4.493656445486093	0.0	1.0	0.0
4.50404502172412	0.0	1.0	0.0
4.514433597962147	0.0	1.0	0.0
4.524822174200174	0.0	1.0	0.0
4.535210750438201	0.0	1.0	0.0
4.545599326676228	0.0	1.0	0.0
4.5559879029142545	0.0	1.0	0.0
4.566376479152281	0.0	1.0	0.0
4.576765055390308	0.0	1.0	0.0
4.587153631628335	0.0	1.0	0.0
4.597542207866362	0.0	1.0	0.0
4.607930784104389	0.0	1.0	0.0
4.618319360342416	0.0	1.0	0.0
4.628707936580443	0.0	1.0	0.0
4.63909651281847	0.0	1.0	0.0
4.649485089056497	0.0	1.0	0.0
4.659873665294524	0.0	1.0	0.0
4.6702622415325505	0.0	1.0	0.0
4.6806508177705775	0.0	1.0	0.0
4.691039394008604	0.0	1.0	0.0
4.701427970246631	0.0	1.0	0.0
4.711816546484658	0.0	1.0	0.0
4.722205122722685	0.0	1.0	0.0
4.732593698960712	0.0	1.0	0.0
4.742982275198739	0.0	1.0	0.0
4.753370851436766	0.0	1.0	0.0
4.763759427674793	0.0	1.0	0.0
4.77414800391282	0.0	1.0	0.0
4.784536580150847	0.0	1.0	0.0
4.7949251563888735	0.0	1.0	0.0
4.8053137326269	0.0	1.0	0.0
4.815702308864927	0.0	1.0	0.0
4.826090885102954	0.0	1.0	0.0
4.836479461340981	0.0	1.0	0.0
4.846868037579008	0.0	1.0	0.0
4.857256613817035	0.0	1.0	0.0
4.867645190055062	0.0	1.0	0.0
4.878033766293089	0.0	1.0	0.0
4.888422342531116	0.0	1.0	0.0
4.898810918769143	0.0	1.0	0.0
4.90919949500717	0.0	1.0	0.0
4.9195880712451965	0.0	1.0	0.0
4.929976647483225	0.0	1.0	0.0
4.940365223721252	0.0	1.0	0.0
4.950753799959279	0.0	1.0	0.0
4.961142376197306	0.0	1.0	0.0
4.971530952435333	0.0	1.0	0.0
4.98191952867336	0.0	1.0	0.0
4.992308104911387	0.0	1.0	0.0
5.002696681149414	0.0	1.0	0.0
5.0130852573874405	0.0	1.0	0.0
5.023473833625467	0.0	1.0	0.0
5.033862409863494	0.0	1.0	0.0
5.044250986101521	0.0	1.0	0.0
5.054639562339548	0.0	1.0	0.0
5.065028138577575	0.0	1.0	0.0
5.075416714815602	0.0	1.0	0.0
5.085805291053629	0.0	1.0	0.0
5.096193867291656	0.0	1.0	0.0
5.106582443529683	0.0	1.0	0.0
5.11697101976771	0.0	1.0	0.0
5.1273595960057365	0.0	1.0	0.0
5.1377481722437635	0.0	1.0	0.0
5.14813674848179	0.0	1.0	0.0
5.158525324719817	0.0	1.0	0.0
5.168913900957844	0.0	1.0	0.0
5.179302477195871	0.0	1.0	0.0
5.189691053433898	0.0	1.0	0.0
5.200079629671925	0.0	1.0	0.0
5.210468205909952	0.0	1.0	0.0
5.220856782147979	0.0	1.0	0.0
5.231245358386006	0.0	1.0	0.0
5.241633934624033	0.0	1.0	0.0
5.2520225108620595	0.0	1.0	0.0
5.262411087100086	0.0	1.0	0.0
5.272799663338113	0.0	1.0	0.0
5.28318823957614	0.0	1.0	0.0
5.293576815814167	0.0	1.0	0.0
5.303965392052194	0.0	1.0	0.0
5.314353968290221	0.0	1.0	0.0
5.324742544528248	0.0	1.0	0.0
5.335131120766275	0.0	1.0	0.0
5.345519697004302	0.0	1.0	0.0
5.355908273242329	0.0	1.0	0.0
5.366296849480356	0.0	1.0	0.0
5.3766854257183825	0.0	1.0	0.0
5.387074001956409	0.0	1.0	0.0
5.397462578194436	0.0	1.0	0.0
5.407851154432463	0.0	1.0	0.0
5.41823973067049	0.0	1.0	0.0
5.428628306908517	0.0	1.0	0.0
5.439016883146544	0.0	1.0	0.0
5.449405459384571	0.0	1.0	0.0
5.459794035622598	0.0	1.0	0.0
5.470182611860625	0.0	1.0	0.0
5.480571188098652	0.0	1.0	0.0
5.4909597643366785	0.0	1.0	0.0
5.5013483405747055	0.0	1.0	0.0
5.511736916812732	0.0	1.0	0.0
5.522125493050759	0.0	1.0	0.0
5.532514069288786	0.0	1.0	0.0
5.542902645526813	0.0	1.0	0.0
5.55329122176484	0.0	1.0	0.0
5.563679798002867	0.0	1.0	0.0
5.574068374240894	0.0	1.0	0.0
5.584456950478921	0.0	1.0	0.0
5.594845526716948	0.0	1.0	0.0
5.605234102954975	0.0	1.0	0.0
5.6156226791930015	0.0	1.0	0.0
5.626011255431028	0.0	1.0	0.0
5.636399831669055	0.0	1.0	0.0
5.646788407907082	0.0	1.0	0.0
5.657176984145109	0.0	1.0	0.0
5.667565560383136	0.0	1.0	0.0
5.677954136621163	0.0	1.0	0.0
5.68834271285919	0.0	1.0	0.0
5.698731289097217	0.0	1.0	0.0
5.709119865335244	0.0	1.0	0.0
5.719508441573271	0.0	1.0	0.0
5.729897017811298	0.0	1.0	0.0
5.7402855940493245	0.0	1.0	0.0
5.750674170287351	0.0	1.0	0.0
5.761062746525378	0.0	1.0	0.0
5.771451322763405	0.0	1.0	0.0
5.781839899001432	0.0	1.0	0.0
5.792228475239459	0.0	1.0	0.0
5.802617051477486	0.0	1.0	0.0
5.813005627715515	0.0	1.0	0.0
5.823394203953542	0.0	1.0	0.0
5.8337827801915685	0.0	1.0	0.0
5.844171356429595	0.0	1.0	0.0
5.854559932667622	0.0	1.0	0.0
5.864948508905649	0.0	1.0	0.0
5.875337085143676	0.0	1.0	0.0
5.885725661381703	0.0	1.0	0.0
5.89611423761973	0.0	1.0	0.0
5.906502813857757	0.0	1.0	0.0
5.916891390095784	0.0	1.0	0.0
5.927279966333811	0.0	1.0	0.0
5.937668542571838	0.0	1.0	0.0
5.9480571188098645	0.0	1.0	0.0
5.9584456950478915	0.0	1.0	0.0
5.968834271285918	0.0	1.0	0.0
5.979222847523945	0.0	1.0	0.0
5.989611423761972	0.0	1.0	0.0
5.999999999999999	0.0	1.0	0.0


==> data/K_10-M_32.csv <==
-2.8650629305532647	1.4865769489245614e-12	1.000000000000007e-14	76.85658816033529
-2.8561978676227113	1.7325786267072688e-12	1.1697147515499775e-14	76.73494724777261
-2.847332804692158	2.018769045919783e-12	1.3678922366949784e-14	76.61282413227485
-2.8384677417616047	2.3516246123979036e-12	1.5992461930440263e-14	76.49021773566895
-2.8296026788310518	2.7386503004703738e-12	1.8692606358429884e-14	76.36712697937311
-2.8207376159004984	3.1885404797839005e-12	2.1843139502005674e-14	76.24355078429748
-2.811872552969945	3.711364471128915e-12	2.551822672739746e-14	76.11948807098668
-2.8030074900393918	4.318780565479174e-12	2.98040803617173e-14	75.99493775961807
-2.7941424271088384	5.024282793398076e-12	3.480088821693081e-14	75.86989876996755
-2.785277364178285	5.8434853650408116e-12	4.0625046064477567e-14	75.74437002156584
-2.776412301247732	6.794450425500456e-12	4.741174117042434e-14	75.61835043359439
-2.767547238317179	7.8980655992224e-12	5.5317941171900014e-14	75.49183892500615
-2.7586821753866255	9.178478745181726e-12	6.452585081699172e-14	75.36483441453751
-2.749817112456072	1.0663598428299207e-11	7.524690855836055e-14	75.2373358206829
-2.740952049525519	1.2385669851086392e-11	8.772640586435879e-14	75.10934206183808
-2.7320869865949655	1.4381937404237465e-11	1.022488245948168e-13	74.98085205622979
-2.7232219236644126	1.6695406610457666e-11	1.191440021143177e-13	74.85186472199763
-2.7143568607338593	1.9375720079812176e-11	1.387942502505759e-13	74.72237897725098
-2.705491797803306	2.2480164198898997e-11	1.6164257305227123e-13	74.59239374002797
-2.6966267348727526	2.6074825675982333e-11	1.8820214990563545e-13	74.46190792842535
-2.6877616719421993	3.0235919800091036e-11	2.190672753272761e-13	74.33092046055613
-2.678896609011646	3.505131539025746e-11	2.5492597511060875e-13	74.19943025465007
-2.670031546081093	4.062228496299222e-11	2.965745509781716e-13	74.06743622900434
-2.6611664831505397	4.706551269115176e-11	3.449343430635553e-13	73.9349373021543
-2.6523014202199864	5.4515397331211345e-11	4.0107104207970896e-13	73.80193239277658
-2.643436357289433	6.312669253499803e-11	4.662169316771299e-13	73.66842041985187
-2.6345712943588797	7.307753291971933e-11	5.417964971174105e-13	73.53440030259527
-2.6257062314283264	8.457290104419631e-11	6.294558999552063e-13	73.39987096056181
-2.616841168497773	9.784859813671937e-11	7.310968910480712e-13	73.26483131371134
-2.60797610556722	1.1317579016389526e-10	8.489158171520527e-13	73.12928028233817
-2.599111042636667	1.3086621075904177e-10	9.854484710409808e-13	72.99321678729675
-2.5902459797061135	1.5127811379624213e-10	1.143621643131901e-12	72.85663974986137
-2.58138091677556	1.7482308118192205e-10	1.3268123558369364e-12	72.71954809191062
-2.572515853845007	2.019738059320431e-10	1.5389159023873282e-12	72.58194073587353
-2.563650790914454	2.3327298703774654e-10	1.784423972033783e-12	72.44381660489555
-2.5547857279839006	2.6934349124045996e-10	2.0685143260059927e-12	72.30517462270754
-2.5459206650533472	3.1089995792756283e-10	2.39715369641726e-12	72.16601371391826
-2.537055602122794	3.587620472286129e-10	2.7772158168803864e-12	72.02633280381598
-2.5281905391922406	4.1386955840903244e-10	3.216616762784382e-12	71.88613081858082
-2.5193254762616872	4.772996762078901e-10	3.7244700853945025e-12	71.74540668532916
-2.510460413331134	5.502866373087189e-10	4.311264572079001e-12	71.6041593320464
-2.501595350400581	6.342441481684932e-10	4.989067860635372e-12	71.46238768785173
-2.4927302874700277	7.307909295133142e-10	5.7717595852088274e-12	71.32009068281603
-2.4838652245394743	8.417798125950858e-10	6.6752982417126695e-12	71.17726724816355
-2.475000161608921	9.693308684718845e-10	7.718026540077432e-12	71.03391631634885
-2.4661350986783677	1.1158691149399956e-9	8.921020668036046e-12	70.89003682101713
-2.4572700357478143	1.2841674171887355e-9	1.0308489636700475e-11	70.7456276971034
-2.4484049728172614	1.4773952787567845e-9	1.1908231723388565e-11	70.60068788097752
-2.439539909886708	1.6991743100497684e-9	1.375215598489003e-11	70.45521631036766
-2.4306748469561548	1.953641263790752e-9	1.5876877899116502e-11	70.3092119245302
-2.4218097840256014	2.2455196416620217e-9	1.832439942124727e-11	70.16267366427024
-2.412944721095048	2.5802010056421247e-9	2.114288513031299e-11	70.01560047198254
-2.4040796581644948	2.9638372728412376e-9	2.4387547714297935e-11	69.86799129182255
-2.3952145952339414	3.403445435898364e-9	2.8121657819439306e-11	69.71984506966108
-2.3863495323033885	3.90702633440395e-9	3.2417695298292163e-11	69.57116075317995
-2.377484469372835	4.483699308671388e-9	3.735866116052248e-11	69.42193729204514
-2.368619406442282	5.143854798164496e-9	4.3039572092899135e-11	69.27217363785697
-2.3597543435117285	5.8993272059695975e-9	4.9569162306918876e-11	69.12186874421288
-2.350889280581175	6.763590641095428e-9	5.7071820735071195e-11	68.97102156697132
-2.3420242176506223	7.751980475673759e-9	6.568979527567274e-11	68.81963106407484
-2.333159154720069	8.881944018547712e-9	7.558569993222109e-11	68.66769619582665
-2.3242940917895156	1.0173324014389351e-8	8.694536536443807e-11	68.51521592488447
-2.3154290288589623	1.1648679133685782e-8	9.998107862749224e-11	68.36218921636085
-2.306563965928409	1.3333646128884121e-8	1.1493526379551794e-10	68.20861503790756
-2.2976989029978556	1.5257348901879804e-8	1.3208466182462115e-10	68.0544923598022
-2.2888338400673023	1.7452860364531874e-8	1.5174507549816456e-10	67.89982015503873
-2.279968777136749	1.995772368439913e-8	1.7427675371217299e-10	67.74459739941403
-2.271103714206196	2.2814540300606645e-8	2.0009049881154059e-10	67.58882307162189
-2.2622386512756427	2.6071632978675653e-8	2.2965459130106016e-10	67.43249615334547
-2.2533735883450894	2.9783793158283615e-8	2.635026381659828e-10	67.27561562935595
-2.244508525414536	3.40131229452044e-8	3.022424643966337e-10	67.11818048760666
-2.2356434624839827	3.8829983320216765e-8	3.465661822893241e-10	66.96018971933282
-2.22677839955343	4.431406149690784e-8	3.9726158987947734e-10	66.8016423191559
-2.2179133366228765	5.055557187159871e-8	4.5522506865996756e-10	66.64253728518464
-2.209048273692323	5.7656606688266076e-8	5.214761717798036e-10	66.48287361912101
-2.20018321076177	6.573265440693145e-8	5.971741174611056e-10	66.32265032636991
-2.1913181478312165	7.491430583496736e-8	6.836364286997761e-10	66.16186641614836
-2.182453084900663	8.534917037835354e-8	7.823599897409364e-10	66.00052090159555
-2.17358802197011	9.720402731747742e-8	8.95044822692324e-10	65.83861279989101
-2.164722959039557	1.1066723983504443e-7	1.0236209243412616e-9	65.67614113237008
-2.1558578961090036	1.2595146265002536e-7	1.1702785441983094e-9	65.51310492464307
-2.1469928331784502	1.4329667757172157e-7	1.3375023304717796e-9	65.34950320671597
-2.138127770247897	1.6297359511549345e-7	1.5281098216009364e-9	65.1853350131194
-2.1292627073173436	1.8528746455250834e-7	1.7452948177104987e-9	65.02059938302828
-2.1203976443867907	2.1058233944006957e-7	1.9926762295258966e-9	64.85529536039745
-2.1115325814562373	2.392458508394288e-7	2.2743530725992446e-9	64.68942199409202
-2.102667518525684	2.717145461218517e-7	2.594966352903068e-9	64.52297833801998
-2.0938024555951307	3.084798575419768e-7	2.9597686767903303e-9	64.35596345127546
-2.0849373926645773	3.5009477167560245e-7	3.3747025149167233e-9	64.18837639827295
-2.076072329734024	3.9718127843777865e-7	3.846488156987627e-9	64.02021624889585
-2.0672072668034707	4.504386867807348e-7	4.382722513233603e-9	63.85148207863853
-2.0583422038729173	5.10652903391975e-7	4.991990050558928e-9	63.682172968761094
-2.0494771409423644	5.787067808458507e-7	5.6839872976739945e-9	63.51228800643841
-2.040612078011811	6.555916527913436e-7	6.469662515680997e-9	63.34182628491496
-2.0317470150812578	7.424201859727595e-7	7.361372310123035e-9	63.170786903670034
-2.0228819521507044	8.404406922762184e-7	8.373057159188798e-9	62.999168968573876
-2.0140168892201515	9.51053058676406e-7	9.520438052478637e-9	62.826971592056594
-2.005151826289598	1.0758264690369043e-6	1.0821236677577892e-8	62.65419389327746
-1.9962867633590449	1.2165191093148306e-6	1.229542185991735e-8	62.48083499829856
-1.9874217004284915	1.375100066964134e-6	1.3965485257493363e-8	62.30689404025887
-1.9785566374979382	1.5537736563622673e-6	1.585674963867665e-8	62.13237015955914
-1.9696915745673849	1.7550064250480526e-6	1.799771343147252e-8	61.95726250404181
-1.9608265116368315	1.9815571206169027e-6	2.04204356294074e-8	61.78157022918328
-1.9519614487062784	2.2365099254379393e-6	2.316096557613516e-8	61.60529249828137
-1.9430963857757253	2.5233112961229654e-6	2.6259822631658847e-8	61.428428482657104
-1.934231322845172	2.8458107770769186e-6	2.97625312517879e-8	61.25097736185247
-1.9253662599146186	3.2083061927034777e-6	3.372021759350387e-8	61.07293832383439
-1.9165011969840653	3.6155936611434814e-6	3.819027439704645e-8	60.89431056520613
-1.907636134053512	4.07302291401971e-6	4.3237101595894634e-8	60.71509329142012
-1.8987710711229588	4.586558451794915e-6	4.893293087394409e-8	60.535285716997215
-1.8899060081924055	5.162847113280364e-6	5.535874323107942e-8	60.354887065748606
-1.8810409452618524	5.80929269083126e-6	6.260528954041392e-8	60.17389657100433
-1.872175882331299	6.534138280125169e-6	7.077422508971359e-8	59.99231347584844
-1.8633108194007457	7.3465571154358735e-6	7.997937020331797e-8	59.81013703335156
-1.8544457564701926	8.256752708318855e-6	9.03481102473149e-8	59.627366506820344
-1.8455806935396393	9.276069179928612e-6	1.0202294963830357e-7	59.44400117004154
-1.836715630609086	1.0417112755165402e-5	1.1516323591409902e-7	59.26004030753894
-1.8278505676785326	1.1693885470838338e-5	1.2994707149294918e-7	59.075483214831834
-1.8189855047479795	1.3121932240423465e-5	1.4657343245677912e-7	58.89032919869712
-1.8101204418174262	1.4718502515184179e-5	1.6526451555496178e-7	58.70457757744796
-1.8012553788868728	1.650272788578781e-5	1.8626833664997903e-7	58.51822768120153
-1.7923903159563197	1.8495817080552488e-5	2.0986160602790434e-7	58.33127885216982
-1.7835252530257664	2.0721269936469323e-5	2.3635290838842086e-7	58.14373044494549
-1.774660190095213	2.3205112047656817e-5	2.66086217925477e-7	57.95558182679764
-1.76579512716466	2.5976151933320552e-5	2.9944478172586236e-7	57.766832377974474
-1.7569300642341066	2.9066262714089665e-5	3.3685540776513214e-7	57.57748149201448
-1.7480650013035532	3.2510690442222064e-5	3.7879319708537877e-7	57.38752857605923
-1.7391999383730001	3.634839139810507e-5	4.257867633155145e-7	57.196973051179164
-1.7303348754424468	4.062240084311585e-5	4.784239865603656e-7	57.00581435270355
-1.7214698125118935	4.538023590779709e-5	5.373583528607761e-7	56.81405193055394
-1.7126047495813403	5.067433549481336e-5	6.033159349328141e-7	56.6216852495993
-1.703739686650787	5.656254028873369e-5	6.771030747530551e-7	56.42871378999719
-1.6948746237202337	6.310861618980593e-5	7.596148337902623e-7	56.235137047562574
-1.6860095607896806	7.038282472688085e-5	8.518442823171469e-7	56.040954534137605
-1.6771444978591272	7.846254425586403e-5	9.548927052917119e-7	55.84616577796413
-1.668279434928574	8.743294601499765e-5	1.069980808804056e-6	55.65077032407408
-1.6594143719980208	9.738772938697128e-5	1.198461018065973e-6	55.45476773468187
-1.6505493090674674	0.00010842992101078659	1.3418309654056305e-6	55.258157589589736
-1.641684246136914	0.00012067274269353586	1.5017482747462993e-6	55.06093948660238
-1.632819183206361	0.00013424055339393668	1.6800467576247947e-6	54.863113041945695
-1.6239541202758077	0.00014926987088570938	1.8787541449718e-6	54.6646778907036
-1.6150890573452543	0.00016591047905953723	2.1001114886628937e-6	54.4656336872555
-1.606223994414701	0.00018432662718748008	2.346594377285665e-6	54.26598010573545
-1.5973589314841479	0.0002046983278528549	2.6209361216868842e-6	54.06571684048685
-1.5884938685535945	0.00022722276064159925	2.9261530776915808e-6	53.86484360654354
-1.5796288056230412	0.0002521157890974255	3.2655722859604687e-6	53.66336014010813
-1.570763742692488	0.00027961359886203137	3.642861622294846e-6	53.461266199054144
-1.5618986797619347	0.0003099744653524206	4.062062665847995e-6	53.25856156342703
-1.5530336168313814	0.0003434806597692742	4.527626507681012e-6	53.05524603596707
-1.5441685539008283	0.00038044050268179697	5.044452737942609e-6	52.85131944264106
-1.535303490970275	0.0004211905748943692	5.617931866678186e-6	52.6467816331824
-1.5264384280397216	0.00046609809576740136	6.253991450915304e-6	52.44163248165121
-1.5175733651091685	0.0005155634796362384	6.959146219243879e-6	52.235871887002546
-1.5087083021786152	0.0005700230814471387	7.740552504643692e-6	52.029499773667574
-1.4998432392480618	0.0006299521432043821	8.60606731681021e-6	51.822516092152334
-1.4909781763175087	0.00069586795329605	9.56431240672407e-6	51.61492081964694
-1.4821131133869554	0.0007683332312342343	1.0624743698695165e-5	51.406713960652446
-1.473248050456402	0.0008479597508051549	1.1797726488602268e-5	51.19789554761632
-1.464382987525849	0.0009354122150731125	1.3094616831545297e-5	50.988465641594644
-1.4555179245952956	0.001031412397113564	1.4527849567620118e-5	50.77842433291484
-1.4466528616647423	0.0011367435607628866	1.6111033461002834e-5	50.56777174186752
-1.4377877987341892	0.0012522551760582744	1.7859053954981108e-5	50.35650801940653
-1.4289227358036358	0.0013788679443980714	1.9788184073961085e-5	50.144633347871306
-1.4200576728730825	0.0015175791487721379	2.1916204032768797e-5	49.932147941720885
-1.4111926099425294	0.001669468344691065	2.4262530143732166e-5	49.71905204828979
-1.402327547011976	0.0018357034076718981	2.6848353642986695e-5	49.50534594856184
-1.3934624840814227	0.0020175469533123625	2.969679008915891e-5	49.2910299579566
-1.3845974211508694	0.0022163631460978012	3.283304001994969e-5	49.07610442714772
-1.3757323582203163	0.0024336249131237096	3.628456158507641e-5	48.86056974288561
-1.366867295289763	0.0026709215788805417	4.0081255907445453e-5	48.64442632884952
-1.3580022323592096	0.0029299669371189896	4.425566595816176e-5	48.427674646520046
-1.3491371694286565	0.003212607775592365	4.884318976497225e-5	48.210315196066425
-1.3402721064981031	0.003520832869140817	5.388230880771087e-5	47.99234851726517
-1.3314070435675498	0.003856782456136849	5.941483248826677e-5	47.773775190430506
-1.3225419806369967	0.004222758212736139	6.548615959613792e-5	47.55459583737561
-1.3136769177064433	0.004621233738667132	7.21455577237663e-5	47.33481112239086
-1.30481185477589	0.0050548655674306775	7.94464616181328e-5	47.11442175325401
-1.295946791845337	0.005526504712759657	8.74467914864682e-5	46.893428482257114
-1.2870817289147836	0.006039208761996161	9.620929230398038e-5	46.67183210726069
-1.2782166659842302	0.006596254525666229	0.0001058018951999867	46.449633472779446
-1.2693516030536771	0.0072011512509585025	0.00011629810202546938	46.22683347108306
-1.2604865401231238	0.007857654405036893	0.00012777739422940228	46.00343304333878
-1.2516214771925704	0.008569780032112983	0.00014032566719298221	45.779433180769516
-1.2427564142620173	0.009341819685980841	0.0001540356911896642	45.55483492584486
-1.233891351331464	0.01017835593724051	0.0001690076001541761	45.32963937350628
-1.2250262884009107	0.011084278451715009	0.00018534940945525694	45.10384767241291
-1.2161612254703575	0.01206480063357655	0.00020317756387385502	44.8774610262274
-1.2072961625398042	0.013125476823440698	0.000222617516990979	44.65048069492948
-1.1984310996092509	0.014272220038135153	0.00024380434318614787	44.422907996158
-1.1895660366786978	0.015511320235032381	0.0002668833834386317	44.19474430659394
-1.1807009737481444	0.016849463079689864	0.0002920109261080709	43.96599106337906
-1.171835910817591	0.018293749191112714	0.000319354923848794	43.73664976555297
-1.162970847887038	0.019851713834223753	0.0003490957477818783	43.50672197554949
-1.1541057849564846	0.021531347024053803	0.00038142698001076647	43.27620932071113
-1.1452407220259313	0.023341114000826627	0.00041655624551893374	43.04511349485545
-1.136375659095378	0.02528997602941764	0.00045470608443131045	42.8134362598671
-1.1275105961648249	0.027387411470706176	0.0004961148655541228	42.58117944734079
-1.1186455332342715	0.02964343706604656	0.0005410377420300492	42.34834496025998
-1.1097804703037182	0.032068629369510486	0.0005897476498560698	42.114934774716396
-1.100915407373165	0.03467414625570831	0.0006425363499100611	41.88095094167629
-1.0920503444426117	0.03747174842385351	0.0006997155140175417	41.64639558879136
-1.0831852815120584	0.04047382081136557	0.0007616178554625449	41.41127092224269
-1.0743202185815053	0.04369339382271268	0.000828598304204216	41.17557922865222
-1.065455155650952	0.04714416427135029	0.0009010352269048196	40.93932287702197
-1.0565900927203986	0.05084051592464619	0.0009793316917024663	40.702504320734064
-1.0477250297898455	0.054797539533525716	0.0010639167774749586	40.46512609959581
-1.0388599668592922	0.05903105222031508	0.001155246927137099	40.22719084193327
-1.0299949039287388	0.06355761608994855	0.0012538073442935776	39.98870126674467
-1.0211298409981857	0.0683945559213441	0.0013601134323324323	39.74966018591008
-1.0122647780676324	0.07355997578739557	0.0014747122747907609	39.51007050641009
-1.003399715137079	0.0790727744438164	0.0015981841555463673	39.26993523270944
-0.9945346522065259	0.08495265931890447	0.0017311441171118443	39.02925746907101
-0.9856695892759726	0.09122015892835264	0.0018742435549854595	38.78804042200903
-0.9768045263454193	0.097896633531592	0.002028171845700386	38.54628740276412
-0.9679394634148661	0.10500428383876084	0.0021936580058625303	38.304001829894894
-0.9590744004843128	0.11256615757046246	0.002371472379119714	38.06118723184541
-0.9502093375537595	0.1206061536660083	0.0025624283476140684	37.81784724965778
-0.9413442746232064	0.12914902392994781	0.002767384064092268	37.57398563971259
-0.932479211692653	0.1382203719014084	0.0029872442004326184	37.32960627654916
-0.9236141487620997	0.14784664872624112	0.0032229617079320184	37.08471315573059
-0.9147490858315463	0.15805514580838473	0.0034755395842552684	36.83931039683265
-0.9058840229009932	0.16887398401392242	0.0037460326415141936	36.59340224644585
-0.8970189599704399	0.18033209919968854	0.0040355492694741325	36.346993081289476
-0.8881538970398866	0.19245922383761038	0.004345253187430721	36.100087411387534
-0.8792888341093335	0.20528586450659075	0.0046763651778225996	35.85268988333203
-0.8704237711787801	0.218843275025433	0.005030164794168849	35.60480528361035
-0.8615587082482268	0.2331634250039557	0.005407992035442477	35.35643854202656
-0.8526936453176734	0.2482789635938649	0.005811248978507032	35.10759473520557
-0.8438285823871206	0.2642231782274968	0.0062414013597705655	34.85827909016894
-0.8349635194565672	0.2810299481407105	0.0066999800967359755	34.60849698800721
-0.8260984565260139	0.2987336924857753	0.00718858273965977	34.358253967647094
-0.8172333935954605	0.31736931285192105	0.007708874843089086	34.107555729685295
-0.8083683306649072	0.3369721300247771	0.008262591246594123	33.85640814033787
-0.7995032677343539	0.35757781483147066	0.008851537253610792	33.60481723546985
-0.7906382048038005	0.37922231293555486	0.009477589696898292	33.352789224719544
-0.7817731418732476	0.4019417634658821	0.010142697878755111	33.10033049572544
-0.7729080789426943	0.4257724113850885	0.010848884373796193	32.84744761844672
-0.764043016012141	0.45075051352723494	0.011598245681786296	32.594147349585604
-0.7551779530815876	0.4769122382602429	0.012392952717762301	32.340436637109974
-0.7463128901510343	0.5042935587570752	0.013235251126458533	32.08632262488199
-0.737447827220481	0.5329301398893654	0.014127461407866599	31.831812657384422
-0.7285827642899281	0.5628572187903468	0.0150719788406503	31.57691428456452
-0.7197177013593747	0.594109479167476	0.016071273190066387	31.321635266776216
-0.7108526384288214	0.6267209194820387	0.017127888187040932	31.06598357983638
-0.7019875754982681	0.6607247151509887	0.018244440765117807	30.809967420190613
-0.6931225125677147	0.6961530749660683	0.01942362004212334	30.55359521019227
-0.6842574496371614	0.7330370919670056	0.020668186033610057	30.2968756034914
-0.6753923867066085	0.7714065890483546	0.02198096808541713	30.039817490543463
-0.6665273237760552	0.8112899596239207	0.023364863013069337	29.78243000422809
-0.6576622608455018	0.8527140037180924	0.02482283293617858	29.524722525592498
-0.6487971979149485	0.8957037598991183	0.026357902796566614	29.26670468969984
-0.6399321349843952	0.9402823335172036	0.02797315754945868	29.008386391610717
-0.6310670720538418	0.986470721756229	0.029671739017834042	28.749777792471235
-0.6222020091232889	1.0342876360559914	0.03145684240084207	28.490889325720936
-0.6133369461927356	1.083749322509418	0.0333317124281234	28.231731703436445
-0.6044718832621823	1.1348693808834704	0.03529963915289585	27.972315922768612
-0.5956068203316289	1.1876585829615476	0.037363953377798784	27.712653272520413
-0.5867417574010756	1.2421246909463577	0.03952802170869758	27.452755339832535
-0.5778766944705223	1.2982722767075736	0.0417952412329962	27.192634016992237
-0.5690116315399689	1.3561025426975597	0.044169033820394894	26.93230150835476
-0.560146568609416	1.4156131453992398	0.046652840045579624	26.671770337390143
-0.5512815056788627	1.476798022203207	0.04925011273390441	26.41105335382997
-0.5424164427483094	1.539647222647257	0.051964310132838955	26.150163740944954
-0.533551379817756	1.604146744977628	0.05479888871373716	25.889115022917753
-0.5246863168872027	1.6702783790187103	0.05775729561031323	25.6279210723326
-0.5158212539566494	1.7380195563583056	0.0608429607021687	25.366596117769642
-0.5069561910260965	1.8073432088711963	0.06405928835368413	25.10515475149647
-0.4980911280955431	1.878217636616578	0.0674096488206444	24.84361193726463
-0.4892260651649898	1.950606386149011	0.07089736933906775	24.58198301819287
-0.48036100223443645	2.024468140284641	0.07452572491283423	24.320283724747345
-0.4714959393038831	2.099756620356068	0.07829792881887888	24.058530182794247
-0.4626308763733298	2.176420501979892	0.08221712285088485	23.796738921739347
-0.4537658134427769	2.2544033453397834	0.08628636732460566	23.534926882734915
-0.44490075051222355	2.3336435409635077	0.09050863087012011	23.273111426949413
-0.4360356875816702	2.41407427193863	0.09488678003845798	23.011310343890223
-0.4271706246511169	2.4956234934741075	0.09942356875219786	22.749541859777782
-0.41830556172056355	2.578213930664426	0.10412162763165797	22.487824645948546
-0.4094404987900102	2.661763095262829	0.10898345323034997	22.226177827291867
-0.4005754358594573	2.746183322204755	0.1140113972152702	21.964620990694076
-0.391710372928904	2.8313818265575903	0.11920765552945078	21.703174193492444
-0.38284530999835065	2.9172607814925597	0.12457425757591256	21.44185797190547
-0.3739802470677973	3.003717417796517	0.13011305546376728	21.18069334944058
-0.365115184137244	3.0906441453522837	0.13582571335866966	20.919701845280592
-0.35625012120669064	3.177928696910333	0.14171369698114988	20.65890548257278
-0.3473850582761373	3.2654542943883254	0.14777826329744503	20.398326796665373
-0.3385199953455844	3.3530998378182364	0.15402045044849588	20.137988843248714
-0.3296549324150311	3.4407401169469463	0.16044106796338276	19.877915206372908
-0.32078986948447774	3.5282460453827706	0.16704068730420518	19.618130006314953
-0.3119248065539244	3.615484917062334	0.17381963278955193	19.358657907304778
-0.30305974362337107	3.7023206846779733	0.18077797294393472	19.099524125043608
-0.29419468069281773	3.788614259587648	0.18791551232034331	18.84075443400915
-0.28532961776226484	3.8742238325982203	0.1952317838426222	18.582375174529933
-0.2764645548317115	3.959005214877161	0.2027260417138711	18.32441325956441
-0.26759949190115817	4.04281219812613	0.21039725493590467	18.066896181189
-0.25873442897060484	4.1254969330126645	0.21824410148381146	17.809852016736986
-0.2498693660400515	4.206910324731028	0.22626496317802913	17.553309434562454
-0.24100430310949816	4.286902444437187	0.23445792129471277	17.297297699387062
-0.23213924017894527	4.365322955180252	0.24282075295301442	17.041846677199107
-0.22327417724839194	4.442021550831184	0.2513509283157712	16.786986839644065
-0.2144091143178386	4.516848406402916	0.26004560863731596	16.532749267887752
-0.20554405138728526	4.589654638040481	0.26890164518954296	16.27916565587871
-0.19667898845673193	4.660292770869929	0.27791557909404163	16.026268312990478
-0.1878139255261786	4.72861721279095	0.28708364208503345	15.774090165962003
-0.1789488625956257	4.794484732227693	0.296401758224063	15.522664760113045
-0.17008379966507237	4.857754937768706	0.3058655465838528	15.272026259758396
-0.16121873673451903	4.918290757569934	0.3154703249146189	15.022209447774992
-0.1523536738039657	4.975958916341177	0.3252111143020874	14.773249724259117
-0.14348861087341236	5.030630407697404	0.33508264482213357	14.52518310421467
-0.13462354794285902	5.0821809596254885	0.34507936219256563	14.278046214199327
-0.1257584850123057	5.130491490812779	0.355195435417914	14.03187628788716
-0.1168934220817528	5.175448555566589	0.36542476541868607	13.786711160446034
-0.10802835915119946	5.216944775085589	0.37576099463155455	13.542589261695499
-0.09916329622064612	5.254879252854706	0.38619751756248044	13.299549607948293
-0.09029823329009279	5.28915797198719	0.39672749226984216	13.057631792478958
-0.08143317035953945	5.3196941723872255	0.40734385275006413	12.816875974538041
-0.07256810742898612	5.346408705678683	0.4180393221934471	12.577322866842492
-0.06370304449843323	5.3692303659260885	0.4288064270734251	12.339013721461512
-0.05483798156787989	5.388096194274762	0.4396375120279329	12.101990314026425
-0.045972918637326554	5.402951755744289	0.4505247554872419	11.866294926185587
-0.03710785570677322	5.413751386533831	0.46146018599849004	11.631970326230055
-0.028242792776219883	5.420458410330773	0.4724356991931503	11.3990597478072
-0.019377729845666547	5.423045322267398	0.48344307533990993	11.167606866660766
-0.010512666915113655	5.4214939393159005	0.4944739974220096	10.937655775306661
-0.0016476039845603196	5.415795516089722	0.5055200696748606	10.709250955583304
0.007217458945993016	5.405950825189026	0.5165728365168343	10.482437249003238
0.016082521876546352	5.391970201411186	0.5276238018036217	10.257259824837542
0.024947584807099688	5.373873549336927	0.5386644483342253	10.033764145869378
0.03381264773765302	5.351690313997458	0.5496862575348934	9.811995931756707
0.042677710668205915	5.325459414524079	0.5606807292458075	9.592001119946532
0.05154277359875925	5.295229140886472	0.5716394015341704	9.373825824096711
0.060407836529312586	5.261057014019943	0.5825538704567903	9.157516289951568
0.06927289945986592	5.223009609851114	0.5934158096949183	8.943118848642975
0.07813796239041926	5.181162347925141	0.6042169899843184	8.730679867381557
0.0870030253209726	5.135599245538386	0.6149492982640279	8.520245697522439
0.09586808825152593	5.086412638464586	0.6256047564684646	8.311862619985561
0.10473315118207882	5.033702869560272	0.6361755398887333	8.105576788040889
0.11359821411263216	4.9775779466996175	0.6466539950310524	7.901434167457057
0.12246327704318549	4.918153171672105	0.6570326569022702	7.699480474046188
0.13132833997373883	4.855550741823396	0.6673042656552632	7.49976110863048
0.14019340290429216	4.789899326380705	0.6774617825298468	7.302321089487717
0.1490584658348455	4.721333619532586	0.6874984050283649	7.1072049823360155
0.1579235287653984	4.64999387245956	0.6974075812686956	6.914456827937823
0.16678859169595173	4.576025406622756	0.7071830234615439	6.724120067421324
0.17565365462650506	4.499578110711704	0.7168187204631549	6.536237465432068
0.1845187175570584	4.420805923731551	0.7263089493591582	6.350851031247177
0.19338378048761173	4.339866306774875	0.7356482860401021	6.168001938002508
0.20224884341816507	4.256919706070084	0.7448316147342076	5.987730440203334
0.21111390634871796	4.172129009928524	0.7538541364680874	5.81007578970868
0.2199789692792713	4.085659002227066	0.7627113764314757	5.6350761503981674
0.22884403220982463	3.9976758150587752	0.7713991902274434	5.4627685117521185
0.23770909514037797	3.9083463831662737	0.7799137689950628	5.293188601596214
0.2465741580709313	3.817837902733727	0.7882516433969905	5.12637079828043
0.25543922100148464	3.726317297063053	0.7964096864699668	4.962348042583101
0.26430428393203753	3.6339506915919007	0.804385115341692	4.8011517496522
0.27316934686259087	3.540902900625925	0.812175491822938	4.642811721310312
0.2820344097931442	3.4473369280631783	0.8197787218890579	4.487356059072457
0.29089947272369754	3.353413484276844	0.8271930540701771	4.334811078239773
0.2997645356542509	3.2592905211998033	0.8344170767743423	4.18520122344982
0.3086295985848042	3.1651227875187913	0.8414497145726894	4.03854898607354
0.31749466151535755	3.0710614057445986	0.8482902234801826	3.894874823869449
0.32635972444591044	2.9772534727663262	0.8549381852698198	3.7541970833053293
0.3352247873764638	2.883841685341364	0.8613935008621493	3.616531924974952
0.3440898503070171	2.790963991799623	0.8676563828356587	3.4818932525346313
0.35295491323757044	2.698753271071032	0.8737273471069861	3.350292645593231
0.3618199761681238	2.6073370399665143	0.8796072038328876	3.2217392969846084
0.3706850390986771	2.516837189462391	0.8852970475886474	3.0962399548491253
0.37955010202923	2.427369750558652	0.8907982468798623	2.973798869943414
0.38841516495978334	2.339044690100065	0.896112433046525	2.854417748589187
0.3972802278903367	2.251965736769937	0.9012414886198715	2.7380957116536915
0.40614529082089	2.1662302372901765	0.9061875351936673	2.6248292599406193
0.41501035375144335	2.081929042688924	0.9109529208723862	2.5146122463464535
0.4238754166819967	1.9991464243296777	0.9155402073591893	2.4074358551132815
0.4327404796125496	1.9179600192353776	0.9199521567466683	2.303288588479064
0.4416055425431029	1.8384408040858853	0.9241917180730087	2.2021562609940806
0.45047060547365625	1.7606530971250018	0.9282620137055857	2.104022001738969
0.4593356684042096	1.684654587072992	0.9321663256130104	2.008866264634475
0.4682007313347629	1.6104963880175953	0.9359080815853431	1.9166668469980794
0.47706579426531626	1.5382231191389912	0.9394908414605637	1.8273989164519673
0.48593085719586915	1.4678730080191051	0.9429182834134987	1.7410350462415314
0.4947959201264225	1.3994780161942628	0.9461941903612355	1.6575452589742539
0.5036609830569758	1.3330639855264657	0.9493224365366493	1.5768970787367735
0.5125260459875292	1.2686508039005104	0.9523069742790496	1.4990555914949162
0.5213911089180825	1.2062525886975954	0.9551518210881198	1.4239835136303056
0.5302561718486358	1.1458778864490788	0.9578610469843527	1.3516412684102423
0.5391212347791887	1.087529887043925	0.9604387622160427	1.2819870701385112
0.547986297709742	1.0312066508400446	0.9628891053496444	1.214977015678338
0.5568513606402954	0.9769013470224626	0.9652162317769709	1.1505651829903354
0.5657164235708487	0.9246025015523078	0.9674243026692935	1.0887037362788836
0.5745814865014021	0.8742942530644098	0.9695174744049521	1.0293430372926535
0.5834465494319554	0.8259566150935638	0.9714998884936201	0.972431762282488
0.5923116123625087	0.7795657430441917	0.9733756620169051	0.917917024080092
0.6011766752930616	0.7350942043592749	0.9751488786015354	0.8657444987231353
0.610041738223615	0.6925112503957859	0.9768235799380023	0.8158585560241002
0.6189068011541683	0.6517830885716481	0.9784037578542164	0.7682023934478897
0.6277718640847216	0.6128731534160362	0.9798933469505247	0.7227181726487308
0.636636927015275	0.5757423752237297	0.9812962177993168	0.6793471579915779
0.6455019899458283	0.5403494450951671	0.9826161707094688	0.6380298563828251
0.6543670528763812	0.5066510752201305	0.9838569300530273	0.5987061577174894
0.6632321158069345	0.47460225335295214	0.9850221391488352	0.5613154752632802
0.6720971787374879	0.4441564905114712	0.9861153556952755	0.52579688529762
0.6809622416680412	0.4152660610236476	0.9871400477419443	0.492089265331094
0.6898273045985945	0.3878822341370311	0.988099590187883	0.46013143026737213
0.6986923675291479	0.3619554964969895	0.9889972617920055	0.4298622658703724
0.7075574304597008	0.3374357648923338	0.9898362426795485	0.40122085893708154
0.7164224933902541	0.31427258875725544	0.9906196123267565	0.3741466236093333
0.7252875563208074	0.292415342007356	0.9913503480045921	0.3485794232885583
0.7341526192513608	0.271813403875676	0.992031323661032	0.3244596876640697
0.7430176821819141	0.25241632849724394	0.9926653092204674	0.30172852440132814
0.7518827451124674	0.23417400307418046	0.9932549702778741	0.28032782508988174
0.7607478080430203	0.21703679452908997	0.9938028681647466	0.26020036509277134
0.7696128709735737	0.20095568462962288	0.9943114603632911	0.24128989699237835
0.778477933904127	0.18588239363528566	0.9947831012450523	0.22354123737770434
0.7873429968346803	0.171769492582957	0.9952200431099766	0.20690034676913144
0.7962080597652337	0.15857050438829753	0.9956244375019071	0.191314402529597
0.805073122695787	0.14623999399307772	0.9959983367766377	0.17673186465963103
0.8139381856263403	0.13473364784116632	0.9963436958989162	0.16310253442624217
0.8228032485568932	0.12400834300793312	0.9966623744451826	0.15037760582282456
0.8316683114874466	0.11402220634990817	0.996956138789325	0.13850970990408012
0.8405333744179999	0.10473466407397686	0.997226664449349	0.1274529520846928
0.8493984373485532	0.09610648215618416	0.9974755385735498	0.11716294253100443
0.8582635002791066	0.08809979806382633	0.9977042625455559	0.1075968198157061
0.8671285632096599	0.08067814425490742	0.9979142546884667	0.09871326803941342
0.8759936261402128	0.0738064639431855	0.9981068530492081	0.09047252765571999
0.8848586890707661	0.06745111962813158	0.9982833182451958	0.08283640026558999
0.8937237520013195	0.06157989489615903	0.9984448363563866	0.0757682476718191
0.9025888149318728	0.05616199000037983	0.9985925218468302	0.06923298550408992
0.9114538778624262	0.051168011726144186	0.998727420500878	0.06319707174612801
0.9203189407929795	0.04656995804524302	0.9988505123602628	0.05762849050811962
0.9291840037235324	0.042341198052351835	0.9989627146493302	0.052496731397527974
0.9380490666540857	0.038456447668696846	0.9990648846767554	0.047772764851840364
0.946914129584639	0.0348917415832304	0.9991578227031279	0.043429013796129776
0.9557791925151924	0.031624401887729206	0.9992422747648159	0.039439321994220004
0.9646442554457457	0.028633003843431495	0.9993189354455262	0.03577891945346249
0.9735093183762991	0.02589733919975147	0.9993884505879546	0.03242438524557473
0.982374381306852	0.02339837746368546	0.9994514199388629	0.02935360809185868
0.9912394442374053	0.021118225498280917	0.9995083997218294	0.026545745055508278
1.0001045071679586	0.01904008580626383	0.9995599051327807	0.023981178672043222
1.008969570098512	0.017148213831120536	0.9996064127542433	0.021641472831348096
1.0178346330290653	0.015427874586787745	0.9996483628850243	0.01950932771674239
1.0266996959596186	0.013865298901546204	0.9996861617827676	0.017568534083506938
1.035564758890172	0.012447639539711735	0.9997201838175126	0.015803927146635314
1.0444298218207249	0.011162927442363474	0.9997507735350178	0.014201340329377508
1.0532948847512782	0.010000028303025493	0.9997782476291982	0.012747559101681611
1.0621599476818315	0.008948599675928651	0.9998028968235598	0.011430275126205078
1.0710250106123849	0.007999048789429256	0.9998249876620088	0.010238040903685833
1.0798900735429382	0.007142491218363748	0.9998447642098491	0.009160225094398658
1.0887551364734915	0.0063707105489143635	0.9998624496661828	0.00818696867353723
1.0976201994040444	0.005676119150997752	0.9998782478892734	0.0073091420596065855
1.1064852623345978	0.005051720153570474	0.9998923448367483	0.006518303337602535
1.115350325265151	0.0044910707040202195	0.9999049099227745	0.0058066576812085754
1.1242153881957044	0.003988246574913036	0.9999160972945779	0.0051670180624812335
1.1330804511262578	0.0035378081671808576	0.999926047030862	0.004592767322343469
1.141945514056811	0.0031347679459372575	0.9999348862648428	0.004077821658238665
1.1508105769873644	0.0027745593317831676	0.9999427302347369	0.003616595575445307
1.1596756399179178	0.002453007059756375	0.9999496832646352	0.0032039683324885846
1.1685407028484711	0.002166299006667317	0.9999558396787634	0.0028352518980956473
1.1774057657790236	0.0019109594803730099	0.9999612846521664	0.0025061604336468293
1.186270828709577	0.0016838239535204034	0.9999660950008749	0.002212781293027385
1.1951358916401302	0.0014820152200307752	0.9999703399146084	0.0019515475360890565
1.2040009545706836	0.0013029209436865592	0.9999740816350468	0.001719211933216166
1.212866017501237	0.0011441725641567764	0.9999773760826639	0.0015128224370016326
1.2217310804317902	0.0010036255214203042	0.9999802734350633	0.001329699090866411
1.2305961433623436	0.0008793407543485903	0.9999828186596929	0.001167412335062266
1.239461206292897	0.000769567427919782	0.9999850520037341	0.0010237626717505078
1.2483262692234502	0.00067272683923747	0.9999870094438827	0.0008967616418175446
1.2571913321540036	0.0005873974527617068	0.9999887230986375	0.0007846140660842867
1.266056395084557	0.0005123010116818707	0.9999902216056207	0.0006857015004322657
1.2749214580151103	0.00044628967439308575	0.9999915304663467	0.0005985668527580375
1.2837865209456636	0.00038833412128624916	0.9999926723607517	0.0005219001075098551
1.292651583876216	0.00033751258108694076	0.9999936674336842	0.0004545251038981985
1.3015166468067694	0.0002930007233210576	0.99999453355545	0.0003953873143300831
1.3103817097373227	0.00025406236590797004	0.999995286558393	0.0003435425667107579
1.319246772667876	0.00022004094785899053	0.9999959404513833	0.0002981466592481994
1.3281118355984294	0.0001903517178014625	0.9999965076139777	0.0002584458129990656
1.3369768985289827	0.00016447459123725147	0.9999969989719074	0.00022376791170653675
1.345841961459536	0.00014194763057773238	0.9999974241554485	0.00019351447787240302
1.3547070243900894	0.00012236110410768225	0.9999977916421265	0.00016715333606400105
1.3635720873206427	0.00010535208190631812	0.9999981088851098	0.0001442119178448243
1.372437150251196	9.059952851231405e-5	0.9999983824285517	0.00012427116081567926
1.3813022131817494	7.781985458166223e-5	0.9999986180110533	0.00010695996113271117
1.3901672761123027	6.676289064699861e-5	0.9999988206583301	9.195013511755561e-5
1.3990323390428552	5.720825019039924e-5	0.9999989947660838	7.895185438174303e-5
1.4078974019734085	4.896204881177371e-5	0.9999991441740053	6.770951370402353e-5
1.4167624649039618	4.185395041744757e-5	0.9999992722317583	5.7998000031136195e-5
1.4256275278345152	3.573451143168429e-5	0.9999993818577257	4.96193270382866e-5
1.4344925907650685	3.0472797355685102e-5	0.9999994755912344	4.239960492786789e-5
1.4433576536956219	2.5954247249160303e-5	0.999999555638913	3.6186318091876944e-5
1.4522227166261752	2.2078763468158523e-5	0.9999996239157825	3.084588124641767e-5
1.4610877795567285	1.875900516523644e-5	0.9999996820816222	2.6261451022133193e-5
1.4699528424872819	1.5918866989039777e-5	0.9999997315731088	2.2330968268577437e-5
1.4788179054178352	1.3492124654845845e-5	0.9999997736321764	1.8965409960081652e-5
1.4876829683483885	1.1421231089769895e-5	0.999999809331005	1.608723097896473e-5
1.4965480312789419	9.656248028733221e-6	0.9999998395940077	1.3628977800051038e-5
1.5054130942094952	8.153899617724395e-6	0.9999998652171468	1.153205567301754e-5
1.5142781571400477	6.876735128003023e-6	0.9999998868848783	9.74563545114979e-6
1.523143220070601	5.792389369929654e-6	0.9999999051849963	8.225685748052759e-6
1.5320082830011543	4.872930723820448e-6	0.9999999206216152	6.934115964095614e-6
1.5408733459317077	4.0942870569438145e-6	0.9999999336265105	5.838020933766393e-6
1.549738408862261	3.435741046331488e-6	0.9999999445690074	4.909014206884584e-6
1.5586034717928143	2.879487169593632e-6	0.9999999537645937	4.122641004354678e-6
1.5674685347233677	2.41024383740296e-6	0.9999999614824083	3.457863526070839e-6
1.576333597653921	2.0149135941949234e-6	0.9999999679517443	2.8966084625781876e-6
1.5851986605844743	1.6822866193422223e-6	0.9999999733676863	2.423370778498407e-6
1.5940637235150277	1.4027819794648628e-6	0.9999999778959923	2.024867279952564e-6
1.602928786445581	1.1682222158526662e-6	0.9999999816773126	1.6897340436694936e-6
1.6117938493761343	9.716377498136812e-7	0.9999999848308327	1.408263042032891e-6
1.6206589123066868	8.07096338206748e-7	0.9999999874574133	1.172171854588183e-6
1.6295239752372401	6.695561332037417e-7	0.9999999896422913	9.74404801761836e-7
1.6383890381677935	5.547376566994447e-7	0.9999999914574043	8.089591322383193e-7
1.6472541010983468	4.59013946851883e-7	0.9999999929633817	6.70735498104203e-7
1.6561191640289001	3.7931512508748726e-7	0.9999999942112541	5.554079307669406e-7
1.6649842269594535	3.130465238143644e-7	0.9999999952439138	4.5931154579485137e-7
1.6738492898900068	2.5801838177130786e-7	0.9999999960973638	3.793460585956463e-7
1.6827143528205601	2.1238495762077047e-7	0.9999999968017832	3.128925836233556e-7
1.6915794157511135	1.7459302270594898e-7	0.9999999973824342	2.577418388836806e-7
1.7004444786816668	1.4333695830259793e-7	0.9999999978604347	2.1203265453453713e-7
1.7093095416122202	1.1752127804243178e-7	0.9999999982534135	1.7419978085844476e-7
1.7181746045427735	9.62276835991816e-8	0.9999999985760667	1.4292811575626713e-7
1.7270396674733268	7.868774787311854e-8	0.9999999988406288	1.171146115516576e-7
1.7359047304038793	6.4259388921073e-8	0.9999999990572705	9.583564372132148e-8
1.7447697933344326	5.240666567374322e-8	0.9999999992344357	7.831840463127695e-8
1.753634856264986	4.268309083954593e-8	0.9999999993791242	6.391743616482649e-8
1.7624999191955393	3.471701504054183e-8	0.9999999994971314	5.209461807210157e-8
1.7713649821260926	2.8199707458043135e-8	0.9999999995932483	4.240148835234701e-8
1.780230045056646	2.2874999672239947e-8	0.99999999967143	3.44654617265764e-8
1.7890951079871993	1.8530649015247046e-8	0.9999999997349377	2.797693546567418e-8
1.7979601709177526	1.49910306390666e-8	0.9999999997864555	2.2679188404700134e-8
1.806825233848306	1.2111041058915368e-8	0.9999999998281904	1.8359692422236188e-8
1.8156902967788593	9.771017772663986e-9	0.9999999998619543	1.4842620037174566e-8
1.8245553597094126	7.872323237734239e-9	0.9999999998892322	1.1982803949796302e-8
1.833420422639966	6.33394492410844e-9	0.9999999999112398	9.660931538427687e-9
1.8422854855705184	5.089134447189283e-9	0.9999999999289713	7.778081205171197e-9
1.8511505485010717	4.083375415575576e-9	0.9999999999432376	6.2536614230821314e-9
1.860015611431625	3.2718823206323594e-9	0.9999999999547002	5.021164196936023e-9
1.8688806743621784	2.6179591827713024e-9	0.9999999999638975	4.025788347830021e-9
1.8777457372927318	2.091905315637633e-9	0.9999999999712668	3.2234779990384715e-9
1.886610800223285	1.6691785731381978e-9	0.9999999999771633	2.5772935160497447e-9
1.8954758631538384	1.3300436307872594e-9	0.9999999999818746	2.0578488579006617e-9
1.9043409260843918	1.0582823506410936e-9	0.9999999999856339	1.6407244346232853e-9
1.913205989014945	8.408811424942546e-10	0.9999999999886293	1.306397664629737e-9
1.9220710519454984	6.672493668702376e-10	0.9999999999910125	1.0387123028246935e-9
1.9309361148760518	5.286722171149451e-10	0.9999999999929062	8.24669816493102e-10
1.939801177806605	4.183107193966864e-10	0.9999999999944087	6.538514805822453e-10
1.9486662407371584	3.3053737524824116e-10	0.9999999999955991	5.177107681106375e-10
1.9575313036677109	2.6074076231452647e-10	0.999999999996541	4.092249094578149e-10
1.9663963665982642	2.0544277390399667e-10	0.9999999999972851	3.231566606733001e-10
1.9752614295288176	1.6159518168024086e-10	0.9999999999978721	2.547179590951776e-10
1.984126492459371	1.2697043416665115e-10	0.9999999999983346	2.0056211626782677e-10
1.9929915553899242	9.96145388398873e-11	0.9999999999986984	1.5768567055037555e-10
2.0018566183204776	7.804246138221064e-11	0.9999999999989841	1.238038182456382e-10
2.010721681251031	6.104272642915023e-11	0.9999999999992083	9.698533962458558e-11
2.0195867441815842	4.767741756950275e-11	0.9999999999993839	7.59051771858751e-11
2.0284518071121376	3.716493779393206e-11	0.9999999999995213	5.935195412359311e-11
2.037316870042691	2.8958169195902896e-11	0.9999999999996285	4.6354135460636555e-11
2.0461819329732442	2.2509993868879984e-11	0.9999999999997121	3.605733044763829e-11
2.0550469959037976	1.7468693158662073e-11	0.9999999999997773	2.8101895008241117e-11
2.06391205883435	1.3560708111981519e-11	0.9999999999998279	2.1873754984207074e-11
2.0727771217649034	1.0512479775570687e-11	0.9999999999998672	1.700569437179555e-11
2.0816421846954567	8.12860889709555e-12	0.9999999999998977	1.3127452233889092e-11
2.09050724762601	6.29185592515569e-12	0.9999999999999213	1.0245157342986254e-11
2.0993723105565634	4.80682160741708e-12	0.9999999999999396	7.85799611038144e-12
2.1082373734871167	3.712585794346525e-12	0.9999999999999537	6.096040781166176e-12
2.11710243641767	2.8528290840768035e-12	0.9999999999999645	4.708633158872162e-12
2.1259674993482234	2.1884716261411098e-12	0.9999999999999729	3.5705709743780603e-12
2.1348325622787767	1.6804335700726377e-12	0.9999999999999792	2.811181110798925e-12
2.14369762520933	1.2896350654045824e-12	0.9999999999999842	2.176715014049919e-12
2.1525626881398834	9.769962616701382e-13	0.999999999999988	1.6679480120508983e-12
2.1614277510704367	7.425171588693051e-13	0.9999999999999909	1.2856586142599298e-12
2.17029281400099	5.86197757002083e-13	0.999999999999993	1.030628522530435e-12
2.1791578769315425	4.298783551348608e-13	0.9999999999999948	7.745508360014063e-13
2.188022939862096	3.5171865420124974e-13	0.999999999999996	6.467779228731771e-13
2.196888002792649	2.3447910280083316e-13	0.999999999999997	3.8885970641580317e-13
2.2057530657232025	1.5631940186722212e-13	0.9999999999999978	2.597695195869415e-13
2.214618128653756	1.1723955140041658e-13	0.9999999999999983	2.6030031728566887e-13
2.223483191584309	1.1723955140041658e-13	0.9999999999999987	2.608321995850738e-13
2.2323482545148625	7.815970093361106e-14	0.999999999999999	1.3068258435068272e-13
2.241213317445416	7.815970093361106e-14	0.9999999999999992	1.3094961342764056e-13
2.250078380375969	3.907985046680553e-14	0.9999999999999994	1.3121718813604803e-13
2.2589434433065225	3.907985046680553e-14	0.9999999999999996	1.3148530959081623e-13
2.267808506237076	3.907985046680553e-14	0.9999999999999997	1.317539789091344e-13
2.276673569167629	0.0	0.9999999999999998	0.0
2.2855386320981816	3.907985046680553e-14	0.9999999999999998	1.322929656165961e-13
2.294403695028735	0.0	0.9999999999999999	0.0
2.3032687579592883	0.0	0.9999999999999999	0.0
2.3121338208898417	3.907985046680553e-14	0.9999999999999999	1.331055827156549e-13
2.320998883820395	0.0	1.0	0.0
2.3298639467509483	0.0	1.0	0.0
2.3387290096815017	0.0	1.0	0.0
2.347594072612055	0.0	1.0	0.0
2.3564591355426083	0.0	1.0	0.0
2.3653241984731617	0.0	1.0	0.0
2.374189261403715	0.0	1.0	0.0
2.3830543243342683	0.0	1.0	0.0
2.3919193872648217	0.0	1.0	0.0
2.400784450195374	0.0	1.0	0.0
2.4096495131259275	0.0	1.0	0.0
2.418514576056481	0.0	1.0	0.0
2.427379638987034	0.0	1.0	0.0
2.4362447019175875	0.0	1.0	0.0
2.445109764848141	0.0	1.0	0.0
2.453974827778694	0.0	1.0	0.0
2.4628398907092475	0.0	1.0	0.0
2.471704953639801	0.0	1.0	0.0
2.480570016570354	0.0	1.0	0.0
2.4894350795009075	0.0	1.0	0.0
2.498300142431461	0.0	1.0	0.0
2.5071652053620133	0.0	1.0	0.0
2.5160302682925666	0.0	1.0	0.0
2.52489533122312	0.0	1.0	0.0
2.5337603941536733	0.0	1.0	0.0
2.5426254570842266	0.0	1.0	0.0
2.55149052001478	0.0	1.0	0.0
2.5603555829453333	0.0	1.0	0.0
2.5692206458758866	0.0	1.0	0.0
2.57808570880644	0.0	1.0	0.0
2.5869507717369933	0.0	1.0	0.0
2.5958158346675466	0.0	1.0	0.0
2.6046808975981	0.0	1.0	0.0
2.6135459605286533	0.0	1.0	0.0
2.6224110234592057	0.0	1.0	0.0
2.631276086389759	0.0	1.0	0.0
2.6401411493203124	0.0	1.0	0.0
2.6490062122508657	0.0	1.0	0.0
2.657871275181419	0.0	1.0	0.0
2.6667363381119724	0.0	1.0	0.0
2.6756014010425258	0.0	1.0	0.0
2.684466463973079	0.0	1.0	0.0
2.6933315269036324	0.0	1.0	0.0
2.7021965898341858	0.0	1.0	0.0
2.711061652764739	0.0	1.0	0.0
2.7199267156952924	0.0	1.0	0.0
2.728791778625845	0.0	1.0	0.0
2.737656841556398	0.0	1.0	0.0
2.7465219044869515	0.0	1.0	0.0
2.755386967417505	0.0	1.0	0.0
2.764252030348058	0.0	1.0	0.0
2.7731170932786116	0.0	1.0	0.0
2.781982156209165	0.0	1.0	0.0
2.7908472191397182	0.0	1.0	0.0
2.7997122820702716	0.0	1.0	0.0
2.808577345000825	0.0	1.0	0.0
2.8174424079313782	0.0	1.0	0.0
2.8263074708619316	0.0	1.0	0.0
2.835172533792485	0.0	1.0	0.0
2.8440375967230374	0.0	1.0	0.0
2.8529026596535907	0.0	1.0	0.0
2.861767722584144	0.0	1.0	0.0
2.8706327855146974	0.0	1.0	0.0
2.8794978484452507	0.0	1.0	0.0
2.888362911375804	0.0	1.0	0.0
2.8972279743063574	0.0	1.0	0.0
2.9060930372369107	0.0	1.0	0.0
2.914958100167464	0.0	1.0	0.0
2.9238231630980174	0.0	1.0	0.0
2.9326882260285707	0.0	1.0	0.0
2.941553288959124	0.0	1.0	0.0
2.9504183518896765	0.0	1.0	0.0
2.95928341482023	0.0	1.0	0.0
2.968148477750783	0.0	1.0	0.0
2.9770135406813365	0.0	1.0	0.0
2.98587860361189	0.0	1.0	0.0
2.994743666542443	0.0	1.0	0.0
3.0036087294729965	0.0	1.0	0.0
3.01247379240355	0.0	1.0	0.0
3.021338855334103	0.0	1.0	0.0
3.0302039182646565	0.0	1.0	0.0
3.03906898119521	0.0	1.0	0.0
3.047934044125763	0.0	1.0	0.0
3.0567991070563165	0.0	1.0	0.0
3.065664169986869	0.0	1.0	0.0
3.0745292329174223	0.0	1.0	0.0
3.0833942958479756	0.0	1.0	0.0
3.092259358778529	0.0	1.0	0.0
3.1011244217090823	0.0	1.0	0.0
3.1099894846396356	0.0	1.0	0.0
3.118854547570189	0.0	1.0	0.0
3.1277196105007423	0.0	1.0	0.0
3.1365846734312957	0.0	1.0	0.0
3.145449736361849	0.0	1.0	0.0
3.1543147992924023	0.0	1.0	0.0
3.1631798622229557	0.0	1.0	0.0
3.172044925153508	0.0	1.0	0.0
3.1809099880840614	0.0	1.0	0.0
3.189775051014615	0.0	1.0	0.0
3.198640113945168	0.0	1.0	0.0
3.2075051768757215	0.0	1.0	0.0
3.216370239806275	0.0	1.0	0.0
3.225235302736828	0.0	1.0	0.0
3.2341003656673815	0.0	1.0	0.0
3.242965428597935	0.0	1.0	0.0
3.251830491528488	0.0	1.0	0.0
3.2606955544590415	0.0	1.0	0.0
3.269560617389595	0.0	1.0	0.0
3.278425680320148	0.0	1.0	0.0
3.2872907432507006	0.0	1.0	0.0
3.296155806181254	0.0	1.0	0.0
3.3050208691118073	0.0	1.0	0.0
3.3138859320423606	0.0	1.0	0.0
3.322750994972914	0.0	1.0	0.0
3.3316160579034673	0.0	1.0	0.0
3.3404811208340206	0.0	1.0	0.0
3.349346183764574	0.0	1.0	0.0
3.3582112466951273	0.0	1.0	0.0
3.3670763096256806	0.0	1.0	0.0
3.375941372556234	0.0	1.0	0.0
3.3848064354867873	0.0	1.0	0.0
3.3936714984173397	0.0	1.0	0.0
3.402536561347893	0.0	1.0	0.0
3.4114016242784464	0.0	1.0	0.0
3.4202666872089997	0.0	1.0	0.0
3.429131750139553	0.0	1.0	0.0
3.4379968130701064	0.0	1.0	0.0
3.4468618760006597	0.0	1.0	0.0
3.455726938931213	0.0	1.0	0.0
3.4645920018617664	0.0	1.0	0.0
3.4734570647923197	0.0	1.0	0.0
3.482322127722873	0.0	1.0	0.0
3.4911871906534264	0.0	1.0	0.0
3.5000522535839798	0.0	1.0	0.0
3.508917316514532	0.0	1.0	0.0
3.5177823794450855	0.0	1.0	0.0
3.526647442375639	0.0	1.0	0.0
3.535512505306192	0.0	1.0	0.0
3.5443775682367455	0.0	1.0	0.0
3.553242631167299	0.0	1.0	0.0
3.562107694097852	0.0	1.0	0.0
3.5709727570284056	0.0	1.0	0.0
3.579837819958959	0.0	1.0	0.0
3.5887028828895122	0.0	1.0	0.0
3.5975679458200656	0.0	1.0	0.0
3.606433008750619	0.0	1.0	0.0
3.6152980716811713	0.0	1.0	0.0
3.6241631346117247	0.0	1.0	0.0
3.633028197542278	0.0	1.0	0.0
3.6418932604728314	0.0	1.0	0.0
3.6507583234033847	0.0	1.0	0.0
3.659623386333938	0.0	1.0	0.0
3.6684884492644914	0.0	1.0	0.0
3.6773535121950447	0.0	1.0	0.0
3.686218575125598	0.0	1.0	0.0
3.6950836380561514	0.0	1.0	0.0
3.7039487009867047	0.0	1.0	0.0
3.712813763917258	0.0	1.0	0.0
3.7216788268478114	0.0	1.0	0.0
3.730543889778364	0.0	1.0	0.0
3.739408952708917	0.0	1.0	0.0
3.7482740156394705	0.0	1.0	0.0
3.757139078570024	0.0	1.0	0.0
3.766004141500577	0.0	1.0	0.0
3.7748692044311305	0.0	1.0	0.0
3.783734267361684	0.0	1.0	0.0
3.792599330292237	0.0	1.0	0.0
3.8014643932227905	0.0	1.0	0.0
3.810329456153344	0.0	1.0	0.0
3.819194519083897	0.0	1.0	0.0
3.8280595820144505	0.0	1.0	0.0
3.836924644945003	0.0	1.0	0.0
3.8457897078755563	0.0	1.0	0.0
3.8546547708061096	0.0	1.0	0.0
3.863519833736663	0.0	1.0	0.0
3.8723848966672163	0.0	1.0	0.0
3.8812499595977696	0.0	1.0	0.0
3.890115022528323	0.0	1.0	0.0
3.8989800854588763	0.0	1.0	0.0
3.9078451483894296	0.0	1.0	0.0
3.916710211319983	0.0	1.0	0.0
3.9255752742505363	0.0	1.0	0.0
3.9344403371810897	0.0	1.0	0.0
3.943305400111642	0.0	1.0	0.0
3.9521704630421954	0.0	1.0	0.0
3.9610355259727488	0.0	1.0	0.0
3.969900588903302	0.0	1.0	0.0
3.9787656518338554	0.0	1.0	0.0
3.987630714764409	0.0	1.0	0.0
3.996495777694962	0.0	1.0	0.0
4.0053608406255155	0.0	1.0	0.0
4.014225903556069	0.0	1.0	0.0
4.023090966486622	0.0	1.0	0.0
4.0319560294171755	0.0	1.0	0.0
4.040821092347729	0.0	1.0	0.0
4.049686155278282	0.0	1.0	0.0
4.058551218208835	0.0	1.0	0.0
4.067416281139388	0.0	1.0	0.0
4.076281344069941	0.0	1.0	0.0
4.085146407000495	0.0	1.0	0.0
4.094011469931048	0.0	1.0	0.0
4.102876532861601	0.0	1.0	0.0
4.111741595792155	0.0	1.0	0.0
4.120606658722708	0.0	1.0	0.0
4.129471721653261	0.0	1.0	0.0
4.138336784583815	0.0	1.0	0.0
4.147201847514368	0.0	1.0	0.0
4.156066910444921	0.0	1.0	0.0
4.164931973375474	0.0	1.0	0.0
4.173797036306027	0.0	1.0	0.0
4.18266209923658	0.0	1.0	0.0
4.191527162167134	0.0	1.0	0.0
4.200392225097687	0.0	1.0	0.0
4.20925728802824	0.0	1.0	0.0
4.218122350958794	0.0	1.0	0.0
4.226987413889347	0.0	1.0	0.0
4.2358524768199	0.0	1.0	0.0
4.244717539750454	0.0	1.0	0.0
4.253582602681007	0.0	1.0	0.0
4.26244766561156	0.0	1.0	0.0
4.271312728542114	0.0	1.0	0.0
4.280177791472666	0.0	1.0	0.0
4.2890428544032195	0.0	1.0	0.0
4.297907917333773	0.0	1.0	0.0
4.306772980264326	0.0	1.0	0.0
4.3156380431948795	0.0	1.0	0.0
4.324503106125433	0.0	1.0	0.0
4.333368169055986	0.0	1.0	0.0
4.3422332319865395	0.0	1.0	0.0
4.351098294917093	0.0	1.0	0.0
4.359963357847646	0.0	1.0	0.0
4.3688284207781996	0.0	1.0	0.0
4.377693483708753	0.0	1.0	0.0
4.386558546639305	0.0	1.0	0.0
4.395423609569859	0.0	1.0	0.0
4.404288672500412	0.0	1.0	0.0
4.413153735430965	0.0	1.0	0.0
4.422018798361519	0.0	1.0	0.0
4.430883861292072	0.0	1.0	0.0
4.439748924222625	0.0	1.0	0.0
4.448613987153179	0.0	1.0	0.0
4.457479050083732	0.0	1.0	0.0
4.466344113014285	0.0	1.0	0.0
4.475209175944839	0.0	1.0	0.0
4.484074238875392	0.0	1.0	0.0
4.492939301805945	0.0	1.0	0.0
4.501804364736498	0.0	1.0	0.0
4.510669427667051	0.0	1.0	0.0
4.5195344905976045	0.0	1.0	0.0
4.528399553528158	0.0	1.0	0.0
4.537264616458711	0.0	1.0	0.0
4.5461296793892645	0.0	1.0	0.0
4.554994742319818	0.0	1.0	0.0
4.563859805250371	0.0	1.0	0.0
4.5727248681809245	0.0	1.0	0.0
4.581589931111478	0.0	1.0	0.0
4.590454994042031	0.0	1.0	0.0
4.5993200569725845	0.0	1.0	0.0
4.608185119903137	0.0	1.0	0.0
4.61705018283369	0.0	1.0	0.0
4.625915245764244	0.0	1.0	0.0
4.634780308694797	0.0	1.0	0.0
4.64364537162535	0.0	1.0	0.0
4.652510434555904	0.0	1.0	0.0
4.661375497486457	0.0	1.0	0.0
4.67024056041701	0.0	1.0	0.0
4.679105623347564	0.0	1.0	0.0
4.687970686278117	0.0	1.0	0.0
4.69683574920867	0.0	1.0	0.0
4.705700812139224	0.0	1.0	0.0
4.714565875069777	0.0	1.0	0.0
4.723430938000329	0.0	1.0	0.0
4.732296000930883	0.0	1.0	0.0
4.741161063861436	0.0	1.0	0.0
4.750026126791989	0.0	1.0	0.0
4.758891189722543	0.0	1.0	0.0
4.767756252653096	0.0	1.0	0.0
4.776621315583649	0.0	1.0	0.0
4.785486378514203	0.0	1.0	0.0
4.794351441444756	0.0	1.0	0.0
4.8032165043753094	0.0	1.0	0.0
4.812081567305863	0.0	1.0	0.0
4.820946630236416	0.0	1.0	0.0
4.829811693166969	0.0	1.0	0.0
4.838676756097522	0.0	1.0	0.0
4.847541819028075	0.0	1.0	0.0
4.856406881958629	0.0	1.0	0.0
4.865271944889182	0.0	1.0	0.0
4.874137007819735	0.0	1.0	0.0
4.883002070750289	0.0	1.0	0.0
4.891867133680842	0.0	1.0	0.0
4.900732196611395	0.0	1.0	0.0
4.909597259541949	0.0	1.0	0.0
4.918462322472502	0.0	1.0	0.0
4.927327385403055	0.0	1.0	0.0
4.936192448333609	0.0	1.0	0.0
4.945057511264161	0.0	1.0	0.0
4.953922574194714	0.0	1.0	0.0
4.962787637125268	0.0	1.0	0.0
4.971652700055821	0.0	1.0	0.0
4.980517762986374	0.0	1.0	0.0
4.989382825916928	0.0	1.0	0.0
4.998247888847481	0.0	1.0	0.0
5.007112951778034	0.0	1.0	0.0
5.015978014708588	0.0	1.0	0.0
5.024843077639141	0.0	1.0	0.0
5.033708140569694	0.0	1.0	0.0
5.042573203500248	0.0	1.0	0.0
5.0514382664308	0.0	1.0	0.0
5.0603033293613535	0.0	1.0	0.0
5.069168392291907	0.0	1.0	0.0
5.07803345522246	0.0	1.0	0.0
5.0868985181530135	0.0	1.0	0.0
5.095763581083567	0.0	1.0	0.0
5.10462864401412	0.0	1.0	0.0
5.1134937069446735	0.0	1.0	0.0
5.122358769875227	0.0	1.0	0.0
5.13122383280578	0.0	1.0	0.0
5.1400888957363335	0.0	1.0	0.0
5.148953958666887	0.0	1.0	0.0
5.15781902159744	0.0	1.0	0.0
5.1666840845279935	0.0	1.0	0.0
5.175549147458547	0.0	1.0	0.0
5.1844142103891	0.0	1.0	0.0
5.1932792733196536	0.0	1.0	0.0
5.202144336250207	0.0	1.0	0.0
5.21100939918076	0.0	1.0	0.0
5.219874462111312	0.0	1.0	0.0
5.228739525041865	0.0	1.0	0.0
5.2376045879724185	0.0	1.0	0.0
5.246469650902972	0.0	1.0	0.0
5.255334713833525	0.0	1.0	0.0
5.2641997767640785	0.0	1.0	0.0
5.273064839694632	0.0	1.0	0.0
5.281929902625185	0.0	1.0	0.0
5.2907949655557385	0.0	1.0	0.0
5.299660028486292	0.0	1.0	0.0
5.308525091416845	0.0	1.0	0.0
5.3173901543473985	0.0	1.0	0.0
5.326255217277952	0.0	1.0	0.0
5.335120280208505	0.0	1.0	0.0
5.3439853431390585	0.0	1.0	0.0
5.352850406069612	0.0	1.0	0.0
5.361715469000165	0.0	1.0	0.0
5.3705805319307185	0.0	1.0	0.0
5.379445594861272	0.0	1.0	0.0
5.388310657791825	0.0	1.0	0.0
5.3971757207223785	0.0	1.0	0.0
5.406040783652932	0.0	1.0	0.0
5.414905846583485	0.0	1.0	0.0
5.4237709095140385	0.0	1.0	0.0
5.432635972444592	0.0	1.0	0.0
5.441501035375143	0.0	1.0	0.0
5.450366098305697	0.0	1.0	0.0
5.45923116123625	0.0	1.0	0.0
5.468096224166803	0.0	1.0	0.0
5.476961287097357	0.0	1.0	0.0
5.48582635002791	0.0	1.0	0.0
5.494691412958463	0.0	1.0	0.0
5.503556475889017	0.0	1.0	0.0
5.51242153881957	0.0	1.0	0.0
5.521286601750123	0.0	1.0	0.0
5.530151664680677	0.0	1.0	0.0
5.53901672761123	0.0	1.0	0.0
5.547881790541783	0.0	1.0	0.0
5.556746853472337	0.0	1.0	0.0
5.56561191640289	0.0	1.0	0.0
5.574476979333443	0.0	1.0	0.0
5.583342042263997	0.0	1.0	0.0
5.59220710519455	0.0	1.0	0.0
5.6010721681251034	0.0	1.0	0.0
5.609937231055657	0.0	1.0	0.0
5.61880229398621	0.0	1.0	0.0
5.6276673569167635	0.0	1.0	0.0
5.636532419847317	0.0	1.0	0.0
5.64539748277787	0.0	1.0	0.0
5.6542625457084235	0.0	1.0	0.0
5.663127608638975	0.0	1.0	0.0
5.671992671569528	0.0	1.0	0.0
5.680857734500082	0.0	1.0	0.0
5.689722797430635	0.0	1.0	0.0
5.698587860361188	0.0	1.0	0.0
5.707452923291742	0.0	1.0	0.0
5.716317986222295	0.0	1.0	0.0
5.725183049152848	0.0	1.0	0.0
5.734048112083402	0.0	1.0	0.0
5.742913175013955	0.0	1.0	0.0
5.751778237944508	0.0	1.0	0.0
5.760643300875062	0.0	1.0	0.0
5.769508363805615	0.0	1.0	0.0
5.778373426736168	0.0	1.0	0.0
5.787238489666722	0.0	1.0	0.0
5.796103552597275	0.0	1.0	0.0
5.804968615527828	0.0	1.0	0.0
5.813833678458382	0.0	1.0	0.0
5.822698741388935	0.0	1.0	0.0
5.831563804319488	0.0	1.0	0.0
5.840428867250042	0.0	1.0	0.0
5.849293930180595	0.0	1.0	0.0
5.858158993111148	0.0	1.0	0.0
5.867024056041702	0.0	1.0	0.0
5.875889118972255	0.0	1.0	0.0
5.884754181902807	0.0	1.0	0.0
5.89361924483336	0.0	1.0	0.0
5.902484307763913	0.0	1.0	0.0
5.911349370694467	0.0	1.0	0.0
5.92021443362502	0.0	1.0	0.0
5.929079496555573	0.0	1.0	0.0
5.937944559486127	0.0	1.0	0.0
5.94680962241668	0.0	1.0	0.0
5.955674685347233	0.0	1.0	0.0
5.964539748277787	0.0	1.0	0.0
5.97340481120834	0.0	1.0	0.0
5.982269874138893	0.0	1.0	0.0
5.991134937069447	0.0	1.0	0.0
6.0	0.0	1.0	0.0


==> data/K_10-M_4.csv <==
-13.190364572817755	1.9148723622539118e-12	9.999999999999995e-15	9.185512101126227
-13.171174208244937	1.987794247022728e-12	1.0414483744739125e-14	9.196366316384738
-13.151983843672118	2.0635906017941625e-12	1.0846667526557292e-14	9.207226533692877
-13.132793479099302	2.1423783694437926e-12	1.1297328494947677e-14	9.218092672233087
-13.113603114526484	2.224279390554569e-12	1.1767278816789966e-14	9.228964650631085
-13.094412749953666	2.3094206140966953e-12	1.2257367292811141e-14	9.239842386953232
-13.075222385380847	2.397934317396472e-12	1.2768481050370803e-14	9.250725798703254
-13.056032020808031	2.4899583358132833e-12	1.3301547316251877e-14	9.26161480281903
-13.036841656235213	2.5856363025629357e-12	1.3857535273315992e-14	9.272509315670787
-13.017651291662395	2.6851178991456858e-12	1.443745800507976e-14	9.283409253056883
-12.998460927089576	2.788559116858706e-12	1.5042374532457997e-14	9.2943145302015
-12.97927056251676	2.896122529895243e-12	1.567339194714017e-14	9.30522506175203
-12.960080197943942	3.007977580554635e-12	1.6331667646278255e-14	9.31614076177548
-12.940889833371124	3.124300877113084e-12	1.7018411673400186e-14	9.327061543754988
-12.921699468798305	3.245276504930505e-12	1.7734889170703278e-14	9.337987320588702
-12.902509104225489	3.3710963513928574e-12	1.848242294813809e-14	9.348918004585087
-12.88331873965267	3.501960445321701e-12	1.9262396174965842e-14	9.35985350745988
-12.864128375079853	3.638077311507747e-12	2.0076255199739645e-14	9.370793740334554
-12.844938010507034	3.779664341058011e-12	2.0925512504978532e-14	9.38173861373127
-12.825747645934218	3.926948178278007e-12	2.1811749803088003e-14	9.39268803757149
-12.8065572813614	4.080165124843168e-12	2.273662128042973e-14	9.403641921172115
-12.787366916788582	4.2395615620493544e-12	2.3701856996770463e-14	9.414600173241991
-12.768176552215763	4.405394391969937e-12	2.4709266447707382e-14	9.425562701880075
-12.748986187642947	4.577931498383337e-12	2.5760742298047693e-14	9.436529414570755
-12.729795823070129	4.757452228378023e-12	2.685826429450846e-14	9.447500218181885
-12.71060545849731	4.944247895581513e-12	2.80039033665296e-14	9.458475018961144
-12.691415093924492	5.138622306007525e-12	2.9199825924434286e-14	9.469453722532899
-12.672224729351676	5.340892307557993e-12	3.0448298364616315e-14	9.480436233895178
-12.653034364778858	5.551388364268944e-12	3.1751691791939964e-14	9.49142245741636
-12.63384400020604	5.770455156437657e-12	3.31124869700319e-14	9.502412296831602
-12.614653635633221	5.998452207824052e-12	3.453327951068766e-14	9.513405655240241
-12.595463271060405	6.2357545411726825e-12	3.601678531417293e-14	9.524402435102601
-12.576272906487587	6.482753363362745e-12	3.7565846272802434e-14	9.535402538235644
-12.557082541914768	6.73985678155461e-12	3.918343625078311e-14	9.546405865811144
-12.53789217734195	7.007490551763387e-12	4.0872667353978776e-14	9.557412318351592
-12.518701812769134	7.286098861361293e-12	4.263679650393468e-14	9.568421795726746
-12.499511448196316	7.576145147078303e-12	4.447923233121468e-14	9.579434197150793
-12.480321083623497	7.878112950146555e-12	4.640354240387964e-14	9.590449421178912
-12.46113071905068	8.192506810309266e-12	4.841346080771342e-14	9.601467365703598
-12.441940354477863	8.519853200501058e-12	5.051289609566526e-14	9.612487927951932
-12.422749989905045	8.860701504084988e-12	5.2705939624836064e-14	9.623511004481394
-12.403559625332226	9.215625036628824e-12	5.499687430028157e-14	9.63453649117741
-12.384369260759408	9.585222114289368e-12	5.739018374587313e-14	9.64556428324888
-12.365178896186592	9.970117170978713e-12	5.98905619234808e-14	9.656594275225594
-12.345988531613774	1.0370961926583737e-11	6.250292322282506e-14	9.667626360954728
-12.326798167040955	1.0788436608621904e-11	6.523241304548246e-14	9.678660433597027
-12.307607802468137	1.1223251229827361e-11	6.808441890770897e-14	9.689696385623146
-12.28841743789532	1.1676146924282267e-11	7.106458208800808e-14	9.700734108811009
-12.269227073322503	1.2147897344831124e-11	7.417880984670372e-14	9.711773494241825
-12.250036708749684	1.2639310124644176e-11	7.743328824612323e-14	9.72281443229643
-12.230846344176866	1.3151228405939681e-11	8.083449560151095e-14	9.733856812651783
-12.21165597960405	1.3684532439010415e-11	8.438921659427622e-14	9.74490052427755
-12.192465615031232	1.4240141254855408e-11	8.810455708082658e-14	9.755945455432881
-12.173275250458413	1.481901441487268e-11	9.19879596319237e-14	9.766991493662474
-12.154084885885595	1.5422153841235548e-11	9.604721983928293e-14	9.778038525792685
-12.134894521312779	1.605060573174903e-11	1.0029050342801429e-13	9.789086437928583
-12.11570415673996	1.6705462563163516e-11	1.047263642155041e-13	9.80013511544958
-12.096513792167142	1.7387865187113353e-11	1.0936376295936004e-13	9.811184443006823
-12.077323427594324	1.809900502304886e-11	1.1421208713930666e-13	9.822234304518469
-12.058133063021508	1.8840126352740113e-11	1.1928117172014475e-13	9.833284583166344
-12.03894269844869	1.9612528721153034e-11	1.2458132094536442e-13	9.844335161393207
-12.019752333875871	2.0417569448718474e-11	1.3012333121351526e-13	9.855385920897497
-12.000561969303053	2.1256666260276865e-11	1.359185150921468e-13	9.866436742630606
-11.981371604730237	2.2131300036213272e-11	1.419787265269245e-13	9.877487506792544
-11.962181240157419	2.30430176915799e-11	1.4831638730650376e-13	9.888538092829286
-11.9429908755846	2.3993435189272907e-11	1.5494451484690842e-13	9.899588379427687
-11.923800511011782	2.498424069362841e-11	1.618767513623611e-13	9.91063824451246
-11.904610146438966	2.601719787110966e-11	1.6912739449307533e-13	9.921687565241962
-11.885419781866148	2.709414934507786e-11	1.767114294640731e-13	9.932736218005077
-11.86622941729333	2.821702031197523e-11	1.8464456285298094e-13	9.943784078416545
-11.847039052720511	2.938782232661397e-11	1.9294325804877482e-13	9.954831021313574
-11.827848688147695	3.0608657264623445e-11	2.016247724876668e-13	9.965876920752047
-11.808658323574877	3.1881721470509795e-11	2.1070719675684337e-13	9.976921650002588
-11.789467959002058	3.320931010018272e-11	2.20209495661427e-13	9.987965081545681
-11.77027759442924	3.459382166725105e-11	2.301515513549977e-13	9.999007087069565
-11.751087229856424	3.6037762802812324e-11	2.405542086392381e-13	10.010047537465265
-11.731896865283606	3.754375323896579e-11	2.5143932254376215e-13	10.021086302822514
-11.712706500710787	3.911453102675287e-11	2.628298083029051e-13	10.032123252425901
-11.69351613613797	4.075295799976346e-11	2.74749693852399e-13	10.043158254751521
-11.674325771565153	4.2462025495186214e-11	2.8722417497527934e-13	10.054191177461918
-11.655135406992335	4.4244860344662885e-11	3.0027967323301773e-13	10.06522188740271
-11.635945042419516	4.6104731147902354e-11	3.1394389682506367e-13	10.076250250598747
-11.616754677846698	4.8045054842647965e-11	3.2824590452744923e-13	10.087276132249654
-11.597564313273882	5.006940358525022e-11	3.4321617286891005e-13	10.098299396725642
-11.578373948701064	5.218151195680949e-11	3.5888666671138036e-13	10.109319907563993
-11.559183584128245	5.438528451055591e-11	3.7529091341031987e-13	10.120337527464606
-11.539993219555427	5.66848036769362e-11	3.9246408073968137e-13	10.131352118285621
-11.52080285498261	5.908433804365764e-11	4.104430587758437e-13	10.142363541039565
-11.501612490409792	6.158835102880102e-11	4.292665459451679e-13	10.153371655889647
-11.482422125836974	6.42015099659842e-11	4.489751394504995e-13	10.164376322144669
-11.463231761264156	6.692869562152238e-11	4.696114303032926e-13	10.175377398255627
-11.44404139669134	6.97750121644709e-11	4.912201031999337e-13	10.186374741810488
-11.424851032118521	7.274579761151046e-11	5.138480414933742e-13	10.197368209531758
-11.405660667545703	7.584663476964783e-11	5.375444375244487e-13	10.208357657270124
-11.386470302972885	7.90833627009243e-11	5.623609085911388e-13	10.219342940001624
-11.367279938400069	8.246208873443938e-11	5.883516188487731e-13	10.230323911823104
-11.34808957382725	8.598920105227126e-11	6.155734074495131e-13	10.241300425947083
-11.328899209254432	8.967138187722454e-11	6.440859232458767e-13	10.252272334699038
-11.309708844681614	9.351562129162783e-11	6.739517664001148e-13	10.263239489511411
-11.290518480108798	9.752923171794584e-11	7.052366372593407e-13	10.27420174092026
-11.27132811553598	1.017198630934311e-10	7.380094928755092e-13	10.285158938560736
-11.252137750963161	1.0609551877262222e-10	7.723427115690577e-13	10.296110931162048
-11.232947386390343	1.1066457219324711e-10	8.083122659565875e-13	10.307057566544309
-11.213757021817525	1.1543578434274622e-10	8.459979048849756e-13	10.31799869161289
-11.194566657244708	1.2041832206455693e-10	8.854833447377383e-13	10.328934152354664
-11.17537629267189	1.256217772452091e-10	9.268564706045193e-13	10.339863793833132
-11.156185928099072	1.3105618692531318e-10	9.702095478302193e-13	10.350787460184435
-11.136995563526256	1.3673205437967436e-10	1.0156394444881525e-12	10.361704994612523
-11.117805198953437	1.4266037121399996e-10	1.0632478653502672e-12	10.372616239384351
-11.09861483438062	1.4885264052805978e-10	1.1131415979581264e-12	10.383521035826426
-11.079424469807801	1.5532090119757934e-10	1.1654327714306215e-12	10.39441922431886
-11.060234105234983	1.6207775332980607e-10	1.2202391286778574e-12	10.405310644291351
-11.041043740662166	1.691363849504109e-10	1.2776843127268702e-12	10.41619513421947
-11.021853376089348	1.7651059998222449e-10	1.3378981679024072e-12	10.427072531618549
-11.00266301151653	1.84214847579373e-10	1.401017056645145e-12	10.437942673040103
-10.983472646943714	1.9226425288352078e-10	1.4671841927924213e-12	10.44880539406661
-10.964282282370895	2.0067464927227454e-10	1.536549992189977e-12	10.459660529307268
-10.945091917798077	2.094626121732859e-10	1.6092724415500583e-12	10.470507912393215
-10.925901553225259	2.186454945212608e-10	1.6855174865200012e-12	10.481347375972726
-10.90671118865244	2.282414639389833e-10	1.765459439977435e-12	10.492178751706211
-10.887520824079624	2.382695417274846e-10	1.8492814116223117e-12	10.503001870261794
-10.868330459506806	2.487496437547539e-10	1.9371757599935834e-12	10.513816561311158
-10.849140094933988	2.59702623336848e-10	2.029344568099188e-12	10.524622653523094
-10.829949730361172	2.711503162100693e-10	2.12600014391126e-12	10.535419974560266
-10.810759365788353	2.831155876976422e-10	2.2273655470461977e-12	10.546208351074084
-10.791569001215535	2.9562238217966513e-10	2.333675143020279e-12	10.55698760869925
-10.772378636642717	3.086957749805403e-10	2.4451751865459994e-12	10.56775757204954
-10.753188272069899	3.223620267937607e-10	2.5621244354136907e-12	10.578518064712005
-10.733997907497082	3.366486407700603e-10	2.684794796585413e-12	10.58926890924384
-10.714807542924264	3.5158442240113423e-10	2.813472006217357e-12	10.600009927165297
-10.695617178351446	3.671995423379557e-10	2.9484563454174207e-12	10.61074093895643
-10.67642681377863	3.8352560228955814e-10	3.0900633936443604e-12	10.621461764051448
-10.657236449205811	4.0059570415561485e-10	3.238624821756689e-12	10.63217222083329
-10.638046084632993	4.184445225538281e-10	3.3944892268278248e-12	10.64287212662965
-10.618855720060175	4.371083809112061e-10	3.5580230109593466e-12	10.653561297707562
-10.599665355487357	4.566253312969687e-10	3.7296113064449315e-12	10.664239549267677
-10.58047499091454	4.770352381836971e-10	3.9096589497637385e-12	10.674906695440168
-10.561284626341722	4.983798663327459e-10	4.098591507017751e-12	10.68556254927942
-10.542094261768904	5.207029730099073e-10	4.296856353568804e-12	10.696206922758188
-10.522903897196088	5.440504047477892e-10	4.504923810780177e-12	10.706839626763621
-10.50371353262327	5.684701988820949e-10	4.723288342925972e-12	10.717460471091247
-10.484523168050451	5.940126901007385e-10	4.952469817496888e-12	10.728069264440466
-10.465332803477633	6.207306222566786e-10	5.193014832307929e-12	10.738665814408863
-10.446142438904815	6.486792657081309e-10	5.445498112997352e-12	10.749249927486888
-10.426952074331998	6.779165404631297e-10	5.710523984701543e-12	10.759821409053252
-10.40776170975918	7.085031454195225e-10	5.9887279218979056e-12	10.770380063369794
-10.388571345186362	7.405026940061004e-10	6.280778180623807e-12	10.780925693575094
-10.369380980613546	7.739818565463688e-10	6.587377517509128e-12	10.79145810168033
-10.350190616040727	8.09010509682437e-10	6.909265000302853e-12	10.801977088563456
-10.33100025146791	8.456618932139095e-10	7.24721791482832e-12	10.812482453963998
-10.311809886895091	8.840127747245868e-10	7.602053773572052e-12	10.822973996477531
-10.292619522322273	9.241436223887937e-10	7.97463243139425e-12	10.833451513551001
-10.273429157749456	9.661387863689845e-10	8.36585831415071e-12	10.843914801476595
-10.254238793176638	1.010086689237341e-9	8.776682766330249e-12	10.854363655386228
-10.23504842860382	1.0560800258761203e-9	9.208106524146865e-12	10.86479786924687
-10.215858064031003	1.1042159733345067e-9	9.66118232087871e-12	10.875217235854764
-10.196667699458185	1.1545964111442593e-9	1.01370176316168e-11	10.88562154683004
-10.177477334885367	1.207328152621878e-9	1.0636777564979578e-11	10.896010592610327
-10.158286970312549	1.2625231877122747e-9	1.11616879097621e-11	10.906384162447145
-10.13909660573973	1.3202989379566074e-9	1.1713038344929777e-11	10.916742044398239
-10.119906241166914	1.380778524197451e-9	1.2292185821820697e-11	10.927084025323927
-10.100715876594096	1.4440910476652023e-9	1.2900558127916838e-11	10.937409890880346
-10.081525512021278	1.5103718851226891e-9	1.3539657642048522e-11	10.94771942551404
-10.062335147448461	1.5797629987797908e-9	1.4211065291446626e-11	10.95801241245659
-10.043144782875643	1.652413261725936e-9	1.4916444721625378e-11	10.968288633719007
-10.023954418302825	1.7284787996665875e-9	1.565754669068199e-11	10.978547870086409
-10.004764053730007	1.8081233497903784e-9	1.6436213700243452e-11	10.988789901110861
-9.985573689157189	1.8915186376357208e-9	1.7254384875952405e-11	10.999014505107583
-9.966383324584372	1.9788447728699206e-9	1.8114101111107832e-11	11.009221459148364
-9.947192960011554	2.0702906649409743e-9	1.9017510487816654e-11	11.019410539055533
-9.928002595438736	2.1660544596113368e-9	1.9966873990806345e-11	11.029581519397107
-9.90881223086592	2.266343997434409e-9	2.0964571529889057e-11	11.039734173479792
-9.889621866293101	2.371377295289588e-9	2.2013108287942545e-11	11.049868273344446
-9.870431501720283	2.4813830521476588e-9	2.3115121412209433e-11	11.059983589759202
-9.851241137147465	2.5966011803003077e-9	2.4273387067700026e-11	11.070079892214533
-9.832050772574647	2.7172833633488693e-9	2.5490827872518818e-11	11.08015694891664
-9.81286040800183	2.843693642315441e-9	2.677052073603058e-11	11.090214526782365
-9.793670043429012	2.9761090313087288e-9	2.811570512194653e-11	11.100252391432146
-9.774479678856194	3.114820164250966e-9	2.952979175961716e-11	11.110270307185564
-9.755289314283377	3.2601319742491282e-9	3.1016371828125956e-11	11.120268037054426
-9.73609894971056	3.4123644072757456e-9	3.25792266391272e-11	11.130245342736353
-9.716908585137741	3.5718531719101553e-9	3.4222337845810075e-11	11.14020198461017
-9.697718220564923	3.738950526980338e-9	3.594989820689706e-11	11.150137721729262
-9.678527855992105	3.914026109040852e-9	3.7766322936177684e-11	11.16005231181493
-9.659337491419288	4.097467801722591e-9	3.9676261669777104e-11	11.169945511251084
-9.64014712684647	4.289682649093053e-9	4.16846110851387e-11	11.179817075078292
-9.620956762273652	4.4910978152781004e-9	4.379652820760096e-11	11.189666756987236
-9.601766397700835	4.7021615927103144e-9	4.601744444241998e-11	11.199494309312799
-9.582576033128017	4.923344461492514e-9	4.835308037221582e-11	11.209299483027465
-9.563385668555199	5.155140202492039e-9	5.0809461362018286e-11	11.219082027736006
-9.54419530398238	5.398067066916646e-9	5.339293401645385e-11	11.22884169166928
-9.525004939409563	5.652669005264873e-9	5.61101835360883e-11	11.238578221676688
-9.505814574836744	5.919516958693366e-9	5.896825202253554e-11	11.248291363221849
-9.486624210263928	6.199210215998919e-9	6.19745577847403e-11	11.257980860374866
-9.46743384569111	6.492377839580534e-9	6.513691570172575e-11	11.267646455807217
-9.448243481118292	6.799680163917813e-9	6.846355870020335e-11	11.27728789078447
-9.429053116545475	7.121810370287017e-9	7.1963160408675e-11	11.286904905160823
-9.409862751972657	7.459496141626288e-9	7.564485905311598e-11	11.296497237371852
-9.390672387399839	7.81350140166506e-9	7.951828266292579e-11	11.306064624429334
-9.37148202282702	8.184628142643977e-9	8.359357565970268e-11	11.315606801914187
-9.352291658254202	8.573718346175615e-9	8.788142690541147e-11	11.325123503969765
-9.333101293681386	8.981656002033013e-9	9.239309929080711e-11	11.334614463296695
-9.313910929108568	9.409369229896495e-9	9.71404609494979e-11	11.344079411144598
-9.29472056453575	9.857832509354193e-9	1.0213601818775968e-10	11.353518077307669
-9.275530199962933	1.0328069023721418e-8	1.0739295022531948e-10	11.362930190116806
-9.256339835390115	1.082115312353419e-8	1.1292514584756985e-10	11.372315476433652
-9.237149470817297	1.1338212915873552e-8	1.1874724207533997e-10	11.38167366164404
-9.217959106244479	1.1880432985997121e-8	1.2487466496427268e-10	11.391004469651538
-9.19876874167166	1.2449057258088383e-8	1.3132367265212254e-10	11.400307622870697
-9.179578377098844	1.304539200228606e-8	1.3811140077889535e-10	11.40958284222053
-9.160388012526026	1.3670808995528833e-8	1.4525591041177087e-10	11.418829847118179
-9.14119764795321	1.4326748844137437e-8	1.5277623861410414e-10	11.428048355472493
-9.122007283380391	1.5014724476467783e-8	1.6069245180563231e-10	11.43723808367655
-9.102816918807573	1.5736324814400834e-8	1.6902570206921465e-10	11.446398746601393
-9.083626554234755	1.649321863288788e-8	1.7779828656817173e-10	11.455530057589884
-9.064436189661937	1.7287158617246165e-8	1.870337102474781e-10	11.464631728449532
-9.045245825089118	1.8119985628402624e-8	1.9675675200173446e-10	11.47370346944628
-9.026055460516302	1.899363318681104e-8	2.0699353450316728e-10	11.48274498929685
-9.006865095943484	1.9910132186324915e-8	2.1777159789367172e-10	11.491755995162453
-8.987674731370667	2.0871615849890786e-8	2.2911997755639814e-10	11.500736192642758
-8.968484366797849	2.188032493953923e-8	2.410692861944826e-10	11.509685285768002
-8.949294002225031	2.293861323380169e-8	2.5365180045722724e-10	11.518602976992938
-8.930103637652213	2.404895328635689e-8	2.669015523676144e-10	11.527488967189504
-8.910913273079395	2.5213942480427795e-8	2.808544258192061e-10	11.536342955640343
-8.891722908506576	2.6436309394200367e-8	2.955482584255883e-10	11.545164640031862
-8.87253254393376	2.7718920493327655e-8	3.110229490213956e-10	11.553953716447275
-8.853342179360942	2.906478716741277e-8	3.2732057113073756e-10	11.562709879359755
-8.834151814788125	3.047707312824112e-8	3.4448549273661263e-10	11.571432821625542
-8.814961450215307	3.195910218845071e-8	3.6256450270362585e-10	11.580122234476924
-8.795771085642489	3.351436644029958e-8	3.8160694422613296e-10	11.588777807515402
-8.77658072106967	3.5146534855200873e-8	4.0166485569480127e-10	11.597399228704633
-8.757390356496852	3.6859462325778025e-8	4.227931193967825e-10	11.60598618436343
-8.738199991924034	3.865719917330313e-8	4.450496184878544e-10	11.61453835915886
-8.719009627351218	4.054400114458025e-8	4.684954026997351e-10	11.623055436099062
-8.6998192627784	4.2524339923574335e-8	4.931948632717027e-10	11.631537096526358
-8.680628898205583	4.460291418438365e-8	5.192159176230675e-10	11.639983020110042
-8.661438533632765	4.67846612135656e-8	5.46630204312459e-10	11.648392884839458
-8.642248169059947	4.9074769131223016e-8	5.755132888600429e-10	11.656766367016766
-8.623057804487129	5.1478689741836866e-8	6.059448810418209e-10	11.665103141249858
-8.60386743991431	5.4002152047384166e-8	6.380090642988693e-10	11.673402880445298
-8.584677075341492	5.6651176456997064e-8	6.71794537940956e-10	11.6816652558011
-8.565486710768676	5.943208972917533e-8	7.073948728619973e-10	11.689889936799545
-8.546296346195858	6.235154068443171e-8	7.449087815252675e-10	11.698076591200062
-8.527105981623041	6.54165167282009e-8	7.844404030188472e-10	11.706224885031975
-8.507915617050223	6.863436122591918e-8	8.260996040270436e-10	11.714334482587331
-8.488725252477405	7.201279177432365e-8	8.700022966108337e-10	11.722405046413625
-8.469534887904587	7.555991941532042e-8	9.16270773740945e-10	11.730436237306536
-8.450344523331768	7.928426884114716e-8	9.65034063580063e-10	11.738427714302727
-8.43115415875895	8.319479964208664e-8	1.0164283035669544e-9	11.74637913467249
-8.411963794186134	8.730092865061588e-8	1.0705971354142814e-9	11.75429015391248
-8.392773429613316	9.161255343869015e-8	1.1276921221949078e-9	11.762160425738454
-8.3735830650405	9.614007702774814e-8	1.1878731887571292e-9	11.769989602077798
-8.354392700467681	1.0089443387413456e-7	1.2513090867794914e-9	11.77777733306236
-8.335202335894863	1.0588711719584025e-7	1.3181778858493185e-9	11.785523267020977
-8.316011971322045	1.111302077098976e-7	1.3886674920274262e-9	11.793227050472078
-8.296821606749226	1.1663640385330137e-7	1.4629761954432612e-9	11.800888328116432
-8.277631242176408	1.2241905356410657e-7	1.5413132485520422e-9	11.808506742829593
-8.25844087760359	1.284921877033154e-7	1.6238994767773156e-9	11.816081935654612
-8.239250513030774	1.3487055520227318e-7	1.7109679233588955e-9	11.823613545794448
-8.220060148457955	1.415696600247285e-7	1.8027645303293746e-9	11.831101210604771
-8.200869783885139	1.4860580003721483e-7	1.8995488576496805e-9	11.83854456558624
-8.18167941931232	1.55996107886317e-7	2.0015948426492957e-9	11.845943244377201
-8.162489054739503	1.637585939863859e-7	2.109191602036778e-9	11.85329687874617
-8.143298690166684	1.7191219172664875e-7	2.2226442788743417e-9	11.8606050985843
-8.124108325593866	1.8047680501220438e-7	2.3422749370441794e-9	11.867867531897897
-8.104917961021048	1.8947335825934457e-7	2.468423505877282e-9	11.875083804800948
-8.085727596448232	1.9892384897175706e-7	2.6014487777648603e-9	11.882253541507527
-8.066537231875413	2.088514030307156e-7	2.7417294617316396e-9	11.889376364324258
-8.047346867302597	2.192803328391848e-7	2.8896652961177727e-9	11.896451893642844
-8.028156502729779	2.3023619846690963e-7	3.045678223692631e-9	11.9034797479324
-8.00896613815696	2.4174587195115416e-7	3.2102136327110816e-9	11.910459543731946
-7.989775773584142	2.538376049156465e-7	3.3837416676199432e-9	11.9173908956428
-7.970585409011325	2.6654109967860237e-7	3.5667586133303123e-9	11.924273416320998
-7.951395044438507	2.798875840295134e-7	3.759788357192488e-9	11.93110671646971
-7.93220467986569	2.9390988986346706e-7	3.963383933040991e-9	11.937890404831595
-7.913014315292871	3.08642535871558e-7	4.178129151924331e-9	11.9446240881812
-7.893823950720054	3.2412181449597705e-7	4.404640324391655e-9	11.951307371317357
-7.874633586147236	3.4038588336910216e-7	4.643568079483087e-9	11.957939857055502
-7.8554432215744185	3.574748614670758e-7	4.895599285858763e-9	11.96452114622009
-7.8362528570016	3.754309302201278e-7	5.161459080806927e-9	11.971050837636923
-7.817062492428783	3.9429843983424506e-7	5.441913013193177e-9	11.977528528125461
-7.797872127855965	4.1412402109179855e-7	5.737769306753378e-9	11.98395381249126
-7.7786817632831475	4.3495670291230586e-7	6.049881250491038e-9	11.990326283518192
-7.759491398710329	4.568480359689048e-7	6.37914972331989e-9	11.996645531960844
-7.740301034137512	4.79852222671097e-7	6.726525860491957e-9	12.002911146536839
-7.721110669564694	5.040262538400704e-7	7.093013869773305e-9	12.009122713919176
-7.7019203049918765	5.294300524195873e-7	7.479674005777003e-9	12.015279818728446
-7.682729940419058	5.56126624582773e-7	7.887625711332557e-9	12.021382043525326
-7.663539575846241	5.841822186133794e-7	8.318050935267982e-9	12.027428968802683
-7.644349211273423	6.136664919594074e-7	8.772197636506223e-9	12.033420172978055
-7.6251588467006055	6.446526868769845e-7	9.251383484930138e-9	12.039355232385892
-7.605968482127787	6.772178151036838e-7	9.756999770056336e-9	12.045233721269865
-7.58677811755497	7.114428520225225e-7	1.0290515529172892e-8	12.051055211775134
-7.567587752982152	7.47412940801396e-7	1.0853481907250262e-8	12.056819273940759
-7.5483973884093345	7.852176070169608e-7	1.1447536761618966e-8	12.062525475691915
-7.529207023836516	8.249509842977657e-7	1.2074409525134385e-8	12.06817338283222
-7.510016659263699	8.667120515484651e-7	1.273592634231562e-8	12.073762559036071
-7.490826294690881	9.106048823450914e-7	1.3434015493751517e-8	12.07929256584097
-7.4716359301180635	9.56738907121085e-7	1.417071312491971e-8	12.084762962639763
-7.452445565545245	1.0052291887950636e-6	1.4948169296466137e-8	12.090173306673051
-7.433255200972428	1.0561967125238283e-6	1.5768654373939668e-8	12.095523153021471
-7.41406483639961	1.10976869029858e-6	1.6634565775980776e-8	12.100812054597995
-7.3948744718267925	1.1660788811380383e-6	1.7548435101015808e-8	12.106039562140381
-7.375684107253974	1.2252679276703556e-6	1.8512935653631722e-8	12.111205224203351
-7.356493742681157	1.2874837099347488e-6	1.9530890392972558e-8	12.116308587151066
-7.337303378108339	1.3528817172758706e-6	2.0605280326750386e-8	12.121349195149437
-7.3181130135355215	1.421625439247134e-6	2.1739253375766558e-8	12.1263265901585
-7.298922648962703	1.4938867764850281e-6	2.2936133735223305e-8	12.13124031192472
-7.279732284389886	1.56984647256458e-6	2.4199431760565232e-8	12.136089897973553
-7.260541919817068	1.6496945678959217e-6	2.5532854407122684e-8	12.140874883601635
-7.2413515552442504	1.7336308767751095e-6	2.6940316254455887e-8	12.145594801869324
-7.222161190671432	1.8218654887574516e-6	2.842595114800928e-8	12.15024918359305
-7.202970826098615	1.9146192955792258e-6	2.999412449248315e-8	12.154837557337814
-7.183780461525797	2.012124544914963e-6	3.1649446233242855e-8	12.159359449409571
-7.164590096952979	2.114625422320695e-6	3.339678456408405e-8	12.163814383847761
-7.145399732380161	2.222378662780387e-6	3.524128040179171e-8	12.168201882417682
-7.126209367807344	2.335654193343046e-6	3.718836267016557e-8	12.172521464603083
-7.107019003234526	2.4547358084107693e-6	3.924376443853145e-8	12.17677264759866
-7.087828638661708	2.579921879315248e-6	4.141353996224448e-8	12.180954946302549
-7.06863827408889	2.7115260999005766e-6	4.370408267530423e-8	12.185067873308926
-7.049447909516073	2.849878269914445e-6	4.612214418795854e-8	12.189110938900535
-7.030257544943255	2.995325118098512e-6	4.8674854345085925e-8	12.193083651041333
-7.011067180370437	3.148231166960625e-6	5.13697424042007e-8	12.196985515369052
-6.991876815797619	3.3089796413095123e-6	5.421475939517241e-8	12.200816035187875
-6.972686451224802	3.4779734227329837e-6	5.7218301727138964e-8	12.204574711461113
-6.953496086651984	3.6556360523078945e-6	6.038923611169627e-8	12.208261042803873
-6.934305722079166	3.8424127839411766e-6	6.373692587522611e-8	12.211874525475798
-6.915115357506348	4.038771690857546e-6	6.72712587372063e-8	12.215414653373777
-6.895924992933531	4.2452048278721715e-6	7.10026761355579e-8	12.218880918024777
-6.876734628360713	4.462229452213885e-6	7.494220418450544e-8	12.222272808578658
-6.857544263787895	4.690389305798254e-6	7.91014863550899e-8	12.22558981180094
-6.838353899215077	4.930255961990623e-6	8.349281797340206e-8	12.22883141206573
-6.81916353464226	5.182430240044353e-6	8.812918263675982e-8	12.231997091348655
-6.799973170069442	5.447543690554282e-6	9.302429065353439e-8	12.235086329219744
-6.780782805496624	5.726260155424984e-6	9.819261961806048e-8	12.238098602836475
-6.761592440923806	6.019277406021015e-6	1.0364945723811721e-7	12.241033386936758
-6.742402076350989	6.32732886334301e-6	1.0941094653885989e-7	12.243890153832018
-6.723211711778171	6.651185404255829e-6	1.1549413357377847e-7	12.246668373400269
-6.704021347205353	6.991657257987842e-6	1.2191701778034057e-7	12.249367513079285
-6.684830982632535	7.349595997320945e-6	1.2869860512542216e-7	12.251987037859813
-6.665640618059718	7.725896629100768e-6	1.3585896419346802e-7	12.254526410278716
-6.6464502534869	8.12149978891649e-6	1.4341928537858346e-7	12.25698509041244
-6.627259888914082	8.537394045028355e-6	1.5140194335044583e-7	12.259362535870126
-6.608069524341264	8.974618316861805e-6	1.5983056297307976e-7	12.261658201787142
-6.588879159768447	9.434264413636893e-6	1.687300888651684e-7	12.2638715408185
-6.569688795195629	9.917479698964065e-6	1.781268588007129e-7	12.266002003132288
-6.550498430622811	1.0425469887510459e-5	1.8804868115951324e-7	12.26804903640329
-6.531308066049993	1.095950198012786e-5	1.9852491664819768e-7	12.270012085806545
-6.512117701477176	1.1520907344130405e-5	2.0958656452431029e-7	12.27189059401103
-6.492927336904358	1.211108494572285e-5	2.212663535684198e-7	12.273684001173358
-6.47373697233154	1.2731504741906022e-5	2.335988380622963e-7	12.275391744931628
-6.454546607758722	1.338371123952552e-5	2.466204990449601e-7	12.277013260399201
-6.435356243185905	1.4069327229483567e-5	2.603698511328578e-7	12.278547980158681
-6.416165878613087	1.47900577045073e-5	2.7488755520571256e-7	12.279995334255895
-6.396975514040269	1.5547693969248642e-5	2.9021653727552113e-7	12.281354750193891
-6.377785149467451	1.634411795189967e-5	3.0640211387310963e-7	12.282625652927184
-6.358594784894634	1.7181306726921894e-5	3.2349212430426776e-7	12.28380746485588
-6.339404420321816	1.806133725893313e-5	3.415370701462123e-7	12.284899605819948
-6.320214055748998	1.8986391378247323e-5	3.6059026237459606e-7	12.285901493093679
-6.30102369117618	1.9958760999044644e-5	3.807079765319613e-7	12.286812541380064
-6.281833326603363	2.098085359164268e-5	4.0194961637007844e-7	12.287632162805343
-6.262642962030545	2.205519792086298e-5	4.243778864214535e-7	12.28835976691362
-6.243452597457727	2.3184450063020526e-5	4.480589739790361e-7	12.288994760661573
-6.224262232884909	2.4371399714635686e-5	4.730627409884445e-7	12.289536548413233
-6.205071868312092	2.5618976806546677e-5	4.994629263832442e-7	12.289984531934946
-6.185881503739274	2.6930258437718167e-5	5.273373594216661e-7	12.290338110390298
-6.166691139166456	2.8308476143671993e-5	5.567681846121319e-7	12.29059668033521
-6.147500774593638	2.975702351513589e-5	5.878420988456934e-7	12.290759635713137
-6.128310410020821	3.1279464183189366e-5	6.206506013854732e-7	12.290826367850386
-6.109120045448003	3.287954018790685e-5	6.552902573969802e-7	12.29079626545148
-6.089929680875185	3.456118074824564e-5	6.918629757385898e-7	12.290668714594757
-6.070739316302367	3.632851145170405e-5	7.30476301768692e-7	12.290443098727796
-6.05154895172955	3.818586388307999e-5	7.712437259649034e-7	12.290118798663423
-6.032358587156732	4.013778571250742e-5	8.142850091919331e-7	12.289695192575381
-6.013168222583914	4.218905126381565e-5	8.597265254974435e-7	12.28917165599438
-5.993977858011096	4.434467258516968e-5	9.077016233605282e-7	12.288547561804211
-5.974787493438279	4.660991104489378e-5	9.583510063647266e-7	12.287822280237968
-5.9555971288654606	4.899028947635958e-5	1.0118231343171097e-6	12.286995178874422
-5.936406764292643	5.1491604896841565e-5	1.0682746458871214e-6	12.28606562263449
-5.917216399719825	5.411994182629947e-5	1.1278708038934344e-6	12.285032973777959
-5.898026035147008	5.6881686233146994e-5	1.1907859644244198e-6	12.283896591900216
-5.8788356705741895	5.9783540135212293e-5	1.257204071037992e-6	12.28265583392915
-5.859645306001372	6.283253688526161e-5	1.3273191753491705e-6	12.281310054122336
-5.840454941428554	6.603605717171459e-5	1.4013359853804154e-6	12.279858604064117
-5.821264576855736	6.9401845766424e-5	1.4794704431182249e-6	12.278300832663145
-5.8020742122829185	7.293802905273062e-5	1.5619503327925038e-6	12.276636086149804
-5.7828838477101	7.665313336837477e-5	1.6490159214710819e-6	12.274863708074044
-5.763693483137283	8.055610419924651e-5	1.7409206336410861e-6	12.27298303930318
-5.744503118564465	8.465632626144634e-5	1.8379317615325547e-6	12.270993418019984
-5.7253127539916475	8.896364451064405e-5	1.9403312130269207e-6	12.268894179720922
-5.706122389418829	9.348838611928735e-5	2.048416299084149e-6	12.266684657214526
-5.686932024846012	9.82413834638656e-5	2.1625005627184595e-6	12.264364180620083
-5.667741660273194	0.0001032339981660945	2.2829146516522498e-6	12.261932077366362
-5.6485512957003765	0.00010847814623365766	2.410007236883161e-6	12.259387672190577
-5.629360931127558	0.00011398632434793506	2.5441459795087305e-6	12.256730287137689
-5.610170566554741	0.00011977163734800075	2.6857185482676462e-6	12.253959241559688
-5.590980201981923	0.00012584782696213102	2.8351336903773127e-6	12.251073852115217
-5.5717898374091055	0.00013222930184002152	2.9928223583723603e-6	12.248073432769418
-5.552599472836287	0.0001389311689409891	3.1592388957805077e-6	12.244957294794032
-5.53340910826347	0.00014596926633554135	3.3348622846093106e-6	12.24172474676745
-5.514218743690652	0.00015336019747990725	3.5201974577610652e-6	12.238375094575488
-5.4950283791178345	0.0001611213670253396	3.7157766796427293e-6	12.234907641411853
-5.475838014545016	0.0001692710182263727	3.922160998394959e-6	12.231321687779296
-5.456647649972199	0.0001778282720145753	4.1399417733277075e-6	12.22761653149076
-5.437457285399381	0.00018681316780684012	4.369742281321319e-6	12.223791467670798
-5.4182669208265635	0.000196246706119762	4.612219406129986e-6	12.219845788757443
-5.399076556253745	0.00020615089306429357	4.868065414711686e-6	12.215778784504042
-5.379886191680928	0.00021654878679755137	5.138009824902878e-6	12.211589741981632
-5.36069582710811	0.00022746454601139406	5.422821368959413e-6	12.20727794558144
-5.3415054625352925	0.0002389234805402602	5.723310057697445e-6	12.202842677017733
-5.322315097962474	0.0002509521041736411	6.040329350188803e-6	12.198283215330862
-5.303124733389657	0.00026357818976158236	6.374778434196243e-6	12.19359883689081
-5.283934368816839	0.0002768308267046458	6.7276046227741905e-6	12.188788815400729
-5.2647440042440214	0.0002907404809229437	7.0998058727113945e-6	12.18385242190122
-5.245553639671203	0.0003053390574020593	7.492433430753655e-6	12.17878892477442
-5.226363275098386	0.00032065996541694907	7.906594613815417e-6	12.173597589748862
-5.207172910525568	0.0003367381865383503	8.343455729674978e-6	12.168277679904358
-5.1879825459527495	0.0003536103455296156	8.804245144941263e-6	12.16282845567747
-5.168792181379933	0.0003713147842454283	9.290256507388361e-6	12.157249174867147
-5.149601816807115	0.00038989163864749845	9.80285213007496e-6	12.151539092640743
-5.130411452234297	0.00040938291905593673	1.0343466544996931e-5	12.145697461540529
-5.1112210876614785	0.00042983259375880493	1.0913610234369826e-5	12.139723531490427
-5.092030723088662	0.00045128667610611257	1.1514873547996862e-5	12.133616549803184
-5.072840358515844	0.0004737933152184471	1.2148930815554073e-5	12.127375761188016
-5.053649993943026	0.0004974028904442872	1.2817544663011903e-5	12.121000407758501
-5.0344596293702075	0.0005221681097041604	1.3522570542819793e-5	12.114489729040972
-5.015269264797391	0.0005481441118637455	1.4265961487897874e-5	12.107842961983376
-4.996078900224573	0.000575388573282251	1.504977309991999e-5	12.101059340964381
-4.976888535651755	0.0006039618186864357	1.5876168782821305e-5	12.09413809780322
-4.9576981710789365	0.000633926936524946	1.6747425232938587e-5	12.087078461769632
-4.93850780650612	0.0006653498989618707	1.7665938197676914e-5	12.079879659594528
-4.919317441933302	0.0006982996866726391	1.863422851510316e-5	12.072540915481033
-4.900127077360484	0.0007328484186097606	1.9654948447392247e-5	12.065061451115943
-4.8809367127876655	0.000769071486910215	2.073088832159583e-5	12.057440485681852
-4.861746348214849	0.000807047697120642	2.1864983491767426e-5	12.049677235869506
-4.842555983642031	0.0008468594139208682	2.306032163706156e-5	12.041770915891007
-4.823365619069213	0.0008885927125305373	2.4320150411027354e-5	12.033720737493205
-4.8041752544963945	0.0009323375359881979	2.5647885457947846e-5	12.025525909971917
-4.784984889923578	0.0009781878584962135	2.7047118812716427e-5	12.017185640186486
-4.76579452535076	0.001026241855029429	2.8521627701418275e-5	12.008699132574977
-4.746604160777942	0.0010766020774095565	3.0075383760470307e-5	12.000065589170049
-4.7274137962051235	0.0011293756370515762	3.1712562692893484e-5	11.991284209615173
-4.708223431632307	0.0011846743945925363	3.343755438102673e-5	11.982354191181718
-4.689033067059489	0.0012426151566171165	3.5254973475754784e-5	11.9732747287864
-4.669842702486671	0.0013033198796983214	3.7169670483107636e-5	11.964045015009683
-4.6506523379138525	0.0013669158819755126	3.918674336990509e-5	11.954664240114369
-4.631461973341036	0.0014335360624956302	4.1311549710949366e-5	11.945131592065334
-4.612271608768218	0.0015033191285470841	4.354971940113854e-5	11.93544625654956
-4.5930812441954	0.001576409831219015	4.5907167956751256e-5	11.925607416997074
-4.5738908796225815	0.001652959209422124	4.8390110431079485e-5	11.915614254602463
-4.554700515049765	0.0017331248426098848	5.100507597051232e-5	11.905465948347226
-4.535510150476947	0.0018170711124420637	5.3758923038153e-5	11.89516167502268
-4.516319785904129	0.0019049694736346413	5.6658855333031296e-5	11.884700609253846
-4.49712942133131	0.0019969987342427294	5.971243843400546e-5	11.874081923523956
-4.477939056758494	0.002093345345624833	6.292761719848701e-5	11.863304788199729
-4.458748692185676	0.0021942037023384747	6.631273394719818e-5	11.852368371557597
-4.439558327612858	0.002299776452218187	6.987654746726718e-5	11.841271839810574
-4.420367963040039	0.0024102748168881192	7.362825286710411e-5	11.83001435713608
-4.401177598467223	0.002525918922961388	7.757750231763968e-5	11.818595085704592
-4.381987233894405	0.0026469381441787884	8.173442671570583e-5	11.807013185709199
-4.362796869321587	0.0027735714547381606	8.610965830651986e-5	11.79526781539601
-4.343606504748768	0.0029060677940655893	9.071435430349546e-5	11.783358131095493
-4.324416140175952	0.003044686443276898	9.556022154482735e-5	11.771283287254843
-4.305225775603134	0.0031896974135765567	0.00010065954222760925	11.75904243647118
-4.286035411030316	0.0033413818468373086	0.00010602520076151836	11.746634729525743
-4.266845046457497	0.003500032428600939	0.00011167071178545234	11.734059315419213
-4.247654681884681	0.0036659538137358864	0.00011761024939184442	11.72131534140801
-4.228464317311863	0.0038394630649819326	0.00012385867760474287	11.708401953041554
-4.209273952739045	0.004020890104606859	0.00013043158215914917	11.695318294200668
-4.190083588166226	0.004210578179392499	0.00013734530363050207	11.682063507137142
-4.17089322359341	0.00440888433916011	0.0001446169719646305	11.668636732514347
-4.151702859020592	0.004616179929035876	0.00015226454245992745	11.655037109448951
-4.132512494447774	0.004832851095647774	0.00016030683325495847	11.641263775554032
-4.113322129874955	0.005059299307433725	0.00016876356437618004	11.627315866983055
-4.094131765302139	0.0052959418892291445	0.0001776553984019135	11.613192518475428
-4.074941400729321	0.005543212571288474	0.0001870039828002121	11.598892863403078
-4.055751036156503	0.005801562052880098	0.00019683199399971133	11.584416033818409
-4.036560671583684	0.006071458580579354	0.00020716318325408856	11.569761160503642
-4.017370307010868	0.006353388541365174	0.00021802242436218575	11.55492737302131
-3.9981799424380497	0.006647857070608609	0.00022943576330737255	11.539913799766273
-3.9789895778652316	0.006955388675019776	0.00024143046988115658	11.524719568019314
-3.9597992132924134	0.007276527870598407	0.0002540350913575443	11.50934380400171
-3.940608848719597	0.007611839835609244	0.0002672795082860583	11.493785632931704
-3.9214184841467787	0.007961911078577827	0.0002811949924727584	11.478044179082367
-3.9022281195739605	0.00832735012127487	0.0002958142672199949	11.462118565840855
-3.8830377550011423	0.008708788196628675	0.00031117156989699614	11.446007915769476
-3.863847390428326	0.009106879961472891	0.0003273027169146997	11.429711350668214
-3.8446570258555077	0.009522304224004555	0.00034424517117954246	11.413227991638978
-3.8254666612826895	0.00995576468579129	0.0003620381121021376	11.39655695915154
-3.8062762967098713	0.010407990698128837	0.00038072250823795883	11.379697373111048
-3.787085932137055	0.010879738032511839	0.00040034119263829943	11.362648352927645
-3.7678955675642367	0.01137178966493569	0.0004209389409907718	11.345409017587466
-3.7487052029914185	0.011884956573705386	0.0004425625526296281	11.327978485725923
-3.7295148384186003	0.012420078550378614	0.000465260934497085	11.310355875702536
-3.710324473845784	0.012978025023421668	0.0004890851881376195	11.292540305677896
-3.6911341092729657	0.013559695894103416	0.0005140886998079015	11.274530893692543
-3.6719437447001475	0.01416602238409833	0.0005403272337856358	11.256326757747802
-3.6527533801273293	0.014797967894212387	0.0005678590289610723	11.23792701588893
-3.633563015554513	0.01545652887358376	0.0005967448987952693	11.21933078629005
-3.6143726509816947	0.016142735698647943	0.0006270483347293912	11.200537187341578
-3.5951822864088765	0.016857653561090383	0.0006588356131294312	11.181545337739555
-3.5759919218360583	0.01760238336394033	0.0006921759058505748	11.162354356577563
-3.556801557263242	0.018378062624887722	0.0007271413945052138	11.14296336344077
-3.5376111926904237	0.019185866385829062	0.0007638073885181123	11.123371478502317
-3.5184208281176055	0.020027008127570047	0.0008022524470515421	11.103577822622364
-3.4992304635447873	0.020902740688531894	0.0008425585048824388	11.083581517449351
-3.480040098971971	0.021814357186222412	0.0008848110023123894	11.063381685523963
-3.4608497343991527	0.0227631919401465	0.0009290990191900475	11.042977450385687
-3.4416593698263345	0.02375062139473841	0.0009755154131238942	11.022367936682029
-3.4224690052535163	0.024778065040804896	0.0010241569619614595	11.001552270280348
-3.4032786406807	0.025846986333872033	0.0010751245106089683	10.9805295783827
-3.3840882761078817	0.026958893607725586	0.0011285231222628934	10.959298989643285
-3.3648979115350635	0.028115340981333576	0.0011844622341221438	10.937859634288975
-3.3457075469622453	0.02931792925723362	0.0012430558176466083	10.916210644242804
-3.326517182389427	0.030568306809355586	0.0013044225434241765	10.894351153250476
-3.3073268178166106	0.03186817045814016	0.0013686859507046642	10.87228029701
-3.2881364532437924	0.03321926633069974	0.0014359746216549066	10.84999721330451
-3.2689460886709742	0.03462339070364455	0.0015064223603843943	10.827501042138591
-3.249755724098156	0.03608239082608397	0.0015801683767862908	10.80479092587736
-3.2305653595253396	0.03759816572018545	0.0016573574752326826	10.781866009389692
-3.2113749949525214	0.03917266695654871	0.0017381402481573757	10.758725440194569
-3.1921846303797032	0.040807899401524766	0.0018226732745528814	10.735368368610898
-3.172994265806885	0.04250592193348351	0.001911119323401505	10.711793947911296
-3.1538039012340686	0.04426884812489762	0.0020036475620529215	10.688001334479502
-3.1346135366612504	0.04609884688698154	0.0021004337695527376	10.663989687971549
-3.1154231720884322	0.04799814307348554	0.002201660554917827	10.63975817148097
-3.096232807515614	0.04996901804011688	0.0023075175803454777	10.615305951708034
-3.0770424429427976	0.052013810155915066	0.00241820178933326	10.590632199132976
-3.0578520783699794	0.05413491526278316	0.0025339176396767587	10.565736088193544
-3.038661713797161	0.056334787079224666	0.0026548773413005767	10.540616797466857
-3.019471349224343	0.0586159375442199	0.002781301098867496	10.515273509855623
-3.0002809846515266	0.06098093709701856	0.0029134173590973154	10.489705412778772
-2.9810906200787084	0.06343241488851001	0.0030514630627148354	10.463911698366937
-2.96190025550589	0.06597305891968232	0.003195683900932119	10.437891563662374
-2.942709890933072	0.06860561610256835	0.0033463345763564446	10.411644210824074
-2.9235195263602556	0.07133289223892761	0.0035036790681996035	10.385168847337267
-2.9043291617874374	0.0741577519118102	0.003667990901648973	10.358464686228578
-2.885138797214619	0.07708311828500498	0.003839553421243652	10.33153094628594
-2.865948432641801	0.08011197280527171	0.004018660068081956	10.304366852283925
-2.8467580680689846	0.08324735480214066	0.004205614660668368	10.276971635214561
-2.8275677034961664	0.08649236097994627	0.00440073167918879	10.249344532523489
-2.808377338923348	0.08985014479667344	0.004604336552983567	10.221484788351965
-2.78918697435053	0.09332391572409003	0.004816765950967016	10.193391653784639
-2.7699966097777136	0.09691693838355882	0.0050383680747211135	10.165064387103126
-2.7508062452048954	0.10063253155183427	0.005269502953968332	10.136502254045672
-2.731615880632077	0.10447406703108993	0.0055105427441061545	10.107704528073171
-2.712425516059259	0.10844496837735325	0.005761872025461866	10.07867049064139
-2.6932351514864425	0.11254870948148188	0.006023888103901817	10.049399431479587
-2.6740447869136243	0.1167888129967728	0.006297001312403672	10.019890648876046
-2.654854422340806	0.1211688486072689	0.006581635313174408	9.99014344997002
-2.635664057767988	0.12569243113082523	0.0068782273998698774	9.960157151051058
-2.6164736931951715	0.13036321845098753	0.007187228799444312	9.929931077865023
-2.5972833286223533	0.13518490927175872	0.007509104973129494	9.899464565927486
-2.578092964049535	0.14016124068936286	0.007844335916014305	9.868756960844816
-2.558902599476717	0.14529598557516765	0.00819341645466677	9.837807618642339
-2.5397122349039005	0.15059294976399054	0.008556856542208483	9.80661590610084
-2.5205218703310823	0.15605596904211172	0.008935181550222833	9.77518120110046
-2.501331505758264	0.16168890592940963	0.009328932556844537	9.743502892973112
-2.482141141185446	0.1674956462501859	0.009738666630348489	9.71158038286295
-2.4629507766126295	0.17348009548737645	0.010164957107521501	9.67941308409555
-2.4437604120398113	0.17964617491504037	0.010608393866070022	9.647000422555376
-2.424570047466993	0.18599781750419714	0.011069583590280834	9.614341837072585
-2.405379682894175	0.19253896359733122	0.011549150029122148	9.581436779818546
-2.3861893183213585	0.19927355634710903	0.012047734245935679	9.548284716710723
-2.3669989537485403	0.20620553691515617	0.012565994858839103	9.51488512782711
-2.347808589175722	0.21333883942702137	0.013104608270923001	9.481237507830182
-2.328618224602904	0.22067738567981487	0.013664268889294024	9.447341366400922
-2.3094278600300875	0.22822507959935828	0.014245689331982558	9.41319622868271
-2.2902374954572693	0.23598580144408102	0.014849600621699125	9.378801635735721
-2.271047130884451	0.24396340175332504	0.015476752365392045	9.344157145001821
-2.251856766311633	0.2521616950381835	0.01612791291852641	9.309262330780308
-2.2326664017388165	0.2605844532134843	0.016803869532973397	9.274116784714314
-2.2134760371659983	0.269235398770057	0.017505428487365922	9.238720116289107
-2.19428567259318	0.2781181976869693	0.01823341519875032	9.203071953340988
-2.175095308020362	0.28723645208404514	0.018988674314331128	9.167171942578863
-2.1559049434475455	0.296593692615549	0.019772069782080872	9.131019750117046
-2.1367145788747273	0.30619337060664176	0.020584484898959636	9.094615062020566
-2.117524214301909	0.31603884993485765	0.021426822335462607	9.057957584863043
-2.098333849729091	0.3261333986596248	0.022300004135193518	9.02104704629718
-2.0791434851562745	0.3364801804035854	0.02320497168813785	8.983883195638182
-2.0599531205834563	0.34708224549029504	0.02414268567629179	8.946465804460415
-2.040762756010638	0.35794252184369146	0.025114125990282357	8.908794667208035
-2.02157239143782	0.36906380565562436	0.026120291615606354	8.870869601818738
-2.0023820268650034	0.3804487518285847	0.027162200487092645	8.832690450362252
-1.9831916622921852	0.39209986420176884	0.028240889310195083	8.794257079692388
-1.964001297719367	0.40401948556951106	0.029357413347702498	8.755569382114706
-1.9448109331465488	0.4162097875021638	0.030512846170462606	8.71662727606852
-1.9256205685737324	0.4286727599804728	0.031708279370706915	8.677430706823813
-1.9064302040009142	0.441410200855606	0.032944822236568416	8.637979647194607
-1.887239839428096	0.45442370514798075	0.03422360138639521	8.598274098267101
-1.8680494748552778	0.4677146541992151	0.03554576036146815	8.558314090144629
-1.8488591102824614	0.4812842046925861	0.03691245917575017	8.518099682708838
-1.8296687457096432	0.4951332775585162	0.038324873821313166	8.477630966397216
-1.810478381136825	0.5092625467827815	0.0397841957281099	8.436908062997839
-1.7912880165640068	0.5236724281362878	0.04129163117678918	8.395931126461909
-1.7720976519911904	0.538363067846391	0.04284840066329033	8.35470034373275
-1.7529072874183722	0.553334331230995	0.04445573821398135	8.313215935593766
-1.733716922845554	0.5685857913177363	0.04611489065015943	8.271478157534034
-1.7145265582727358	0.5841167174718553	0.047827116800778564	8.229487300632627
-1.6953361936999194	0.5999260640574178	0.04959368666232297	8.18724369246154
-1.6761458291271012	0.616012459157802	0.051415880504808734	8.14474769800784
-1.656955464554283	0.632374193382464	0.0532949879229606	8.101999720615337
-1.6377650999814648	0.6490092087881355	0.055232306831688685	8.059000202945633
-1.6185747354086484	0.6659150879437439	0.05722914240506516	8.015749627959359
-1.5993843708358302	0.6830890431694001	0.059286805958089384	7.972248519917734
-1.580194006263012	0.7005279059808386	0.061406613770622745	7.928497445404529
-1.5610036416901938	0.7182281167717338	0.06358988585297208	7.884497014368985
-1.5418132771173774	0.7361857147672615	0.065837944652709	7.84024788118978
-1.5226229125445592	0.7543963282831989	0.06815211370242455	7.795750745760278
-1.503432547971741	0.7728551653257134	0.07053371620823293	7.751006354595844
-1.4842421833989228	0.7915570045677498	0.07298407357897403	7.706015501962326
-1.4650518188261064	0.8104961867387551	0.0755045038961877	7.660779031027325
-1.4458614542532882	0.8296666064650426	0.07809632032507949	7.615297835033536
-1.42667108968047	0.8490617045986577	0.0807608294668355	7.569572858494633
-1.4074807251076518	0.8686744610732178	0.08349932965280854	7.523605098413965
-1.3882903605348353	0.8884973883254806	0.08631310918124285	7.477395605526418
-1.3690999959620171	0.9085225253217142	0.0892034444973841	7.43094548556304
-1.349909631389199	0.9287414322281824	0.09217159831797667	7.384255900539448
-1.3307192668163808	0.9491451857650698	0.09521881770134494	7.337328070067282
-1.3115289022435643	0.9697243752831941	0.09834633206442403	7.29016327268934
-1.2923385376707461	0.9904690996026706	0.10155535114829911	7.242762847238569
-1.273148173097928	1.0113689646523571	0.10484706293400513	7.195128194220587
-1.2539578085251097	1.0324130819485409	0.10822263151053525	7.14726077721995
-1.2347674439522933	1.0535900679507848	0.11168319489721046	7.099162124330522
-1.2155770793794751	1.0748880443320121	0.11522986282276249	7.05083382960932
-1.196386714806657	1.0962946391991633	0.11886371446369672	7.002277554554203
-1.1771963502338387	1.117796989299764	0.12258579614471042	6.9534950296055635
-1.1580059856610223	1.139381743248376	0.1263971190041565	6.904488055671109
-1.138815621088204	1.1610350658058	0.13029865662775708	6.855258505674267
-1.119625256515386	1.182742643242268	0.13429134265398612	6.805808326126043
-1.1004348919425677	1.2044896898141288	0.13837606835476168	6.756139538719473
-1.0812445273697513	1.226260955381885	0.1425536801953012	6.70625424194712
-1.062054162796933	1.2480407341952193	0.1468249773772081	6.656154612740846
-1.042863798224115	1.269812874868501	0.15119070936907125	6.6058429081333845
-1.0236734336512967	1.291560791568061	0.15565157342907288	6.555321466941744
-1.0044830690784803	1.313267476429785	0.1602082121243069	6.504592711471487
-0.9852927045056621	1.3349155132229251	0.16486121085170635	6.45365914924141
-0.9661023399328439	1.3564870922732413	0.16961109536568433	6.402523374728203
-0.9469119753600257	1.3779640266554334	0.17445832931778157	6.351188071130035
-0.9277216107872093	1.3993277696616975	0.17940331181379554	6.29965601214871
-0.9085312462143911	1.4205594335497636	0.18444637499405053	6.2479300637888535
-0.8893408816415729	1.4416398095704253	0.18958778164261939	6.1960131861739685
-0.8701505170687547	1.4625493892707615	0.19482772283148628	6.14390843537787
-0.8509601524959365	1.4832683870654555	0.20016631560577125	6.091618965270086
-0.8317697879231201	1.5037767640648372	0.2056036007162738	6.039148029374787
-0.8125794233503019	1.5240542531439703	0.21113954040572133	5.986498982741087
-0.7933890587774837	1.5440803852331446	0.21677401625520723	5.93367528382366
-0.7741986942046655	1.5638345168058074	0.22250682709740216	5.880680496372213
-0.755008329631849	1.5832958585354473	0.2283376870031947	5.827518291327569
-0.7358179650590309	1.602443505088905	0.23426622334848374	5.774192448723392
-0.7166276004862127	1.6212564660184876	0.2402919749678705	5.720706859590663
-0.6974372359133945	1.6397136977113627	0.24641439040204532	5.667065527863517
-0.678246871340578	1.657794136349612	0.25263282624564803	5.61327257228378
-0.6590565067677598	1.675476731830118	0.2589465456023719	5.559332228302215
-0.6398661421949416	1.6927404825884917	0.26535471665403476	5.505248849973457
-0.6206757776221234	1.709564471267044	0.2718564113503	5.4510269118423045
-0.601485413049307	1.725927901161899	0.2784506042256197	5.396671010817937
-0.5822950484764888	1.7418101333803861	0.28513617134988745	5.342185868034055
-0.5631046839036706	1.7571907246347318	0.29191188941914104	5.287576330690429
-0.5439143193308524	1.772049465594403	0.29877643499251877	5.232847373873088
-0.524723954758036	1.7863664197150282	0.30572838388146967	5.178004102349617
-0.5055335901852178	1.800121962457687	0.31276621069703864	5.123051752335292
-0.4863432256123996	1.8132968208085654	0.3198882885607866	5.067995693226191
-0.4671528610395814	1.8258721130053823	0.3270928889846808	5.012841429295128
-0.447962496466765	1.837829388373262	0.334378181924983	4.957594601345612
-0.4287721318939468	1.8491506671696354	0.34174223601487386	4.902260988319188
-0.4095817673211286	1.8598184803347775	0.3491830189801941	4.846846508851662
-0.3903914027483104	1.8698159090414261	0.3566983982423635	4.791357222771746
-0.371201038175494	1.8791266239352145	0.3642861417121087	4.735799332538236
-0.3520106736026758	1.8877349239546328	0.37194391877726607	4.680179184608668
-0.3328203090298576	1.8956257746181446	0.37966930148745703	4.62450327073435
-0.3136299444570394	1.9027848456640029	0.387459765938014	4.568778229174719
-0.294439579884223	1.90919854792778	0.39531269385502676	4.5130108458253595
-0.2752492153114048	1.9148540693413096	0.4032253743829096	4.457208055251994
-0.2560588507385866	1.919739409937002	0.41119500607534	4.401376941624359
-0.2368684861657684	1.9238434157409041	0.4192186990899269	4.345524739541342
-0.21767812159295197	1.927155811439254	0.4272934775863656	4.289658834741318
-0.19848775702013377	1.9296672317030419	0.435416282327309	4.233786764687891
-0.17929739244731557	1.931369251058113	0.443583973480559	4.17791621902512
-0.16010702787449738	1.9322544121881924	0.4517933336206422	4.122055039891308
-0.14091666330168096	1.932316252562507	0.46004107092716273	4.066211222084672
-0.12172629872886276	1.931549329281124	0.4683238225767642	4.010392913070905
-0.10253593415604456	1.9299492420346995	0.47663815832487977	3.9546084128232004
-0.08334556958322636	1.9275126540795426	0.48498058427283897	3.898866173485942
-0.06415520501040994	1.9242373111324698	0.4933475468152595	3.8431747988519396
-0.04496484043759175	1.9201220580947282	0.5017354367620466	3.7875430436428497
-0.02577447586477355	1.9151668535197088	0.5101405936286643	3.7319798125833774
-0.006584111291955352	1.909372781744323	0.5185593100877577	3.6764941592582128
0.012606253280861068	1.902742062610169	0.5269878365745715	3.6210952847415974
0.031796617853679265	1.8952780587067193	0.5354223860380268	3.565792535988121
0.05098698242649746	1.8869852800760598	0.5438591388286976	3.5105954039747416
0.07017734699931566	1.8778693863255276	0.5522942477144015	3.455513521582414
0.08936771157213208	1.8679371861021354	0.5607238430135273	3.400556661206311
0.10855807614495028	1.8571966338911068	0.5691440378357078	3.3457347320840047
0.12774844071776847	1.8456568241081404	0.5775509334189317	3.2910577773295153
0.14693880529058667	1.8333279824647466	0.5859406245516996	3.2365359706633887
0.1661291698634031	1.8202214545935589	0.5943092050683927	3.182179612826569
0.1853195344362213	1.8063496919303663	0.6026527734055775	3.12799912766772
0.2045098990090395	1.7917262348584417	0.6109674382065959	3.0740050578932103
0.22370026358185768	1.7763656931301814	0.6192493239614261	3.0202080604689896
0.2428906281546741	1.76028372359034	0.627494576668505	2.966618901664041
0.2620809927274923	1.743497005235025	0.6356993695049042	2.9132484517256967
0.2812713573003105	1.7260232116497685	0.6438599084910253	2.8601076791767293
0.3004617218731287	1.7078809808799291	0.6519724381358196	2.8072076447256986
0.3196520864459451	1.68908988279571	0.6600332470483582	2.7545594947811423
0.3388424510187633	1.6696703840241964	0.6680386735015091	2.702174454562478
0.3580328155915815	1.649643810529203	0.6759851109334252	2.6500638207994336
0.3772231801643997	1.629032307929554	0.6838690133725581	2.5982389540140662
0.39641354473721613	1.6078587996548457	0.6916869007719633	2.546711270379109
0.4156039093100343	1.5861469430465096	0.6994353642387754	2.4954922331482527
0.4347942738828525	1.5639210835201802	0.7071110711448845	2.444593343654262
0.4539846384556707	1.5412062069132597	0.7147107701050721	2.3940261318723364
0.47317500302848714	1.518027890149225	0.7222312958091186	2.3438021465473353
0.49236536760130534	1.4944122503570596	0.7296695736947167	2.2939329448844705
0.5115557321741235	1.4703858925909965	0.737022624448386	2.2444300818049583
0.5307460967469417	1.445975856301577	0.7442875683220307	2.1953050987689777
0.5499364613197582	1.4212095607148183	0.7514616292532109	2.146569512170712
0.5691268258925763	1.396114749280978	0.7585421387777644	2.0982348013110323
0.5883171904653945	1.3707194333587407	0.7655265397239343	2.0503123959558915
0.6075075550382127	1.3450518353044285	0.7724123896778151	2.00281366349
0.6266979196110292	1.3191403311386756	0.7791973642105505	1.955749895677376
0.6458882841838474	1.2930133929653653	0.7858792598584333	1.9091322950426117
0.6650786487566656	1.266699531319174	0.7924559968477749	1.8629719608884399
0.6842690133294838	1.240227237618996	0.7989256215572066	1.8172798749679435
0.7034593779023002	1.2136249269044685	0.8052863087108583	1.7720668868314058
0.7226497424751184	1.1869208810324663	0.8115363632966988	1.72734369887076
0.7418401070479366	1.1601431925086727	0.8176742222051897	1.683120851086466
0.7610304716207548	1.1333197091276745	0.8236984555842808	1.639408705604483
0.7802208361935712	1.1064779795916402	0.8296077679076825	1.5962174309729722
0.7994112007663894	1.0796452002745651	0.8354009987542639	1.5535569862715637
0.8186015653392076	1.0528481632943492	0.8410771232973586	1.5114371050677289
0.8377919299120258	1.0261132060501286	0.8466352525037042	1.4698672792577774
0.8569822944848422	0.999466162376581	0.8520746330426657	1.4288567428322823
0.8761726590576604	0.9729323154604193	0.8573946469073597	1.3884144556078644
0.8953630236304786	0.9465363526575281	0.862594810750202	1.3485490869702872
0.9145533882032968	0.9203023223413505	0.867674774936361	1.3092689996750737
0.9337437527761132	0.8942535929051245	0.8726343223194855	1.2705822337548616
0.9529341173489314	0.8684128140318714	0.877473366744995	1.2324964905842348
0.9721244819217496	0.8428018803368618	0.8821919512870787	1.1950191171547186
0.9913148464945678	0.8174418974776083	0.8867902462264166	1.1581570906144032
1.0105052110673842	0.792353150816667	0.8912685467764471	1.121917003128064
1.0296955756402024	0.7675550767118544	0.8956272705668014	1.086305047114979
1.0488859402130206	0.7430662364983096	0.8998669548932698	1.0513270009226716
1.0680763047858388	0.7189042932155592	0.9039882537443916	1.0169882149955585
1.0872666693586552	0.6950859911219962	0.9079919346154173	0.9832935985981568
1.1064570339314734	0.6716271380279695	0.9118788751210265	0.9502476071524351
1.1256473985042916	0.6485425904674176	0.91565005941875	0.9178542302490972
1.1448377630771098	0.6258462417167685	0.9193065744555823	0.8861169803919865
1.1640281276499262	0.6035510126587349	0.9228496060507316	0.8550388825339101
1.1832184922227444	0.5816688454774885	0.926280434827873	0.8246224644614053
1.2024088567955626	0.5602107001608037	0.9296004320106313	0.7948697480840231
1.2215992213683808	0.5391865537740754	0.9328110550953186	0.7657822416820583
1.2407895859411973	0.5186054024607589	0.9359138434151925	0.7373609331642673
1.2599799505140155	0.4984752661135885	0.9389104136106827	0.7096062843845937
1.2791703150868337	0.47880319565121177	0.9418024550201518	0.682518226563484
1.2983606796596519	0.459595282825747	0.9445917250058162	0.6560961568563648
1.3175510442324683	0.4408566724775942	0.9472800442294566	0.6303389361077187
1.3367414088052865	0.42259157714589124	0.9498692918924776	0.6052448878250759
1.3559317733781047	0.40480329393481096	0.9523614009547642	0.580811798402571
1.3751221379509229	0.3874942235290346	0.9547583533466008	0.5570369186191892
1.3943125025237393	0.37066589124488036	0.9570621751876873	0.5339169664310633
1.4135028670965575	0.3543189699977023	0.9592749320269958	0.5114481310722088
1.4326932316693757	0.3384533050607881	0.9613987241168707	0.48962607847194
1.4518835962421939	0.323067940486474	0.9634356817343874	0.4684459579916404
1.4710739608150103	0.30816114705614206	0.965387960562541	0.44790241047699725
1.4902643253878285	0.2937304516224022	0.9672577371433575	0.427989577615914
1.5094546899606467	0.2797726677046586	0.9690472044144914	0.40870111258560016
1.5286450545334649	0.2662839271968247	0.9707585673403136	0.3900301919662208
1.547835419106283	0.25325971304539596	0.9723940386478918	0.37196952889175555
1.5670257836790995	0.24069489275528744	0.9739558346776367	0.35451138740245364
1.5862161482519177	0.22858375258126884	0.9754461713577314	0.33764759795699484
1.605406512824736	0.2169200322638405	0.9768672603107715	0.3213695740562652
1.624596877397554	0.20569696016983485	0.9782213051003527	0.3056683299248107
1.6437872419703705	0.19490728870029495	0.9795104976246118	0.290534499189783
1.6629776065431887	0.1845433298312047	0.9807370146630042	0.27595835449281136
1.682167971116007	0.17459699065578738	0.9819030145818533	0.2619298279639374
1.701358335688825	0.16505980880123072	0.9830106342034692	0.24843853248305148
1.7205487002616415	0.15592298759713286	0.9840619858428838	0.2354737836492955
1.7397390648344597	0.14717743087784818	0.9850591545155057	0.2230246223755946
1.758929429407278	0.13881377730641775	0.9860041953182639	0.21107983802191835
1.7781197939800961	0.13082243411331307	0.9868991309860822	0.19962799197797912
1.7973101585529125	0.12319361014964114	0.9877459496248109	0.18865744160435644
1.8165005231257307	0.11591734816059418	0.9885466026210477	0.1781563644388301
1.835690887698549	0.10898355619179068	0.9893030027286017	0.16811278257403503
1.8548812522713671	0.10238203804798385	0.9900170223307005	0.15851458711199054
1.8740716168441836	0.09610252273070152	0.9906904918764105	0.14934956260120874
1.8932619814170017	0.09013469278853803	0.9913251984891411	0.14060541136284935
1.91245234598982	0.08446821152115591	0.9919228847445296	0.1322697776140564
1.9316427105626381	0.07909274898524599	0.9924852476144662	0.12433027129776879
1.9508330751354546	0.07399800675820734	0.9930139375735118	0.11677449153206014
1.9700234397082728	0.06917374142223576	0.9935105578634924	0.1095900495938179
1.989213804281091	0.06460978673903695	0.993976663911617	0.1027645913560127
2.008404168853909	0.06029607449210239	0.9944137628970732	0.09628581910169606
2.0275945334267256	0.0562226539805839	0.9948233134606939	0.09014151264206377
2.0467848979995438	0.052379710155314285	0.9952067255519701	0.08431954967099937
2.065975262572362	0.04875758039409206	0.995565360407404	0.07880792529394456
2.08516562714518	0.04534676991948361	0.9959005306539539	0.07359477067425704
2.1043559917179966	0.042137965868321636	0.9962135005311229	0.06866837074588812
2.123546356290815	0.03912205002757929	0.9965054862250753	0.06401718094762306
2.142736720863633	0.03629011025686335	0.9967776563080378	0.059629842940164136
2.161927085436451	0.03363345062230305	0.997031132276157	0.055495199273206994
2.1811174500092676	0.031143600271559713	0.9972669891789224	0.051602306976749224
2.200307814582086	0.028812321083595105	0.9974862563332532	0.047940450056217276
2.219498179154904	0.02663161413090087	0.9976899181153508	0.04449915087840432
2.238688543727722	0.024593724995183752	0.9978789148234722	0.04126818044030567
2.2578789083005386	0.02269114798060823	0.9980541436048471	0.03823756751957968
2.277069272873357	0.02091662927135074	0.998216459440068	0.03539760671111284
2.296259637446175	0.019263169082603504	0.9983666761784099	0.03273886535977275
2.315450002018993	0.017724022855900134	0.9985055676176902	0.030252189404435696
2.3346403665918096	0.016292701551369415	0.9986338686224514	0.02792870815411216
2.353830731164628	0.014962971090471289	0.9987522762744517	0.025759838021043292
2.373021095737446	0.01372885100388288	0.9988614510496527	0.023737285240503003
2.392211460310264	0.012584612339368473	0.9989620180161316	0.02185304761069891
2.4114018248830806	0.011524774884897226	0.9990545680475837	0.0200994152902119
2.430592189455899	0.010544103761945145	0.9991396590473388	0.018468970693172746
2.449782554028717	0.009637605443580721	0.999217817178078	0.016954587525551856
2.4689729186015352	0.008800523251215608	0.9992895380927135	0.015549429008259381
2.4881632831743516	0.008028332382924663	0.9993552881621693	0.014246945334764519
2.50735364774717	0.0073167345250233495	0.9994155056960875	0.013040870412614224
2.526544012319988	0.006661652097349702	0.9994706021527635	0.01192521793928255
2.5457343768928062	0.006059222180841761	0.9995209633349074	0.010894276863852678
2.5649247414656227	0.005505790174579861	0.9995669505681035	0.009942606286400379
2.584115106038441	0.004997903227274669	0.9996089018591299	0.009065029846952226
2.603305470611259	0.004532303486315836	0.9996471330315695	0.008256629655837226
2.6224958351840773	0.004105921205434626	0.9996819388364212	0.007512739816778623
2.6416861997568937	0.0037158677495425785	0.999713594035683	0.00682893959266192
2.660876564329712	0.0033594285333689022	0.9997423544571343	0.006201046263725322
2.68006692890253	0.003034055928018198	0.9997684580187959	0.0056251077258906304
2.6992572934753483	0.0027373621671471504	0.9997921257217839	0.00509739487537022
2.7184476580481647	0.002467112282299677	0.999813562610502	0.004614393824388241
2.737638022620983	0.0022212170944730936	0.999832958699334	0.004172797990553489
2.756828387193801	0.001997726286491641	0.9998504898652063	0.0037695001001435994
2.7760187517666193	0.0017948215788683441	0.9998663187055823	0.003401584144068003
2.7952091163394357	0.0016108100290712635	0.9998805953616344	0.0030663173221157857
2.8143994809122557	0.00144411747228812	0.9998934583065082	0.0027611420091433005
2.8335898454850703	0.0012932821194628907	0.9999050350987516	0.0024836677746895896
2.8527802100578885	0.0011569483263653701	0.9999154431011256	0.002231663484307977
2.8719705746307067	0.0010338605454762728	0.9999247901651471	0.0020030495092753704
2.891160939203525	0.0009228574705066883	0.9999331752818343	0.001795890068147528
2.910351303776343	0.000822866381734233	0.9999406891992325	0.0016083857217410963
2.9295416683491613	0.0007328976984526392	0.9999474150073959	0.0014388660404740985
2.9487320329219795	0.0006520397434099934	0.9999534286915864	0.0012857824606902488
2.9679223974947977	0.0005794537224450558	0.9999587996545238	0.0011477013443372277
2.9871127620676123	0.0005143689214026637	0.9999635912085854	0.0010232972544802956
3.0063031266404305	0.00045607812077763654	0.9999678610389087	0.0009113464563012437
3.0254934912132487	0.0004039332277891994	0.9999716616383919	0.0008107206524384121
3.044683855786067	0.00035734112410290564	0.9999750407156252	0.0007203809582505204
3.063874220358885	0.0003157597268601542	0.9999780415768089	0.0006393721221466988
3.0830645849317033	0.0002786942594590336	0.9999807034827378	0.0005668169934796266
3.1022549495045215	0.00024569372800264944	0.999983061981937	0.0005019112395623857
3.1214453140773397	0.00021634759863253805	0.9999851492210436	0.00044391831173481636
3.1406356786501544	0.00019028267027598744	0.9999869942335252	0.00039216465910890913
3.1598260432229726	0.00016716013695017296	0.9999886232078175	0.0003460351875803537
3.1790164077957908	0.00014667283335079162	0.9999900597359537	0.0003049689604296495
3.198206772368609	0.00012854265709139057	0.9999913250437402	0.00026845513630121735
3.217397136941427	0.00011251816072999077	0.99999243820351	0.00023602913899801393
3.2365875015142453	9.837230641673855e-5	0.999993416330466	0.0002072690530762553
3.2557778660870635	8.590037609890189e-5	0.9999942747635931	0.00018179223892519962
3.2749682306598817	7.491802994108454e-5	0.999995027232092	0.0001592521599015424
3.2941585952326964	6.525950560387628e-5	0.9999956860082537	0.00013933541401913325
3.3133489598055146	5.6775951214671494e-5	0.9999962620476607	0.00012175896237874505
3.332539324378333	4.933388475203415e-5	0.9999967651175643	0.00010626754613792863
3.351729688951151	4.281377277504106e-5	0.9999972039142528	9.263128378748513e-5
3.370920053523969	3.710872151208022e-5	0.9999975861701876	8.06434401126795e-5
3.3901104180967874	3.212327352386524e-5	0.9999979187516472	7.011835863114415e-5
3.4093007826696056	2.7772303331285997e-5	0.9999982077475816	6.0889548901886555e-5
3.4284911472424238	2.398000557946034e-5	0.9999984585503437	5.280792025299536e-5
3.4476815118152384	2.0678969617105025e-5	0.9999986759289246	4.574015388002239e-5
3.4668718763880566	1.7809334512008945e-5	0.9999988640952869	3.956720493501004e-5
3.486062240960875	1.531801882626027e-5	0.9999990267643533	3.418292684703349e-5
3.505252605533693	1.3158019738668258e-5	0.9999991672081715	2.9492810198427026e-5
3.524442970106511	1.1287776341184497e-5	0.9999992883047468	2.5412828266049672e-5
3.5436333346793294	9.670592219457319e-6	0.9999993925819962	2.1868382821126617e-5
3.5628236992521476	8.274112662132183e-6	0.9999994822572521	1.879334233524011e-5
3.582014063824966	7.069852097529861e-6	0.9999995592727094	1.6129166540614918e-5
3.6012044283977804	6.032767742247813e-6	0.9999996253271835	1.3824110955112148e-5
3.6203947929705986	5.140875504849873e-6	0.9999996819045173	1.1832505198328901e-5
3.639585157543417	4.374904539528046e-6	0.9999997302989534	1.0114099313090033e-5
3.658775522116235	3.7179871426040734e-6	0.9999997716377576	8.633472987193239e-6
3.677965886689053	3.155380748243175e-6	0.9999998069013615	7.3595022799988466e-6
3.6971562512618714	2.6742192340556414e-6	0.9999998369412667	6.26487923649166e-6
3.7163466158346896	2.2632907081820974e-6	0.9999998624959356	5.3256799180966065e-6
3.735536980407508	1.9128393646816733e-6	0.9999998842048716	4.520976489556544e-6
3.7547273449803225	1.6143890477771095e-6	0.9999999026210756	3.832489559837372e-6
3.7739177095531407	1.3605864683796653e-6	0.9999999182220494	3.2442771866661237e-6
3.793108074125959	1.145062045626588e-6	0.9999999314194986	2.74245720081023e-6
3.812298438698777	9.62306644147759e-7	0.9999999425678764	2.3149592718193714e-6
3.8314888032715952	8.07562599902667e-7	0.9999999519718931	1.9513047372185192e-6
3.8506791678444134	6.767274469687834e-7	0.9999999598931081	1.6424105406392637e-6
3.8698695324172316	5.662691289209931e-7	0.9999999665557047	1.3804155742563995e-6
3.88905989699005	4.7315134654724034e-7	0.9999999721515431	1.158526784949999e-6
3.9082502615628645	3.9476802582427695e-7	0.9999999768445733	9.708832338544588e-7
3.9274406261356827	3.288857972627568e-7	0.9999999807746826	8.12436054141951e-7
3.946630990708501	2.7359369036972225e-7	0.9999999840610458	6.788427502277277e-7
3.965821355281319	2.2725915904686644e-7	0.9999999868050371	5.663742900547772e-7
3.9850117198541373	1.884896807524683e-7	0.9999999890927559	4.718334766014166e-7
4.0042020844269555	1.560993627691687e-7	0.9999999909972157	3.92483441162125e-7
4.023392448999774	1.2907987656518571e-7	0.9999999925802369	3.259851273011796e-7
4.042582813572592	1.0657523175083838e-7	0.9999999938940811	2.7034266268225136e-7
4.06177317814541	8.785992067217308e-8	0.9999999949828601	2.238556956408936e-7
4.080963542718225	7.232002330326281e-8	0.9999999958837479	1.8507806105056267e-7
4.100153907291043	5.943687186871216e-8	0.9999999966280226	1.527817116018051e-7
4.119344271863861	4.8772986982470456e-8	0.9999999972419596	1.2592554072453336e-7
4.138534636436679	3.9959972664149745e-8	0.9999999977475965	1.0362837766643443e-7
4.1577250010094975	3.2688111328837977e-8	0.9999999981633868	8.514563592005067e-8
4.176915365582316	2.669743892624865e-8	0.9999999985047583	6.984915204613264e-8
4.196105730155134	2.1770119484898487e-8	0.9999999987845878	5.720993879334559e-8
4.215296094727952	1.772391877707946e-8	0.9999999990136057	4.6783152150160424e-8
4.234486459300767	1.4406650095111218e-8	0.9999999992007391	3.8195452037208434e-8
4.253676823873585	1.1691396739621496e-8	0.9999999993534029	3.1133952758620446e-8
4.272867188446403	9.472535644761138e-9	0.9999999994777453	2.5336870227652038e-8
4.292057553019221	7.662303236344314e-9	0.999999999578856	2.0585687106856733e-8
4.3112479175920395	6.187874213026134e-9	0.9999999996609414	1.6698069662398635e-8
4.330438282164858	4.988943480555008e-9	0.9999999997274722	1.3522357456066034e-8
4.349628646737676	4.015664689660525e-9	0.999999999781307	1.0932533952819704e-8
4.368819011310494	3.2268867578011395e-9	0.9999999998247964	8.824015928963701e-9
4.388009375883309	2.5887127996782056e-9	0.9999999998598698	7.110262396030502e-9
4.407199740456127	2.073264226964966e-9	0.9999999998881085	5.719718145433638e-9
4.426390105028945	1.6576402472878726e-9	0.9999999999108062	4.593347404989643e-9
4.445580469601763	1.3230874174041674e-9	0.9999999999290192	3.6825324821197814e-9
4.4647708341745815	1.054252241061704e-9	0.9999999999436089	2.94729514461317e-9
4.4839611987474	8.386047412045627e-10	0.9999999999552758	2.354796780191203e-9
4.503151563320218	6.659108819917492e-10	0.9999999999645897	1.878154297400031e-9
4.522341927893036	5.278661951990671e-10	0.999999999972012	1.4954161352448817e-9
4.541532292465851	4.177049817144507e-10	0.999999999977917	1.1885648543719208e-9
4.560722657038669	3.299609474538556e-10	0.9999999999826062	9.43050191674284e-10
4.579913021611487	2.601838744453744e-10	0.9999999999863238	7.469158554961226e-10
4.599103386184305	2.0480284135260263e-10	0.9999999999892657	5.905500014482184e-10
4.618293750757124	1.609210542596884e-10	0.9999999999915896	4.660604436269853e-10
4.637484115329942	1.2621326206385675e-10	0.9999999999934222	3.6717255511669905e-10
4.65667447990276	9.881828688662608e-11	0.9999999999948646	2.8875282183196586e-10
4.675864844475578	7.722666950371604e-11	0.9999999999959979	2.2666332781093224e-10
4.695055209048393	6.02415894945807e-11	0.9999999999968867	1.7758322685067276e-10
4.714245573621211	4.6910475504091664e-11	0.9999999999975825	1.3891195230415695e-10
4.733435938194029	3.645661550422119e-11	0.9999999999981263	1.0843715902407602e-10
4.752626302766847	2.8284041775350488e-11	0.9999999999985504	8.448976463689225e-11
4.771816667339666	2.1899371205336138e-11	0.9999999999988806	6.572191009177973e-11
4.791007031912484	1.6926460233435137e-11	0.9999999999991371	5.1026075565294565e-11
4.810197396485302	1.3062440018529742e-11	0.9999999999993361	3.9540672266364985e-11
4.82938776105812	1.0058176513894068e-11	0.9999999999994902	3.0596299450139307e-11
4.848578125630935	7.72804042981079e-12	0.9999999999996092	2.360082572877243e-11
4.867768490203753	5.930367308337736e-12	0.999999999999701	1.819107825199284e-11
4.886958854776571	4.53814763545779e-12	0.9999999999997717	1.3997218442901988e-11
4.906149219349389	3.468336728928989e-12	0.999999999999826	1.0733371887220822e-11
4.925339583922208	2.6476598691260733e-12	0.9999999999998677	8.229930187738082e-12
4.944529948495026	2.0126122990404838e-12	0.9999999999998995	6.283666355180889e-12
4.963720313067844	1.5338841308221163e-12	0.9999999999999238	4.810216078838598e-12
4.982910677640662	1.1577405700791132e-12	0.9999999999999425	3.662106170955274e-12
5.002101042213477	8.744116541947733e-13	0.9999999999999566	2.7819256295202867e-12
5.021291406786295	6.643574579356937e-13	0.9999999999999672	2.111207671657252e-12
5.040481771359113	5.031530747601209e-13	0.9999999999999754	1.6216025653398227e-12
5.059672135931931	3.7614356074300304e-13	0.9999999999999816	1.2215879007232501e-12
5.07886250050475	2.7844393457598926e-13	0.9999999999999862	9.123829269576779e-13
5.098052865077568	2.1005419625907962e-13	0.9999999999999897	6.952177779938061e-13
5.117243229650386	1.5631940186722204e-13	0.9999999999999923	5.078520473241221e-13
5.136433594223204	1.2212453270876722e-13	0.9999999999999942	4.144571284591509e-13
5.155623958796019	8.79296635503124e-14	0.9999999999999958	2.8820254214941756e-13
5.174814323368837	6.350475700855895e-14	0.9999999999999969	2.2515021930062838e-13
5.194004687941655	4.884981308350689e-14	0.9999999999999977	1.615337871087488e-13
5.2131950525144735	3.907985046680551e-14	0.9999999999999982	1.2979931440349415e-13
5.232385417087292	2.4424906541753444e-14	0.9999999999999988	9.77806001214937e-14
5.25157578166011	1.9539925233402755e-14	0.9999999999999991	6.547574909301385e-14
5.270766146232928	1.4654943925052066e-14	0.9999999999999993	6.576570987442128e-14
5.289956510805746	1.4654943925052066e-14	0.9999999999999994	6.605695475346668e-14
5.309146875378561	4.884981308350689e-15	0.9999999999999997	3.3174744708402164e-14
5.328337239951379	4.884981308350689e-15	0.9999999999999998	3.332165978813612e-14
5.347527604524197	4.884981308350689e-15	0.9999999999999998	3.346922548450157e-14
5.3667179690970155	0.0	0.9999999999999999	0.0
5.385908333669834	4.884981308350689e-15	0.9999999999999999	3.376632026496647e-14
5.405098698242652	4.884981308350689e-15	0.9999999999999999	3.3915855149941585e-14
5.42428906281547	0.0	1.0	0.0
5.443479427388288	0.0	1.0	0.0
5.462669791961103	0.0	1.0	0.0
5.481860156533921	0.0	1.0	0.0
5.501050521106739	0.0	1.0	0.0
5.5202408856795575	0.0	1.0	0.0
5.539431250252376	0.0	1.0	0.0
5.558621614825194	0.0	1.0	0.0
5.577811979398012	0.0	1.0	0.0
5.59700234397083	0.0	1.0	0.0
5.616192708543645	0.0	1.0	0.0
5.635383073116463	0.0	1.0	0.0
5.654573437689281	0.0	1.0	0.0
5.6737638022620995	0.0	1.0	0.0
5.692954166834918	0.0	1.0	0.0
5.712144531407736	0.0	1.0	0.0
5.731334895980554	0.0	1.0	0.0
5.750525260553372	0.0	1.0	0.0
5.769715625126187	0.0	1.0	0.0
5.788905989699005	0.0	1.0	0.0
5.808096354271823	0.0	1.0	0.0
5.8272867188446416	0.0	1.0	0.0
5.84647708341746	0.0	1.0	0.0
5.865667447990278	0.0	1.0	0.0
5.884857812563096	0.0	1.0	0.0
5.904048177135914	0.0	1.0	0.0
5.923238541708729	0.0	1.0	0.0
5.942428906281547	0.0	1.0	0.0
5.961619270854365	0.0	1.0	0.0
5.980809635427184	0.0	1.0	0.0


==> data/K_10-M_64.csv <==
-1.9259162570570922	1.8785711744261487e-12	9.999999999998731e-15	120.5691025713547
-1.9179903408000352	2.329642190714665e-12	1.2457550187619662e-14	120.24237434379145
-1.910064424542978	2.8872516334718392e-12	1.550979064799068e-14	119.91465368609083
-1.902138508285921	3.576127977469933e-12	1.9298301336771107e-14	119.5859390027786
-1.894212592028864	4.42663415710845e-12	2.3997792857263853e-14	119.25622870526011
-1.8862866757718069	5.476026327368519e-12	2.9823718838241565e-14	118.92552121191159
-1.8783607595147498	6.769987963022909e-12	3.7041603683512104e-14	118.59381494702365
-1.8704348432576925	8.364498170423843e-12	4.597846427163365e-14	118.26110834277289
-1.8625089270006354	1.0328105368685706e-11	5.703678588685212e-14	117.92739983828402
-1.8545830107435783	1.2744692275158284e-11	7.071161157594339e-14	117.59268788022003
-1.8466570944865213	1.5716835894093847e-11	8.761142378110597e-14	117.25697092281007
-1.8387311782294642	1.9369887544568672e-11	1.084836417325201e-13	116.92024742851866
-1.8308052619724071	2.385692356967635e-11	1.342457327691385e-13	116.58251586730952
-1.82287934571535	2.9364748074115386e-11	1.6602314656932534e-13	116.24377471805667
-1.814953429458293	3.612116582226893e-11	2.0519553548146085e-13	115.90402246813836
-1.807027513201236	4.4403787464335586e-11	2.5345303043299666e-13	115.56325761369983
-1.7991015969441788	5.45506819240411e-11	3.128647106356841e-13	115.22147865979693
-1.7911756806871217	6.697325371797606e-11	3.859618488671504e-13	114.87868412106118
-1.7832497644300647	8.217179811855745e-11	4.758390472368281e-13	114.53487252189711
-1.7753238481730076	1.0075427671129547e-10	5.86277018598438e-13	114.1900423962173
-1.7673979319159505	1.2345896273513037e-10	7.218915370365606e-13	113.84419228818335
-1.7594720156588932	1.5118173281604235e-10	8.883140019661481e-13	113.49732075209609
-1.7515460994018361	1.850089330698108e-10	1.0924101638039423e-12	113.14942635365131
-1.743620183144779	2.2625692747003436e-10	1.342544879912492e-12	112.80050766878021
-1.735694266887722	2.765196500677412e-10	1.6489023489801658e-12	112.45056328524973
-1.727768350630665	3.377257361806298e-10	2.023873159334412e-12	112.09959180189176
-1.7198424343736078	4.1220710824898863e-10	2.4825217399014224e-12	111.74759182969122
-1.7119165181165508	5.027812480290032e-10	3.043150490290069e-12	111.39456199227516
-1.7039906018594937	6.128498080188464e-10	3.7279800698008064e-12	111.04050092467527
-1.6960646856024366	7.465167130129316e-10	4.563969139606481e-12	110.68540727581149
-1.6881387693453795	9.087294907749535e-10	5.58380139057065e-12	110.32927970784317
-1.6802128530883225	1.10544826483711e-9	6.827073083704143e-12	109.9721168954271
-1.6722869368312652	1.343847660563219e-9	8.341720737004998e-12	109.61391752805713
-1.664361020574208	1.632557839046478e-9	1.0185736194651534e-11	109.25468030919491
-1.656435104317151	1.981952007141653e-9	1.2429225327018951e-11	108.89440395727755
-1.648509188060094	2.40448908440858e-9	1.5156877284968674e-11	108.53308720511392
-1.6405832718030369	2.91512177267699e-9	1.8470923864419914e-11	108.17072880168541
-1.6326573555459798	3.531782109558763e-9	2.249468347265206e-11	107.80732751105207
-1.6247314392889227	4.275958738983112e-9	2.73768018300167e-11	107.44288211375402
-1.6168055230318656	5.1733826507317486e-9	3.3296322360602693e-11	107.07739140743729
-1.6088796067748086	6.25484108744197e-9	4.046874377307243e-11	106.71085420661987
-1.6009536905177515	7.557142760393056e-9	4.915325124802301e-11	106.34326934265843
-1.5930277742606944	9.124261534323851e-9	5.966134167677104e-11	105.97463566585789
-1.5851018580036373	1.1008690427222493e-8	7.236710340400227e-11	105.60495204421292
-1.5771759417465803	1.3273043230655024e-8	8.771945791950843e-11	105.23421736549061
-1.5692500254895232	1.5991947407388025e-8	1.0625672608877026e-10	104.86243053561839
-1.5613241092324661	1.925427930856169e-8	1.286239461601059e-10	104.48959048160663
-1.5533981929754088	2.3165801325199007e-8	1.5559344650222544e-10	104.11569614989799
-1.5454722767183517	2.7852270537028378e-8	1.8808926461705886e-10	103.74074650896127
-1.5375463604612947	3.3463099943453065e-8	2.2721610752835166e-10	103.36474054756327
-1.5296204442042376	4.017566670382012e-8	2.7429366957152034e-10	102.9876772777141
-1.5216945279471805	4.820037723215725e-8	3.3089726468079977e-10	102.60955573262774
-1.5137686116901234	5.7786616807810574e-8	3.9890589467144736e-10	102.2303749694323
-1.5058426954330664	6.922973190557532e-8	4.805590664191044e-10	101.85013406907241
-1.4979167791760093	8.287921712835089e-8	5.78523893446477e-10	101.46883213675261
-1.4899908629189522	9.914830587580737e-8	6.959742760632672e-10	101.08646830274357
-1.482064946661895	1.1852519521179644e-7	8.366842543930592e-10	100.70304172236047
-1.4741390304048378	1.4158617137318167e-7	1.0051379766572844e-9	100.31855157796937
-1.4662131141477808	1.6901094362195918e-7	1.2066591282056812e-9	99.932997078227
-1.4582871978907237	2.0160054142464513e-7	1.4475631331556684e-9	99.54637745980345
-1.4503612816336666	2.4029818402835774e-7	1.7353359795501174e-9	99.15869198738918
-1.4424353653766095	2.86213593331826e-7	2.0788441412354688e-9	98.76993995531268
-1.4345094491195525	3.406512915040013e-7	2.4885807873620442e-9	98.38012068657932
-1.4265835328624954	4.051435052742031e-7	2.9769542971439268e-9	97.98923353578363
-1.4186576166054383	4.814883903854556e-7	3.558626048900754e-9	97.59727788848576
-1.4107317003483812	5.717943938996045e-7	4.250905545926129e-9	97.2042531623826
-1.4028057840913242	6.785316903220199e-7	5.074212197244691e-9	96.8101588078682
-1.394879867834267	8.045917617141905e-7	6.0526145112093206e-9	96.41499430993828
-1.38695395157721	9.533563439127193e-7	7.214459109347471e-9	96.01875918666536
-1.379028035320153	1.1287771330046238e-6	8.593103855075094e-9	95.62145299344076
-1.3711021190630959	1.3354678402918403e-6	1.0227771548886254e-8	95.22307532099364
-1.3631762028060388	1.5788104032812382e-6	1.2164543103732254e-8	94.82362579790039
-1.3552502865489817	1.8650774069452307e-6	1.4457511921577133e-8	94.42310409058561
-1.3473243702919246	2.2015730473413322e-6	1.7170124388977032e-8	94.02150990569291
-1.3393984540348673	2.5967952815020093e-6	2.0376735045787838e-8	93.61884298908146
-1.3314725377778103	3.0606221576711027e-6	2.41644091116346e-8	93.21510312868351
-1.3235466215207532	3.604525711700685e-6	2.863500974174056e-8	92.8102901546844
-1.3156207052636961	4.2418172539774315e-6	3.3907612694362356e-8	92.40440394105923
-1.307694789006639	4.987928360633679e-6	4.012129710280522e-8	91.99744440614329
-1.299768872749582	5.860732428679912e-6	4.743836783841673e-8	91.5894115141223
-1.291842956492525	6.880912262117223e-6	5.604807261982884e-8	91.18030527595442
-1.2839170402354676	8.072379831394949e-6	6.617088566866812e-8	90.77012575138168
-1.2759911239784105	9.462755097434822e-6	7.806343944521008e-8	90.35887304922272
-1.2680652077213534	1.1083911621447825e-5	9.202419693961488e-8	89.94654732867615
-1.2601392914642964	1.297259759930911e-5	1.0839996928115734e-7	89.53314880204779
-1.2522133752072393	1.5171141971126408e-5	1.2759339720281892e-7	89.11867773394627
-1.2442874589501822	1.7728256373758574e-5	1.500715303212879e-7	88.70313444428395
-1.2363615426931251	2.069994492968594e-5	1.7637565543693452e-7	88.28651930930799
-1.228435626436068	2.4150535213082845e-5	2.0713254430762568e-7	87.86883276266659
-1.220509710179011	2.815384520962262e-5	2.430673128112168e-7	87.45007529740842
-1.212583793921954	3.279450269919496e-5	2.8501810729779144e-7	87.0302474677399
-1.2046578776648968	3.816943525010776e-5	3.339528604795681e-7	86.60934988910947
-1.1967319614078398	4.438955093232243e-5	3.9098838866675555e-7	86.18738324216238
-1.1888060451507827	5.1581631933825255e-5	4.574121347946323e-7	85.7643482726313
-1.1808801288937256	5.989046552557558e-5	5.347068977898603e-7	85.3402457938696
-1.1729542126366685	6.948123925613101e-5	6.245789286948047e-7	84.91507668817007
-1.1650282963796115	8.054222989077646e-5	7.289898179198687e-7	84.48884190921574
-1.1571023801225544	9.328781843840932e-5	8.501926463741577e-7	84.0615424833372
-1.1491764638654973	0.00010796186665065732	9.907729263766207e-7	83.63317951206798
-1.1412505476084402	0.000124841493623296	1.153694916535986e-6	83.2037541735781
-1.133324631351383	0.0001442412946017443	1.3423539586097018e-6	82.77326772446075
-1.1253987150943259	0.0001665180477818115	1.5606355540708231e-6	82.34172150331207
-1.1174727988372688	0.00019207595879754122	1.8129819741660694e-6	81.90911693139002
-1.1095468825802117	0.00022137249673100773	2.1044672800006656e-6	81.47545551506516
-1.1016209663231546	0.0002549248798233795	2.4408817191095845e-6	81.04073884915469
-1.0936950500660976	0.0002933172736139669	2.8288265624062e-6	80.60496861804245
-1.0857691338090403	0.00033720876901241465	3.275820550819808e-6	80.16814659860779
-1.0778432175519832	0.00038734221274225696	3.790419234678787e-6	79.73027466324119
-1.0699173012949261	0.0004445539677037033	4.382348611393946e-6	79.29135478129196
-1.061991385037869	0.0005097846860813032	5.0626545985246155e-6	78.85138902248096
-1.054065468780812	0.0005840911833834071	5.843870020345075e-6	78.41037956002323
-1.046139552523755	0.0006686595070481944	6.740200936606553e-6	77.96832867273135
-1.0382136362666978	0.0007648192987656989	7.767734302840985e-6	77.52523874725954
-1.0302877200096408	0.0008740595551727591	8.944669122151476e-6	77.081112283166
-1.0223618037525837	0.0009980458969169562	1.02915734293349e-5	76.63595189384417
-1.0144358874955266	0.0011386394614994212	1.1831669639186438e-5	76.18976031061605
-1.0065099712384695	0.0012979175403135675	1.3591150991962064e-5	75.74254038663244
-0.9985840549814125	0.0014781960850947082	1.5599532040096798e-5	75.2942950986714
-0.9906581387243554	0.0016820542135161931	1.78900363406657e-5	74.84502755189283
-0.9827322224672982	0.0019123608474949905	2.0500024747965965e-5	74.39474098286784
-0.9748063062102411	0.0021723036211888035	2.347146793839914e-5	73.94343876297118
-0.966880389953184	0.002465420198309165	2.6851467045578262e-5	73.49112440274662
-0.958954473696127	0.0027956321400802063	3.069282653556353e-5	73.03780155569088
-0.9510285574390699	0.0031672814659746682	3.505468370957246e-5	72.583474021551
-0.9431026411820128	0.0035851700490354813	4.000319948232533e-5	72.1281457510723
-0.9351767249249556	0.004054601985766383	4.561231534717084e-5	71.67182085050138
-0.9272508086678986	0.00458142907735064	5.196458170185467e-5	71.21450358538121
-0.9193248924108415	0.00517209955407671	5.915206296887173e-5	70.75619838439816
-0.9113989761537844	0.005833710168225883	6.727732519874545e-5	70.29690984641086
-0.9034730598967273	0.006574061771026971	7.645451209183395e-5	69.83664274237347
-0.8955471436396703	0.0074017184791638595	8.68105156075936e-5	69.37540202207045
-0.8876212273826132	0.008326070521553269	9.848624755013838e-5	68.9131928189906
-0.8796953111255561	0.009357400840925258	0.00011163801871742533	68.45002045412637
-0.871769394868499	0.010506955505933013	0.0001264390323758989	67.9858904437125
-0.863843478611442	0.011787017965425748	0.00014308099896780108	67.52080850337755
-0.8559175623543847	0.013210987151650108	0.00016177587906826384	67.05478055293041
-0.8479916460973276	0.0147934594098167	0.00018275776167836765	66.58781272482308
-0.8400657298402705	0.016550314195984735	0.0002062848849639421	66.11991136790597
-0.8321398135832134	0.01849880345060695	0.0002326418065169325	65.65108305480888
-0.8242138973261564	0.02065764451148116	0.0002621417301265244	65.18133458810756
-0.8162879810690993	0.023047116385306283	0.00029512899588607816	64.71067300733205
-0.8083620648120422	0.025689159146297515	0.00033198174022879473	64.23910559529067
-0.8004361485549851	0.02860747617665645	0.0003731147321653564	63.76663988522836
-0.792510232297928	0.031827638904866624	0.0004189823915888681	63.293283668955816
-0.784584316040871	0.035377193633284586	0.00047008199500503487	62.81904500319491
-0.7766583997838139	0.03928576998180607	0.0005269570734272696	62.343932218031725
-0.7687324835267568	0.04358519040035893	0.0005902010064472563	61.86795392474186
-0.7608065672696998	0.048309580129395936	0.0006604608156370483	61.39111902427799
-0.7528806510126425	0.0534954769069795	0.0007384411594523788	60.91343671502469
-0.7449547347555854	0.05918193964209412	0.0008249085306830113	60.43491650270327
-0.7370288184985283	0.0654106551837762	0.0009206956562277229	59.955568208441484
-0.7291029022414712	0.07222604223439583	0.00102670609754952	59.475401978729074
-0.7211769859844142	0.07967535136127729	0.001143919048592645	58.99442829432712
-0.7132510697273571	0.08780875997625555	0.0012733943262027475	58.51265798063228
-0.7053251534703	0.09667946105943402	0.001416277546187618	58.03010221820393
-0.6973992372132429	0.10634374431484142	0.001573805476099828	57.54677255259888
-0.6894733209561859	0.11686106836129086	0.0017473115535679587	57.06268090525487
-0.6815474046991288	0.12829412247700303	0.0019382315566268931	56.57783958496904
-0.6736214884420717	0.14070887633597684	0.0021481094099205953	56.09226129978728
-0.6656955721850146	0.1541746160977991	0.0023786031079393558	55.60595916825728
-0.6577696559279576	0.16876396514987363	0.0026314907335961606	55.118946731026114
-0.6498437396709003	0.18455288774774034	0.0029086765474176293	54.63123796530668
-0.6419178234138432	0.20162067372665288	0.0032121971195271312	54.14284729591934
-0.6339919071567861	0.22004990245591352	0.0035442274733201357	53.653789609945576
-0.626065990899729	0.2399263841490128	0.003907087206427888	53.16408026956159
-0.618140074642672	0.2613390766642244	0.004303246551128037	52.67373512751033
-0.6102141583856149	0.28437997589963476	0.004735332332927984	52.18277053964522
-0.6022882421285578	0.3091439779680651	0.005206133782549406	51.69120338207268
-0.5943623258715007	0.3357287113162956	0.00571860815309157	51.19905106546391
-0.5864364096144437	0.3642343370739142	0.006275886090710306	50.706331551218625
-0.5785104933573866	0.39476331597626885	0.006881276703814285	50.213063367545786
-0.5705845771003295	0.4274201403392404	0.007538272272535096	49.71926562701074
-0.5626586608432724	0.4623110296796977	0.008250552537178603	49.22495804358258
-0.5547327445862151	0.49954358875711247	0.0090219885014957	48.73016094997951
-0.5468068283291581	0.5392264270121327	0.009856645683963843	48.23489531658979
-0.538880912072101	0.5814687385795584	0.01075878674802901	47.739182770572654
-0.5309549958150439	0.6263798422924052	0.011732873440231828	47.2430456140543
-0.5230290795579868	0.6740686814348804	0.01278356776360284	46.746506845458306
-0.5151031633009298	0.7246432832015668	0.013915732312611397	46.24959017892503
-0.5071772470438727	0.7782101782527688	0.015134429695388663	45.75232006540975
-0.4992513307868156	0.8348737810760398	0.016444920968800677	45.25472171539852
-0.49132541452975853	0.8947357321806859	0.017852663012675997	44.75682111936051
-0.48339949827270146	0.9578942037045481	0.019363304770560093	44.25864507145629
-0.4754735820156444	1.0244431702937562	0.020982682286425785	43.76022119261495
-0.4675476657585873	1.0944716476308955	0.02271681246938265	43.26157795401622
-0.45962174950153023	1.1680629014527715	0.024571885521902453	42.7627447018057
-0.45169583324447293	1.2452936303386066	0.026554255971400074	42.263751682347
-0.44376991698741586	1.3262331260158964	0.028670432250062203	41.76463006745946
-0.4358440007303588	1.4109424154315227	0.030927064773980092	41.26541197982136
-0.4279180844733017	1.499473389402487	0.03333093247921079	40.76613052156166
-0.41999216821624463	1.5918679228475738	0.03588892778059836	40.26681979980207
-0.41206625195918756	1.6881569924296782	0.03860803992740357	39.767514955346634
-0.4041403357021305	1.7883597975838708	0.04149533673956568	39.26825219109455
-0.3962144194450734	1.8924828914059324	0.04455794471880599	38.76906880016521
-0.38828850318801633	2.0005193283895872	0.04780302753962917	38.27000319666917
-0.38036258693095926	2.1124478360524557	0.05123776293771186	37.77109494506707
-0.3724366706739022	2.228232018036514	0.05486931802537641	37.2723847904607
-0.3645107544168451	2.347819596380309	0.05870482307728303	36.77391468893335
-0.35658483815978803	2.471141701106452	0.06275134384334166	36.27572784124032
-0.34865892190273073	2.598112214674918	0.06701585246013053	35.77786872166319
-0.34073300564567366	2.728627180017688	0.07150519704655496	35.28038311204344
-0.3328070893886166	2.862564279808694	0.076226070084619	34.78331813376871
-0.3248811731315595	2.9997823950773426	0.0811849757010173	34.28672227991402
-0.31695525687450243	3.1401212511014465	0.0863881959802921	33.79064544890386
-0.30902934061744536	3.283401157910383	0.09184175645462622	33.29513897713895
-0.3011034243603883	3.4294228527721566	0.09755139093121003	32.80025567238079
-0.2931775081033312	3.577967451305187	0.10352250583000293	32.306049847016794
-0.28525159184627413	3.7287965134032346	0.10976014421966197	31.812577350817612
-0.27732567558921706	3.8816522296579707	0.1162689497513725	31.319895604078305
-0.26939975933216	4.0362577331226674	0.1230531307025817	30.828063630466126
-0.2614738430751029	4.1923175403440975	0.13011642435013898	30.3371420889477
-0.25354792681804583	4.3495181251669575	0.13746206190752414	29.847193306119465
-0.24562201056098854	4.507528627175038	0.14509273426020883	29.358281307028815
-0.23769609430393146	4.666001696176964	0.15301055874477276	28.870471845584934
-0.22977017804687438	4.8245744731332865	0.1612170472269083	28.383832434766077
-0.2218442617898173	4.982869705654095	0.16971307571360453	27.898432374179915
-0.21391834553276023	5.1404969970465535	0.17849885577196137	27.414342778186846
-0.20599242927570316	5.297054184367677	0.18757390798432097	26.931636601246357
-0.19806651301864608	5.4521288414635185	0.19693703769658477	26.450388662175204
-0.190140596761589	5.60529990091353	0.20658631329664934	25.97067566656434
-0.18221468050453193	5.756139387689852	0.21651904725334847	25.492576227088534
-0.17428876424747486	5.904214255937231	0.22673178013052694	25.016170881234963
-0.16636284799041778	6.049088319845846	0.2372202677974707	24.541542107002126
-0.1584369317333607	6.190324266852657	0.2479794720006805	24.06877433487966
-0.1505110154763034	6.3274857426963935	0.25900355450637413	23.597953957646357
-0.14258509921924634	6.460139494000156	0.2702858749277194	23.129169335807205
-0.13465918296218926	6.587857555815582	0.2818189924021322	22.662510799808178
-0.12673326670513219	6.710219468847718	0.2935946712079699	22.198070647884165
-0.11880735044807511	6.826814511110555	0.3056038904041043	21.735943139317826
-0.11088143419101804	6.937243928372556	0.3178368575563146	21.276224482929234
-0.10295551793396096	7.041123146845678	0.3302830265710321	20.819012820236644
-0.09502960167690389	7.13808395152914	0.3429311196361629	20.364408202893877
-0.08710368541984681	7.227776613523432	0.3557691532397989	19.912512564075715
-0.07917776916278974	7.309871949117969	0.3687844681872328	19.463429683098475
-0.07125185290573266	7.384063295135171	0.3819637635635993	19.017265143432997
-0.06332593664867558	7.450068382619865	0.395293134450728	18.57412628273053
-0.05540002039161851	7.507631095104838	0.4087581133205305	18.134122135428612
-0.04747410413456121	7.556523094640877	0.422343714846455	17.697363366557184
-0.03954818787750414	7.596545302814732	0.43603448397794636	17.263962196943133
-0.03162227162044706	7.627529222334033	0.4498145469803163	16.83403231882438
-0.023696355363389987	7.649338088352469	0.46366766522751746	16.407688801864992
-0.015770439106332912	7.661867837945721	0.4775772914165955	15.985047988790445
-0.007844522849275837	7.665047888283084	0.49152662787975315	15.5662273801927
8.139340778123838e-5	7.658841716718253	0.5054986867158153	15.15134550832309
0.008007309664838314	7.643247235442342	0.5194763513160736	14.740521799482718
0.01593322592189539	7.618296956641931	0.5334424389692892	14.333876423826975
0.023859142178952464	7.584057945707986	0.5473797641503997	13.931530133367996
0.03178505843600954	7.54063156135614	0.5612712020935472	13.533604087691794
0.039710974693066614	7.488152983355061	0.5750997522908636	13.140219665861306
0.04763689095012369	7.426790530990356	0.5888486014904624	12.751498265900105
0.055562807207180986	7.35674477694506	0.6025011858103562	12.367561091544566
0.06348872346423806	7.278247462253841	0.6160412516090634	11.988528924404617
0.07141463972129514	7.191560221345075	0.6294529146948796	11.614521884041226
0.07934055597835221	7.096973126389106	0.6427207175363453	11.245659174471355
0.08726647223540929	6.9948030623696305	0.6558296841118745	10.88205881774254
0.09519238849246636	6.885391945825365	0.6687653720678618	10.523837375124602
0.10311830474952344	6.769104801076875	0.6815139218787689	10.17110965583887
0.11104422100658051	6.646327709453583	0.6940621027136478	9.823988414413904
0.11897013726363759	6.517465647490628	0.706397354757439	9.482584036730476
0.12689605352069466	6.382940231795918	0.7185078277374858	9.14700421666929
0.13482196977775174	6.243187387731884	0.730382415470326	8.817353623075968
0.1427478860348088	6.098654960380668	0.7420107862549987	8.493733558519672
0.1506738022918659	5.949800286910457	0.7533834089550975	8.176241612077606
0.15859971854892296	5.797087748546194	0.7644915746837345	7.864971306585151
0.16652563480598004	5.640986320314934	0.7753274140328539	7.560011741234119
0.1744515510630371	5.481967138592691	0.7858839097647616	7.261447234006765
0.1823774673200942	5.320501102337336	0.7961549050223362	6.969356962410802
0.19030338357715126	5.1570565269916	0.8061351070464565	6.6838146072842015
0.19822929983420834	4.9920968665358645	0.8158200864926732	6.404888000143818
0.20615521609126586	4.8260785201031	0.825206272427556	6.132638777592215
0.21408113234832293	4.659448736979681	0.8342909431491938	5.867122044114983
0.22200704860538	4.4926436340486955	0.8430722129729723	5.608386046817111
0.22993296486243708	4.326086337254017	0.8515490151787747	5.356471863974949
0.23785888111949416	4.160185257815149	0.859721081324093	5.111413110177501
0.24578479737655123	3.9953325129466872	0.8675889171453318	4.87323566147403
0.2537107136336083	3.8319024977439593	0.8751537753150103	4.641957401834885
0.2616366298906654	3.6702506154943944	0.8824176253022028	4.417587995116487
0.26956254614772246	3.5107121700095743	0.889383120632563	4.200128683866702
0.27748846240477953	3.3536014236306837	0.8960535638293776	3.9895721183726245
0.2854143786618366	3.199210822076472	0.9024328693404419	3.7859022180048063
0.2933402949188937	3.0478103857784107	0.9085255247575104	3.5890940667846345
0.30126621117595076	2.899647266652663	0.9143365506312839	3.3991138458441643
0.30919212743300784	2.754945466885465	0.9198714591933117	3.2159188040257547
0.3171180436900649	2.6139057157011494	0.9251362122872009	3.039457268476817
0.325043959947122	2.4767054983346157	0.9301371788082042	2.8696686961741222
0.33296987620417906	2.3434992308522298	0.9348810919410184	2.7064837676328977
0.34089579246123614	2.2144185728884827	0.9393750064760249	2.549824523040928
0.3488217087182932	2.0895728698376237	0.9436262564713025	2.3996045411089613
0.3567476249753503	1.9690497151233748	0.9476424135135166	2.255729160370226
0.36467354123240736	1.852915622666628	0.9514312458144605	2.1180957424042686
0.37259945748946444	1.7412167988971836	0.9550006783634895	1.9865939757557178
0.3805253737465215	1.6339800035567853	0.9583587543364596	1.8611062192217025
0.3884512900035786	1.531213488006329	0.9615135979432198	1.7415078824539103
0.39637720626063566	1.432908000138034	0.9644733788749432	1.6276678420103516
0.40430312251769274	1.3390378441153168	0.9672462784924153	1.519448889624024
0.41222903877475026	1.2495619842628891	0.9698404578753322	1.4167082102258561
0.42015495503180733	1.164425181889839	0.9722640278319332	1.3192978860846214
0.4280808712888644	1.0835591545619745	0.9745250209478401	1.227065423612265
0.4360067875459215	1.006883747516198	0.9766313657327012	1.1398542988785985
0.44393270380297856	0.9343081076423512	0.9785908629037854	1.0575045179631073
0.45185862006003563	0.8657318507657545	0.9804111638268508	0.9798531878398204
0.4597845363170927	0.80104621368212	0.9820997511169625	0.9067350935096578
0.4677104525741498	0.7401351832313307	0.9836639213848603	0.8379832772443297
0.47563636883120686	0.6828765950521355	0.9851107700991579	0.7734296154175028
0.48356228508826393	0.6291431957795975	0.9864471785200866	0.7129053889125796
0.491488201345321	0.5788036629532979	0.9876798026475665	0.6562418429237836
0.4994141176023781	0.531723577708014	0.9888150641146716	0.603270732201514
0.5073400338594352	0.48776634619671433	0.9898591429472979	0.5538248481290916
0.5152659501164922	0.4467940663230221	0.9908179721019745	0.5077385241554502
0.5231918663735493	0.40866833714760253	0.9916972336863636	0.46484811645193486
0.5311177826306064	0.3732510090519979	0.9925023567608787	0.42499245702111665
0.5390436988876635	0.3404048733919252	0.9932385166152141	0.3880132767986202
0.5469696151447205	0.30999429102030956	0.9939106354101719	0.35375559668235557
0.5548955314017776	0.2818857597299952	0.9945233840729588	0.32206808489437305
0.5628214476588347	0.2559484210467956	0.9950811853333086	0.29280337928247174
0.5707473639158918	0.23205450753011536	0.9955882177877518	0.26581837381711365
0.5786732801729488	0.21007973199895946	0.9960484208805922	0.24097446871709444
0.5865991964300059	0.18990362062677227	0.9964655006921727	0.21813778415291313
0.594525112687063	0.17140979212788912	0.9968429364278995	0.197179337762569
0.6024510289441201	0.15448618559173602	0.9971839875051042	0.17797518660195738
0.6103769452011771	0.13902523975132647	0.9974917011390492	0.16040653444163894
0.6183028614582347	0.12492402666143926	0.9977689203341846	0.1443598056120583
0.6262287777152917	0.11208434292388597	0.9980182921919327	0.1297266868613735
0.6341546939723488	0.10041276168442431	0.9982422764518717	0.11640413890256246
0.6420806102294059	0.08982064869285718	0.9984431541889777	0.10429437951690561
0.650006526486463	0.08022414573176913	0.9986230365955797	0.09330484023053671
0.65793244274352	0.07154412470418944	0.9987838737827693	0.08334809869745861
0.6658583590005771	0.0637061156210734	0.9989274635421045	0.07434178900580317
0.6737842752576342	0.05664021164672303	0.9990554600145193	0.0662084921702606
0.6817101915146913	0.050280954264600525	0.9991693822193053	0.058875609101575334
0.6896361077717483	0.04456720148819213	0.9992706224018483	0.052275218321401695
0.6975620240288054	0.03944198190816193	0.9993604541643997	0.04634392066498239
0.7054879402858625	0.034852337204540604	0.9994400403495441	0.04102267315337284
0.7134138565429196	0.030749155582306273	0.9995104406511099	0.03625661413244284
0.7213397727999766	0.027086998412151772	0.9995726189320808	0.03199488168235559
0.7292656890570337	0.023823922178465285	0.9996274502335449	0.028190427192215102
0.7371916053140908	0.02092129764248084	0.9996757274628758	0.02479982585833413
0.7451175215711479	0.01834362795801069	0.9997181677531483	0.021783085751661303
0.7530434378282049	0.016058367277082645	0.9997554184892719	0.01910345693937239
0.760969354085262	0.014035741218201274	0.9997880629994491	0.01672724202100092
0.7688952703423191	0.012248570388308616	0.9998166259133588	0.014623609283143268
0.7768211865993762	0.010672097987416857	0.9998415781909294	0.012764409542375425
0.7847471028564332	0.00928382236536151	0.999863341827712	0.011123997597656718
0.7926730191134903	0.008063335252167288	0.9998822942447031	0.009679059082642948
0.8005989353705474	0.006992166246895689	0.9998987723720212	0.008408443377098609
0.8085248516276045	0.006053634016659257	0.9999130764371215	0.00729300310706975
0.816450767884662	0.0052327045471258745	0.9999254734692615	0.006315440653817268
0.824376684141719	0.004515856672739457	0.9999362005327287	0.005460161980174679
0.8323026003987761	0.00389095502148251	0.9999454677019204	0.004713137980763141
0.8402285166558332	0.0033471304257659523	0.9999534607917576	0.0040617734778992266
0.8481544329128903	0.002874667771152416	0.9999603438571291	0.0034947838980719926
0.8560803491699474	0.0024649011933419716	0.9999662614751234	0.0030020795954565473
0.8640062654270044	0.0021101164765582317	0.999971340823733	0.002574657723593283
0.8719321816840615	0.0018034604587171535	0.9999756935705244	0.0022045015027599905
0.8798580979411186	0.001538857210540811	0.999979417584477	0.0018844866818396025
0.8877840141981757	0.0013109307254524076	0.9999825984838182	0.0016082949616264323
0.8957099304552327	0.001114933831374287	0.9999853110322421	0.0013703341037834855
0.9036358467122898	0.0009466830188245008	0.9999876203953961	0.0011656644403306832
0.9115617629693469	0.0008024988664203643	0.9999895832689869	0.0009899314634484642
0.919487679226404	0.0006791517395825505	0.9999912488892782	0.0008393041797348658
0.927413595483461	0.0005738124337781866	0.9999926599361693	0.0007104188917814331
0.9353395117405181	0.000484007435439082	0.9999938533384369	0.0006003280749143718
0.9432654279975752	0.00040757847931871516	0.999994860990118	0.0005064540160324314
0.9511913442546323	0.00034264608558487436	0.9999957103864102	0.0004265468825317295
0.9591172605116893	0.0002875767737009481	0.9999964251868743	0.0003586469036832225
0.9670431767687464	0.00024095365632348365	0.9999970257131443	0.0003010503456628827
0.9749690930258035	0.0002015501341858793	0.999997529387794	0.0002522789843569466
0.9828950092828606	0.00016830642348963912	0.9999979511204665	0.00021105278242996656
0.9908209255399176	0.00014030866334735484	0.9999983036468668	0.00017626549981222266
0.9987468417969747	0.0001167703667661612	0.9999985978257228	0.00014696297587327923
1.0066727580540318	9.701599054068307e-5	0.9999988428983665	0.00012232383852947096
1.0145986743110889	8.046641966785724e-5	0.9999990467151527	0.00010164241124659898
1.0225245905681464	6.662617236941057e-5	0.9999992159325265	8.43136058908357e-5
1.0304505068252034	5.5072149706347746e-5	0.9999993561841805	6.981960053713409e-5
1.0383764230822605	4.544376635351453e-5	0.9999994722293906	5.7718121645119046e-5
1.0463023393393176	3.743431356184599e-5	0.999999568081302	4.763216211917644e-5
1.0542282555963747	3.0783417372504105e-5	0.9999996471176398	3.9240976706649034e-5
1.0621541718534317	2.5270470310090318e-5	0.9999997121760499	3.227222188092065e-5
1.0700800881104888	2.0708921582013308e-5	0.9999997656360338	2.6495101891893648e-5
1.078006004367546	1.6941327380948217e-5	0.9999998094892115	2.1714414195692622e-5
1.085931920624603	1.3835068045864311e-5	0.9999998453994515	1.7765382405794835e-5
1.09385783688166	1.127865196792754e-5	0.9999998747542201	1.4509185508169772e-5
1.1017837531387171	9.178532224041186e-6	0.9999998987083415	1.1829098732231148e-5
1.1097096693957742	7.456371456271423e-6	0.9999999182212124	9.627167633825479e-6
1.1176355856528313	6.046696768180479e-6	0.9999999340883853	7.821351108487728e-6
1.1255615019098884	4.894894225060395e-6	0.9999999469683148	6.343069683200945e-6
1.1334874181669454	3.955496453045269e-6	0.9999999574049641	5.135110085926464e-6
1.1414133344240025	3.1907247262097354e-6	0.9999999658468687	4.1498336942464045e-6
1.1493392506810596	2.569250369788277e-6	0.9999999726631836	3.3476523663006204e-6
1.1572651669381167	2.0651440593155704e-6	0.99999997815716	2.6957329623299102e-6
1.1651910831951737	1.6569873793059733e-6	0.9999999825774417	2.166897202415748e-6
1.1731169994522308	1.3271225682842663e-6	0.9999999861275143	1.7386924173746576e-6
1.1810429157092879	1.0610208320827037e-6	0.9999999889735917	1.3926059118118575e-6
1.188968831966345	8.467514831522745e-7	0.9999999912511861	1.113404287362688e-6
1.196894748223402	6.745361176285766e-7	0.9999999930705704	8.885763167805159e-7
1.204820664480459	5.363764969956717e-7	0.999999994521308	7.078673307241285e-7
1.2127465807375162	4.257430816778649e-7	0.9999999956760044	5.628883464302615e-7
1.2206724969945737	3.3731593163111013e-7	0.9999999965934053	4.467907816242334e-7
1.2285984132516308	2.667690637281338e-7	0.9999999973209525	3.5399351488722344e-7
1.2365243295086878	2.1059185684180182e-7	0.9999999978968852	2.7995882882642925e-7
1.244450245765745	1.6594086105214948e-7	0.9999999983519664	2.210030991332128e-7
1.252376162022802	1.3051747771442019e-7	0.9999999987108974	1.7414310692740927e-7
1.260302078279859	1.02467367923964e-7	0.9999999989934736	1.3696695111434926e-7
1.2682279945369161	8.029752507354711e-8	0.9999999992155288	1.0752883960134635e-7
1.2761539107939732	6.280819775383859e-8	0.9999999993897036	8.426199218454536e-8
1.2840798270510303	4.903724004634566e-8	0.9999999995260698	6.590737302050795e-8
1.2920057433080874	3.8214622577470416e-8	0.9999999996326366	5.145530407553847e-8
1.2999316595651444	2.9725150341164395e-8	0.9999999997157616	4.009759894477842e-8
1.3078575758222015	2.3078605693171984e-8	0.9999999997804805	3.118866571223595e-8
1.3157834920792586	1.7884737246731665e-8	0.9999999998307748	2.4213792212816483e-8
1.3237094083363157	1.3833798107043542e-8	0.9999999998697865	1.876343616428025e-8
1.3316353245933727	1.068028865347514e-8	0.9999999998999899	1.4512749566243772e-8
1.3395612408504298	8.230138348608304e-9	0.9999999999233298	1.1203852540477145e-8
1.347487157107487	6.33007601891222e-9	0.9999999999413318	8.633025100593318e-9
1.355413073364544	4.859501245846329e-9	0.9999999999551906	6.6394637659857795e-9
1.363338989621601	3.7234499927762937e-9	0.9999999999658395	5.096693776131759e-9
1.3712649058786581	2.847592384114249e-9	0.9999999999740066	3.904956798476888e-9
1.3791908221357152	2.1735431232627876e-9	0.9999999999802581	2.986090460098507e-9
1.3871167383927723	1.6559695836804159e-9	0.9999999999850343	2.2792109727716324e-9
1.3950426546498294	1.2592309417414065e-9	0.9999999999886764	1.7363473462240968e-9
1.4029685709068864	9.556586633152615e-10	0.9999999999914484	1.3201861615994596e-9
1.4108944871639435	7.238369903461714e-10	0.999999999993554	1.0017909737423064e-9
1.4188204034210006	5.472742259371441e-10	0.9999999999951504	7.587296146384202e-10
1.426746319678058	4.129177000322668e-10	0.9999999999963585	5.736147758302016e-10
1.4346722359351152	3.109974500148381e-10	0.9999999999972707	4.3284577687882496e-10
1.4425981521921722	2.3377566549243046e-10	0.9999999999979584	3.2599001157137466e-10
1.4505240684492293	1.7531220919408944e-10	0.9999999999984758	2.4493911727774637e-10
1.4584499847062864	1.3123013786753285e-10	0.9999999999988642	1.8371184939071843e-10
1.4663759009633435	9.809042467168178e-11	0.9999999999991553	1.3759736539345148e-10
1.4743018172204005	7.315748007385988e-11	0.999999999999373	1.027280204478749e-10
1.4822277334774576	5.4477311550726855e-11	0.9999999999995355	7.674694288253587e-11
1.4901536497345147	4.048672508361049e-11	0.9999999999996565	5.705950682676279e-11
1.4980795659915718	3.001332515850662e-11	0.9999999999997465	4.2376205881419155e-11
1.5060054822486288	2.219735506514552e-11	0.9999999999998134	3.1397984969525706e-11
1.513931398505686	1.6413537196058308e-11	0.9999999999998628	2.3259229479624616e-11
1.521857314762743	1.2114753644709702e-11	0.9999999999998993	1.730984658447929e-11
1.5297832310198	8.910205906431651e-12	0.9999999999999263	1.2672609817388649e-11
1.5377091472768571	6.4872551774897115e-12	0.9999999999999462	9.354769472391137e-12
1.5456350635339142	4.76774175695027e-12	0.9999999999999607	6.917323470598277e-12
1.5535609797909713	3.4390268410788833e-12	0.9999999999999715	4.918035546675782e-12
1.5614868960480284	2.5792701308091625e-12	0.9999999999999792	3.807242112340116e-12
1.5694128123050854	1.8758328224066637e-12	0.9999999999999849	2.692374148344864e-12
1.5773387285621425	1.3287149158713867e-12	0.9999999999999891	2.0229691827003303e-12
1.5852646448191996	1.0160761121369429e-12	0.9999999999999921	1.5762946048631919e-12
1.5931905610762567	7.034373084024989e-13	0.9999999999999943	1.1279814174257576e-12
1.6011164773333137	5.471179065352768e-13	0.9999999999999959	9.040334992128192e-13
1.6090423935903708	3.1263880373444393e-13	0.9999999999999971	4.5284243775716195e-13
1.616968309847428	3.1263880373444393e-13	0.9999999999999979	4.5366963417264773e-13
1.6248942261044854	1.5631940186722197e-13	0.9999999999999986	2.2724917080398889e-13
1.6328201423615425	1.5631940186722197e-13	0.9999999999999989	2.2766428141164783e-13
1.6407460586185996	7.815970093361098e-14	0.9999999999999992	2.280801502918937e-13
1.6486719748756566	7.815970093361098e-14	0.9999999999999994	2.2849677882984456e-13
1.6565978911327137	0.0	0.9999999999999997	0.0
1.6645238073897708	0.0	0.9999999999999998	0.0
1.6724497236468279	7.815970093361098e-14	0.9999999999999998	2.297512362790917e-13
1.680375639903885	0.0	0.9999999999999999	0.0
1.688301556160942	0.0	0.9999999999999999	0.0
1.696227472417999	7.815970093361098e-14	0.9999999999999999	2.3101258075536833e-13
1.7041533886750562	0.0	1.0	0.0
1.7120793049321132	0.0	1.0	0.0
1.7200052211891703	0.0	1.0	0.0
1.7279311374462274	0.0	1.0	0.0
1.7358570537032845	0.0	1.0	0.0
1.7437829699603415	0.0	1.0	0.0
1.7517088862173986	0.0	1.0	0.0
1.7596348024744557	0.0	1.0	0.0
1.7675607187315128	0.0	1.0	0.0
1.7754866349885698	0.0	1.0	0.0
1.783412551245627	0.0	1.0	0.0
1.791338467502684	0.0	1.0	0.0
1.799264383759741	0.0	1.0	0.0
1.8071903000167981	0.0	1.0	0.0
1.8151162162738552	0.0	1.0	0.0
1.8230421325309123	0.0	1.0	0.0
1.8309680487879698	0.0	1.0	0.0
1.838893965045027	0.0	1.0	0.0
1.846819881302084	0.0	1.0	0.0
1.854745797559141	0.0	1.0	0.0
1.8626717138161981	0.0	1.0	0.0
1.8705976300732552	0.0	1.0	0.0
1.8785235463303123	0.0	1.0	0.0
1.8864494625873693	0.0	1.0	0.0
1.8943753788444264	0.0	1.0	0.0
1.9023012951014835	0.0	1.0	0.0
1.9102272113585406	0.0	1.0	0.0
1.9181531276155976	0.0	1.0	0.0
1.9260790438726547	0.0	1.0	0.0
1.9340049601297118	0.0	1.0	0.0
1.9419308763867689	0.0	1.0	0.0
1.949856792643826	0.0	1.0	0.0
1.957782708900883	0.0	1.0	0.0
1.96570862515794	0.0	1.0	0.0
1.9736345414149972	0.0	1.0	0.0
1.9815604576720542	0.0	1.0	0.0
1.9894863739291113	0.0	1.0	0.0
1.9974122901861684	0.0	1.0	0.0
2.0053382064432252	0.0	1.0	0.0
2.0132641227002823	0.0	1.0	0.0
2.0211900389573394	0.0	1.0	0.0
2.0291159552143965	0.0	1.0	0.0
2.0370418714714544	0.0	1.0	0.0
2.0449677877285115	0.0	1.0	0.0
2.0528937039855686	0.0	1.0	0.0
2.0608196202426257	0.0	1.0	0.0
2.0687455364996827	0.0	1.0	0.0
2.07667145275674	0.0	1.0	0.0
2.084597369013797	0.0	1.0	0.0
2.092523285270854	0.0	1.0	0.0
2.100449201527911	0.0	1.0	0.0
2.108375117784968	0.0	1.0	0.0
2.116301034042025	0.0	1.0	0.0
2.1242269502990823	0.0	1.0	0.0
2.1321528665561393	0.0	1.0	0.0
2.1400787828131964	0.0	1.0	0.0
2.1480046990702535	0.0	1.0	0.0
2.1559306153273106	0.0	1.0	0.0
2.1638565315843676	0.0	1.0	0.0
2.1717824478414247	0.0	1.0	0.0
2.179708364098482	0.0	1.0	0.0
2.187634280355539	0.0	1.0	0.0
2.195560196612596	0.0	1.0	0.0
2.203486112869653	0.0	1.0	0.0
2.21141202912671	0.0	1.0	0.0
2.219337945383767	0.0	1.0	0.0
2.2272638616408242	0.0	1.0	0.0
2.2351897778978813	0.0	1.0	0.0
2.2431156941549384	0.0	1.0	0.0
2.2510416104119955	0.0	1.0	0.0
2.2589675266690525	0.0	1.0	0.0
2.2668934429261096	0.0	1.0	0.0
2.2748193591831667	0.0	1.0	0.0
2.2827452754402238	0.0	1.0	0.0
2.290671191697281	0.0	1.0	0.0
2.298597107954338	0.0	1.0	0.0
2.306523024211395	0.0	1.0	0.0
2.314448940468452	0.0	1.0	0.0
2.322374856725509	0.0	1.0	0.0
2.330300772982566	0.0	1.0	0.0
2.338226689239624	0.0	1.0	0.0
2.3461526054966813	0.0	1.0	0.0
2.3540785217537383	0.0	1.0	0.0
2.3620044380107954	0.0	1.0	0.0
2.3699303542678525	0.0	1.0	0.0
2.3778562705249096	0.0	1.0	0.0
2.3857821867819666	0.0	1.0	0.0
2.3937081030390237	0.0	1.0	0.0
2.401634019296081	0.0	1.0	0.0
2.409559935553138	0.0	1.0	0.0
2.417485851810195	0.0	1.0	0.0
2.425411768067252	0.0	1.0	0.0
2.433337684324309	0.0	1.0	0.0
2.441263600581366	0.0	1.0	0.0
2.4491895168384232	0.0	1.0	0.0
2.4571154330954803	0.0	1.0	0.0
2.4650413493525374	0.0	1.0	0.0
2.4729672656095945	0.0	1.0	0.0
2.4808931818666515	0.0	1.0	0.0
2.4888190981237086	0.0	1.0	0.0
2.4967450143807657	0.0	1.0	0.0
2.5046709306378228	0.0	1.0	0.0
2.51259684689488	0.0	1.0	0.0
2.520522763151937	0.0	1.0	0.0
2.528448679408994	0.0	1.0	0.0
2.536374595666051	0.0	1.0	0.0
2.544300511923108	0.0	1.0	0.0
2.552226428180165	0.0	1.0	0.0
2.5601523444372223	0.0	1.0	0.0
2.5680782606942794	0.0	1.0	0.0
2.5760041769513364	0.0	1.0	0.0
2.5839300932083935	0.0	1.0	0.0
2.5918560094654506	0.0	1.0	0.0
2.5997819257225077	0.0	1.0	0.0
2.6077078419795647	0.0	1.0	0.0
2.615633758236622	0.0	1.0	0.0
2.623559674493679	0.0	1.0	0.0
2.631485590750736	0.0	1.0	0.0
2.639411507007793	0.0	1.0	0.0
2.64733742326485	0.0	1.0	0.0
2.655263339521907	0.0	1.0	0.0
2.6631892557789643	0.0	1.0	0.0
2.6711151720360213	0.0	1.0	0.0
2.6790410882930784	0.0	1.0	0.0
2.6869670045501355	0.0	1.0	0.0
2.6948929208071926	0.0	1.0	0.0
2.7028188370642496	0.0	1.0	0.0
2.7107447533213067	0.0	1.0	0.0
2.718670669578364	0.0	1.0	0.0
2.726596585835421	0.0	1.0	0.0
2.734522502092478	0.0	1.0	0.0
2.742448418349536	0.0	1.0	0.0
2.750374334606593	0.0	1.0	0.0
2.75830025086365	0.0	1.0	0.0
2.766226167120707	0.0	1.0	0.0
2.774152083377764	0.0	1.0	0.0
2.7820779996348213	0.0	1.0	0.0
2.7900039158918783	0.0	1.0	0.0
2.7979298321489354	0.0	1.0	0.0
2.8058557484059925	0.0	1.0	0.0
2.8137816646630496	0.0	1.0	0.0
2.8217075809201067	0.0	1.0	0.0
2.8296334971771637	0.0	1.0	0.0
2.837559413434221	0.0	1.0	0.0
2.845485329691278	0.0	1.0	0.0
2.853411245948335	0.0	1.0	0.0
2.861337162205392	0.0	1.0	0.0
2.869263078462449	0.0	1.0	0.0
2.877188994719506	0.0	1.0	0.0
2.8851149109765633	0.0	1.0	0.0
2.8930408272336203	0.0	1.0	0.0
2.9009667434906774	0.0	1.0	0.0
2.9088926597477345	0.0	1.0	0.0
2.9168185760047916	0.0	1.0	0.0
2.9247444922618486	0.0	1.0	0.0
2.9326704085189057	0.0	1.0	0.0
2.9405963247759628	0.0	1.0	0.0
2.94852224103302	0.0	1.0	0.0
2.956448157290077	0.0	1.0	0.0
2.964374073547134	0.0	1.0	0.0
2.972299989804191	0.0	1.0	0.0
2.980225906061248	0.0	1.0	0.0
2.9881518223183052	0.0	1.0	0.0
2.9960777385753623	0.0	1.0	0.0
3.0040036548324194	0.0	1.0	0.0
3.0119295710894765	0.0	1.0	0.0
3.0198554873465335	0.0	1.0	0.0
3.0277814036035906	0.0	1.0	0.0
3.0357073198606477	0.0	1.0	0.0
3.0436332361177048	0.0	1.0	0.0
3.051559152374762	0.0	1.0	0.0
3.059485068631819	0.0	1.0	0.0
3.067410984888876	0.0	1.0	0.0
3.075336901145933	0.0	1.0	0.0
3.08326281740299	0.0	1.0	0.0
3.091188733660047	0.0	1.0	0.0
3.0991146499171043	0.0	1.0	0.0
3.1070405661741614	0.0	1.0	0.0
3.1149664824312184	0.0	1.0	0.0
3.1228923986882755	0.0	1.0	0.0
3.1308183149453326	0.0	1.0	0.0
3.1387442312023897	0.0	1.0	0.0
3.1466701474594467	0.0	1.0	0.0
3.1545960637165047	0.0	1.0	0.0
3.1625219799735618	0.0	1.0	0.0
3.170447896230619	0.0	1.0	0.0
3.178373812487676	0.0	1.0	0.0
3.186299728744733	0.0	1.0	0.0
3.19422564500179	0.0	1.0	0.0
3.202151561258847	0.0	1.0	0.0
3.210077477515904	0.0	1.0	0.0
3.2180033937729613	0.0	1.0	0.0
3.2259293100300184	0.0	1.0	0.0
3.2338552262870754	0.0	1.0	0.0
3.2417811425441325	0.0	1.0	0.0
3.2497070588011896	0.0	1.0	0.0
3.2576329750582467	0.0	1.0	0.0
3.2655588913153037	0.0	1.0	0.0
3.273484807572361	0.0	1.0	0.0
3.281410723829418	0.0	1.0	0.0
3.289336640086475	0.0	1.0	0.0
3.297262556343532	0.0	1.0	0.0
3.305188472600589	0.0	1.0	0.0
3.313114388857646	0.0	1.0	0.0
3.3210403051147033	0.0	1.0	0.0
3.3289662213717603	0.0	1.0	0.0
3.3368921376288174	0.0	1.0	0.0
3.3448180538858745	0.0	1.0	0.0
3.3527439701429316	0.0	1.0	0.0
3.3606698863999886	0.0	1.0	0.0
3.3685958026570457	0.0	1.0	0.0
3.376521718914103	0.0	1.0	0.0
3.38444763517116	0.0	1.0	0.0
3.392373551428217	0.0	1.0	0.0
3.400299467685274	0.0	1.0	0.0
3.408225383942331	0.0	1.0	0.0
3.416151300199388	0.0	1.0	0.0
3.4240772164564452	0.0	1.0	0.0
3.4320031327135023	0.0	1.0	0.0
3.4399290489705594	0.0	1.0	0.0
3.4478549652276165	0.0	1.0	0.0
3.4557808814846736	0.0	1.0	0.0
3.4637067977417306	0.0	1.0	0.0
3.4716327139987877	0.0	1.0	0.0
3.4795586302558448	0.0	1.0	0.0
3.487484546512902	0.0	1.0	0.0
3.495410462769959	0.0	1.0	0.0
3.503336379027016	0.0	1.0	0.0
3.511262295284073	0.0	1.0	0.0
3.51918821154113	0.0	1.0	0.0
3.5271141277981872	0.0	1.0	0.0
3.5350400440552443	0.0	1.0	0.0
3.5429659603123014	0.0	1.0	0.0
3.5508918765693585	0.0	1.0	0.0
3.5588177928264164	0.0	1.0	0.0
3.5667437090834735	0.0	1.0	0.0
3.5746696253405306	0.0	1.0	0.0
3.5825955415975876	0.0	1.0	0.0
3.5905214578546447	0.0	1.0	0.0
3.598447374111702	0.0	1.0	0.0
3.606373290368759	0.0	1.0	0.0
3.614299206625816	0.0	1.0	0.0
3.622225122882873	0.0	1.0	0.0
3.63015103913993	0.0	1.0	0.0
3.638076955396987	0.0	1.0	0.0
3.6460028716540442	0.0	1.0	0.0
3.6539287879111013	0.0	1.0	0.0
3.6618547041681584	0.0	1.0	0.0
3.6697806204252155	0.0	1.0	0.0
3.6777065366822725	0.0	1.0	0.0
3.6856324529393296	0.0	1.0	0.0
3.6935583691963867	0.0	1.0	0.0
3.7014842854534438	0.0	1.0	0.0
3.709410201710501	0.0	1.0	0.0
3.717336117967558	0.0	1.0	0.0
3.725262034224615	0.0	1.0	0.0
3.733187950481672	0.0	1.0	0.0
3.741113866738729	0.0	1.0	0.0
3.749039782995786	0.0	1.0	0.0
3.7569656992528433	0.0	1.0	0.0
3.7648916155099004	0.0	1.0	0.0
3.7728175317669574	0.0	1.0	0.0
3.7807434480240145	0.0	1.0	0.0
3.7886693642810716	0.0	1.0	0.0
3.7965952805381287	0.0	1.0	0.0
3.8045211967951857	0.0	1.0	0.0
3.812447113052243	0.0	1.0	0.0
3.8203730293093	0.0	1.0	0.0
3.828298945566357	0.0	1.0	0.0
3.836224861823414	0.0	1.0	0.0
3.844150778080471	0.0	1.0	0.0
3.852076694337528	0.0	1.0	0.0
3.8600026105945853	0.0	1.0	0.0
3.8679285268516423	0.0	1.0	0.0
3.8758544431086994	0.0	1.0	0.0
3.8837803593657565	0.0	1.0	0.0
3.8917062756228136	0.0	1.0	0.0
3.8996321918798706	0.0	1.0	0.0
3.9075581081369277	0.0	1.0	0.0
3.915484024393985	0.0	1.0	0.0
3.923409940651042	0.0	1.0	0.0
3.931335856908099	0.0	1.0	0.0
3.939261773165156	0.0	1.0	0.0
3.947187689422213	0.0	1.0	0.0
3.95511360567927	0.0	1.0	0.0
3.963039521936328	0.0	1.0	0.0
3.970965438193385	0.0	1.0	0.0
3.9788913544504423	0.0	1.0	0.0
3.9868172707074994	0.0	1.0	0.0
3.9947431869645564	0.0	1.0	0.0
4.0026691032216135	0.0	1.0	0.0
4.010595019478671	0.0	1.0	0.0
4.018520935735728	0.0	1.0	0.0
4.026446851992785	0.0	1.0	0.0
4.034372768249842	0.0	1.0	0.0
4.042298684506899	0.0	1.0	0.0
4.050224600763956	0.0	1.0	0.0
4.058150517021013	0.0	1.0	0.0
4.06607643327807	0.0	1.0	0.0
4.074002349535127	0.0	1.0	0.0
4.081928265792184	0.0	1.0	0.0
4.089854182049241	0.0	1.0	0.0
4.097780098306298	0.0	1.0	0.0
4.1057060145633555	0.0	1.0	0.0
4.113631930820413	0.0	1.0	0.0
4.12155784707747	0.0	1.0	0.0
4.129483763334527	0.0	1.0	0.0
4.137409679591584	0.0	1.0	0.0
4.145335595848641	0.0	1.0	0.0
4.153261512105698	0.0	1.0	0.0
4.161187428362755	0.0	1.0	0.0
4.169113344619812	0.0	1.0	0.0
4.177039260876869	0.0	1.0	0.0
4.184965177133926	0.0	1.0	0.0
4.192891093390983	0.0	1.0	0.0
4.20081700964804	0.0	1.0	0.0
4.2087429259050975	0.0	1.0	0.0
4.2166688421621545	0.0	1.0	0.0
4.224594758419212	0.0	1.0	0.0
4.232520674676269	0.0	1.0	0.0
4.240446590933326	0.0	1.0	0.0
4.248372507190383	0.0	1.0	0.0
4.25629842344744	0.0	1.0	0.0
4.264224339704497	0.0	1.0	0.0
4.272150255961554	0.0	1.0	0.0
4.280076172218611	0.0	1.0	0.0
4.288002088475668	0.0	1.0	0.0
4.295928004732725	0.0	1.0	0.0
4.303853920989782	0.0	1.0	0.0
4.311779837246839	0.0	1.0	0.0
4.3197057535038965	0.0	1.0	0.0
4.327631669760954	0.0	1.0	0.0
4.335557586018011	0.0	1.0	0.0
4.343483502275068	0.0	1.0	0.0
4.351409418532125	0.0	1.0	0.0
4.359335334789182	0.0	1.0	0.0
4.36726125104624	0.0	1.0	0.0
4.375187167303297	0.0	1.0	0.0
4.383113083560354	0.0	1.0	0.0
4.391038999817411	0.0	1.0	0.0
4.398964916074468	0.0	1.0	0.0
4.406890832331525	0.0	1.0	0.0
4.414816748588582	0.0	1.0	0.0
4.422742664845639	0.0	1.0	0.0
4.4306685811026965	0.0	1.0	0.0
4.4385944973597535	0.0	1.0	0.0
4.446520413616811	0.0	1.0	0.0
4.454446329873868	0.0	1.0	0.0
4.462372246130925	0.0	1.0	0.0
4.470298162387982	0.0	1.0	0.0
4.478224078645039	0.0	1.0	0.0
4.486149994902096	0.0	1.0	0.0
4.494075911159153	0.0	1.0	0.0
4.50200182741621	0.0	1.0	0.0
4.509927743673267	0.0	1.0	0.0
4.517853659930324	0.0	1.0	0.0
4.525779576187381	0.0	1.0	0.0
4.533705492444438	0.0	1.0	0.0
4.5416314087014955	0.0	1.0	0.0
4.549557324958553	0.0	1.0	0.0
4.55748324121561	0.0	1.0	0.0
4.565409157472667	0.0	1.0	0.0
4.573335073729724	0.0	1.0	0.0
4.581260989986781	0.0	1.0	0.0
4.589186906243838	0.0	1.0	0.0
4.597112822500895	0.0	1.0	0.0
4.605038738757952	0.0	1.0	0.0
4.612964655015009	0.0	1.0	0.0
4.620890571272066	0.0	1.0	0.0
4.628816487529123	0.0	1.0	0.0
4.63674240378618	0.0	1.0	0.0
4.6446683200432375	0.0	1.0	0.0
4.652594236300295	0.0	1.0	0.0
4.660520152557352	0.0	1.0	0.0
4.668446068814409	0.0	1.0	0.0
4.676371985071466	0.0	1.0	0.0
4.684297901328523	0.0	1.0	0.0
4.69222381758558	0.0	1.0	0.0
4.700149733842637	0.0	1.0	0.0
4.708075650099694	0.0	1.0	0.0
4.716001566356751	0.0	1.0	0.0
4.723927482613808	0.0	1.0	0.0
4.731853398870865	0.0	1.0	0.0
4.739779315127922	0.0	1.0	0.0
4.7477052313849795	0.0	1.0	0.0
4.7556311476420365	0.0	1.0	0.0
4.763557063899094	0.0	1.0	0.0
4.771482980156152	0.0	1.0	0.0
4.779408896413209	0.0	1.0	0.0
4.787334812670266	0.0	1.0	0.0
4.795260728927323	0.0	1.0	0.0
4.80318664518438	0.0	1.0	0.0
4.811112561441437	0.0	1.0	0.0
4.819038477698494	0.0	1.0	0.0
4.826964393955551	0.0	1.0	0.0
4.834890310212608	0.0	1.0	0.0
4.842816226469665	0.0	1.0	0.0
4.850742142726722	0.0	1.0	0.0
4.858668058983779	0.0	1.0	0.0
4.8665939752408365	0.0	1.0	0.0
4.8745198914978936	0.0	1.0	0.0
4.882445807754951	0.0	1.0	0.0
4.890371724012008	0.0	1.0	0.0
4.898297640269065	0.0	1.0	0.0
4.906223556526122	0.0	1.0	0.0
4.914149472783179	0.0	1.0	0.0
4.922075389040236	0.0	1.0	0.0
4.930001305297293	0.0	1.0	0.0
4.93792722155435	0.0	1.0	0.0
4.945853137811407	0.0	1.0	0.0
4.953779054068464	0.0	1.0	0.0
4.961704970325521	0.0	1.0	0.0
4.9696308865825785	0.0	1.0	0.0
4.9775568028396355	0.0	1.0	0.0
4.985482719096693	0.0	1.0	0.0
4.99340863535375	0.0	1.0	0.0
5.001334551610807	0.0	1.0	0.0
5.009260467867864	0.0	1.0	0.0
5.017186384124921	0.0	1.0	0.0
5.025112300381978	0.0	1.0	0.0
5.033038216639035	0.0	1.0	0.0
5.040964132896092	0.0	1.0	0.0
5.048890049153149	0.0	1.0	0.0
5.056815965410206	0.0	1.0	0.0
5.064741881667263	0.0	1.0	0.0
5.07266779792432	0.0	1.0	0.0
5.0805937141813775	0.0	1.0	0.0
5.088519630438435	0.0	1.0	0.0
5.096445546695492	0.0	1.0	0.0
5.104371462952549	0.0	1.0	0.0
5.112297379209606	0.0	1.0	0.0
5.120223295466663	0.0	1.0	0.0
5.12814921172372	0.0	1.0	0.0
5.136075127980777	0.0	1.0	0.0
5.144001044237834	0.0	1.0	0.0
5.151926960494891	0.0	1.0	0.0
5.159852876751948	0.0	1.0	0.0
5.167778793009005	0.0	1.0	0.0
5.175704709266063	0.0	1.0	0.0
5.18363062552312	0.0	1.0	0.0
5.1915565417801774	0.0	1.0	0.0
5.1994824580372345	0.0	1.0	0.0
5.207408374294292	0.0	1.0	0.0
5.215334290551349	0.0	1.0	0.0
5.223260206808406	0.0	1.0	0.0
5.231186123065463	0.0	1.0	0.0
5.23911203932252	0.0	1.0	0.0
5.247037955579577	0.0	1.0	0.0
5.254963871836634	0.0	1.0	0.0
5.262889788093691	0.0	1.0	0.0
5.270815704350748	0.0	1.0	0.0
5.278741620607805	0.0	1.0	0.0
5.286667536864862	0.0	1.0	0.0
5.294593453121919	0.0	1.0	0.0
5.3025193693789765	0.0	1.0	0.0
5.310445285636034	0.0	1.0	0.0
5.318371201893091	0.0	1.0	0.0
5.326297118150148	0.0	1.0	0.0
5.334223034407205	0.0	1.0	0.0
5.342148950664262	0.0	1.0	0.0
5.350074866921319	0.0	1.0	0.0
5.358000783178376	0.0	1.0	0.0
5.365926699435433	0.0	1.0	0.0
5.37385261569249	0.0	1.0	0.0
5.381778531949547	0.0	1.0	0.0
5.389704448206604	0.0	1.0	0.0
5.397630364463661	0.0	1.0	0.0
5.4055562807207185	0.0	1.0	0.0
5.4134821969777756	0.0	1.0	0.0
5.421408113234833	0.0	1.0	0.0
5.42933402949189	0.0	1.0	0.0
5.437259945748947	0.0	1.0	0.0
5.445185862006004	0.0	1.0	0.0
5.453111778263061	0.0	1.0	0.0
5.461037694520118	0.0	1.0	0.0
5.468963610777175	0.0	1.0	0.0
5.476889527034232	0.0	1.0	0.0
5.484815443291289	0.0	1.0	0.0
5.492741359548346	0.0	1.0	0.0
5.500667275805403	0.0	1.0	0.0
5.5085931920624605	0.0	1.0	0.0
5.5165191083195175	0.0	1.0	0.0
5.524445024576575	0.0	1.0	0.0
5.532370940833632	0.0	1.0	0.0
5.540296857090689	0.0	1.0	0.0
5.548222773347746	0.0	1.0	0.0
5.556148689604803	0.0	1.0	0.0
5.56407460586186	0.0	1.0	0.0
5.572000522118917	0.0	1.0	0.0
5.579926438375974	0.0	1.0	0.0
5.587852354633032	0.0	1.0	0.0
5.595778270890089	0.0	1.0	0.0
5.603704187147146	0.0	1.0	0.0
5.611630103404203	0.0	1.0	0.0
5.61955601966126	0.0	1.0	0.0
5.6274819359183175	0.0	1.0	0.0
5.6354078521753745	0.0	1.0	0.0
5.643333768432432	0.0	1.0	0.0
5.651259684689489	0.0	1.0	0.0
5.659185600946546	0.0	1.0	0.0
5.667111517203603	0.0	1.0	0.0
5.67503743346066	0.0	1.0	0.0
5.682963349717717	0.0	1.0	0.0
5.690889265974774	0.0	1.0	0.0
5.698815182231831	0.0	1.0	0.0
5.706741098488888	0.0	1.0	0.0
5.714667014745945	0.0	1.0	0.0
5.722592931003002	0.0	1.0	0.0
5.7305188472600594	0.0	1.0	0.0
5.7384447635171165	0.0	1.0	0.0
5.746370679774174	0.0	1.0	0.0
5.754296596031231	0.0	1.0	0.0
5.762222512288288	0.0	1.0	0.0
5.770148428545345	0.0	1.0	0.0
5.778074344802402	0.0	1.0	0.0
5.786000261059459	0.0	1.0	0.0
5.793926177316516	0.0	1.0	0.0
5.801852093573573	0.0	1.0	0.0
5.80977800983063	0.0	1.0	0.0
5.817703926087687	0.0	1.0	0.0
5.825629842344744	0.0	1.0	0.0
5.833555758601801	0.0	1.0	0.0
5.8414816748588585	0.0	1.0	0.0
5.849407591115916	0.0	1.0	0.0
5.857333507372973	0.0	1.0	0.0
5.86525942363003	0.0	1.0	0.0
5.873185339887087	0.0	1.0	0.0
5.881111256144144	0.0	1.0	0.0
5.889037172401201	0.0	1.0	0.0
5.896963088658258	0.0	1.0	0.0
5.904889004915315	0.0	1.0	0.0
5.912814921172372	0.0	1.0	0.0
5.920740837429429	0.0	1.0	0.0
5.928666753686486	0.0	1.0	0.0
5.936592669943543	0.0	1.0	0.0
5.9445185862006005	0.0	1.0	0.0
5.9524445024576575	0.0	1.0	0.0
5.960370418714715	0.0	1.0	0.0
5.968296334971772	0.0	1.0	0.0
5.976222251228829	0.0	1.0	0.0
5.984148167485886	0.0	1.0	0.0
5.992074083742944	0.0	1.0	0.0


==> data/K_3-M_1.csv <==
-136.0990344909601	0.4072897204430065	1.000000000000006e-14	1.0000000000000295
-135.95693545646913	0.4072897204430075	1.0332606812203293e-14	1.000000000000034
-135.81483642197819	0.40728972044300843	1.0676276353558768e-14	1.0000000000000493
-135.67273738748722	0.40728972044300954	1.1031376577974748e-14	1.0000000000000413
-135.53063835299625	0.40728972044301054	1.1398287677756112e-14	1.0000000000000453
-135.38853931850528	0.4072897204430117	1.1777402490663514e-14	1.0000000000000488
-135.24644028401434	0.4072897204430129	1.2169126920509066e-14	1.0000000000000375
-135.10434124952337	0.4072897204430142	1.2573880371741637e-14	1.0000000000000573
-134.9622422150324	0.40728972044301537	1.2992096198488815e-14	1.000000000000047
-134.82014318054146	0.4072897204430166	1.3424222168530522e-14	1.000000000000048
-134.6780441460505	0.40728972044301803	1.3870720942708831e-14	1.0000000000000526
-134.53594511155953	0.40728972044301937	1.433207057028039e-14	1.0000000000000577
-134.39384607706856	0.40728972044302086	1.4808765000745695e-14	1.0000000000000613
-134.25174704257762	0.40728972044302225	1.5301314612702177e-14	1.0000000000000628
-134.10964800808665	0.4072897204430237	1.5810246760287408e-14	1.0000000000000515
-133.96754897359568	0.40728972044302536	1.6336106337795812e-14	1.0000000000000717
-133.82544993910474	0.4072897204430269	1.6879456363078533e-14	1.00000000000007
-133.68335090461377	0.40728972044302864	1.744087858034356e-14	1.0000000000000622
-133.5412518701228	0.40728972044303036	1.80209740830068e-14	1.0000000000000648
-133.39915283563184	0.4072897204430321	1.8620363957261486e-14	1.0000000000000704
-133.2570538011409	0.40728972044303396	1.923968994705036e-14	1.0000000000000686
-133.11495476664993	0.4072897204430359	1.987961514115718e-14	1.0000000000000737
-132.97285573215896	0.40728972044303785	2.0540824683149994e-14	1.000000000000077
-132.83075669766802	0.40728972044304	2.1224026504938835e-14	1.0000000000000782
-132.68865766317705	0.407289720443042	2.1929952084731414e-14	1.00000000000008
-132.54655862868609	0.4072897204430442	2.2659357230198757e-14	1.0000000000000857
-132.40445959419512	0.4072897204430464	2.3413022887689958e-14	1.0000000000000877
-132.26236055970418	0.4072897204430488	2.4191755978361282e-14	1.0000000000001024
-132.1202615252132	0.4072897204430512	2.4996390262117906e-14	1.0000000000000902
-131.97816249072224	0.40728972044305367	2.5827787230284843e-14	1.0000000000001088
-131.8360634562313	0.4072897204430563	2.668683702797817e-14	1.000000000000095
-131.69396442174033	0.40728972044305883	2.7574459407144658e-14	1.0000000000000964
-131.55186538724936	0.40728972044306155	2.849160471130822e-14	1.000000000000113
-131.40976635275842	0.4072897204430644	2.9439254893067084e-14	1.0000000000000981
-131.26766731826746	0.4072897204430674	3.041842456542908e-14	1.0000000000001168
-131.1255682837765	0.4072897204430703	3.143016208812453e-14	1.0000000000001177
-130.98346924928552	0.40728972044307343	3.247555069004101e-14	1.0000000000001186
-130.84137021479458	0.4072897204430767	3.355570962899712e-14	1.0000000000001186
-130.6992711803036	0.40728972044307993	3.467179539008929e-14	1.000000000000122
-130.55717214581264	0.4072897204430833	3.582500292389518e-14	1.0000000000001363
-130.4150731113217	0.407289720443087	3.701656692586429e-14	1.000000000000136
-130.27297407683074	0.4072897204430907	3.824776315825661e-14	1.0000000000001368
-130.13087504233977	0.4072897204430944	3.9519909816053776e-14	1.000000000000153
-129.9887760078488	0.40728972044309836	4.08343689383019e-14	1.000000000000154
-129.84667697335786	0.40728972044310247	4.219254786639225e-14	1.0000000000001523
-129.7045779388669	0.4072897204431066	4.359590075084944e-14	1.000000000000167
-129.56247890437592	0.4072897204431109	4.504593010823762e-14	1.0000000000001543
-129.42037986988498	0.40728972044311534	4.6544188429840424e-14	1.0000000000001645
-129.278280835394	0.4072897204431199	4.8092279843864106e-14	1.0000000000001796
-129.13618180090305	0.4072897204431248	4.969186183291014e-14	1.0000000000001799
-128.99408276641208	0.40728972044312967	5.134464700857907e-14	1.000000000000195
-128.85198373192114	0.40728972044313483	5.30524049451013e-14	1.0000000000002043
-128.70988469743017	0.40728972044314	5.481696407395282e-14	1.0000000000002047
-128.5677856629392	0.40728972044314554	5.664021364148343e-14	1.0000000000002036
-128.42568662844826	0.4072897204431511	5.85241057316639e-14	1.0000000000002138
-128.2835875939573	0.4072897204431568	6.047065735611035e-14	1.000000000000212
-128.14148855946632	0.407289720443163	6.248195261361571e-14	1.0000000000002272
-127.99938952497537	0.407289720443169	6.45601449215199e-14	1.0000000000002496
-127.8572904904844	0.40728972044317546	6.670745932129393e-14	1.0000000000002496
-127.71519145599345	0.4072897204431821	6.892619486079748e-14	1.0000000000002593
-127.5730924215025	0.4072897204431889	7.121872705579296e-14	1.0000000000002693
-127.43099338701153	0.40728972044319606	7.358751043331454e-14	1.0000000000002667
-127.28889435252057	0.4072897204432034	7.603508115963493e-14	1.0000000000002776
-127.1467953180296	0.4072897204432109	7.85640597556478e-14	1.0000000000002873
-127.00469628353865	0.40728972044321854	8.117715390255576e-14	1.0000000000002969
-126.8625972490477	0.40728972044322664	8.387716134088162e-14	1.0000000000003206
-126.72049821455673	0.40728972044323497	8.666697286590865e-14	1.0000000000003164
-126.57839918006577	0.4072897204432436	8.954957542273338e-14	1.0000000000003244
-126.4363001455748	0.40728972044325246	9.252805530428434e-14	1.000000000000347
-126.29420111108385	0.40728972044326167	9.560560145569816e-14	1.000000000000355
-126.15210207659288	0.4072897204432711	9.87855088885951e-14	1.0000000000003633
-126.01000304210193	0.4072897204432808	1.0207118220892795e-13	1.000000000000371
-125.86790400761097	0.40728972044329104	1.0546613926216107e-13	1.0000000000003897
-125.72580497312	0.4072897204433015	1.08974014899699e-13	1.0000000000004128
-125.58370593862905	0.40728972044331235	1.1259856487058061e-13	1.0000000000004021
-125.44160690413808	0.40728972044332346	1.1634366984260818e-13	1.0000000000004243
-125.29950786964713	0.40728972044333506	1.2021333955724673e-13	1.0000000000004425
-125.15740883515616	0.4072897204433469	1.2421171712269442e-13	1.0000000000004483
-125.01530980066521	0.4072897204433592	1.2834308344974095e-13	1.0000000000004796
-124.87321076617425	0.40728972044337186	1.3261186183519823e-13	1.000000000000497
-124.73111173168328	0.40728972044338513	1.370226226977366e-13	1.0000000000005003
-124.58901269719233	0.4072897204433986	1.4158008847126119e-13	1.0000000000005174
-124.44691366270136	0.4072897204434127	1.4628913866104993e-13	1.0000000000005476
-124.30481462821041	0.4072897204434273	1.511548150680562e-13	1.0000000000005496
-124.16271559371944	0.40728972044344225	1.561823271869532e-13	1.0000000000005789
-124.02061655922849	0.4072897204434577	1.6137705778377078e-13	1.0000000000005935
-123.87851752473753	0.40728972044347367	1.6674456865899478e-13	1.0000000000006048
-123.73641849024656	0.4072897204434903	1.722906066023849e-13	1.0000000000006346
-123.59431945575561	0.40728972044350725	1.7802110954584813e-13	1.000000000000645
-123.45222042126464	0.4072897204435249	1.8394221292094482e-13	1.0000000000006728
-123.31012138677369	0.40728972044354317	1.9006025622787011e-13	1.000000000000711
-123.16802235228272	0.4072897204435621	1.9638178982292608e-13	1.0000000000007239
-123.02592331779177	0.40728972044358147	2.0291358193170799e-13	1.0000000000007445
-122.88382428330081	0.4072897204436016	2.0966262589561543e-13	1.0000000000007818
-122.74172524880984	0.40728972044362244	2.1663614765935515e-13	1.0000000000007898
-122.59962621431889	0.40728972044364387	2.2384161350745616e-13	1.0000000000008253
-122.45752717982792	0.4072897204436662	2.3128673805817874e-13	1.0000000000008464
-122.31542814533697	0.40728972044368905	2.3897949252322614e-13	1.00000000000088
-122.173329110846	0.4072897204437128	2.4692811324224264e-13	1.0000000000009126
-122.03123007635504	0.4072897204437373	2.5514111050114016e-13	1.0000000000009301
-121.88913104186409	0.4072897204437625	2.636272776437229e-13	1.000000000000975
-121.74703200737312	0.40728972044378864	2.723957004864223e-13	1.000000000001005
-121.60493297288217	0.40728972044381573	2.814557670460992e-13	1.0000000000010332
-121.4628339383912	0.40728972044384354	2.9081717759144927e-13	1.0000000000010754
-121.32073490390025	0.40728972044387235	3.004899550287265e-13	1.000000000001102
-121.17863586940928	0.4072897204439022	3.1048445563285753e-13	1.000000000001141
-121.03653683491832	0.40728972044393297	3.2081138013554024e-13	1.0000000000011793
-120.89443780042737	0.4072897204439648	3.314817851820941e-13	1.000000000001214
-120.7523387659364	0.40728972044399764	3.4250709516939605e-13	1.000000000001252
-120.61023973144545	0.40728972044403167	3.538991144775367e-13	1.0000000000012985
-120.46814069695448	0.4072897204440668	3.6567004010834974e-13	1.0000000000013334
-120.32604166246352	0.40728972044410294	3.7783247474422724e-13	1.0000000000013916
-120.18394262797256	0.4072897204441405	3.9039944024140667e-13	1.0000000000014238
-120.0418435934816	0.40728972044417916	4.0338439157188436e-13	1.000000000001478
-119.89974455899065	0.40728972044421924	4.1680123122922976e-13	1.000000000001533
-119.75764552449968	0.40728972044426054	4.3066432411341074e-13	1.0000000000015732
-119.61554649000873	0.40728972044430317	4.4498851291073774e-13	1.0000000000016238
-119.47344745551777	0.4072897204443473	4.597891339853875e-13	1.0000000000016867
-119.3313484210268	0.4072897204443928	4.750820337994763e-13	1.0000000000017366
-119.18924938653583	0.40728972044443995	4.908835858792115e-13	1.0000000000017977
-119.04715035204488	0.40728972044448863	5.072107083454539e-13	1.00000000000187
-118.90505131755393	0.4072897204445389	5.24080882027309e-13	1.0000000000019102
-118.76295228306296	0.4072897204445909	5.41512169178119e-13	1.0000000000019815
-118.620853248572	0.4072897204446447	5.595232328141067e-13	1.0000000000020608
-118.47875421408105	0.40728972044470013	5.781333566961523e-13	1.000000000002111
-118.33665517959008	0.4072897204447575	5.97362465976098e-13	1.0000000000021876
-118.19455614509911	0.40728972044481665	6.172311485299619e-13	1.0000000000022635
-118.05245711060816	0.40728972044487777	6.377606770005211e-13	1.000000000002333
-117.9103580761172	0.40728972044494105	6.58973031573142e-13	1.000000000002416
-117.76825904162624	0.4072897204450064	6.808909235091519e-13	1.000000000002482
-117.62616000713528	0.40728972044507394	7.035378194618541e-13	1.000000000002575
-117.48406097264433	0.4072897204451437	7.269379666014774e-13	1.000000000002664
-117.34196193815336	0.4072897204452157	7.511164185756287e-13	1.0000000000027505
-117.1998629036624	0.4072897204452903	7.760990623332909e-13	1.000000000002849
-117.05776386917144	0.40728972044536726	8.019126458410392e-13	1.000000000002929
-116.91566483468048	0.4072897204454467	8.285848067209798e-13	1.0000000000030345
-116.77356580018952	0.40728972044552886	8.561441018414163e-13	1.000000000003137
-116.63146676569856	0.40728972044561373	8.846200378915221e-13	1.000000000003236
-116.48936773120761	0.4072897204457015	9.140431029730388e-13	1.0000000000033442
-116.34726869671664	0.4072897204457921	9.444447992427603e-13	1.0000000000034668
-116.20516966222569	0.4072897204458858	9.758576766406906e-13	1.000000000003567
-116.06307062773472	0.40728972044598255	1.0083153677399582e-12	1.0000000000036953
-115.92097159324376	0.4072897204460825	1.041852623756037e-12	1.0000000000038167
-115.7788725587528	0.4072897204461858	1.0765053517534936e-12	1.0000000000039375
-115.63677352426184	0.40728972044629247	1.112310653090271e-12	1.0000000000040783
-115.49467448977089	0.4072897204464028	1.1493068631408306e-12	1.0000000000042168
-115.35257545527992	0.4072897204465168	1.1875335923402624e-12	1.0000000000043514
-115.21047642078896	0.4072897204466345	1.2270317685936985e-12	1.0000000000044948
-115.068377386298	0.4072897204467561	1.2678436810963089e-12	1.000000000004633
-114.92627835180704	0.4072897204468819	1.3100130256106482e-12	1.000000000004796
-114.78417931731607	0.4072897204470117	1.353584951250158e-12	1.000000000004967
-114.64208028282512	0.4072897204471459	1.3986061088185687e-12	1.0000000000051181
-114.49998124833417	0.40728972044728456	1.4451247007570192e-12	1.0000000000052909
-114.3578822138432	0.4072897204474279	1.4931905327527716e-12	1.000000000005476
-114.21578317935224	0.40728972044757605	1.5428550670641541e-12	1.0000000000056513
-114.07368414486128	0.407289720447729	1.5941714776192453e-12	1.0000000000058384
-113.93158511037032	0.407289720447887	1.6471947069471685e-12	1.0000000000060438
-113.78948607587935	0.40728972044805034	1.7019815250031145e-12	1.000000000006232
-113.6473870413884	0.40728972044821904	1.7585905899494852e-12	1.0000000000064382
-113.50528800689744	0.4072897204483935	1.817082510959271e-12	1.0000000000066398
-113.36318897240648	0.4072897204485737	1.8775199131077017e-12	1.0000000000068765
-113.22108993791552	0.4072897204487598	1.9399675044228326e-12	1.0000000000071054
-113.07899090342455	0.4072897204489521	2.0044921451657324e-12	1.0000000000073272
-112.9368918689336	0.4072897204491509	2.0711629194152153e-12	1.000000000007584
-112.79479283444263	0.40728972044935613	2.1400512090337613e-12	1.0000000000078457
-112.65269379995168	0.4072897204495684	2.2112307700932273e-12	1.0000000000080858
-112.51059476546072	0.4072897204497877	2.2847778118424454e-12	1.0000000000083733
-112.36849573096976	0.40728972045001416	2.3607710783020978e-12	1.000000000008638
-112.2263966964788	0.40728972045024825	2.439291932572377e-12	1.000000000008922
-112.08429766198783	0.40728972045049017	2.5204244439457124e-12	1.0000000000092248
-111.94219862749688	0.40728972045074013	2.6042554779165066e-12	1.0000000000095313
-111.80009959300591	0.4072897204509983	2.690874789184605e-12	1.0000000000098563
-111.65800055851496	0.40728972045126516	2.780375117752394e-12	1.0000000000101843
-111.515901524024	0.40728972045154077	2.8728522882178683e-12	1.0000000000105131
-111.37380248953303	0.40728972045182565	2.9684053123704105e-12	1.0000000000108646
-111.23170345504208	0.40728972045212	3.067136495198973e-12	1.000000000011228
-111.08960442055113	0.40728972045242406	3.1691515444262153e-12	1.0000000000115947
-110.94750538606016	0.40728972045273826	3.274559683685502e-12	1.0000000000119924
-110.80540635156919	0.40728972045306305	3.383473769462899e-12	1.000000000012379
-110.66330731707824	0.4072897204533985	3.4960104119277627e-12	1.0000000000127907
-110.52120828258728	0.4072897204537452	3.6122900997833585e-12	1.000000000013219
-110.37910924809631	0.4072897204541033	3.7324373292692216e-12	1.000000000013661
-110.23701021360536	0.4072897204544733	3.8565807374546304e-12	1.0000000000141178
-110.0949111791144	0.40728972045485573	3.98485323996542e-12	1.000000000014585
-109.95281214462344	0.4072897204552509	4.117392173291707e-12	1.0000000000150695
-109.81071311013247	0.40728972045565914	4.254339441828728e-12	1.0000000000155778
-109.66861407564151	0.40728972045608086	4.395841669808781e-12	1.000000000016083
-109.52651504115056	0.4072897204565168	4.5420503582856895e-12	1.0000000000166263
-109.38441600665959	0.4072897204569671	4.6931220473418855e-12	1.0000000000171838
-109.24231697216864	0.4072897204574325	4.849218483689326e-12	1.0000000000177613
-109.10021793767768	0.4072897204579133	5.010506793846061e-12	1.000000000018336
-108.95811890318672	0.40728972045841005	5.177159663071599e-12	1.0000000000189475
-108.81601986869575	0.4072897204589235	5.349355520255188e-12	1.0000000000195695
-108.6739208342048	0.40728972045945383	5.52727872895207e-12	1.000000000020237
-108.53182179971384	0.40728972046000184	5.71111978477545e-12	1.0000000000209137
-108.38972276522287	0.40728972046056816	5.901075519352142e-12	1.0000000000215954
-108.24762373073192	0.4072897204611532	6.097349311062688e-12	1.0000000000223253
-108.10552469624096	0.4072897204617578	6.300151302791643e-12	1.0000000000230593
-107.96342566175	0.4072897204623825	6.509698626918612e-12	1.000000000023825
-107.82132662725904	0.4072897204630279	6.7262156377942435e-12	1.0000000000246214
-107.67922759276807	0.4072897204636949	6.949934151947812e-12	1.0000000000254352
-107.53712855827712	0.407289720464384	7.181093696284105e-12	1.000000000026277
-107.39502952378615	0.4072897204650961	7.419941764535903e-12	1.0000000000271623
-107.2529304892952	0.4072897204658317	7.66673408224647e-12	1.0000000000280609
-107.11083145480424	0.40728972046659195	7.921734880564404e-12	1.000000000028998
-106.96873242031327	0.4072897204673773	8.185217179146696e-12	1.0000000000299645
-106.82663338582232	0.4072897204681889	8.457463078469896e-12	1.0000000000309515
-106.68453435133135	0.4072897204690276	8.738764061864593e-12	1.0000000000319804
-106.5424353168404	0.407289720469894	9.029421307595378e-12	1.0000000000330547
-106.40033628234943	0.40728972047078926	9.32974601132173e-12	1.0000000000341414
-106.25823724785847	0.40728972047171436	9.640059719281721e-12	1.0000000000352864
-106.11613821336752	0.40728972047267015	9.960694672561418e-12	1.0000000000364517
-105.97403917887655	0.4072897204736578	1.0291994162810968e-11	1.000000000037663
-105.8319401443856	0.4072897204746783	1.0634312899794959e-11	1.0000000000389193
-105.68984110989463	0.4072897204757327	1.0988017391166564e-11	1.0000000000402038
-105.54774207540368	0.4072897204768222	1.1353486334872532e-11	1.000000000041559
-105.40564304091271	0.407289720477948	1.1731111024612266e-11	1.0000000000429408
-105.26354400642175	0.4072897204791111	1.2121295768779545e-11	1.0000000000443605
-105.1214449719308	0.407289720480313	1.2524458323340517e-11	1.0000000000458447
-104.97934593743983	0.4072897204815547	1.2941030339110374e-11	1.0000000000473541
-104.83724690294888	0.40728972048283785	1.3371457823903002e-11	1.000000000048936
-104.69514786845791	0.4072897204841637	1.381620162005734e-11	1.0000000000505687
-104.55304883396695	0.4072897204855337	1.4275737897841881e-11	1.0000000000522422
-104.41094979947599	0.4072897204869491	1.475055866527244e-11	1.000000000053991
-104.26885076498503	0.40728972048841167	1.524117229488722e-11	1.0000000000557774
-104.12675173049408	0.4072897204899228	1.5748104068040725e-11	1.000000000057633
-103.98465269600311	0.4072897204914844	1.627189673730347e-11	1.000000000059554
-103.84255366151216	0.4072897204930977	1.6813111107566193e-11	1.0000000000615392
-103.7004546270212	0.4072897204947647	1.7372326636472667e-11	1.000000000063571
-103.55835559253023	0.40728972049648726	1.7950142054821623e-11	1.0000000000656908
-103.41625655803927	0.407289720498267	1.8547176007607278e-11	1.0000000000678675
-103.27415752354831	0.40728972050010603	1.916406771637654e-11	1.0000000000701406
-103.13205848905736	0.40728972050200624	1.980147766362199e-11	1.0000000000724665
-102.98995945456639	0.4072897205039696	2.0460088299932558e-11	1.0000000000748708
-102.84786042007543	0.40728972050599827	2.1140604774668913e-11	1.0000000000773641
-102.70576138558448	0.4072897205080945	2.184375569094008e-11	1.0000000000799423
-102.56366235109351	0.4072897205102603	2.2570293885691356e-11	1.0000000000825948
-102.42156331660254	0.4072897205124983	2.332099723573618e-11	1.0000000000853544
-102.27946428211159	0.40728972051481044	2.4096669490602507e-11	1.0000000000881921
-102.13736524762064	0.40728972051719975	2.4898141133074105e-11	1.0000000000911173
-101.99526621312967	0.40728972051966844	2.5726270268357673e-11	1.0000000000941618
-101.85316717863871	0.4072897205222192	2.65819435428248e-11	1.000000000097285
-101.71106814414776	0.407289720524855	2.7466077093308316e-11	1.0000000001005185
-101.56896910965679	0.4072897205275783	2.8379617527976362e-11	1.0000000001038702
-101.42687007516582	0.40728972053039214	2.932354293983095e-11	1.0000000001073113
-101.28477104067487	0.4072897205332997	3.029886395391102e-11	1.000000000110887
-101.14267200618391	0.407289720536304	3.1306624809335576e-11	1.000000000114574
-101.00057297169295	0.4072897205394081	3.2347904477326694e-11	1.000000000118378
-100.85847393720199	0.40728972054261536	3.3423817816423936e-11	1.000000000122323
-100.71637490271104	0.4072897205459295	3.453551676612266e-11	1.00000000012639
-100.57427586822007	0.40728972054935375	3.5684191580209965e-11	1.0000000001305955
-100.4321768337291	0.407289720552892	3.687107210112443e-11	1.000000000134941
-100.29007779923815	0.40728972055654783	3.809742907670268e-11	1.0000000001394256
-100.1479787647472	0.40728972056032525	3.9364575520719525e-11	1.0000000001440552
-100.00587973025623	0.40728972056422835	4.067386811868208e-11	1.000000000148861
-99.86378069576527	0.4072897205682613	4.202670868038356e-11	1.0000000001537992
-99.72168166127432	0.40728972057242835	4.34245456407634e-11	1.0000000001589153
-99.57958262678335	0.407289720576734	4.486887561069489e-11	1.000000000164214
-99.43748359229238	0.40728972058118285	4.636124497935055e-11	1.0000000001696645
-99.29538455780143	0.40728972058577967	4.790325156985613e-11	1.0000000001753104
-99.15328552331047	0.40728972059052937	4.949654635002619e-11	1.0000000001811533
-99.0111864888195	0.40728972059543717	5.114283519999003e-11	1.0000000001871698
-98.86908745432855	0.40728972060050805	5.2843880738609414e-11	1.0000000001933966
-98.7269884198376	0.40728972060574764	5.4601504210653356e-11	1.0000000001998113
-98.58488938534663	0.40728972061116153	5.6417587436728675e-11	1.0000000002064655
-98.44279035085566	0.4072897206167554	5.82940748280816e-11	1.0000000002133371
-98.30069131636472	0.4072897206225355	6.02329754683995e-11	1.0000000002204308
-98.15859228187375	0.40728972062850766	6.223636526486149e-11	1.0000000002277736
-98.01649324738278	0.40728972063467855	6.430638917073482e-11	1.0000000002353506
-97.87439421289183	0.4072897206410548	6.644526348189341e-11	1.000000000243171
-97.73229517840088	0.407289720647643	6.865527820972063e-11	1.0000000002512524
-97.5901961439099	0.4072897206544502	7.093879953294022e-11	1.0000000002596063
-97.44809710941894	0.407289720661484	7.329827233099043e-11	1.0000000002682465
-97.305998074928	0.4072897206687517	7.573622280166693e-11	1.0000000002771763
-97.16389904043703	0.4072897206762613	7.825526116582639e-11	1.0000000002863922
-97.02180000594606	0.40728972068402036	8.08580844620473e-11	1.000000000295911
-96.87970097145511	0.4072897206920376	8.354747943424701e-11	1.0000000003057599
-96.73760193696415	0.4072897207003215	8.632632551534994e-11	1.0000000003159193
-96.59550290247319	0.407289720708881	8.91975979101747e-11	1.000000000326434
-96.45340386798223	0.4072897207177252	9.216437078088436e-11	1.0000000003372924
-96.31130483349128	0.4072897207268635	9.522982053836736e-11	1.0000000003485086
-96.16920579900031	0.4072897207363058	9.839722924310324e-11	1.000000000360106
-96.02710676450934	0.40728972074606207	1.016699881191409e-10	1.0000000003720653
-95.88500773001839	0.40728972075614295	1.0505160118494537e-10	1.0000000003844467
-95.74290869552743	0.40728972076655917	1.085456890050286e-10	1.0000000003972482
-95.60080966103646	0.4072897207773217	1.1215599256634909e-10	1.0000000004104486
-95.45871062654551	0.4072897207884423	1.1588637728362959e-10	1.0000000004240972
-95.31661159205456	0.40728972079993264	1.197408371379266e-10	1.0000000004382132
-95.17451255756359	0.4072897208118053	1.2372349895283051e-10	1.0000000004527794
-95.03241352307262	0.4072897208240727	1.2783862681288796e-10	1.000000000467852
-94.89031448858167	0.4072897208367483	1.3209062662901085e-10	1.0000000004834102
-94.74821545409071	0.4072897208498453	1.3648405085570633e-10	1.0000000004994847
-94.60611641959974	0.4072897208633781	1.4102360336521915e-10	1.0000000005161005
-94.46401738510879	0.40728972087736093	1.457141444837926e-10	1.000000000533266
-94.32191835061784	0.40728972089180887	1.5056069619543244e-10	1.0000000005509926
-94.17981931612687	0.4072897209067373	1.5556844751874805e-10	1.000000000569332
-94.0377202816359	0.40728972092216237	1.6074276006265471e-10	1.0000000005882632
-93.89562124714494	0.40728972093810034	1.6608917376682453e-10	1.0000000006078233
-93.75352221265399	0.40728972095456856	1.7161341283309823e-10	1.0000000006280483
-93.61142317816302	0.40728972097158445	1.773213918541774e-10	1.00000000064893
-93.46932414367207	0.40728972098916627	1.8321922214613765e-10	1.000000000670517
-93.32722510918111	0.4072897210073329	1.8931321829159593e-10	1.0000000006928276
-93.18512607469015	0.4072897210261038	1.9560990490049782e-10	1.0000000007158565
-93.04302704019918	0.40728972104549893	2.0211602359574254e-10	1.000000000739673
-92.90092800570822	0.4072897210655393	2.0883854023121969e-10	1.0000000007642678
-92.75882897121727	0.40728972108624617	2.1578465234985103e-10	1.0000000007896965
-92.6167299367263	0.4072897211076417	2.2296179688975422e-10	1.0000000008159673
-92.47463090223535	0.4072897211297489	2.3037765814666834e-10	1.0000000008430994
-92.3325318677444	0.40728972115259143	2.3804017600124484e-10	1.0000000008711418
-92.19043283325342	0.4072897211761938	2.459575544199785e-10	1.0000000009001189
-92.04833379876246	0.40728972120058105	2.5413827023888186e-10	1.000000000930057
-91.9062347642715	0.40728972122577944	2.6259108223930466e-10	1.0000000009609893
-91.76413572978055	0.40728972125181606	2.713250405256367e-10	1.0000000009929606
-91.62203669528958	0.40728972127871854	2.8034949621491387e-10	1.0000000010259753
-91.47993766079863	0.40728972130651586	2.896741114486785e-10	1.000000001060112
-91.33783862630767	0.40728972133523783	2.9930886973790545e-10	1.0000000010953751
-91.1957395918167	0.407289721364915	3.092640866519436e-10	1.0000000011318035
-91.05364055732574	0.40728972139557934	3.1955042086299744e-10	1.0000000011694505
-90.91154152283478	0.4072897214272636	3.3017888555798914e-10	1.0000000012083352
-90.76944248834383	0.40728972146000164	3.4116086022992555e-10	1.0000000012485255
-90.62734345385286	0.4072897214938286	3.525081028615234e-10	1.0000000012900572
-90.4852444193619	0.40728972152878057	3.642327625140108e-10	1.0000000013329609
-90.34314538487095	0.40728972156489524	3.763473923346731e-10	1.000000001377297
-90.20104635037998	0.407289721602211	3.8886496299702855e-10	1.0000000014231136
-90.05894731588901	0.4072897216407679	4.0179887658805086e-10	1.0000000014704362
-89.91684828139807	0.40728972168060723	4.1516298095723246e-10	1.0000000015193475
-89.7747492469071	0.40728972172177164	4.289715845430063e-10	1.0000000015698882
-89.63265021241614	0.40728972176430533	4.4323947169221485e-10	1.0000000016220998
-89.49055117792518	0.4072897218082535	4.579819184891431e-10	1.000000001676054
-89.34845214343423	0.40728972185366363	4.732147091110676e-10	1.0000000017317925
-89.20635310894326	0.40728972190058393	4.889541527277431e-10	1.0000000017893949
-89.0642540744523	0.407289721949065	5.05217100963034e-10	1.0000000018489306
-88.92215503996135	0.40728972199915847	5.220209659373288e-10	1.0000000019104147
-88.78005600547039	0.4072897220509183	5.393837389099698e-10	1.0000000019739612
-88.63795697097942	0.40728972210439934	5.573240095418787e-10	1.0000000020396047
-88.49585793648846	0.4072897221596594	5.758609857987465e-10	1.0000000021074504
-88.35375890199751	0.4072897222167575	5.95014514516324e-10	1.0000000021775493
-88.21165986750654	0.40728972227575466	6.148051026496584e-10	1.0000000022499602
-88.06956083301557	0.4072897223367142	6.352539392290484e-10	1.0000000023248103
-87.92746179852463	0.40728972239970124	6.563829180464537e-10	1.000000002402135
-87.78536276403366	0.4072897224647832	6.782146610962562e-10	1.0000000024820233
-87.6432637295427	0.4072897225320297	7.00772542795776e-10	1.0000000025645885
-87.50116469505174	0.4072897226015131	7.24080715011422e-10	1.0000000026498908
-87.35906566056079	0.40728972267330754	7.481641329171518e-10	1.0000000027380158
-87.21696662606982	0.4072897227474898	7.730485817129837e-10	1.0000000028290927
-87.07486759157887	0.4072897228241395	7.987607042323209e-10	1.0000000029231955
-86.93276855708791	0.4072897229033387	8.253280294673724e-10	1.0000000030204022
-86.79066952259694	0.40728972298517196	8.527790020433527e-10	1.0000000031208718
-86.64857048810597	0.4072897230697271	8.811430126731683e-10	1.0000000032246743
-86.50647145361502	0.40728972315709466	9.104504296248617e-10	1.0000000033319247
-86.36437241912407	0.40728972324736806	9.407326312357702e-10	1.0000000034427496
-86.2222733846331	0.40728972334064395	9.720220395081672e-10	1.0000000035572598
-86.08017435014214	0.4072897234370224	1.0043521548222146e-9	1.0000000036755687
-85.93807531565119	0.4072897235366064	1.0377575918035569e-9	1.0000000037978345
-85.79597628116022	0.40728972363950267	1.0722741163839692e-9	1.00000000392414
-85.65387724666925	0.40728972374582123	1.1079386840944186e-9	1.000000004054674
-85.5117782121783	0.4072897238556761	1.1447894796321334e-9	1.000000004189534
-85.36967917768735	0.4072897239691848	1.182865957743409e-9	1.0000000043288628
-85.22758014319638	0.40728972408646896	1.222208885466256e-9	1.0000000044728494
-85.08548110870542	0.40728972420765397	1.2628603857782716e-9	1.0000000046216215
-84.94338207421447	0.40728972433286975	1.3048639826959923e-9	1.0000000047753468
-84.8012830397235	0.40728972446225015	1.3482646478744844e-9	1.00000000493417
-84.65918400523253	0.4072897245959339	1.393108848756711e-9	1.000000005098276
-84.51708497074158	0.4072897247340642	1.439444598324501e-9	1.0000000052678568
-84.37498593625062	0.4072897248767887	1.4873215065042674e-9	1.0000000054430838
-84.23288690175966	0.4072897250242603	1.536790833282483e-9	1.0000000056241094
-84.0907878672687	0.407289725176637	1.5879055435876357e-9	1.000000005811178
-83.94868883277775	0.4072897253340817	1.6407203639979985e-9	1.0000000060044678
-83.80658979828678	0.4072897254967631	1.6952918413352384e-9	1.000000006204163
-83.66449076379581	0.4072897256648555	1.7516784032067698e-9	1.0000000064105208
-83.52239172930486	0.40728972583853873	1.8099404205622775e-9	1.0000000066237358
-83.3802926948139	0.40728972601799884	1.8701402723303664e-9	1.0000000068440553
-83.23819366032293	0.40728972620342785	1.9323424122055246e-9	1.0000000070716912
-83.09609462583198	0.4072897263950244	1.996613437656023e-9	1.0000000073068995
-82.95399559134103	0.4072897265929935	2.063022161227507e-9	1.000000007549928
-82.81189655685006	0.40728972679754716	2.131639684217826e-9	1.000000007801055
-82.66979752235909	0.4072897270089046	2.202539472802693e-9	1.000000008060521
-82.52769848786814	0.40728972722729173	2.2757974366928927e-9	1.0000000083286193
-82.38559945337718	0.40728972745294273	2.3514920104081547e-9	1.0000000086056406
-82.24350041888621	0.407289727686099	2.4297042372539534e-9	1.0000000088918617
-82.10140138439526	0.40728972792701035	2.5105178560914046e-9	1.0000000091876151
-81.9593023499043	0.4072897281759343	2.594019390993478e-9	1.000000009493202
-81.81720331541334	0.40728972843313765	2.680298243883002e-9	1.0000000098089399
-81.67510428092237	0.4072897286988959	2.7694467902516943e-9	1.000000010135205
-81.53300524643142	0.40728972897349336	2.8615604780635746e-9	1.0000000104723
-81.39090621194046	0.40728972925722423	2.9567379299470046e-9	1.0000000108206126
-81.24880717744949	0.40728972955039205	3.0550810487864823e-9	1.0000000111805374
-81.10670814295854	0.4072897298533109	3.156695126826383e-9	1.0000000115523822
-80.96460910846758	0.40728973016630515	3.2616889584027552e-9	1.000000011936631
-80.82251007397662	0.4072897304897097	3.370174956426009e-9	1.0000000123336699
-80.68041103948565	0.4072897308238708	3.482269272737023e-9	1.0000000127438737
-80.53831200499471	0.4072897311691463	3.598091922465963e-9	1.0000000131677453
-80.39621297050374	0.40728973152590614	3.7177669125287893e-9	1.000000013605715
-80.25411393601277	0.4072897318945318	3.841422374396254e-9	1.0000000140582517
-80.11201490152182	0.4072897322754184	3.9691907012796305e-9	1.0000000145258345
-79.96991586703086	0.40728973266897345	4.1012086898789706e-9	1.0000000150089847
-79.8278168325399	0.40728973307561844	4.23761768684659e-9	1.0000000155081783
-79.68571779804893	0.4072897334957888	4.378563740120939e-9	1.00000001602399
-79.54361876355799	0.4072897339299341	4.5241977552952015e-9	1.0000000165569594
-79.40151972906702	0.4072897343785194	4.674675657186106e-9	1.0000000171076577
-79.25942069457605	0.4072897348420252	4.830158556776606e-9	1.0000000176766726
-79.1173216600851	0.4072897353209473	4.990812923711427e-9	1.0000000182646165
-78.97522262559414	0.40728973581579864	5.156810764529979e-9	1.0000000188721117
-78.83312359110317	0.4072897363271093	5.328329806827193e-9	1.0000000194998027
-78.69102455661222	0.40728973685542613	5.505553689539533e-9	1.0000000201483892
-78.54892552212127	0.4072897374013156	5.688672159560954e-9	1.0000000208185371
-78.4068264876303	0.4072897379653614	5.877881274897196e-9	1.0000000215109626
-78.26472745313933	0.40728973854816797	6.0733836145778e-9	1.0000000222264323
-78.12262841864838	0.4072897391503589	6.2753884955501485e-9	1.0000000229657044
-77.98052938415742	0.4072897397725791	6.484112196787227e-9	1.000000023729564
-77.83843034966645	0.4072897404154948	6.69977819084931e-9	1.0000000245188176
-77.6963313151755	0.4072897410797944	6.922617383147666e-9	1.0000000253343084
-77.55423228068454	0.40728974176618893	7.152868359165864e-9	1.0000000261769753
-77.41213324619358	0.40728974247541355	7.3907776399058844e-9	1.0000000270476446
-77.27003421170261	0.4072897432082273	7.636599945827299e-9	1.0000000279472483
-77.12793517721165	0.40728974396541506	7.890598469567228e-9	1.0000000288767985
-76.9858361427207	0.4072897447477874	8.153045157731779e-9	1.0000000298372582
-76.84373710822973	0.40728974555618197	8.4242210020583e-9	1.000000030829664
-76.70163807373878	0.40728974639146415	8.704416340263094e-9	1.0000000318550635
-76.55953903924782	0.4072897472545286	8.993931166894686e-9	1.0000000329146
-76.41744000475686	0.4072897481462991	9.293075454527875e-9	1.0000000340093795
-76.27534097026589	0.40728974906773036	9.602169485639211e-9	1.0000000351405425
-76.13324193577493	0.4072897500198092	9.921544195520924e-9	1.0000000363093333
-75.99114290128398	0.40728975100355463	1.0251541526601966e-8	1.0000000375170095
-75.84904386679301	0.40728975202002027	1.0592514794553029e-8	1.0000000387648476
-75.70694483230206	0.4072897530702943	1.0944829066568005e-8	1.0000000400541809
-75.5648457978111	0.40728975415550095	1.1308861552227872e-8	1.0000000413864256
-75.42274676332013	0.4072897552768025	1.1685002007366117e-8	1.0000000427629747
-75.28064772882917	0.4072897564353991	1.2073653151364602e-8	1.0000000441853047
-75.13854869433821	0.40728975763253167	1.2475231098331037e-8	1.000000045654926
-74.99644965984726	0.40728975886948154	1.2890165802616349e-8	1.0000000471734418
-74.85435062535629	0.40728976014757323	1.3318901519152052e-8	1.0000000487424554
-74.71225159086534	0.40728976146817514	1.3761897279096424e-8	1.0000000503636555
-74.57015255637438	0.407289762832701	1.4219627381302907e-8	1.000000052038791
-74.42805352188341	0.40728976424261204	1.4692581900134594e-8	1.0000000537696534
-74.28595448739244	0.40728976569941777	1.5181267210169016e-8	1.000000055558062
-74.14385545290149	0.4072897672046777	1.5686206528353803e-8	1.000000057405941
-74.00175641841054	0.40728976876000367	1.6207940474196234e-8	1.0000000593153076
-73.85965738391957	0.40728977036706077	1.6747027648586293e-8	1.0000000612881679
-73.71755834942861	0.4072897720275697	1.730404523186763e-8	1.0000000633266704
-73.57545931493766	0.40728977374330827	1.7879589601806632e-8	1.0000000654329464
-73.43336028044669	0.40728977551611356	1.8474276972108776e-8	1.0000000676092997
-73.29126124595572	0.40728977734788346	1.9088744052179742e-8	1.0000000698580211
-73.14916221146477	0.4072897792405792	1.9723648728823893e-8	1.0000000721815525
-73.00706317697382	0.4072897811962274	2.0379670770622663e-8	1.000000074582358
-72.86496414248285	0.4072897832169217	2.1057512555736284e-8	1.0000000770630058
-72.7228651079919	0.40728978530482585	2.1757899823914814e-8	1.000000079626172
-72.58076607350094	0.407289787462175	2.2481582453522197e-8	1.000000082274604
-72.43866703900997	0.4072897896912788	2.3229335264404623e-8	1.0000000850111108
-72.296568004519	0.40728979199452436	2.4001958847460396e-8	1.0000000878386308
-72.15446897002806	0.40728979437437746	2.4800280421804726e-8	1.0000000907602085
-72.0123699355371	0.40728979683338595	2.562515472044476e-8	1.0000000937789608
-71.87027090104613	0.4072897993741827	2.6477464905410506e-8	1.0000000968981027
-71.72817186655517	0.40728980199948805	2.7358123513324246e-8	1.0000001001209917
-71.58607283206422	0.4072898047121129	2.826807343242232e-8	1.0000001034510877
-71.44397379757325	0.4072898075149617	2.9208288912072205e-8	1.0000001068919466
-71.3018747630823	0.4072898104110347	3.017977660586566e-8	1.0000001104472505
-71.15977572859133	0.40728981340343334	3.118357664940881e-8	1.0000001141207893
-71.01767669410037	0.40728981649536117	3.222076377395582e-8	1.0000001179165225
-70.8755776596094	0.4072898196901285	3.329244845708934e-8	1.0000001218385033
-70.73347862511845	0.4072898229911559	3.43997781116673e-8	1.0000001258909357
-70.5913795906275	0.4072898264019777	3.554393831431937e-8	1.000000130078157
-70.44928055613653	0.40728982992624585	3.6726154074802185e-8	1.0000001344046434
-70.30718152164557	0.4072898335677335	3.794769114757375e-8	1.0000001388750284
-70.1650824871546	0.40728983733033947	3.920985738699428e-8	1.000000143494098
-70.02298345266365	0.40728984121809203	4.051400414759844e-8	1.000000148266823
-69.88088441817268	0.40728984523515405	4.186152773094952e-8	1.0000001531982634
-69.73878538368173	0.40728984938582624	4.325387088060323e-8	1.0000001582937468
-69.59668634919078	0.40728985367455256	4.4692524326812346e-8	1.0000001635586997
-69.45458731469981	0.40728985810592483	4.617902838259576e-8	1.0000001689987654
-69.31248828020885	0.4072898626846874	4.7714974592899524e-8	1.0000001746197884
-69.17038924571789	0.4072898674157427	4.93020074386148e-8	1.000000180427756
-69.02829021122693	0.40728987230415614	5.0941826097262277e-8	1.0000001864288999
-68.88619117673598	0.4072898773551615	5.2636186262248384e-8	1.0000001926296513
-68.74409214224501	0.4072898825741666	5.438690202262709e-8	1.0000001990366432
-68.60199310775405	0.40728988796675925	5.619584780538451e-8	1.0000002056567345
-68.45989407326309	0.40728989353871314	5.806496038232634e-8	1.0000002124970089
-68.31779503877213	0.40728989929599413	5.999624094371506e-8	1.0000002195647968
-68.17569600428116	0.4072899052447659	6.199175724087919e-8	1.0000002268676775
-68.03359696979021	0.40728991139139786	6.405364580009105e-8	1.0000002344134322
-67.89149793529926	0.4072899177424709	6.618411421006724e-8	1.0000002422101957
-67.74939890080829	0.4072899243047847	6.838544348557721e-8	1.0000002502662533
-67.60729986631733	0.40728993108536554	7.065999050963662e-8	1.0000002585902794
-67.46520083182637	0.40728993809147307	7.301019055696214e-8	1.000000267191154
-67.32310179733541	0.4072899453306084	7.543855990133144e-8	1.0000002760781121
-67.18100276284444	0.40728995281052194	7.79476985096889e-8	1.0000002852606467
-67.03890372835349	0.4072899605392225	8.054029282583995e-8	1.000000294748615
-66.89680469386253	0.40728996852498467	8.321911864675357e-8	1.0000003045521473
-66.75470565937157	0.40728997677635875	8.598704409451607e-8	1.0000003146817413
-66.61260662488061	0.4072899853021789	8.884703268714151e-8	1.0000003251482643
-66.47050759038964	0.4072899941115734	9.180214651152847e-8	1.0000003359629124
-66.32840855589869	0.40729000321397413	9.485554950193912e-8	1.0000003471372612
-66.18630952140772	0.4072900126191268	9.80105108275334e-8	1.0000003586832744
-66.04421048691677	0.4072900223371008	1.0127040839256985e-7	1.000000370613315
-65.90211145242581	0.40729003237830125	1.046387324530354e-7	1.000000382940133
-65.76001241793485	0.4072900427534786	1.081190893535503e-7	1.0000003956769823
-65.61791338344389	0.4072900534737408	1.1171520538859517e-7	1.000000408837469
-65.47581434895292	0.4072900645505662	1.1543093079214349e-7	1.000000422435663
-65.33371531446197	0.40729007599581396	1.192702438599932e-7	1.000000436486139
-65.19161627997102	0.40729008782173826	1.2323725520922665e-7	1.0000004510039582
-65.04951724548005	0.4072901000410004	1.2733621217934226e-7	1.00000046600463
-64.90741821098909	0.4072901126666831	1.3157150337975304e-7	1.00000048150424
-64.76531917649812	0.40729012571230416	1.3594766338856844e-7	1.000000497519389
-64.62322014200717	0.4072901391918311	1.404693776076475e-7	1.0000005140672008
-64.4811211075162	0.4072901531196958	1.4514148727913553e-7	1.000000531165401
-64.33902207302525	0.4072901675108103	1.499689946688614e-7	1.000000548832299
-64.1969230385343	0.40729018238058246	1.5495706842214305e-7	1.0000005670868193
-64.05482400404333	0.40729019774493275	1.601110490977342e-7	1.0000005859484828
-63.91272496955237	0.4072902136203113	1.654364548858235e-7	1.0000006054375055
-63.7706259350614	0.40729023002371506	1.709389875162445e-7	1.000000625574742
-63.62852690057045	0.4072902469727065	1.7662453836318316e-7	1.0000006463817426
-63.48642786607948	0.40729026448543226	1.8249919475293528e-7	1.000000667880809
-63.34432883158853	0.4072902825806423	1.8856924648148714e-7	1.000000690094948
-63.20222979709757	0.4072903012777106	1.9484119254885885e-7	1.0000007130479411
-63.060130762606605	0.4072903205966551	2.0132174811745538e-7	1.0000007367643522
-62.91803172811565	0.4072903405581598	2.0801785170184495e-7	1.0000007612695903
-62.77593269362468	0.40729036118359685	2.149366725977068e-7	1.0000007865898934
-62.63383365913373	0.407290382495049	2.2208561855785324e-7	1.0000008127523639
-62.49173462464276	0.4072904045153333	2.2947234372358388e-7	1.000000839784996
-62.349635590151806	0.4072904272680259	2.3710475681982055e-7	1.0000008677167649
-62.20753655566085	0.40729045077748727	2.4499102962287526e-7	1.0000008965775575
-62.06543752116988	0.4072904750688879	2.531396057098219e-7	1.0000009263982717
-61.92333848667893	0.4072905001682355	2.615592094989038e-7	1.0000009572108375
-61.78123945218796	0.4072905261024029	2.702588555906506e-7	1.0000009890482429
-61.63914041769701	0.4072905528991566	2.792478584196728e-7	1.0000010219445878
-61.49704138320604	0.4072905805871867	2.885358422275284e-7	1.0000010559350707
-61.354942348715085	0.40729060919613774	2.9813275136724867e-7	1.0000010910561092
-61.21284331422413	0.4072906387566395	3.0804886095068543e-7	1.000001127345264
-61.07074427973316	0.4072906693003417	3.182947878499129e-7	1.0000011648414502
-60.92864524524221	0.40729070085994556	3.2888150206467373e-7	1.0000012035847567
-60.78654621075124	0.40729073346924094	3.398203384678151e-7	1.0000012436166816
-60.644447176260286	0.40729076716314083	3.511230089414619e-7	1.000001284980102
-60.50234814176933	0.40729080197772	3.6280161491687285e-7	1.0000013277192894
-60.360249107278364	0.4072908379502524	3.7486866033136377e-7	1.0000013718799832
-60.21815007278741	0.4072908751192525	3.8733706501619317e-7	1.0000014175094942
-60.07605103829644	0.4072909135245152	4.002201785298287e-7	1.0000014646566564
-59.93395200380549	0.40729095320715936	4.135317944512427e-7	1.000001513371974
-59.79185296931452	0.40729099420967113	4.2728616514873874e-7	1.000001563707568
-59.649753934823565	0.40729103657595	4.414980170399078e-7	1.0000016157173455
-59.50765490033261	0.4072910803513554	4.5618256635925906e-7	1.0000016694570024
-59.36555586584164	0.4072911255827559	4.7135553545029437e-7	1.0000017249840483
-59.22345683135069	0.4072911723185779	4.870331695994462e-7	1.0000017823579628
-59.08135779685972	0.4072912206088597	5.03232254430055e-7	1.000001841640138
-58.939258762368766	0.4072912705053031	5.199701338747886e-7	1.000001902894078
-58.7971597278778	0.4072913220613296	5.372647287460029e-7	1.0000019661853397
-58.655060693386844	0.4072913753321379	5.551345559236991e-7	1.0000020315816789
-58.51296165889589	0.4072914303747621	5.735987481817507e-7	1.0000020991531409
-58.37086262440492	0.4072914872481335	5.926770746736726e-7	1.0000021689720522
-58.22876358991397	0.4072915460131437	6.123899620997063e-7	1.0000022411131586
-58.086664555423	0.40729160673270925	6.327585165780491e-7	1.0000023156537028
-57.944565520932045	0.4072916694718391	6.538045462435538e-7	1.0000023926734982
-57.80246648644108	0.407291734297705	6.755505845981844e-7	1.000002472254991
-57.66036745195012	0.40729180127971243	6.980199146381044e-7	1.0000025544833748
-57.51826841745917	0.40729187048957527	7.212365937833603e-7	1.000002639446696
-57.3761693829682	0.4072919420013929	7.452254796368025e-7	1.0000027272359344
-57.234070348477246	0.4072920158917291	7.700122565998556e-7	1.0000028179450577
-57.09197131398628	0.40729209223969387	7.956234633735765e-7	1.0000029116711888
-56.949872279495324	0.40729217112702887	8.2208652137453e-7	1.000003008514668
-56.80777324500437	0.40729225263819396	8.494297640958813e-7	1.0000031085791814
-56.6656742105134	0.4072923368604588	8.776824674451428e-7	1.0000032119718665
-56.52357517602245	0.407292423883995	9.068748810910813e-7	1.0000033188034059
-56.38147614153148	0.4072925138019736	9.370382608533439e-7	1.00000342918818
-56.239377107040525	0.4072926067106644	9.682049021694766e-7	1.0000035432443801
-56.09727807254956	0.4072927027095391	1.0004081746753063e-6	1.0000036610940795
-55.9551790380586	0.4072928019013776	1.0336825579353868e-6	1.0000037828634807
-55.81308000356765	0.4072929043923788	1.0680636783622844e-6	1.000003908682945
-55.67098096907668	0.40729301029227327	1.103588347363777e-6	1.0000040386871736
-55.528881934585726	0.40729311971444093	1.140294600759069e-6	1.0000041730153377
-55.38678290009476	0.40729323277603335	1.1782217395061729e-6	1.000004311811268
-55.244683865603804	0.40729334959809815	1.2174103717841132e-6	1.0000044552235583
-55.102584831112836	0.4072934703057087	1.2579024564750416e-6	1.0000046034057173
-54.96048579662188	0.40729359502809875	1.2997413480925863e-6	1.000004756516429
-54.81838676213093	0.40729372389879986	1.3429718432051466e-6	1.000004914719578
-54.67628772763996	0.4072938570557852	1.3876402284030815e-6	1.0000050781845504
-54.534188693149005	0.4072939946416162	1.4337943298618543e-6	1.000005247086345
-54.39208965865804	0.4072941368035966	1.4814835645538166e-6	1.0000054216057839
-54.24999062416708	0.40729428369392867	1.530758993163589e-6	1.000005601929735
-54.107891589676115	0.40729443546987704	1.58167337476398e-6	1.0000057882511948
-53.96579255518516	0.4072945922939368	1.6342812233103289e-6	1.0000059807696693
-53.823693520694206	0.4072947543340076	1.6886388660146875e-6	1.000006179691266
-53.68159448620324	0.4072949217635731	1.7448045036617599e-6	1.0000063852289194
-53.539495451712284	0.4072950947618871	1.8028382729311698e-6	1.0000065976027133
-53.397396417221316	0.40729527351416495	1.8628023107935524e-6	1.0000068170399599
-53.25529738273036	0.40729545821178226	1.9247608210482833e-6	1.0000070437756003
-53.11319834823939	0.40729564905247906	1.9887801430752834e-6	1.0000072780523912
-52.97109931374844	0.4072958462405728	2.0549288228739713e-6	1.0000075201210956
-52.829000279257485	0.40729604998717556	2.1232776864652784e-6	1.00000777024088
-52.68690124476652	0.40729626051042106	2.193899915735946e-6	1.000008028679529
-52.54480221027556	0.4072964780356976	2.266871126806098e-6	1.0000082957136622
-52.402703175784595	0.40729670279589	2.3422694510035764e-6	1.0000085716292095
-52.26060414129364	0.40729693503162795	2.4201756185329616e-6	1.0000088567215097
-52.11850510680269	0.40729717499154416	2.5006730449275588e-6	1.000009151295778
-51.97640607231172	0.40729742293254084	2.5838479203780726e-6	1.000009455667359
-51.834307037820764	0.407297679120064	2.6697893020330396e-6	1.000009770162084
-51.692208003329796	0.40729794382838763	2.758589209370252e-6	1.0000100951166366
-51.55010896883884	0.40729821734090793	2.850342722741311e-6	1.000010430878864
-51.408009934347874	0.4072984999504465	2.945148085194653e-6	1.0000107778082399
-51.26591089985692	0.40729879195956253	3.043106807686873e-6	1.0000111362761084
-51.123811865365965	0.40729909368087897	3.1443237777939116e-6	1.000011506666253
-50.981712830875	0.4072994054374148	3.248907372040231e-6	1.0000118893751277
-50.83961379638404	0.40729972756293215	3.3569695719644754e-6	1.0000122848124378
-50.697514761893075	0.40730006040229366	3.4686260840478276e-6	1.0000126934015046
-50.55541572740212	0.4073004043118304	3.5839964636324248e-6	1.000013115579707
-50.41331669291115	0.40730075965972484	3.703204242963245e-6	1.0000135517989484
-50.2712176584202	0.40730112682640346	3.826377063490032e-6	1.0000140025261943
-50.129118623929244	0.407301506204945	3.953646812572045e-6	1.0000144682439618
-49.987019589438276	0.4073018982015003	4.085149764731914e-6	1.0000149494507191
-49.84492055494732	0.4073023032357282	4.221026727608718e-6	1.0000154466616207
-49.702821520456354	0.4073027217412431	4.361423192769339e-6	1.0000159604088692
-49.5607224859654	0.40730315416608054	4.506489491537114e-6	1.0000164912424083
-49.41862345147443	0.40730360097317575	4.656380956006846e-6	1.0000170397304369
-49.27652441698348	0.40730406264085967	4.811258085417601e-6	1.000017606460058
-49.13442538249252	0.40730453966337	4.971286718062227e-6	1.0000181920379183
-48.992326348001555	0.40730503255138156	5.136638208918209e-6	1.0000187970908172
-48.8502273135106	0.40730554183255163	5.307489613189666e-6	1.0000194222663754
-48.70812827901963	0.4073060680520849	5.484023875957808e-6	1.0000200682337599
-48.56602924452868	0.40730661177331745	5.666430028142903e-6	1.0000207356844104
-48.42393021003771	0.4073071735783185	5.854903388988767e-6	1.000021425332748
-48.281831175546756	0.40730775406851516	6.0496457752862186e-6	1.0000221379168908
-48.1397321410558	0.40730835386533343	6.250865717559431e-6	1.0000228741995651
-47.997633106564834	0.4073089736108659	6.458778683448776e-6	1.000023634968846
-47.85553407207388	0.4073096139685567	6.673607308528625e-6	1.000024421038964
-47.71343503758291	0.407310275623913	6.8955816348074746e-6	1.000025233251269
-47.57133600309196	0.4073109592852369	7.124939357167512e-6	1.0000260724750558
-47.429236968601	0.4073116656843855	7.36192607800714e-6	1.0000269396085293
-47.287137934110035	0.4073123955775513	7.606795570360202e-6	1.0000278355797332
-47.14503889961908	0.4073131497460739	7.859810049773512e-6	1.0000287613476009
-47.00293986512811	0.40731392899727437	8.121240455236291e-6	1.0000297179029205
-46.86084083063716	0.4073147341653193	8.391366739460924e-6	1.000030706269414
-46.71874179614619	0.40731556611211384	8.670478168828456e-6	1.0000317275048203
-46.576642761655236	0.407316425728223	8.95887363331898e-6	1.0000327827020785
-46.43454372716428	0.40731731393382553	9.256861966762377e-6	1.000033872990435
-46.292444692673314	0.4073182316796972	9.564762277750833e-6	1.0000349995366549
-46.15034565818236	0.4073191799482284	9.88290429156914e-6	1.0000361635463095
-46.00824662369139	0.40732015975447555	1.0211628703511187e-5	1.0000373662650552
-45.86614758920044	0.407321172147246	1.0551287543961312e-5	1.0000386089799025
-45.72404855470947	0.4073222182102205	1.0902244555631983e-5	1.0000398930206742
-45.581949520218515	0.40732329906311293	1.1264875583364418e-5	1.000041219761392
-45.43985048572756	0.40732441586286644	1.1639568976910825e-5	1.0000425906217398
-45.29775145123659	0.4073255698048927	1.2026726007130371e-5	1.0000440070685752
-45.15565241674564	0.4073267621243495	1.2426761296046852e-5	1.0000454706174964
-45.01355338225467	0.40732799409746157	1.284010326122971e-5	1.000046982834491
-44.871454347763716	0.4073292670428861	1.3267194574977256e-5	1.0000485453375854
-44.72935531327275	0.4073305823231231	1.3708492638795082e-5	1.0000501597985627
-44.587256278781794	0.40733194134597167	1.4164470073679734e-5	1.0000518279447583
-44.44515724429084	0.40733334556603623	1.4635615226735518e-5	1.0000535515608961
-44.30305820979987	0.4073347964862818	1.5122432694668173e-5	1.0000553324910677
-44.16095917530892	0.4073362956596409	1.5625443864722606e-5	1.0000571726405356
-44.01886014081795	0.40733784469067424	1.6145187473639818e-5	1.0000590739779327
-43.876761106326995	0.4073394452372863	1.6682220185241168e-5	1.0000610385372861
-43.73466207183604	0.40734109901249754	1.7237117187258765e-5	1.0000630684201985
-43.59256303734507	0.4073428077862764	1.781047280805474e-5	1.0000651657980781
-43.45046400285412	0.40734457338743113	1.8402901153892814e-5	1.0000673329144854
-43.30836496836315	0.4073463977055646	1.9015036767450924e-5	1.0000695720875115
-43.1662659338722	0.4073482826930944	1.9647535308281595e-5	1.00007188571224
-43.02416689938123	0.40735023036733997	2.0301074255955413e-5	1.0000742762632997
-42.882067864890274	0.40735224281267846	2.097635363664235e-5	1.0000767462975388
-42.73996883039932	0.40735432218277245	2.1674096773918336e-5	1.000079298456731
-42.59786979590835	0.4073564707028714	2.2395051064604136e-5	1.0000819354703476
-42.4557707614174	0.4073586906721904	2.3139988780470804e-5	1.0000846601585454
-42.31367172692643	0.40736098446636587	2.390970789668225e-5	1.0000874754351363
-42.171572692435475	0.4073633545399949	2.4705032947864565e-5	1.0000903843106532
-42.02947365794451	0.4073658034292574	2.5526815912725735e-5	1.0000933898956312
-41.88737462345355	0.4073683337546259	2.6375937128183563e-5	1.000096495403862
-41.7452755889626	0.40737094822366415	2.725330623398591e-5	1.000099704155867
-41.60317655447163	0.4073736496339204	2.8159863148847206e-5	1.0001030195823633
-41.46107751998068	0.4073764408759149	2.9096579079149098e-5	1.0001064452279962
-41.31897848548971	0.407379324936227	3.0064457561303962e-5	1.0001099847550845
-41.176879450998754	0.40738230490068494	3.106453553890278e-5	1.0001136419474672
-41.034780416507786	0.4073853839576608	3.209788447581191e-5	1.0001174207145938
-40.89268138201683	0.40738856540147506	3.3165611506424556e-5	1.000121325095666
-40.75058234752588	0.407391852635914	3.426886062431284e-5	1.0001253592639314
-40.60848331303491	0.4073952491778627	3.5408813910563116e-5	1.0001295275311402
-40.466384278543956	0.40739875866106	3.6586692803131695e-5	1.0001338343520534
-40.32428524405299	0.407402384839977	3.780375940858504e-5	1.000138284329277
-40.18218620956203	0.40740613159382283	3.9061317857657415e-5	1.0001428822181038
-40.040087175071065	0.4074100029306857	4.0360715706088416e-5	1.000147632931587
-39.89798814058011	0.4074140029918087	4.170334538226482e-5	1.0001525415457013
-39.75588910608916	0.40741813605600824	4.3090645683228586e-5	1.00015761330483
-39.61379007159819	0.4074224065442388	4.4524103320688e-5	1.0001628536272515
-39.471691037107234	0.4074268190243079	4.6005254518700465e-5	1.0001682681108883
-39.329592002616266	0.40743137821574776	4.753568666476295e-5	1.000173862539338
-39.18749296812531	0.40743608899484884	4.911704001611576e-5	1.0001796428879006
-39.04539393363436	0.40744095639985817	5.0751009463102776e-5	1.0001856153299487
-38.90329489914339	0.40744598563635037	5.243934635150971e-5	1.0001917862435334
-38.761195864652436	0.407451182082777	5.4183860365874417e-5	1.0001981622180307
-38.61909683016147	0.4074565512961982	5.598642147580427e-5	1.0002047500612299
-38.47699779567051	0.40746209901820424	5.784896194743776e-5	1.0002115568064482
-38.334898761179545	0.40746783118103314	5.9773478422230724e-5	1.0002185897200622
-38.19279972668859	0.4074737539138896	6.176203406534745e-5	1.0002258563091093
-38.05070069219764	0.40747987354947335	6.381676078599016e-5	1.000233364329317
-37.90860165770667	0.40748619663072233	6.593986153210556e-5	1.0002411217932405
-37.766502623215715	0.40749272991777935	6.813361266196713e-5	1.000249136978736
-37.624403588724746	0.4074994803951873	7.040036639523283e-5	1.0002574184377278
-37.48230455423379	0.40750645527932433	7.274255334615786e-5	1.0002659750052394
-37.340205519742824	0.40751366202608125	7.516268514174811e-5	1.0002748158086747
-37.19810648525187	0.40752110833879357	7.76633571277056e-5	1.000283950277501
-37.056007450760916	0.40752880217643583	8.024725116515807e-5	1.000293388153156
-36.91390841626995	0.40753675176208404	8.291713852122558e-5	1.0003031394993234
-36.77180938177899	0.4075449655916593	8.567588285660992e-5	1.0003132147125393
-36.629710347288025	0.4075534524429569	8.852644331349523e-5	1.000323624533106
-36.48761131279707	0.4075622213849749	9.147187770714563e-5	1.0003343800564533
-36.3455122783061	0.40757128178754787	9.451534582474288e-5	1.0003454927447113
-36.20341324381515	0.4075806433312995	9.76601128350663e-5	1.0003569744388592
-36.061314209324195	0.40759031601792145	0.00010090955281281974	1.0003688373710704
-35.91921517483323	0.4076003101807894	0.00010426715238146581	1.0003810941776008
-35.77711614034227	0.40761063649593055	0.0001077365144786177	1.0003937579120143
-35.635017105851304	0.4076213059933481	0.00011132136224814903	1.0004068420589134
-35.49291807136035	0.4076323300687207	0.00011502554306334905	1.000420360547966
-35.350819036869396	0.40764372049548375	0.00011885303268556759	1.0004343277685621
-35.20872000237843	0.4076554894373085	0.0001228079395629862	1.0004487585848483
-35.066620967887474	0.4076676494609895	0.00012689450927429868	1.000463668351225
-34.924521933396505	0.40768021354975453	0.0001311171291222385	1.000479072928417
-34.78242289890555	0.4076931951170119	0.000135480332882092	1.0004949886999548
-34.64032386441458	0.40770660802054565	0.00013998880571047755	1.0005114325893256
-34.49822482992363	0.4077204665771775	0.00014464738921990614	1.0005284220775332
-34.356125795432675	0.4077347855779073	0.00014946108672478307	1.0005459752213255
-34.21402676094171	0.4077495803035488	0.0001544350686647519	1.0005641106719143
-34.07192772645075	0.4077648665408758	0.00015957467821144854	1.0005828476943734
-33.929828691959784	0.40778066059929646	0.00016488543706499886	1.0006022061875945
-33.78772965746883	0.40779697932807124	0.00017037305144675785	1.0006222067049264
-33.64563062297786	0.40781384013409117	0.00017604341829508975	1.0006428704753936
-33.50353158848691	0.40783126100023825	0.00018190263167113983	1.0006642194257065
-33.361432553995954	0.4078492605043415	0.00018795698938190824	1.0006862762028426
-33.219333519504985	0.40786785783875107	0.00019421299982809266	1.0007090641973928
-33.07723448501403	0.4078870728305469	0.00020067738908447833	1.0007326075677103
-32.93513545052306	0.40790692596240835	0.00020735710822098464	1.0007569312646794
-32.79303641603211	0.4079274383941556	0.00021425934087264558	1.0007820610573723
-32.65093738154114	0.4079486319849956	0.00022139151106723086	1.0008080235594732
-32.50883834705019	0.407970529316485	0.0002287612913194307	1.000834846256528
-32.36673931255923	0.40799315371623873	0.00023637661100091886	1.0008625575340528
-32.224640278068264	0.4080165292824049	0.0002442456649959055	1.0008911867064685
-32.08254124357731	0.40804068090893153	0.0002523769226521274	1.0009207640470525
-31.940442209086342	0.408065634311648	0.00026077913703767634	1.0009513208186667
-31.798343174595388	0.4080914160551892	0.00026946135451431556	1.0009828893055182
-31.65624414010442	0.408118053580787	0.0002784329246384165	1.001015502845936
-31.514145105613466	0.4081455752349551	0.000287703510401051	1.0010491958660535
-31.37204607112251	0.40817401029909783	0.0002972830988191518	1.0010840039146003
-31.229947036631543	0.4082033890200693	0.00030718201189014065	1.0011199636987231
-31.08784800214059	0.40823374264171175	0.0003174109179228582	1.001157113120888
-30.94574896764962	0.40826510343740613	0.00032798084325811466	1.0011954913169616
-30.803649933158667	0.4082975047436621	0.00033890318439268975	1.0012351386953469
-30.661550898667713	0.4083309809947828	0.0003501897205210979	1.0012760969773904
-30.519451864176744	0.40836556775863475	0.00036185262650999776	1.0013184092389524
-30.37735282968579	0.4084013017735571	0.00037390448632068635	1.0013621199532123
-30.235253795194822	0.40843822098644533	0.0003863583068956733	1.0014072750347893
-30.093154760703868	0.40847636459204506	0.00039922753252597876	1.001453921885114
-29.9510557262129	0.40851577307349035	0.0004125260597163654	1.0015021094392436
-29.808956691721946	0.4085564882441257	0.00042626825256649787	1.0015518882138923
-29.66685765723099	0.4085985532906508	0.0004404689586865347	1.0016033103570083
-29.524758622740023	0.408642012817624	0.00045514352566651084	1.0016564296987578
-29.38265958824907	0.4086869128933671	0.00047030781811958813	1.0017113018039157
-29.2405605537581	0.40873330109731487	0.00048597823531995973	1.0017679840258737
-29.098461519267147	0.4087812265688451	0.0005021717294570958	1.00182653556208
-28.95636248477618	0.40883074005763953	0.0005189058245287806	1.0018870175111672
-28.814263450285225	0.40888189397561586	0.0005361986358963335	1.0019494929316157
-28.67216441579427	0.4089347424504765	0.0005540688905262946	1.0020140269021225
-28.530065381303302	0.40898934138092236	0.0005725359479438421	1.002080686583579
-28.387966346812348	0.409045748493577	0.0005916198219241182	1.0021495412828523
-28.24586731232138	0.40910402340167124	0.0006113412029488538	1.0022206625182668
-28.103768277830426	0.4091642276655365	0.0006317214814565764	1.0022941240868875
-27.961669243339458	0.40922642485495864	0.0006527827719159865	1.0023700021336481
-27.819570208848504	0.4092906806134415	0.0006745479377532066	1.0024483752222395
-27.67747117435755	0.4093570627244386	0.0006970406171647784	1.0025293244080415
-27.53537213986658	0.40942564117959707	0.0007202852498497755	1.0026129333128173
-27.393273105375627	0.4094964882490785	0.0007443071046955322	1.0026992882014512
-27.25117407088466	0.40956967855400667	0.0007691323084530714	1.0027884780606482
-27.109075036393705	0.40964528914109705	0.0007947878754397442	1.002880594679583
-26.966976001902736	0.4097233995595339	0.0008213017383080984	1.0029757327326527
-26.824876967411782	0.4098040919401433	0.000848702779921662	1.0030739898642709
-26.68277793292083	0.4098874510769273	0.0008770208663801157	1.003175466775676
-26.54067889842986	0.4099735645110196	0.0009062868812378107	1.0032802673139833
-26.398579863938906	0.4100625226171201	0.000936532760961932	1.0033884985631476
-26.256480829447938	0.4101544186924728	0.0009677915316779461	1.003500270937299
-26.114381794956984	0.41024934904844784	0.0010000973472526313	1.0036156982760192
-25.97228276046603	0.41034741310479095	0.00103348552876664	1.0037348979418994
-25.83018372597506	0.4104487134866051	0.0010679926054309955	1.0038579909202492
-25.688084691484107	0.41055335612412197	0.001103656357004383	1.0039851019208659
-25.54598565699314	0.41066145035533785	0.0011405158577701378	1.0041163594821532
-25.403886622502185	0.4107731090315673	0.0011786115221349882	1.0042518960772124
-25.261787588011217	0.410888448625985	0.0012179851519137914	1.00439184822218
-25.119688553520263	0.41100758934521847	0.0012586799853676418	1.0045363565866265
-24.97758951902931	0.4111306552440559	0.0013007407480654636	1.0046855661061729
-24.83549048453834	0.41125777434333105	0.0013442137056427458	1.0048396260970036
-24.693391450047386	0.41138907875105113	0.0013891467185336696	1.0049986903725532
-24.551292415556418	0.4115247047868263	0.0014355892987570448	1.0051629173620937
-24.409193381065464	0.4116647931096656	0.0014835926688394048	1.0053324702313005
-24.267094346574495	0.4118094888491967	0.0015332098229629367	1.0055075170046783
-24.12499531208354	0.4119589417403704	0.0015844955904295948	1.0056882306896937
-23.982896277592587	0.4121133062617033	0.0016375067015368015	1.0058747894027553
-23.84079724310162	0.4122727417771184	0.0016923018559650122	1.0060673764966388
-23.698698208610665	0.4124374126814309	0.001748941793781188	1.0062661806895852
-23.556599174119697	0.41260748854953305	0.001807489369168182	1.0064713961956095
-23.414500139628743	0.4127831442893228	0.0018680096269938786	1.006683222856138
-23.272401105137774	0.4129645602984189	0.001930569882340239	1.0069018662727156
-23.13030207064682	0.41315192262470346	0.001995239803117431	1.0071275379406002
-22.988203036155866	0.41334542313072464	0.0020620914958944555	1.0073604553830935
-22.846104001664898	0.4135452596619916	0.0021311995950834667	1.0076008422864255
-22.704004967173944	0.4137516362191823	0.0022026413556221628	1.0078489286348116
-22.561905932682976	0.4139647631342873	0.002276496749304455	1.0081049508457234
-22.41980689819202	0.41418485725069487	0.0023528485649179504	1.0083691519047804
-22.277707863701067	0.4144121421072268	0.0024317825123536117	1.0086417815001338
-22.1356088292101	0.4146468481261148	0.002513387330860855	1.008923096156059
-21.993509794719145	0.414889212804909	0.0025977549016304087	1.0092133593652257
-21.851410760228177	0.41513948091229114	0.0026849803648951454	1.0095128417195034
-21.709311725737223	0.41539790468775883	0.0027751622417491917	1.0098218210386225
-21.567212691246255	0.41566474404513454	0.002868402560894775	1.0101405824964564
-21.4251136567553	0.41594026677984	0.002964806990536825	1.0104694187442602
-21.283014622264346	0.4162247487798595	0.00306448497565558	1.0108086300306036
-21.140915587773378	0.4165184742403059	0.003167549880900086	1.0111585243170202
-20.998816553282424	0.4168217358814811	0.0032741191393554584	1.0115194173891833
-20.856717518791456	0.4171348351703053	0.0033843144074511473	1.0118916329626688
-20.7146184843005	0.41745808254497335	0.0034982617262890687	1.0122755027828052
-20.572519449809533	0.41779179764266894	0.003616091689686249	1.0126713667175504
-20.43042041531858	0.4181363095301476	0.003737939619238371	1.0130795728430158
-20.288321380827625	0.41849195693697594	0.0038639457467292606	1.0135004775203387
-20.146222346336657	0.4188590884911822	0.003994255404224649	1.0139344454632615
-20.004123311845703	0.4192380629570486	0.004129019222206896	1.014381849795332
-19.862024277354735	0.4196292494747394	0.004268393336125266	1.0148430720956279
-19.71992524286378	0.42003302780143165	0.004412539601754281	1.0153185024318714
-19.577826208372812	0.42044978855356824	0.004561625819772497	1.01580853937989
-19.435727173881858	0.420879933449823	0.00471582596999567	1.016313590027839
-19.293628139390904	0.4213238755543186	0.004875320455718219	1.0168340699641523
-19.151529104899936	0.4217820395195946	0.005040296358641314	1.017370403247522
-19.009430070408982	0.4222548618287736	0.005210947704888965	1.0179230223574383
-18.867331035918014	0.42274279103631646	0.0053874757426381	1.0184923681237947
-18.72523200142706	0.4232462880067067	0.005570089231916475	1.0190788896335523
-18.58313296693609	0.4237658261503407	0.00575900474714796	1.0196830441129112
-18.441033932445137	0.4243018916558276	0.005954446993055116	1.0203052967828146
-18.298934897954183	0.42485498371784824	0.00615664913455817	1.020946120685945
-18.156835863463215	0.42542561475962914	0.006365853141342099	1.021605996482873
-18.01473682897226	0.42601431064901996	0.006582310147795627	1.0222854122152292
-17.872637794481292	0.4266216109070711	0.006806280829062787	1.0229848630332852
-17.73053875999034	0.4272480689079196	0.007038035793979863	1.0237048508857551
-17.588439725499384	0.42789425206868414	0.0072778559957143475	1.0244458841687318
-17.446340691008416	0.428560742027979	0.0075260331609560485	1.0252084773313292
-17.304241656517462	0.429248134811531	0.00778287023855604	1.025993150434891
-17.162142622026494	0.42995704098327264	0.008048681868550612	1.026800428662772
-17.02004358753554	0.43068808578015016	0.008323794872551608	1.027630841777459
-16.87794455304457	0.431441909228759	0.008608548766533546	1.0284849235216007
-16.735845518553617	0.4322191662417602	0.008903296297092269	1.0293632109596058
-16.593746484062663	0.43302052669189	0.009208404002305257	1.0302662437559686
-16.451647449571695	0.4338466754612055	0.009524252798372395	1.0311945633865403
-16.30954841508074	0.43469831246303	0.009851238593270523	1.032148712278878
-16.167449380589773	0.4355761526338876	0.010189772928712967	1.0331292328774377
-16.02535034609882	0.436480925892507	0.010540283651760783	1.0341366666293486
-15.88325131160785	0.4374133770627781	0.010903215617493316	1.035171552886403
-15.741152277116896	0.43837426575730876	0.011279031424206425	1.0362344277185735
-15.599053242625942	0.43936436621801184	0.011668212182670126	1.0373258226344189
-15.456954208134974	0.44038446710988893	0.01207125832104055	1.0384462632034879
-15.31485517364402	0.4414353712639191	0.012488690427088998	1.0395962675756436
-15.172756139153051	0.4425178953646909	0.012921050129476646	1.040776344892232
-15.030657104662097	0.4436328695781054	0.013368901019871218	1.0419869935837722
-14.888558070171129	0.4447811371141875	0.013832829617771675	1.0432286995488849
-14.746459035680175	0.44596355371969504	0.01431344637997699	1.0445019342087831
-14.604360001189221	0.4471809870948925	0.01481138675670372	1.0458071524318957
-14.462260966698253	0.44843431622847374	0.015327312296426554	1.047144790322895
-14.320161932207299	0.44972443064424855	0.01586191180158465	1.0485152628704777
-14.17806289771633	0.45105222955280694	0.016415902537368906	1.0499189614479068
-14.035963863225376	0.45241862090095086	0.016990031495861386	1.051356251160867
-13.893864828734422	0.45382452031124304	0.01758507671787645	1.05282746803637
-13.751765794243454	0.45527084990357203	0.018201848674895743	1.054332916047509
-13.6096667597525	0.456758536990135	0.01884119171356539	1.055872863967722
-13.467567725261532	0.45828851263476167	0.019503985565260232	1.0574475420493448
-13.325468690770577	0.45986171006695603	0.020191146923272903	1.059057138520701
-13.18336965627961	0.46147906294051444	0.020903631090224303	1.0607017958963656
-13.041270621788655	0.463141503426	0.021642433698316733	1.0623816070954604
-12.899171587297701	0.46484996012578156	0.02240859250507981	1.064096611362795
-12.757072552806733	0.4666053557997447	0.023203189267257642	1.0658467899882664
-12.614973518315779	0.4684086048891601	0.02402735169548341	1.0676320618200956
-12.47287448382481	0.47026061082557685	0.02488225549237205	1.0694522785676392
-12.330775449333856	0.4721622631109379	0.02576912647660923	1.0713072198902611
-12.188676414842888	0.4741144341544855	0.026689242795562115	1.073196588269113
-12.046577380351934	0.4761179758513292	0.027643937228853076	1.0751200036588444
-11.90447834586098	0.4781737158868997	0.028634599585220234	1.0770769979173815
-11.762379311370012	0.48028245375081896	0.029662679194848385	1.0790670090121426
-11.620280276879058	0.48244495644304947	0.030729687499176928	1.0810893750019188
-11.47818124238809	0.48466195385453076	0.03183720073997727	1.083143327794323
-11.336082207897135	0.48693413380384143	0.032986862749228296	1.085227986679555
-11.193983173406167	0.48926213671080815	0.0341803878410122	1.0873423516422365
-11.051884138915213	0.49164654988737905	0.03541956380629013	1.089485296453823
-10.909785104424259	0.49408790142551323	0.036706255011001	1.0916555615491064
-10.76768606993329	0.49658665366132465	0.038042405597421995	1.093851746691709
-10.625587035442337	0.49914319619426667	0.03943004278818042	1.0960723034342443
-10.483488000951368	0.5017578384397661	0.04087128029165204	1.0983155273803105
-10.341388966460414	0.5044308016934177	0.04236832180675161	1.1005795502564324
-10.199289931969446	0.5071622106846816	0.04392346462427564	1.1028623318039035
-10.057190897478492	0.509952084597951	0.04553910332102311	1.1051616515013238
-9.915091862987538	0.5128003275389671	0.04721773354184985	1.107475100130506
-9.77299282849657	0.515706718424801	0.04896195586361482	1.109800071199753
-9.630893794005615	0.5186709002760932	0.05077447973365347	1.1121337522398511
-9.488794759514647	0.5216923688909227	0.05265812747389771	1.1144731159903023
-9.346695725023693	0.5247704608806153	0.05461583834012017	1.1168149114943442
-9.204596690532739	0.5279043410490494	0.05665067262393214	1.119155655123356
-9.06249765604177	0.5310929890985722	0.05876581578312051	1.121491621552829
-8.920398621550817	0.5343351856475985	0.06096458258366347	1.1238188347138485
-8.778299587059848	0.5376294975473218	0.0632504212342846	1.1261330587458205
-8.636200552568894	0.5409742624877991	0.06562691749167539	1.128429788977964
-8.494101518077926	0.5443675728870477	0.0680977987115475	1.1307042429688805
-8.352002483586972	0.5478072590607124	0.07066693781740685	1.1329513516352692
-8.209903449096018	0.5512908716744725	0.07333835715539233	1.1351657505029442
-8.067804414605064	0.5548156634866411	0.07611623219966851	1.1373417711148093
-7.9257053801140955	0.5583785703944947	0.0790048950686713	1.1394734326326428
-7.783606345623127	0.561976191804811	0.08200883780799334	1.1415544336711676
-7.641507311132159	0.5656047703569538	0.08513271539081767	1.1435781444050062
-7.499408276641219	0.5692601710357321	0.08838134838157392	1.1455375989909629
-7.357309242150251	0.5729378597212427	0.09175972520290765	1.1474254883499488
-7.215210207659283	0.5766328812340541	0.09527300394003166	1.1492341533552366
-7.073111173168343	0.5803398369465422	0.09892651361024449	1.1509555784752423
-6.931012138677374	0.5840528620449591	0.10272575481859812	1.152581385921947
-6.788913104186406	0.5877656025420248	0.10667639971366	1.1541028303576544
-6.646814069695438	0.5914711921566199	0.11078429114986751	1.1555107942156364
-6.504715035204498	0.5951622291954205	0.11505544095519013	1.1567957836926803
-6.36261600071353	0.5988307535913714	0.11949602719482406	1.1579479254740155
-6.2205169662225615	0.6024682242755438	0.12411239031327441	1.1589569642546427
-6.078417931731622	0.6060654970824163	0.1289110280287998	1.1598122611236972
-5.936318897240653	0.6096128034138086	0.13389858884554448	1.1605027928824427
-5.794219862749685	0.6130997299137121	0.13908186404009765	1.1610171523701929
-5.652120828258717	0.6165151994349803	0.144467777970728	1.1613435498767253
-5.510021793767777	0.6198474536092367	0.15006337654919796	1.1614698157245853
-5.367922759276809	0.6230840373633346	0.15587581370716883	1.1613834041098232
-5.22582372478584	0.6262117857590297	0.16191233568179175	1.1610713982954768
-5.0837246902949005	0.6292168135671296	0.16818026293850333	1.160520517258478
-4.941625655803932	0.6320845080228142	0.17468696954333418	1.1597171238980026
-4.799526621312964	0.6347995252448553	0.18143985979274682	1.1586472349204808
-4.657427586821996	0.6373457908376424	0.18844634190615808	1.1572965325257398
-4.515328552331056	0.6397065052306244	0.19571379858545204	1.1556503780274818
-4.3732295178400875	0.6418641543445203	0.20324955424717678	1.1536938275519337
-4.231130483349119	0.6438005262065278	0.21106083873720735	1.1514116499695068
-4.089031448858179	0.6454967341670335	0.2191547473450315	1.1487883472261493
-3.946932414367211	0.6469332473968737	0.22753819694567518	1.1458081772543882
-3.804833379876243	0.6480899293659442	0.23621787811253853	1.1424551796574325
-3.6627343453852745	0.6489460850195745	0.24520020306428025	1.1387132043750916
-3.5206353108943347	0.649480517377115	0.2544912493343185	1.1345659435549815
-3.3785362764033664	0.6496715942760267	0.2640966990826578	1.1299969668698249
-3.236437241912398	0.6494973259726762	0.27402177400781763	1.1249897605376606
-3.0943382074214583	0.6489354542860878	0.2842711658616993	1.1195277703199458
-2.95223917293049	0.6479635539311025	0.29484896262327165	1.1135944487898601
-2.8101401384395217	0.6465591466305278	0.3057585704483687	1.1071733071808652
-2.668041103948582	0.6446998285198478	0.3170026315832808	1.100247972143146
-2.5259420694576136	0.6423634112604693	0.3285829385095317	1.0928022477520598
-2.3838430349666453	0.6395280771562408	0.34050034467669665	1.0848201831280284
-2.241744000475677	0.6361725484207889	0.35275467227936674	1.0762861460411377
-2.099644965984737	0.6322762705681587	0.3653446176434765	1.067184902884413
-1.9575459314937689	0.6278196096944796	0.3782676549058904	1.057501705407373
-1.8154468970028006	0.6227840631825491	0.3915199387988595	1.0472223846042743
-1.6733478625118607	0.6171524830933238	0.4050962074867358	1.0363334521491292
-1.5312488280208925	0.610909311208079	0.41898968654511215	1.0248222097594446
-1.3891497935299242	0.6040408243528252	0.4331919953205269	1.0126768668519137
-1.247050759038956	0.596535388273791	0.4476930570596134	0.9998866668245977
-1.104951724548016	0.5883837179419781	0.4624810143479517	0.9864420222573401
-0.9628526900570478	0.5795791417495444	0.47754215154684887	0.9723346592652348
-0.8207536555660795	0.5701178666264778	0.4928608260574332	0.9575577711642973
-0.6786546210751396	0.5599992406592551	0.5084194103710824	0.9421061815117747
-0.5365555865841714	0.5492260093428178	0.5241982469779077	0.9259765164623598
-0.39445655209320307	0.5378045611535542	0.5401756182952882	0.9091673862318803
-0.2523575176022348	0.5257451577064164	0.5563277338396744	0.8916795752781116
-0.11025848311129494	0.5130621433685918	0.5726287368903176	0.8735162405897757
0.03184055137967334	0.4997741288611994	0.5890507328758784	0.8546831172154643
0.17393958587064162	0.48590414310782715	0.605563841646765	0.835188729859557
0.3160386203615815	0.471479747403635	0.6221362756702425	0.8150446090181298
0.45813765485254976	0.45653310590226326	0.6387344459943605	0.7942655097211044
0.600236689343518	0.44110100647113004	0.6553230975646887	0.7728696304841147
0.7423357238344863	0.42522482616997603	0.6718654751389814	0.750878829553433
0.8844347583254262	0.4089504359834103	0.6883235206251344	0.7283188349501997
1.0265337928163945	0.3923280400036838	0.7046581021653447	0.7052194441883425
1.1686328273073627	0.37541194503063774	0.7208292747041485	0.6816147088602602
1.3107318617983026	0.35826025754231106	0.7367965711135567	0.6575430985650257
1.4528308962892709	0.3409345061975962	0.752519322210884	0.6330476379111074
1.5949299307802391	0.3234991894594028	0.7679570032047542	0.6081760095802492
1.7370289652712074	0.30602124956246507	0.7830696032565985	0.5829806157196042
1.8791279997621473	0.28856947587418297	0.7978180139673658	0.5575185892726435
2.0212270342531156	0.2712138426780618	0.8121644317159358	0.5318517463110628
2.163326068744084	0.2540247885048343	0.8260727679141935	0.5060464700459054
2.3054251032350237	0.23707244629091342	0.8395090604360798	0.48017351704100164
2.447524137725992	0.22042583579115113	0.8524418787588093	0.454307736300172
2.5896231722169603	0.20415203173508747	0.8648427147616481	0.42852769243192357
2.7317222067079285	0.18831532310633384	0.8766863506996535	0.40291518509639257
2.8738212411988684	0.17297638055045342	0.8879511956443336	0.37755465849325304
3.0159202756898367	0.1581914501809251	0.8986195816960927	0.35253249683173504
3.158019310180805	0.14401159286072418	0.9086780115550568	0.32793620459529305
3.300118344671745	0.13048198829956606	0.9181173496114539	0.30385347400651774
3.442217379162713	0.11764132294755032	0.9269329495981343	0.2803711464079442
3.5843164136536814	0.10552127962591518	0.935124713038826	0.2575740792445024
3.7264154481446496	0.09414614508050502	0.9426970742150109	0.23554393584363006
3.8685144826355895	0.08353254916907678	0.9496589091351055	0.2143579210463436
4.010613517126558	0.0736893462295961	0.9560233679792567	0.19408749167309006
4.152712551617526	0.06461764539167768	0.9618076326521209	0.17479707645977216
4.294811586108466	0.056310992294727115	0.9670326033301533	0.1565428450483947
4.436910620599434	0.04875570001056799	0.9717225201513473	0.1393715693899177
4.5790096550904025	0.0419313221161159	0.975904528366692	0.12331962302046809
4.721108689581371	0.035811256032076744	0.9796081972510438	0.10841216363635577
4.863207724072311	0.0303634601644032	0.9828650047539967	0.09466254182475356
5.005306758563279	0.0255512642900127	0.9857078011627298	0.08207197344416703
5.147405793054247	0.02133424924316125	0.9881702658656715	0.0706295049207506
5.289504827545187	0.01766916948623111	0.9902863715849851	0.06031228979684572
5.431603862036155	0.014510890752234521	0.9920898701495864	0.05108618166535586
5.573702896527124	0.01181331473626213	0.9936138130013042	0.04290663384158018
5.715801931018063	0.009530263834827338	0.9948901181906049	0.03571988069270001
5.857900965509032	0.007616301158355458	0.9959491936845473	0.029464360565341068
6.0	0.006027464370296144	0.9968196244698365	0.02407232690013343


==> data/K_3-M_16.csv <==
-9.443223513579948	1.5848826946064855e-12	1.000000000000001e-14	18.01668029144037
-9.427780290066368	1.6838570442557904e-12	1.0661650955806216e-14	18.01784011155725
-9.412337066552789	1.7890174372416726e-12	1.1367126562092739e-14	18.018978680986486
-9.396893843039209	1.9007506741116463e-12	1.2119331709408064e-14	18.02009584156725
-9.381450619525628	2.0194677402624448e-12	1.2921363911710365e-14	18.021191434424964
-9.366007396012048	2.145605317261476e-12	1.3776526079159625e-14	18.02226529996884
-9.35056417249847	2.2796273885036643e-12	1.4688340137494844e-14	18.023317277888353
-9.335120948984889	2.4220269450822543e-12	1.5660561550057667e-14	18.024347207153195
-9.319677725471308	2.5733277981156654e-12	1.6697194802227713e-14	18.02535492600972
-9.304234501957728	2.7340865041620607e-12	1.7802509911990165e-14	18.026340271976753
-9.28879127844415	2.904894410765071e-12	1.898106003456266e-14	18.02730308184681
-9.273348054930569	3.0863798296102115e-12	2.0237700233506382e-14	18.028243191680883
-9.257904831416989	3.2792103452378557e-12	2.1577607495522984e-14	18.02916043680754
-9.242461607903408	3.484095267750655e-12	2.3006302071249066e-14	18.030054651819693
-9.22701838438983	3.7017882384778385e-12	2.4529670229791386e-14	18.030925670573232
-9.211575160876249	3.9330899981144084e-12	2.6153988520549655e-14	18.031773326182282
-9.196131937362669	4.178851327444861e-12	2.788594964203863e-14	18.032597451021385
-9.180688713849088	4.439976171386131e-12	2.973269002403005e-14	18.033397876717725
-9.16524549033551	4.717424957753288e-12	3.170181923632498e-14	18.03417443415239
-9.14980226682193	5.012218122855596e-12	3.380145134497616e-14	18.034926953456115
-9.134359043308349	5.3254398567829645e-12	3.604023834473247e-14	18.035655264008266
-9.118915819794768	5.658242082039086e-12	3.842740580499578e-14	18.03635919443301
-9.10347259628119	6.011848680024193e-12	4.097279087562211e-14	18.037038572598057
-9.08802937276761	6.387559980768086e-12	4.3686882808568084e-14	18.03769322561149
-9.072586149254029	6.786757532268643e-12	4.658086616166428e-14	18.038322979819736
-9.057142925740449	7.210909166802756e-12	4.966666686176845e-14	18.038927660804653
-9.04169970222687	7.66157438265345e-12	5.2957001316243923e-14	18.03950709338172
-9.02625647871329	8.1404100608351e-12	5.646542877415458e-14	18.040061101596525
-9.010813255199709	8.649176537614363e-12	6.020640715185331e-14	18.040589508724086
-8.995370031686129	9.189744054906377e-12	6.419535255179081e-14	18.04109213726429
-8.97992680817255	9.764099611995303e-12	6.844870271843698e-14	18.041568808941037
-8.96448358465897	1.037435424347444e-11	7.298398469129446e-14	18.04201934469868
-8.94904036114539	1.10227507498416e-11	7.781988693208477e-14	18.04244356470066
-8.93359713763181	1.1711671908817965e-11	8.29763362214651e-14	18.04284128832551
-8.91815391411823	1.2443649197194434e-11	8.847457964005493e-14	18.043212334165922
-8.90271069060465	1.3221372054844113e-11	9.433727196927667e-14	18.043556520025586
-8.88726746709107	1.4047697724500203e-11	1.0058856886962452e-13	18.0438736629156
-8.87182424357749	1.492566170296843e-11	1.0725422621746542e-13	18.044163579054004
-8.85638102006391	1.5858488841640955e-11	1.143617060065826e-13	18.04442608386228
-8.84093779655033	1.6849605136518806e-11	1.2194028924737413e-13	18.044660991962346
-8.82549457303675	1.7902650250426988e-11	1.300211963250872e-13	18.044868117174286
-8.810051349523171	1.902149081274026e-11	1.3863771530882652e-13	18.04504727251493
-8.79460812600959	2.021023454471993e-11	1.4782533873535327e-13	18.04519827019349
-8.77916490249601	2.1473245261541414e-11	1.5762190942618095e-13	18.045320921609832
-8.76372167898243	2.281515880522134e-11	1.6806777593310097e-13	18.04541503735329
-8.748278455468851	2.424089996600216e-11	1.7920595824647853e-13	18.045480427197955
-8.73283523195527	2.5755700453286513e-11	1.9108232444217334e-13	18.045516900100193
-8.71739200844169	2.7365117980977978e-11	2.0374577898739567e-13	18.045524264198747
-8.70194878492811	2.9075056536066048e-11	2.1724846347313331e-13	18.045502326809245
-8.686505561414531	3.089178790353125e-11	2.316459705910291e-13	18.045450894421943
-8.67106233790095	3.282197452514291e-11	2.4699757222637815e-13	18.045369772701928
-8.65561911438737	3.48726937744606e-11	2.633664625960015e-13	18.04525876648273
-8.64017589087379	3.705146373544718e-11	2.808200174206989e-13	18.045117679765937
-8.624732667360211	3.936627057743253e-11	2.9943007018684474e-13	18.04494631571942
-8.609289443846631	4.182559762486627e-11	3.192732066208381e-13	18.044744476671617
-8.59384622033305	4.4438456226354567e-11	3.404310785736588e-13	18.04451196411202
-8.57840299681947	4.721441853385953e-11	3.6299073859136674e-13	18.044248578687057
-8.562959773305892	5.0163652309746336e-11	3.8704499653072615e-13	18.043954120197654
-8.547516549792311	5.329695788658378e-11	4.12692799668318e-13	18.043628387596943
-8.53207332627873	5.6625807412237626e-11	4.4003963784615126e-13	18.04327117898772
-8.516630102765152	6.01623865209191e-11	4.691979752978207e-13	18.042882291618987
-8.501186879251572	6.391963857947265e-11	5.002877109068192e-13	18.042461521883933
-8.485743655737991	6.791131166728876e-11	5.334366687629997e-13	18.04200866531774
-8.47030043222441	7.215200845795349e-11	5.687811210054824e-13	18.041523516594413
-8.45485720871083	7.665723918097418e-11	6.06466345069821e-13	18.04100586952307
-8.439413985197252	8.144347785289058e-11	6.46647217596038e-13	18.040455517048304
-8.423970761683671	8.652822197854444e-11	6.894888474012425e-13	18.039872251244105
-8.408527538170091	9.193005593563667e-11	7.351672500775303e-13	18.03925586331326
-8.393084314656512	9.766871826864144e-11	7.838700669431499e-13	18.038606143584367
-8.377641091142932	1.037651731319653e-10	8.357973312528342e-13	18.03792288150828
-8.362197867629352	1.1024168613686843e-10	8.911622847626754e-13	18.037205865657246
-8.346754644115771	1.1712190487213984e-10	9.501922479468978e-13	18.036454883720634
-8.33131142060219	1.24430944385033e-10	1.0131295473788925e-12	18.0356697225021
-8.315868197088612	1.3219547792635007e-10	1.0802325040174647e-12	18.034850167917572
-8.300424973575032	1.4044383328210764e-10	1.1517764863833275e-12	18.03399600499417
-8.284981750061451	1.4920609503375806e-10	1.2280550328701482e-12	18.033107017864342
-8.269538526547873	1.585142131098474e-10	1.3093810477108023e-12	18.0321829897645
-8.254095303034292	1.6840211801397018e-10	1.3960880754137937e-12	18.03122370303391
-8.238652079520712	1.7890584313722222e-10	1.4885316587978468e-12	18.030228939109605
-8.223208856007131	1.9006365458826437e-10	1.5870907860863186e-12	18.02919847852512
-8.207765632493553	2.0191618900026796e-10	1.6921694328780547e-12	18.02813210090679
-8.192322408979972	2.1450659980198712e-10	1.8041982051894364e-12	18.027029584972524
-8.176879185466392	2.2788071246958445e-10	1.923636090164229e-12	18.025890708528102
-8.161435961952812	2.420871893073292e-10	2.0509723214772323e-12	18.024715248462993
-8.145992738439233	2.571777043384151e-10	2.186728366912665e-12	18.02350298075116
-8.130549514925653	2.7320712892218797e-10	2.331460046084359e-12	18.0222536804451
-8.115106291412072	2.902337287516374e-10	2.4857597867812168e-12	18.020967121675486
-8.099663067898492	3.0831937292429456e-10	2.6502590289719285e-12	18.019643077646084
-8.084219844384913	3.2752975582172686e-10	2.8256307860873e-12	18.018281320633015
-8.068776620871333	3.479346325771806e-10	3.0125923738233444e-12	18.016881621981383
-8.053333397357752	3.6960806895792e-10	3.2119083173697444e-12	18.015443752101824
-8.037890173844172	3.926287065388477e-10	3.4243934486756807e-12	18.013967480468274
-8.022446950330593	4.170800440967351e-10	3.650916206115582e-12	18.012452575615992
-8.007003726817013	4.43050736210352e-10	3.892402149716702e-12	18.010898805138183
-7.9915605033034325	4.706349101113124e-10	4.149837705962322e-12	18.009305935682548
-7.976117279789853	4.999325018932498e-10	4.424274157088728e-12	18.00767373294967
-7.9606740562762734	5.310496132535384e-10	4.7168318907588086e-12	18.00600196168908
-7.945230832762693	5.64098890012499e-10	5.02870492701924e-12	18.004290385698386
-7.929787609249113	5.991999237297385e-10	5.361165740541678e-12	18.002538767817942
-7.914344385735533	6.364796778166488e-10	5.715570397305909e-12	18.000746869931
-7.898901162221954	6.760729396279079e-10	6.09336402612278e-12	17.99891445295735
-7.883457938708373	7.181228001040488e-10	6.4960866467041e-12	17.997041276854652
-7.868014715194793	7.627811626309884e-10	6.925379377390095e-12	17.995127100612564
-7.852571491681213	8.102092828827254e-10	7.382991047129372e-12	17.993171682251145
-7.837128268167634	8.605783415187796e-10	7.870785237890705e-12	17.99117477881867
-7.821685044654053	9.140700517200561e-10	8.390747785370674e-12	17.989136146386873
-7.806241821140474	9.708773036656034e-10	8.94499476765019e-12	17.987055540050413
-7.790798597626893	1.0312048481781062e-9	9.535781013362283e-12	17.984932713922948
-7.775355374113314	1.0952700218991388e-9	1.0165509162956616e-11	17.98276742113479
-7.7599121505997335	1.1633035164963062e-9	1.0836739318807371e-11	17.980559413829933
-7.744468927086154	1.2355501945530457e-9	1.1552199322198782e-11	17.978308443162163
-7.729025703572574	1.3122699549508973e-9	1.2314795697668629e-11	17.97601425929454
-7.713582480058994	1.3937386507199687e-9	1.3127625307778406e-11	17.973676611395266
-7.698139256545414	1.4802490625118823e-9	1.3993987764144838e-11	17.971295247634764
-7.682696033031834	1.5721119310360776e-9	1.4917398643495948e-11	17.968869915183067
-7.667252809518254	1.6696570519995173e-9	1.590160356064064e-11	17.96640036020803
-7.651809586004674	1.7732344372995016e-9	1.695059315355761e-11	17.963886327871002
-7.636366362491094	1.883215546442706e-9	1.806861903934056e-11	17.961327562324612
-7.620923138977514	1.999994592398243e-9	1.9260210803485273e-11	17.95872380671097
-7.605479915463934	2.1239899263425784e-9	2.0530194089004244e-11	17.956074803156657
-7.590036691950354	2.25564550601799e-9	2.188370985608364e-11	17.953380292772817
-7.574593468436774	2.3954324527052634e-9	2.3326234887524917e-11	17.95064001564991
-7.559150244923194	2.543850702107766e-9	2.486360361999545e-11	17.947853710856542
-7.543707021409615	2.7014307547561612e-9	2.6502031386222792e-11	17.945021116435107
-7.5282637978960345	2.868735531875155e-9	2.824813915867966e-11	17.9421419694013
-7.512820574382454	3.0463623430028016e-9	3.010897989107701e-11	17.939216005739162
-7.497377350868875	3.234944972025456e-9	3.2092066560105047e-11	17.93624296039861
-7.481934127355295	3.4351558886826368e-9	3.420540201637189e-11	17.933222567294074
-7.466490903841715	3.6477085930111448e-9	3.645751076041431e-11	17.930154559301116
-7.451047680328134	3.873360100637921e-9	3.885747276701526e-11	17.92703866825201
-7.435604456814555	4.112913577295783e-9	4.14149594888693e-11	17.923874624936115
-7.420161233300975	4.367221131426114e-9	4.414027217896554e-11	17.92066215909387
-7.404718009787395	4.6371867742549725e-9	4.7044382679865474e-11	17.9174009994162
-7.389274786273814	4.9237695572779454e-9	5.0138976837470446e-11	17.91409087354035
-7.373831562760235	5.227986897670318e-9	5.3436500706803436e-11	17.910731508049313
-7.358388339246655	5.55091810275536e-9	5.695020972797958e-11	17.90732262846537
-7.342945115733075	5.893708105314989e-9	6.069422106173955e-11	17.903863959252426
-7.3275018922194946	6.257571422212057e-9	6.468356928595033e-11	17.900355223807722
-7.312058668705915	6.643796349526545e-9	6.89342656671259e-11	17.896796144462634
-7.2966154451923355	7.053749408171995e-9	7.346336123456766e-11	17.893186442479593
-7.281172221678755	7.488880054775839e-9	7.828901389906062e-11	17.88952583804844
-7.265728998165175	7.950725673465973e-9	8.343055987329006e-11	17.885814050283614
-7.250285774651595	8.440916865115713e-9	8.890858966733817e-11	17.882050797222256
-7.234842551138016	8.9611830515616e-9	9.474502894983514e-11	17.87823579582149
-7.219399327624435	9.513358413322113e-9	1.0096322458357476e-10	17.874368761954177
-7.203956104110856	1.0099388180423942e-8	1.0758803616381621e-10	17.87044941040802
-7.188512880597276	1.072133529707395e-8	1.1464593340811067e-10	17.866477454882343
-7.173069657083696	1.1381387482116968e-8	1.221650997683518e-10	17.86245260798486
-7.157626433570115	1.2081864708487272e-8	1.3017554265899043e-10	17.85837458122861
-7.142183210056536	1.2825227126204053e-8	1.3870921072003663e-10	17.85424308503076
-7.126739986542956	1.3614083454871882e-8	1.4780011855966011e-10	17.850057828708632
-7.111296763029376	1.4451199873151179e-8	1.5748447944902493e-10	17.845818520478637
-7.095853539515796	1.533950943423617e-8	1.6780084647154309e-10	17.84152486745026
-7.080410316002216	1.6282122038058394e-8	1.787902626600331e-10	17.837176575627204
-7.0649670924886365	1.7282334992687855e-8	1.9049642068865587e-10	17.832773349902677
-7.049523868975056	1.8343644199273727e-8	2.0296583272173338e-10	17.828314894056092
-7.034080645461476	1.9469755996839224e-8	2.1624801105913403e-10	17.823800910753505
-7.018637421947896	2.0664599705310483e-8	2.3039566025772198e-10	17.819231101540858
-7.003194198434317	2.19323409073758e-8	2.4546488145057155e-10	17.814605166844384
-6.987750974920736	2.3277395512073216e-8	2.6151538963058655e-10	17.80992280596692
-6.972307751407156	2.4704444645461635e-8	2.786107447126779e-10	17.805183717084955
-6.956864527893576	2.6218450416317784e-8	2.9681859723921867e-10	17.800387597246743
-6.941421304379997	2.7824672607529234e-8	3.1621094964710136e-10	17.79553414236978
-6.925978080866416	2.952868634673265e-8	3.3686443407156837e-10	17.79062304723607
-6.910534857352836	3.133640081280388e-8	3.588606077223076e-10	17.7856540054936
-6.8950916338392565	3.325407903799309e-8	3.8228626693145653e-10	17.780626709649326
-6.879648410325677	3.528835886892276e-8	4.072337810409018e-10	17.77554085107007
-6.864205186812097	3.7446275153211804e-8	4.3380144736848353e-10	17.770396119978418
-6.848761963298516	3.973528322228587e-8	4.620938685690361e-10	17.76519220544934
-6.833318739784937	4.2163283744921656e-8	4.922223537873222e-10	17.75992879541024
-6.817875516271357	4.4738649030257676e-8	5.243053450859651e-10	17.754605576635655
-6.802432292757777	4.747025086346584e-8	5.58468870722504e-10	17.749222234746643
-6.786989069244196	5.0367489961943155e-8	5.94847026946695e-10	17.743778454206662
-6.771545845730617	5.344032714483215e-8	6.335824900914323e-10	17.738273918321504
-6.756102622217037	5.6699316313874886e-8	6.748270608397931e-10	17.73270830923382
-6.740659398703457	6.01556393491232e-8	7.187422426656061e-10	17.727081307924035
-6.725216175189877	6.382114302878597e-8	7.654998565676402e-10	17.721392594203973
-6.709772951676298	6.77083780886631e-8	8.152826943468113e-10	17.71564184671762
-6.694329728162717	7.18306405429964e-8	8.682852128133704e-10	17.70982874293801
-6.678886504649137	7.620201539540726e-8	9.247142714567288e-10	17.70395295916371
-6.6634432811355575	8.083742287575036e-8	9.847899162648948e-10	17.698014170517133
-6.648000057621978	8.57526673462568e-8	1.0487462125442477e-9	17.692012050942342
-6.632556834108398	9.096448902830128e-8	1.116832129763636e-9	17.68594627320325
-6.617113610594817	9.649061870953041e-8	1.1893124816309142e-9	17.679816508879693
-6.601670387081238	1.0234983559994179e-7	1.266468924804454e-9	17.673622428365913
-6.586227163567658	1.0856202851482006e-7	1.348601019848832e-9	17.667363700869185
-6.570783940054078	1.1514826057223645e-7	1.4360273582623802e-9	17.661039994405762
-6.555340716540497	1.2213083760323197e-7	1.5290867596360833e-9	17.654650975799985
-6.539897493026918	1.2953338048364766e-7	1.6281395432486873e-9	17.648196310681723
-6.524454269513338	1.3738090160809386e-7	1.733568878662905e-9	17.641675663483827
-6.509011045999758	1.456998857386495e-7	1.8457822201629455e-9	17.635088697440178
-6.4935678224861775	1.5451837547362341e-7	1.9652128301653944e-9	17.628435074582885
-6.478124598972598	1.6386606159515087e-7	2.0923213970440325e-9	17.621714455741696
-6.462681375459018	1.7377437856851793e-7	2.227597753137036e-9	17.61492650053972
-6.447238151945438	1.8427660548104007e-7	2.371562699050356e-9	17.60807086739375
-6.431794928431858	1.954079727239332e-7	2.5247699407391242e-9	17.601147213509257
-6.416351704918278	2.0720577473721244e-7	2.687808146236004e-9	17.594155194880315
-6.400908481404699	2.1970948915493598e-7	2.8613031293073836e-9	17.587094466287507
-6.385465257891118	2.3296090270648134e-7	3.0459201677535225e-9	17.579964681295756
-6.370022034377538	2.4700424424871393e-7	3.24236646452882e-9	17.572765492251133
-6.354578810863958	2.61886325324255e-7	3.45139376034637e-9	17.56549655028002
-6.339135587350379	2.776566886623118e-7	3.673801106947288e-9	17.558157505287298
-6.323692363836798	2.9436776506096414e-7	3.910437810760969e-9	17.550748005953704
-6.308249140323218	3.120750391134167e-7	4.162206557260138e-9	17.54326769973418
-6.292805916809638	3.308372242655554e-7	4.430066726926577e-9	17.5357162328564
-6.277362693296059	3.507164477182572e-7	4.715037914390545e-9	17.5280932503182
-6.2619194697824785	3.717784457152787e-7	5.018203662989287e-9	17.520398395886296
-6.246476246268898	3.940927697865831e-7	5.340715427717101e-9	17.51263131209432
-6.231033022755319	4.177330045471574e-7	5.683796780302359e-9	17.504791640240715
-6.215589799241739	4.4277699768345655e-7	6.0487478709585e-9	17.496879020388143
-6.200146575728159	4.693071027929473e-7	6.436950162211231e-9	17.488893091360428
-6.184703352214579	4.974104357777713e-7	6.8498714511111746e-9	17.480833490741272
-6.169260128701	5.271791455304034e-7	7.289071197097673e-9	17.472699854872715
-6.153816905187419	5.587106996882372e-7	7.756206173792274e-9	17.46449181885457
-6.138373681673839	5.921081862748709e-7	8.253036464071554e-9	17.456209016541145
-6.122930458160259	6.274806320890088e-7	8.781431818899042e-9	17.44785108053967
-6.10748723464668	6.649433387471011e-7	9.343378401593235e-9	17.43941764221147
-6.092044011133099	7.046182373328653e-7	9.940985940471466e-9	17.430908331667545
-6.076600787619519	7.46634262657377e-7	1.0576495314147032e-8	17.422322777767413
-6.061157564105939	7.911277481852658e-7	1.125228659516578e-8	17.413660608119805
-6.04571434059236	8.382428427374457e-7	1.1970887579162075e-8	17.404921449079414
-6.0302711170787795	8.881319501389605e-7	1.2734982828288952e-8	17.396104925746716
-6.014827893565199	9.409561930405519e-7	1.3547423259341394e-8	17.387210661965263
-5.99938467005162	9.968859022066335e-7	1.4411236308750208e-8	17.37823828032179
-5.98394144653804	1.0561011326285645e-6	1.532963670848042e-8	17.36918740214478
-5.96849822302446	1.1187922078925173e-6	1.6306037908830495e-8	17.36005764750355
-5.953054999510879	1.185160294304351e-6	1.734406418619894e-8	17.350848635205153
-5.9376117759973	1.2554180063514204e-6	1.844756347606866e-8	17.341559982797005
-5.92216855248372	1.3297900451612394e-6	1.9620620973775783e-8	17.33219130656179
-5.90672532897014	1.4085138717027876e-6	2.0867573548055825e-8	17.322742221520016
-5.891282105456559	1.491840416563856e-6	2.2193025014942912e-8	17.31321234142648
-5.87583888194298	1.5800348282321207e-6	2.3601862322304428e-8	17.30360127877079
-5.8603956584294	1.673377261904738e-6	2.5099272698166833e-8	17.293908644776668
-5.84495243491582	1.7721637109532789e-6	2.669076181900196e-8	17.284134049399924
-5.8295092114022395	1.8767068832793373e-6	2.8382173057344373e-8	17.274277101329336
-5.81406598788866	1.9873371249070164e-6	3.017970787146689e-8	17.26433740798488
-5.7986227643750805	2.1044033932775694e-6	3.208994740339798e-8	17.254314575516922
-5.7831795408615	2.228274282834031e-6	3.4119875355300616e-8	17.244208208806793
-5.76773631734792	2.3593391056134914e-6	3.6276902218196504e-8	17.234017911465685
-5.75229309383434	2.498009029699443e-6	3.8568890931169144e-8	17.223743285833667
-5.736849870320761	2.6447182785287284e-6	4.100418405357545e-8	17.213383932979657
-5.72140664680718	2.799925394196383e-6	4.3591632537434424e-8	17.20293945270233
-5.705963423293601	2.964114568055017e-6	4.634062619202257e-8	17.192409443527588
-5.690520199780021	3.137797042071195e-6	4.9261125937874144e-8	17.181793502709905
-5.675076976266441	3.3215125845680044e-6	5.236369795278332e-8	17.171091226232043
-5.65963375275286	3.515831044162673e-6	5.565954981813368e-8	17.160302208803927
-5.644190529239281	3.7213539858946484e-6	5.916056877989353e-8	17.149426043865084
-5.628747305725701	3.938716413731894e-6	6.287936224496785e-8	17.138462323580878
-5.613304082212121	4.168588583849866e-6	6.682930064025549e-8	17.127410638845483
-5.5978608586985406	4.4116779132882126e-6	7.102456276883325e-8	17.116270579282414
-5.582417635184961	4.66873098881193e-6	7.548018380506208e-8	17.10504173324261
-5.5669744116713815	4.940535681040022e-6	8.021210607824994e-8	17.09372368780622
-5.551531188157801	5.227923369143055e-6	8.523723280269695e-8	17.082316028781907
-5.536087964644221	5.531771281667925e-6	9.057348492059958e-8	17.070818340709636
-5.520644741130641	5.853004959311938e-6	9.623986123344479e-8	17.059230206857883
-5.505201517617062	6.1926008457459355e-6	1.0225650200701709e-7	17.04755120922757
-5.489758294103481	6.5515890128740216e-6	1.086447562453357e-7	17.03578092854958
-5.474315070589901	6.931056027221598e-6	1.1542725283935044e-7	17.02391894428855
-5.458871847076321	7.332147964456363e-6	1.2262797580748593e-7	17.01196483464253
-5.443428623562742	7.756073579374816e-6	1.302723438567805e-7	16.999918176541698
-5.427985400049161	8.204107639036576e-6	1.3838729450578435e-7	16.987778545654205
-5.412542176535582	8.67759442707465e-6	1.470013730233494e-7	16.975545516382965
-5.3970989530220015	9.177951427596172e-6	1.5614482645110286e-7	16.963218661868304
-5.381655729508422	9.706673197468e-6	1.6584970299174932e-7	16.9507975539901
-5.366212505994842	1.0265335436191917e-5	1.7614995706048737e-7	16.938281763368995
-5.350769282481262	1.0855599262993136e-5	1.8708156031263435e-7	16.92567085936574
-5.335326058967682	1.1479215711194576e-5	1.9868261897727977e-7	16.912964410085994
-5.319882835454102	1.2138030450396637e-5	2.1099349784429062e-7	16.900161982379675
-5.304439611940522	1.283398874747135e-5	2.2405695127039154e-7	16.88726314184376
-5.288996388426942	1.3569140677871513e-5	2.37918261589416e-7	16.874267452823247
-5.273553164913362	1.4345646599277885e-5	2.5262538533208794e-7	16.86117447841515
-5.258109941399782	1.5165782900140978e-5	2.6822910768206577e-7	16.84798378046846
-5.242666717886202	1.6031948036245684e-5	2.847832056173688e-7	16.834694919586934
-5.227223494372622	1.6946668869000273e-5	3.0234462020974825e-7	16.8213074551314
-5.211780270859042	1.791260731977181e-5	3.209736385793906e-7	16.80782094522383
-5.196337047345462	1.8932567355202967e-5	3.4073408602806004e-7	16.794234946745963
-5.180893823831882	2.0009502319132495e-5	3.6169352890111096e-7	16.780549015346892
-5.1654506003183025	2.1146522627385644e-5	3.839234887572019e-7	16.766762705441618
-5.150007376804722	2.2346903842451393e-5	4.0749966845454454e-7	16.752875570216506
-5.134564153291143	2.361409514576755e-5	4.3250219079380984e-7	16.738887161630846
-5.119120929777562	2.495172822612107e-5	4.590158503906989e-7	16.72479703042148
-5.103677706263983	2.63636266034567e-5	4.871303794858108e-7	16.710604726104158
-5.088234482750402	2.785381540821627e-5	5.169407284353346e-7	16.696309796978063
-5.072791259236823	2.9426531637186428e-5	5.485473616642218e-7	16.681911790129554
-5.057348035723242	3.108623490772034e-5	5.820565699030683e-7	16.66741025143562
-5.041904812209663	3.283761873311902e-5	6.17580799571543e-7	16.652804725566487
-5.026461588696082	3.468562234292377e-5	6.552390002147879e-7	16.638094755991478
-5.011018365182503	3.663544307284164e-5	6.951569909448207e-7	16.623279884982065
-4.9955751416689225	3.869254935007296e-5	7.374678468868405e-7	16.60835965361573
-4.980131918155343	4.086269430086194e-5	7.823123066802297e-7	16.59333360178102
-4.964688694641763	4.315193000818779e-5	8.298392021364662e-7	16.578201268181378
-4.949245471128183	4.5566622448672124e-5	8.802059112110821e-7	16.562962190340873
-4.9338022476146035	4.811346713893119e-5	9.335788355039393e-7	16.547615904608367
-4.918359024101023	5.079950552284284e-5	9.901339035622701e-7	16.532161946161924
-4.902915800587444	5.3632142132451605e-5	1.0500571013235253e-6	16.516599849014497
-4.887472577073863	5.661916255654185e-5	1.113545031100832e-6	16.50092914602019
-4.872029353560284	5.9768752252243604e-5	1.1808055005823873e-6	16.48514936887802
-4.856586130046703	6.30895162364533e-5	1.252058143387859e-6	16.469260048137826
-4.841142906533124	6.659049969527336e-5	1.327535072799725e-6	16.453260713208135
-4.825699683019543	7.028120955114221e-5	1.4074815703660605e-6	16.437150892359067
-4.810256459505964	7.417163702890493e-5	1.4921568111526792e-6	16.420930112730975
-4.794813235992383	7.827228126360286e-5	1.5818346275084431e-6	16.404597900340168
-4.779370012478804	8.259417399441022e-5	1.6768043132963907e-6	16.38815378008405
-4.7639267889652235	8.71489053908567e-5	1.7773714706368144e-6	16.371597275750638
-4.748483565451644	9.194865105911315e-5	1.8838589013053892e-6	16.354927910021512
-4.7330403419380636	9.700620027803308e-5	1.99660754503095e-6	16.338145204483908
-4.717597118424484	0.00010233498551631653	2.1159774670437737e-6	16.32124867963355
-4.702153894910904	0.00010794911328420207	2.2423488973349472e-6	16.304237854884875
-4.686710671397324	0.00011386339637490647	2.3761233242029905e-6	16.28711224857853
-4.671267447883744	0.00012009338755309797	2.5177246447842975e-6	16.269871377987265
-4.655824224370164	0.0001266554147497114	2.6676003753876364e-6	16.25251475932708
-4.640381000856584	0.00013356661782451128	2.826222924585671e-6	16.235041907763893
-4.624937777343004	0.00014084498695995188	2.9940909321497897e-6	16.217452337421793
-4.609494553829424	0.0001485094027521473	3.1717306770578255e-6	16.199745561393428
-4.594051330315844	0.00015657967806695193	3.359697557950797e-6	16.18192109174818
-4.578608106802264	0.00016507660173153258	3.558577649568125e-6	16.16397843954153
-4.563164883288684	0.00017402198413416737	3.7689893388506963e-6	16.145917114824407
-4.547721659775104	0.00018343870480744782	3.9915850445669314e-6	16.127736626653594
-4.5322784362615245	0.00019335076207252697	4.227053024489895e-6	16.109436483101746
-4.516835212747944	0.00020378332482460176	4.476119274333057e-6	16.091016191266785
-4.501391989234365	0.0002147627865424691	4.739549522838954e-6	16.072475257285
-4.485948765720785	0.00022631682160747743	5.018151327609343e-6	16.053813186338243
-4.470505542207205	0.00023847444402015446	5.312776276466768e-6	16.035029482667646
-4.455062318693625	0.000251266068605282	5.624322299346806e-6	16.016123649585396
-4.439619095180045	0.0002647235747991009	5.953736095938852e-6	15.997095189483309
-4.424175871666465	0.00027888037311528955	6.302015684516582e-6	15.977943603850175
-4.408732648152885	0.0002937714743889205	6.6702130776376955e-6	15.958668393277604
-4.393289424639305	0.0003094335619009825	7.059437090629613e-6	15.939269057478045
-4.377846201125725	0.0003259050664886234	7.470856289037186e-6	15.919745095294482
-4.362402977612145	0.0003432262447495526	7.9057020814626e-6	15.900096004715625
-4.346959754098565	0.00036143926045195245	8.365271964504764e-6	15.880321282887225
-4.331516530584985	0.00038058826926446506	8.85093292678097e-6	15.860420426128416
-4.316073307071405	0.0004007195069237522	9.364125019308493e-6	15.840392929943942
-4.3006300835578255	0.0004218813809604974	9.906365099821925e-6	15.820238289039745
-4.285186860044245	0.00044412456610767897	1.0479250758915162e-5	15.799955997336761
-4.269743636530666	0.0004675021035183471	1.1084464436218514e-5	15.779545547988057
-4.254300413017085	0.0004920695039230155	1.1723777735154394e-5	15.759006433392644
-4.238857189503506	0.0005178848548603815	1.2399055945161551e-5	15.738338145211426
-4.223413965989925	0.0005450089321180836	1.311226278063203e-5	15.717540174384862
-4.207970742476346	0.0005735053155232532	1.3865465346172444e-5	15.696612011148035
-4.192527518962765	0.0006034405092263324	1.4660839338185363e-5	15.675553145049372
-4.177084295449186	0.0006348840666241148	1.5500674493152595e-5	15.654363064965906
-4.161641071935605	0.0006679087200718893	1.638738029341204e-5	15.633041259123335
-4.146197848422026	0.0007025905155370108	1.7323491941635072e-5	15.611587215112749
-4.1307546249084455	0.0007390089523498435	1.8311676615640396e-5	15.59000041991106
-4.115311401394866	0.0007772471282106379	1.935474001562869e-5	15.568280359896763
-4.0998681778812855	0.0008173918896144368	2.0455633216370217e-5	15.546426520873085
-4.084424954367706	0.0008595339878583539	2.1617459837358173e-5	15.524438388086075
-4.068981730854126	0.0009037682407990001	2.2843483544416843e-5	15.502315446245005
-4.053538507340546	0.0009501937005303299	2.413713589675231e-5	15.480057179544657
-4.038095283826966	0.0009989138271547311	2.5502024553952388e-5	15.457663071683124
-4.022652060313386	0.0010500366688232215	2.694194185795073e-5	15.435132605888132
-4.007208836799807	0.0011036750482222837	2.846087380553339e-5	15.412465264936586
-3.9917656132862263	0.001159946755687842	3.0063009427499722e-5	15.389660531177269
-3.9763223897726467	0.0012189747491287665	3.1752750591167064e-5	15.366717886555183
-3.9608791662590663	0.0012808873609440644	3.353472224349e-5	15.343636812634854
-3.945435942745487	0.001345818512120034	3.541378311266167e-5	15.320416790624373
-3.9299927192319064	0.001413907933695024	3.73950368866746e-5	15.297057301399887
-3.914549495718327	0.0014853013957809714	3.9483843887941644e-5	15.273557825532304
-3.8991062722047465	0.0015601509443318108	4.1685833263726083e-5	15.249917843312367
-3.883663048691167	0.00163861514584963	4.400691571276761e-5	15.22613683477582
-3.8682198251775866	0.001720859340221013	4.6453296769175515e-5	15.2022142797329
-3.852776601664007	0.0018070559018745673	4.903149066532618e-5	15.178149657794505
-3.8373333781504266	0.0018973845094522235	5.174833479620571e-5	15.153942448400265
-3.821890154636847	0.001992032424185822	5.461100480834207e-5	15.129592130847342
-3.8064469311232667	0.0020911947771701483	5.762703033719028e-5	15.10509818432196
-3.791003707609687	0.0021950748657211324	6.080431141756672e-5	15.08046008792559
-3.775560484096107	0.0023038844590093427	6.415113559247868e-5	15.05567732070837
-3.7601172605825273	0.0024178441131535227	6.767619574643381e-5	15.030749361700256
-3.744674037068947	0.0025371834959588804	7.138860869010639e-5	15.005675689942247
-3.7292308135553673	0.0026621417214811797	7.529793452398636e-5	14.980455784520407
-3.713787590041787	0.0027929676945934907	7.941419680944818e-5	14.955089124595709
-3.6983443665282074	0.0029299204657310153	8.374790357644245e-5	14.929575189442994
-3.682901143014627	0.0030732695959808094	8.831006919784702e-5	14.90391345848292
-3.6674579195010475	0.003223295532682048	9.311223716130441e-5	14.878103411317731
-3.652014695987467	0.0033802899956941013	9.816650377018898e-5	14.852144527766587
-3.6365714724738876	0.0035445563744850553	0.00010348554280616083	14.826036287906247
-3.621128248960307	0.0037164101361832932	0.00010908263118662269	14.7997781721046
-3.6056850254467276	0.0038961792447310484	0.00011497167565117068	14.77336966106191
-3.5902418019331472	0.004084204591265499	0.00012116724051198664	14.746810235848795
-3.5747985784195677	0.004280840435847492	0.0001276845765039515	14.720099377947193
-3.5593553549059873	0.004486454860645098	0.00013453965077106262	14.69323656929261
-3.543912131392408	0.004701430234667443	0.00014174917802658	14.6662212923124
-3.5284689078788274	0.004926163690136301	0.00014933065292510963	14.639053029972855
-3.513025684365248	0.005161067610563453	0.0001573023836856927	14.611731265820136
-3.4975824608516684	0.005406570130593316	0.00016568352700571123	14.584255484025805
-3.482139237338088	0.005663115647651403	0.00017449412430622745	14.55662516943241
-3.4666960138245084	0.0059311653454252895	0.0001837551393501783	14.528839807599612
-3.451252790310928	0.006211197729185703	0.0001934884972755491	14.500898884851265
-3.4358095667973485	0.0065037091729377655	0.00020371712508640704	14.472801888324394
-3.420366343283768	0.006809214478373379	0.00021446499364542238	14.444548306020051
-3.4049231197701886	0.007128247445569943	0.00022575716121214608	14.416137626849395
-3.389479896256608	0.007461361455368798	0.00023761981857199142	14.387569340689982
-3.3740366727430287	0.007809130063329817	0.0002500803358015256	14.358842938435803
-3.3585934492294482	0.008172147605143985	0.00026316731071623797	14.329957912050466
-3.3431502257158687	0.008551029813355244	0.00027691061904750613	14.3009137546229
-3.3277070022022883	0.008946414445216523	0.00029134146639607045	14.27170996042398
-3.312263778688709	0.009358961921470873	0.000306492442009688	14.242346024960852
-3.2968205551751284	0.009789355975828466	0.00032239757443316595	14.212821445037763
-3.281377331661549	0.010238304314864638	0.0003390923890792685	14.183135718813734
-3.2659341081479685	0.01070653928804111	0.00035661396776935167	14.153288345863395
-3.250490884634389	0.011194818567511514	0.0003750010102927989	14.123278827238932
-3.2350476611208085	0.011703925837337674	0.0003942938980345417	14.09310666553416
-3.219604437607229	0.012234671491698833	0.0004145347597200246	14.062771364945808
-3.2041612140936486	0.012787893341649422	0.0004357675393270547	14.032272431342939
-3.188717990580069	0.01336445732991707	0.0004580380662138591	14.001609372330634
-3.1732747670664887	0.013965258253212653	0.0004813941275126155	13.970781697320753
-3.157831543552909	0.014591220491457824	0.0005058855428374435	13.939788917599762
-3.1423883200393288	0.015243298743304224	0.0005315642413555098	13.90863054640183
-3.1269450965257493	0.01592247876725368	0.0005584843412694841	13.87730609897856
-3.111501873012169	0.016629778127658784	0.0005867022317590681	13.84581509267647
-3.0960586494985893	0.017366246944802304	0.0006162766574285443	13.814157047009786
-3.080615425985009	0.018132968648228453	0.000647268805306642	13.782331483739222
-3.0651722024714294	0.018931060732420946	0.0006797423944440748	13.750337926949026
-3.049728978957849	0.019761675513877412	0.000713763768152846	13.71817590312954
-3.0342857554442695	0.02062600088855953	0.000749401988930579	13.685844941256796
-3.018842531930689	0.0215252610886466	0.0007867289361114381	13.653344572875877
-3.0033993084171096	0.022460717437457887	0.0008258194062838205	13.620674332190802
-2.98795608490353	0.023433669101316647	0.0008667512165134989	13.58783375614444
-2.9725128613899496	0.024445453837114054	0.0009096053104086262	13.554822384512143
-2.95706963787637	0.0254974487342075	0.0009544658670613869	13.521639759990302
-2.9416264143627897	0.026591070949256643	0.0010014204128986107	13.488285428289718
-2.92618319084921	0.027727778432509308	0.0010505599364713822	13.454758938229395
-2.91073996733563	0.028909070643981776	0.0011019790062108872	13.421059841832124
-2.8952967438220503	0.030136489257909897	0.0011557758911750413	13.387187694423872
-2.87985352030847	0.031411618853753896	0.0012120526848074006	13.353142054730638
-2.8644102967948903	0.03273608759199857	0.0012709154317262481	13.318922484986063
-2.84896707328131	0.03411156787285125	0.0013324742575588106	13.2845285510292
-2.8335238497677304	0.03553977697594502	0.0013968435018310622	13.249959822416466
-2.81808062625415	0.03702247767898284	0.0014641418539202353	13.215215872525174
-2.8026374027405705	0.038561478853263095	0.0015344924920721928	13.180296278668102
-2.78719417922699	0.040158636033874075	0.0016080232254820014	13.1452006222029
-2.7717509557134106	0.041815851962318816	0.0016848666394303023	13.109928488649594
-2.75630773219983	0.043535077099214115	0.0017651602434640107	13.074479467806876
-2.7408645086862506	0.04531831010463592	0.0018490466226033216	13.038853153871694
-2.7254212851726702	0.04716759828361458	0.0019366735915523783	13.00304914556176
-2.7099780616590907	0.04908503799417543	0.002028194351883911	12.96706704624021
-2.6945348381455103	0.051072775015263576	0.0021237676521628896	12.930906464041765
-2.679091614631931	0.05313300487180134	0.002223557950966258	12.894567012005258
-2.6636483911183504	0.05526797311402642	0.0023277355827504564	12.858048308202134
-2.648205167604771	0.05747997554822958	0.0024364769265094524	12.821349975873579
-2.6327619440911905	0.0597713584158796	0.002549964577159778	12.78447164356662
-2.617318720577611	0.06214451851809121	0.002668387519579833	12.747412945277226
-2.6018754970640305	0.06460190328227494	0.002791941305223738	12.710173520591418
-2.586432273550451	0.0671460107677715	0.0029208282312198617	12.672753014831203
-2.5709890500368706	0.06977938960720197	0.003055257521856409	12.635151079204439
-2.555545826523291	0.07250463888016637	0.0031954455123459785	12.59736737095653
-2.5401026030097107	0.07532440791590417	0.003341615834752318	12.55940155352585
-2.524659379496131	0.078241396021429	0.003493999605951447	12.521253296701031
-2.5092161559825517	0.08125835213164512	0.0036528356174893553	12.482922276785033
-2.4937729324689712	0.08437807437780229	0.003818370527187766	12.444408176754228
-2.4783297089553917	0.08760340957077072	0.003990859052337574	12.405710686431126
-2.4628864854418113	0.09093725259538842	0.004170564164309209	12.3668295026547
-2.447443261928232	0.0943825457121964	0.004357757284396017	12.327764329453686
-2.4320000384146514	0.0979422777628617	0.004552718480695807	12.288514878225259
-2.416556814901072	0.10161948327549965	0.004755736665821561	12.249080867917097
-2.4011135913874915	0.1054172414661409	0.004967109795221548	12.209462025212378
-2.385670367873912	0.10933867513253155	0.005187145065873583	12.169658084717389
-2.3702271443603316	0.11338694943653767	0.005416159115106161	12.129668789157678
-2.354783920846752	0.11756527057129354	0.005654478219285522	12.089493889572411
-2.3393406973331716	0.1218768843093534	0.005902438492091823	12.049133145513874
-2.323897473819592	0.12632507442814245	0.006160386082095651	12.008586325253804
-2.3084542503060117	0.1309131610089097	0.006428677369329144	11.967853205990535
-2.293011026792432	0.1356444986055998	0.006707679160532929	11.92693357406489
-2.2775678032788518	0.140522474279868	0.006997768882744039	11.88582722517117
-2.2621245797652723	0.14555050549889323	0.0072993347748741035	11.844533964584809
-2.246681356251692	0.15073203789228168	0.0076127760769139925	11.803053607383942
-2.2312381327381123	0.15607054286477198	0.007938503216381723	11.761385978679657
-2.215794909224532	0.16156951506144956	0.008276937991618364	11.719530913852754
-2.2003516857109524	0.16723246968217145	0.008628513751518428	11.677488258790778
-2.184908462197372	0.17306293964222885	0.008993675571265698	11.6352578701339
-2.1694652386837925	0.179064472576231	0.009372880423630556	11.592839615522951
-2.154022015170212	0.18524062768239616	0.009766597345367875	11.550233373849249
-2.1385787916566326	0.19159497240485146	0.010175307598237773	11.507439035522035
-2.123135568143052	0.19813107895102475	0.010599504824157797	11.46445650272237
-2.1076923446294726	0.20485252064245035	0.011039695193977976	11.421285689680412
-2.0922491211158922	0.21176286809636027	0.01149639754935377	11.377926522941726
-2.0768058976023127	0.21886568523679456	0.011970143537178322	11.334378941654572
-2.0613626740887323	0.2261645251331219	0.012461477736019355	11.290642897848443
-2.045919450575153	0.23366292566506267	0.01297095777398969	11.246718356728639
-2.0304762270615733	0.24136440501288695	0.013499154437468755	11.202605296970757
-2.015033003547993	0.24927245697216355	0.014046651770076768	11.158303711022741
-1.9995897800344133	0.2573905460924924	0.01461404716128716	11.113813605411396
-1.984146556520833	0.26572210264029156	0.015201951424054007	11.069135001060948
-1.9687033330072534	0.2742705173854711	0.015810988860816378	11.024267933607364
-1.953260109493673	0.28303913621290877	0.016441797317228248	10.979212453725752
-1.9378168859800935	0.29203125455956563	0.017095028222952464	10.933968627465708
-1.922373662466513	0.301250111678344	0.017771346618849045	10.88853653658495
-1.9069304389529336	0.3106988847308135	0.01847143116987137	10.842916278899564
-1.8914872154393532	0.32038068271057096	0.019195974162984547	10.797107968632673
-1.8760439919257736	0.33029854020001953	0.019945681489403483	10.751111736771607
-1.8606007684121932	0.3404554109637591	0.02072127261044576	10.704927731437209
-1.8451575448986137	0.3508541613818043	0.021523480506289126	10.658556118254014
-1.8297143213850333	0.36149756372678465	0.022353051606914812	10.61199708072807
-1.8142710978714538	0.3723882892897782	0.023210745704518143	10.56525082063552
-1.7988278743578734	0.38352890135967654	0.024097335846666717	10.51831755841662
-1.7833846508442939	0.3949218480614591	0.025013608209477133	10.471197533573195
-1.7679414273307135	0.40656945506009523	0.02596036195009752	10.423891005082409
-1.752498203817134	0.4184739181358892	0.026938409037765676	10.376398251807922
-1.7370549803035535	0.4306372956394428	0.027948574062734887	10.328719572930142
-1.721611756789974	0.44306150083299034	0.028991694022356802	10.280855288368738
-1.7061685332763936	0.45574829412784074	0.030068618083607827	10.232805739234374
-1.690725309762814	0.4686992752253369	0.031180207321382863	10.184571288264555
-1.6752820862492337	0.481915875172576	0.03232733443185487	10.136152320289284
-1.6598388627356542	0.4953993483417362	0.03351088342024477	10.087549242689615
-1.6443956392220738	0.509150764344756	0.03473174926233913	10.038762485872695
-1.6289524157084943	0.5231709998943147	0.03599083753911724	9.989792503752344
-1.6135091921949138	0.5374607306235852	0.037289064043875025	9.940639774241715
-1.5980659686813343	0.5520204228769542	0.038627354361244044	9.891304799749616
-1.582622745167754	0.5668503254853251	0.04000664341753571	9.841788107686401
-1.5671795216541744	0.5819504615402001	0.04142787500185909	9.792090250984975
-1.551736298140594	0.5973206201805833	0.04289200125750062	9.742211808626154
-1.5362930746270145	0.6129603484079206	0.04439998214307394	9.692153386171686
-1.520849851113435	0.628868942944996	0.045952784862990856	9.64191561630726
-1.5054066275998546	0.6450454421553601	0.04755138326683115	9.591499159400223
-1.489963404086275	0.661488618039591	0.04919675721723366	9.540904704062307
-1.4745201805726946	0.6781969683261404	0.050889891925976365	9.49013296772174
-1.459076957059115	0.6951687086745472	0.05263177725795205	9.439184697202007
-1.4436337335455347	0.7124017650104248	0.05442340700277614	9.388060669322998
-1.4281905100319552	0.7298937660098145	0.05626577811385951	9.336761691498758
-1.4127472865183748	0.747642035752967	0.058159889914774665	9.285288602346375
-1.3973040630047944	0.7656435865685501	0.06010674327283446	9.233642272317065
-1.3818608394912157	0.7838951120862162	0.06210733973985048	9.181823604319153
-1.3664176159776353	0.8023929805212716	0.06416268066009809	9.12983353437082
-1.350974392464055	0.8211332282096561	0.06627376624556731	9.077673032248546
-1.3355311689504745	0.8401115534159073	0.06844159461867101	9.02534310214587
-1.320087945436896	0.8593233104370712	0.0706671608226068	8.97284478335932
-1.3046447219233155	0.8787635040212133	0.07295145579969335	8.920179150962051
-1.289201498409735	0.8984267841256518	0.07529546533800799	8.867347316504087
-1.2737582748961547	0.9183074410356752	0.07770016898680698	8.814350428717445
-1.258315051382576	0.9383994008660212	0.08016653894120251	8.761189674231687
-1.2428718278689956	0.9586962214677262	0.08269553889671108	8.707866278300354
-1.2274286043554152	0.9791910887628202	0.0852881228743534	8.654381505539245
-1.2119853808418348	0.999876813528628	0.0879452340170465	8.600736660674034
-1.1965421573282562	1.020745828653896	0.09066780335813551	8.546933089298136
-1.1810989338146758	1.0417901868890664	0.09345674856301096	8.492972178642718
-1.1656557103010954	1.0630015591118596	0.09631297264481092	8.438855358356419
-1.150212486787515	1.0843712331290438	0.09923736265528726	8.384584101293894
-1.1347692632739363	1.1058901130369048	0.10223078835211759	8.330159924318195
-1.119326039760356	1.1275487191589324	0.10529410084384802	8.275584389110639
-1.1038828162467755	1.1493371885817045	0.10842813121390255	8.220859102991438
-1.0884395927331951	1.1712452763085064	0.11163368912513935	8.165985719752028
-1.0729963692196165	1.1932623570484473	0.11491156140647885	8.110965940495586
-1.057553145706036	1.215377427659576	0.11826251062328816	8.055801514488032
-1.0421099221924557	1.2375791102630245	0.12168727363327045	8.000494240019206
-1.026666698678877	1.2598556560442413	0.1251865601297019	7.945045965273326
-1.0112234751652966	1.2821949497559542	0.1287610511739125	7.889458589207617
-0.9957802516517162	1.3045845149385396	0.13241139771913227	7.8337340624424066
-0.9803370281381358	1.3270115198688737	0.13613821912769994	7.7778743881579
-0.9648938046245572	1.3494627842508031	0.13994210168391405	7.721881623000716
-0.9494505811109768	1.3719247866574267	0.1438235971048111	7.665757877998303
-0.9340073575973964	1.3943836727341201	0.14778322105120845	7.609505319481513
-0.918564134083816	1.416825264169861	0.151821451641464	7.553126170014063
-0.9031209105702374	1.4392350684450115	0.15593872797062938	7.496622709331633
-0.887677687056657	1.4615982893561634	0.16013544863730156	7.439997275283696
-0.8722344635430765	1.4838998383262894	0.16441197028124138	7.383252264786095
-0.8567912400294961	1.5061243464968197	0.16876860613415917	7.326390134776257
-0.8413480165159175	1.5282561776050287	0.1732056245867812	7.269413403176024
-0.8259047930023371	1.5502794416412098	0.17772324777480555	7.212324649857409
-0.8104615694887567	1.5721780092848794	0.18232165018695612	7.1551265176148835
-0.7950183459751763	1.5939355271107647	0.18700095729786761	7.097821713139193
-0.7795751224615977	1.6155354335583203	0.19176124422895977	7.040413007994702
-0.7641318989480173	1.6369609756560946	0.19660253444051096	6.982903239600701
-0.7486886754344368	1.6581952264845452	0.20152479845764304	6.925295312211453
-0.7332454519208564	1.6792211033682634	0.2065279526338236	6.867592197899305
-0.7178022284072778	1.7000213867773495	0.21161185795468004	6.8097969375362455
-0.7023590048936974	1.7205787399214745	0.21677631888547652	6.751912641774971
-0.686915781380117	1.740875729015775	0.22202108226541936	6.693942492028024
-0.6714725578665366	1.760894844194913	0.22734583625187846	6.635889741443752
-0.656029334352958	1.7806185210514387	0.23275020931782395	6.577757715878178
-0.6405861108393776	1.8000291627698937	0.23823376930546653	6.519549814861694
-0.6251428873257971	1.819109162828766	0.24379602253941696	6.461269512559321
-0.6096996638122167	1.8378409282384607	0.24943641300241245	6.402920358724
-0.5942564402986381	1.8562069032797033	0.25515432157647705	6.3445059796397745
-0.5788132167850577	1.874189593709085	0.260949065352796	6.286030079055202
-0.5633699932714773	1.8917715913932451	0.2668198970131642	6.227496439105841
-0.5479267697578969	1.9089355993293087	0.27276600428566955	6.168908921221342
-0.5324835462443183	1.9256644570156856	0.2787865094780447	6.11027146702078
-0.5170403227307379	1.9419411661200758	0.28488046909037196	6.051588099188034
-0.5015970992171574	1.9577489164090356	0.2910468735109313	5.9928629223315
-0.4861538757035788	1.9730711118834587	0.29728464679673866	5.934100123822037
-0.4707106521899984	1.9878913970769316	0.3035926465419346	5.8753039746103015
-0.455267428676418	2.0021936834615017	0.30996966383575286	5.816478830018755
-0.4398242051628376	2.01596217591058	0.316414423312421	5.7576291305084
-0.42438098164925897	2.0291813991674186	0.32292558329536525	5.698759402417561
-0.40893775813567856	2.0418362242580876	0.329501736036732	5.63987425866889
-0.39349453462209816	2.053911894799581	0.33614140805484516	5.580978399444959
-0.37805131110851775	2.0653940531424038	0.3428430605707027	5.5220766128282905
-0.3626080875949391	2.0762687662878903	0.3496050900446319	5.463173775402854
-0.3471648640813587	2.0865225515256625	0.3564258288148857	5.4042748528161635
-0.3317216405677783	2.0961424017288333	0.3633035458387743	5.345384900298068
-0.3162784170541979	2.105115810246211	0.3702364475369995	5.286509063133212
-0.3008351935406193	2.113430795334138	0.37722267874220367	5.227652577085322
-0.28539197002703887	2.121075924065406	0.3842603237518135	5.168820768769368
-0.26994874651345846	2.12804033565513	0.39134740748532737	5.110019055969102
-0.25450552299987805	2.1343137641436267	0.3984818967460529	5.05125294789634
-0.23906229948629942	2.1398865603777155	0.40566170158717574	4.992528045389305
-0.22361907597271902	2.144749713228179	0.4128846767811449	4.933850041045745
-0.2081758524591386	2.1488948699879327	0.4201486233920697	4.875224719288289
-0.1927326289455582	2.152314355892383	0.4274512904500093	4.816657956357978
-0.17728940543197957	2.155001192704012	0.4347903767255796	4.758155720232295
-0.16184618191839917	2.1569491163093546	0.4421635326039953	4.699724070464212
-0.14640295840481876	2.1581525932708745	0.4495683620560757	4.6413691579380805
-0.13095973489123836	2.158606836284781	0.45700242470475955	4.583097224538723
-0.11551651137765973	2.158307818494276	0.4644632379848059	4.524914602729854
-0.10007328786407932	2.1572522866068753	0.4719482793925436	4.466827715036887
-0.08463006435049891	2.1554377727780776	0.47945498882439525	4.408843073432445
-0.0691868408369185	2.1528626052051507	0.48698077099912285	4.3509672786136395
-0.053743617323339876	2.1495259174058345	0.49452299796259175	4.293207019179532
-0.03830039380975947	2.145427656128793	0.5020790116702818	4.23556907068577
-0.022857170296179063	2.140568587879441	0.5096461266441094	4.178060294606962
-0.0074139467826004335	2.1349503039980045	0.5172216327002354	4.12068763713536
0.008029276730979973	2.1285752242996274	0.5248027977427998	4.063458127895878
0.02347250024456038	2.1214465992253233	0.5323868706198258	4.006378878516256
0.038915723758140786	2.113568510484958	0.5399710840365983	3.9494570810557965
0.054358947271719416	2.104945870182855	0.5475526575216332	3.892700006306099
0.06980217078529982	2.095584418403598	0.5551288004404005	3.8361150019431602
0.08524539429888023	2.0854907192518892	0.562696715051445	3.7797094905368382
0.10068861781246063	2.07467215533487	0.5702535996002153	3.723490967400003
0.11613184132603926	2.0631369206900283	0.5777966514440122	3.667466998291744
0.13157506483961967	2.050894012155334	0.5853230702036609	3.61164521695352
0.14701828835320008	2.0379532191882146	0.5928300609356268	3.5560333224803102
0.16246151186678048	2.024325112145174	0.6003148373181648	3.500639076529793
0.1779047353803591	2.010021029031411	0.6077746248468585	3.445470300349711
0.19334795889393952	1.9950530607423218	0.615206664032331	3.390534871634034
0.20879118240751993	1.9794340348182482	0.6226082135943221	3.335840721200414
0.22423440592110033	1.9631774977369367	0.6299765536463808	3.281395829480055
0.23967762943467896	1.946297695774646	0.6373089888645695	3.227208222819867
0.25512085294825937	1.9288095544746573	0.6446028516336634	3.173285969602029
0.2705640764618398	1.9107286567545305	0.6518555051653746	3.119637176161835
0.2860072999754202	1.8920712197015097	0.6590643465815702	3.06626998251693
0.3014505234889988	1.8728540700980556	0.6662268099567722	3.013192557895428
0.3168937470025792	1.8530946187302653	0.6733403693136382	2.9604130960660027
0.3323369705161596	1.8328108335314208	0.6804025415651312	2.907939810466543
0.34778019402974003	1.8120212116210928	0.6874108893973894	2.855780929134687
0.36322341754331866	1.7907447502951845	0.6943630240878398	2.8039446894288407
0.37866664105689907	1.769000917036239	0.7012566082519918	2.752439332551351
0.3941098645704795	1.7468096186093087	0.7080893585136455	2.701273097869055
0.4095530880840599	1.7241911693121195	0.7148590480928835	2.6504542170307963
0.4249963115976385	1.701166258451824	0.721563509306703	2.599990907881784
0.4404395351112189	1.6777559171269893	0.7282006359764417	2.5498913681850475
0.4558827586247993	1.6539814843870735	0.7347683857377796	2.500163769141538
0.47132598213837795	1.6298645728515662	0.7412647822479858	2.450816248719056
0.48676920565195836	1.6054270338681575	0.7476879172861594	2.4018569047898963
0.5022124291655388	1.5806909222943704	0.7540359527418479	2.353293788086177
0.5176556526791192	1.5556784609837335	0.7603071224882698	2.3051348949728023
0.5330988761926978	1.530412005061859	0.7664997341362302	2.257388160045856
0.5485420997062782	1.50491400607871	0.7726121706651847	2.210061448564442
0.5639853232198586	1.479206976121633	0.7786428919282413	2.1631625487217283
0.579428546733439	1.4533134519751651	0.7845904360282536	2.116699163763499
0.5948717702470177	1.4272559594133505	0.7904534205623152	2.070678903963347
0.6103149937605981	1.4010569777095572	0.796230543732502	2.0251092784636757
0.6257582172741785	1.3747389044500034	0.8019205853206006	1.9799976869962062
0.6412014407877589	1.3483240207322067	0.8075224075256028	1.9353514114889276
0.6566446643013375	1.3218344568322469	0.8130349556624183	1.8911776075746958
0.6720878878149179	1.295292158421007	0.8184572587210104	1.847483296013374
0.6875311113284983	1.2687188534105263	0.8237884297851182	1.8042753540448786
0.7029743348420787	1.2421360195036555	0.8290276663107625	1.7615605066816484
0.7184175583556573	1.2155648525273304	0.834174250264072	1.7193453179653955
0.7338607818692378	1.189026235615696	0.839227548119498	1.6776361821947283
0.7493040053828182	1.1625407093173694	0.8441870107187609	1.6364393151490921
0.7647472288963986	1.1361284426917717	0.8490521729918519	1.595760745324384
0.7801904524099772	1.109809205457655	0.853822653541602	1.5556063051990237
0.7956336759235576	1.083602341253721	0.8584981540936634	1.515981622550251
0.811076899437138	1.0575267420685606	0.8630784588139699	1.4768921118423435
0.8265201229507184	1.0316008238925076	0.8675634334962145	1.438342965707923
0.841963346464297	1.00584250363915	0.8719530246221747	1.4003391465426163
0.8574065699778775	0.9802691773823311	0.876247258297937	1.3628853782372825
0.8728497934914579	0.9548976999485542	0.8804462390694319	1.3259861380696525
0.8882930170050383	0.929744365901059	0.8845501486209779	1.2896456487791275
0.9037362405186169	0.9048248919477309	0.888559244360754	1.2538678708485607
0.9191794640321973	0.8801544007994531	0.8924738578974443	1.2186564950163288
0.9346226875457777	0.8557474065024403	0.896294393412473	1.184014935043667
0.9500659110593563	0.8316178012629454	0.9000213259324871	1.1499463207619645
0.9655091345729367	0.8077788437759408	0.9036551995071215	1.1164534914213922
0.9809523580865172	0.7842431490701596	0.9071966252968813	1.0835389893698815
0.9963955816000976	0.7610226798699113	0.91064627957666	1.0512050540808702
1.0118388051136762	0.7381287394781105	0.9140049016601335	1.019453616560029
1.0272820286272566	0.7155719661712117	0.91727329175072	0.9882862941478225
1.042725252140837	0.6933623290990917	0.920452308724744	0.9577043857437201
1.0581684756544174	0.6715091256775083	0.9235428678525985	0.9277088674760179
1.073611699167996	0.6500209804524225	0.9265459384638333	0.8983003888344891
1.0890549226815764	0.6289058454161469	0.9294625415620995	0.8694792692892048
1.1044981461951568	0.6081710017489657	0.9322937473959538	0.8412454954146904
1.1199413697087373	0.5878230629557404	0.9350406729915791	0.8135987185369746
1.1353845932223159	0.5678679793634759	0.9377044796534533	0.7865382529204573
1.1508278167358963	0.5483110439439464	0.9402863704390094	0.7600630745121368
1.1662710402494767	0.5291568994187755	0.9427875876133099	0.7341718202550859
1.181714263763057	0.5104095466047873	0.9452094100896857	0.7088627879862774
1.1971574872766357	0.4920723539507374	0.9475531508622762	0.6841339369270997
1.2126007107902161	0.474148068218362	0.9498201544362568	0.6599828887796207
1.2280439343037965	0.45663882625195884	0.9520117942615253	0.636406929431122
1.243487157817377	0.43954616778544797	0.9541294701754277	0.6134030112773808
1.2589303813309556	0.4228710492270972	0.9561746058600337	0.5909677561639421
1.274373604844536	0.40661385836545505	0.9581486463192866	0.5690974589496722
1.2898168283581164	0.3907744299348945	0.9600530553812201	0.5477880916900083
1.3052600518716968	0.3753520619795735	0.9618893132302482	0.5270353084373266
1.3207032753852754	0.36034553295314686	0.9636589139743517	0.506834450653702
1.3361464988988558	0.34575311949041776	0.9653633632517872	0.48718055322787424
1.3515897224124362	0.3315726147863053	0.9670041758817426	0.4680683510866733
1.3670329459260167	0.3178013475178108	0.9685828735631364	0.44949228638902966
1.3824761694395953	0.3044362012441097	0.9701009826255294	0.4314465162885001
1.3979193929531757	0.29147363421935485	0.9715600318358995	0.41392492124676944
1.413362616466756	0.2789096995545903	0.972961550264762	0.3969211138806781
1.4288058399803347	0.26674006566409597	0.9743070652148925	0.38042844832077916
1.4442490634939151	0.25496003693324215	0.9755981002156443	0.3644400300590996
1.4596922870074955	0.24356457454576125	0.976836173085597	0.348948726261012
1.475135510521076	0.23254831740892506	0.9780227940660161	0.3339471765139618
1.4905787340346546	0.2219056031177224	0.9791594640273402	0.31942780398552295
1.506021957548235	0.21163048889902566	0.9802476727506458	0.305382826959109
1.5214651810618154	0.20171677247990633	0.9812888972857876	0.29180427071647536
1.5369084045753958	0.19215801282561001	0.982284600387639	0.2786839797337109
1.5523516280889744	0.1829475506941664	0.9832362290316087	0.2660136301554795
1.5677948516025548	0.17407852895808149	0.9841452130093459	0.2537847425131695
1.5832380751161352	0.1655439126445199	0.9850129636052988	0.24198869464933095
1.5986812986297156	0.15733650864858048	0.9858408723545447	0.23061673481168427
1.6141245221432943	0.1494489850767281	0.9866303098820641	0.21965999487903587
1.6295677456568747	0.14187389017961974	0.9873826248234012	0.20910950368029077
1.645010969170455	0.1346036708367878	0.9880991428264192	0.19895620036871572
1.6604541926840355	0.12763069055787818	0.9887811656336463	0.18919094781271953
1.6758974161976141	0.12094724696823715	0.9894299702444885	0.1798045459646386
1.6913406397111945	0.11454558874930104	0.9900468081563902	0.17078774516994674
1.706783863224775	0.1084179320071597	0.9906329046838203	0.16213125937915782
1.7222270867383553	0.10255647604537645	0.9911894583537891	0.15382577922573198
1.737670310251934	0.09695341852105936	0.9917176403764233	0.1458619849340608
1.7531135337655144	0.09160096996603452	0.9922185941889591	0.13823055902275488
1.7685567572790948	0.08649136765762264	0.9926934350713726	0.13092219876947664
1.7839999807926752	0.08161688882632893	0.9931432498317182	0.12392762840504862
1.7994432043062538	0.07696986319049162	0.9935690965591207	0.11723761100593857
1.8148864278198342	0.07254268481055683	0.993972004442249	0.11084296005602175
1.8303296513334146	0.0683278232579789	0.9943529736509952	0.10473455064993885
1.845772874846995	0.06431783409670255	0.9947129752789864	0.09890333031254205
1.8612160983605737	0.06050536867712616	0.9950529513444764	0.09334032941083245
1.876659321874154	0.05688318324491356	0.9953738148470944	0.08803667113625237
1.8921025453877345	0.05344414736929423	0.9956764498778665	0.08298358103818862
1.9075457689013149	0.050181251697550375	0.9959617117798779	0.0781723960909947
1.9229889924148935	0.047087615044246585	0.9962304273569101	0.07359457327918358
1.938432215928474	0.04415649082584344	0.9964833951273556	0.06924169768787287
1.9538754394420543	0.04138127285291117	0.9967213856207001	0.06510549008739049
1.969318662955633	0.038755500493840994	0.9969451417138567	0.061177814003575234
1.9847618864692134	0.03627286322552663	0.9971553790046371	0.05745068226723095
2.0002051099827938	0.03392720458773867	0.9973527862196608	0.05391626303853312
2.015648333496374	0.03171252555926094	0.9975380256540246	0.05056688530414822
2.031091557009953	0.029622987374958967	0.9977117336400826	0.04739504384713694
2.046534780523533	0.027652913803908774	0.9978745210427296	0.044393403691688496
2.0619780040371136	0.025796792909602455	0.998026973778621	0.041554804026495806
2.077421227550694	0.0240492783140772	0.9981696533568197	0.03887226161272467
2.0928644510642727	0.022405189988287926	0.9983030974384147	0.03633897368425463
2.108307674577853	0.020859514591623562	0.9984278204127273	0.033948320349403295
2.1237508980914335	0.019407405383951307	0.9985443139877822	0.03169386650528707
2.139194121605014	0.01804418173363698	0.9986530477928057	0.029569363276942318
2.1546373451185925	0.016765328245372645	0.9987544699905827	0.027568748995250598
2.170080568632173	0.015566493531578934	0.9988490078975957	0.025686149728775243
2.1855237921457533	0.01444348865113872	0.9989370686099494	0.02391587938535236
2.2009670156593337	0.01339228523914443	0.9990190396331766	0.0222524394010736
2.2164102391729124	0.012409013351048572	0.9990952895141113	0.020690518034473554
2.2318534626864928	0.011489959044335722	0.9991661684731078	0.01922498928497401
2.247296686200073	0.010631561720562866	0.9992320090349791	0.01785091145504953
2.2627399097136536	0.009830411249880738	0.9992931266571239	0.016563525376030327
2.278183133227232	0.009083244900037054	0.9993498203534051	0.015358252318380804
2.2936263567408126	0.008386944090904845	0.9994023733124399	0.014230691606863194
2.309069580254393	0.007738530995169374	0.9994510535090557	0.013176617961537561
2.3245128037679734	0.007135165005136748	0.9994961143077609	0.012191978586025918
2.339956027281552	0.006574139084728106	0.9995377950571712	0.011272890023453577
2.3553992507951325	0.0060528760251593325	0.9995763216744278	0.010415634801399737
2.370842474308713	0.0055689246219548846	0.9996119072187255	0.009616657886308897
2.3862856978222933	0.005119955790034514	0.9996447524531681	0.008872562967669927
2.401728921335872	0.004703758632914675	0.9996750463942424	0.008180108591998816
2.4171721448494523	0.004318236481172497	0.9997029668482926	0.007536204166223496
2.4326153683630327	0.003961402914399773	0.9997286809344541	0.0069379058491417876
2.4480585918766113	0.003631377780044367	0.9997523455935838	0.006382412349629395
2.4635018153901918	0.003326383221748983	0.9997741080827973	0.005867060649258713
2.478945038903772	0.003044739728765051	0.9997941064552949	0.005389321666289232
2.4943882624173526	0.00278486221732779	0.9998124700252268	0.004946795877430022
2.509831485930931	0.0025452561539420575	0.9998293198174097	0.004537208912922637
2.5252747094445116	0.002324513729624122	0.9998447690017714	0.0041584071396821585
2.540717932958092	0.002121310093564494	0.999858923312453	0.003808353246409215
2.5561611564716724	0.0019343996536075527	0.9998718814515548	0.003485121843900439
2.571604379985251	0.0017626124503211326	0.999883735477564	0.003186895092570836
2.5870476034988314	0.0016048506106631176	0.9998945711785419	0.0029119583688695196
2.602490827012412	0.0014600848864539434	0.9999044684302001	0.0026586959809534426
2.6179340505259923	0.0013273512823212307	0.99991350153903	0.0024255869433390596
2.633377274039571	0.0012057477769208157	0.9999217395706845	0.0022112008196405004
2.6488204975531513	0.0010944311407276653	0.9999292466638505	0.002014193640908179
2.6642637210667317	0.0009926138530782815	0.9999360823298736	0.0018333039073974082
2.679706944580312	0.0008995611205396576	0.9999423017384267	0.0016673486797300608
2.6951501680938907	0.0008145879981743733	0.9999479559895368	0.001515219765442223
2.710593391607471	0.0007370566146755118	0.999953092372306	0.00137588000548934
2.7260366151210516	0.000666373502063082	0.9999577546106785	0.0012483596653857863
2.741479838634632	0.00060198702995259	0.9999619830966217	0.0011317529339225298
2.7569230621482106	0.0005433849442414568	0.9999658151111027	0.0010252145328846498
2.772366285661791	0.0004900920094577537	0.9999692850332518	0.0009279564395070693
2.7878095091753714	0.0004416677538667402	0.9999724245381085	0.0008392447237510369
2.803252732688952	0.0003977043159944021	0.9999752627833591	0.0007583965011545971
2.8186959562025304	0.0003578243910196778	0.9999778265854692	0.0006847770021041271
2.834139179716111	0.0003216792751837858	0.9999801405856246	0.0006177967572857104
2.8495824032296913	0.000288947006178842	0.999982227405889	0.0005569088994082071
2.8650256267432717	0.00025933059725448925	0.9999841077959873	0.0005016065800082567
2.8804688502568503	0.00023255636262696107	0.9999858007711196	0.0004514205003537118
2.8959120737704307	0.00020837233171115541	0.999987323741207	0.00040591655513697885
2.911355297284011	0.0001865467493238466	0.9999886926319661	0.00036469358669112816
2.9267985207975897	0.0001668666592775187	0.9999899219981985	0.0003273812482479647
2.94224174431117	0.00014913656828948127	0.9999910251296796	0.00029363797318179976
2.9576849678247505	0.00013317718755126152	0.9999920141500166	0.0002631490486066738
2.973128191338331	0.00011882424869671059	0.9999929001088412	0.00023562478951579376
2.9885714148519096	0.00010592739151381829	0.9999936930676896	0.00021079881170309804
3.00401463836549	9.434912005886429e-5	0.9999944021799138	0.00018842639925681424
3.0194578618790704	8.396382452854098e-5	0.9999950357649555	0.00016828296468619652
3.034901085392651	7.465686564444818e-5	0.9999956013773058	0.00015016259733753503
3.0503443089062294	6.632371882578493e-5	0.9999961058704565	0.0001338766978068284
3.06578753241981	5.886917509618209e-5	0.9999965554561455	0.00011925269418804349
3.0812307559333902	5.2206595973897716e-5	0.9999969557591796	0.00010613283729224982
3.0966739794469706	4.625721955203119e-5	0.999997311868108	9.437307146774857e-5
3.1121172029605493	4.094951498073319e-5	0.9999976283820129	8.384197739303921e-5
3.1275604264741297	3.621858280813847e-5	0.9999979094536621	7.441978369319909e-5
3.14300364998771	3.200559850373222e-5	0.9999981588292669	6.599744419966446e-5
3.1584468735012905	2.825729673261074e-5	0.9999983798850707	5.847577726921374e-5
3.173890097014869	2.4925494023586436e-5	0.999998575660982	5.1764664444318414e-5
3.1893333205284495	2.1966647325108748e-5	0.999998748891461	4.578230485881178e-5
3.20477654404203	1.9341446538886e-5	0.9999989020338474	4.045452282433636e-5
3.2202197675556103	1.7014438498576496e-5	0.9999990372943188	3.571412515621624e-5
3.235662991069189	1.495368074946662e-5	0.9999991566516462	3.150030579924699e-5
3.2511062145827694	1.3130422873178282e-5	0.9999992618789134	2.7758094819924462e-5
3.26654943809635	1.1518813617551674e-5	0.9999993545633525	2.4437848910122326e-5
3.28199266160993	1.0095632145055769e-5	0.9999994361244363	2.1494781196181407e-5
3.297435885123509	8.840041516214798e-6	0.9999995078303666	1.8888527681753547e-5
3.3128791086370892	7.733363003397898e-6	0.9999995708130812	1.6582747721010188e-5
3.3283223321506696	6.75886967602005e-6	0.9999996260818984	1.4544756929545094e-5
3.34376555566425	5.901597740767771e-6	0.9999996745359099	1.2745189617704428e-5
3.3592087791778287	5.148174482267456e-6	0.9999997169752228	1.115768916531593e-5
3.374652002691409	4.486661346336994e-6	0.9999997541111487	9.758624283654233e-6
3.3900952262049895	3.906411186820193e-6	0.999999786575425	8.526829319845958e-6
3.40553844971857	3.397938356481654e-6	0.9999998149285546	7.4433668128766326e-6
3.4209816732321485	2.9528008119399465e-6	0.9999998396673375	6.491310566997161e-6
3.436424896745729	2.5634931153016134e-6	0.9999998612316661	5.655548154612659e-6
3.4518681202593093	2.2233494652292805e-6	0.9999998800106491	4.922600543795315e-6
3.467311343772888	1.9264559965902555e-6	0.9999998963481239	4.280458316654665e-6
3.4827545672864684	1.6675714760982374e-6	0.9999999105476138	3.718432950110463e-6
3.498197790800049	1.4420556703391046e-6	0.9999999228767804	3.227021342552281e-6
3.513641014313629	1.2458047955881072e-6	0.9999999335714174	2.7977836480448035e-6
3.529084237827208	1.0751933311300775e-6	0.9999999428390314	2.423232078095016e-6
3.544527461340788	9.270216959411217e-7	0.9999999508620457	2.0967307623429426e-6
3.5599706848543686	7.984692407043534e-7	0.999999957800666	1.8124051154376404e-6
3.575413908367949	6.870519858496196e-7	0.9999999637954393	1.5650600542553313e-6
3.5908571318815277	5.905848395844833e-7	0.9999999689695376	1.3501064845903113e-6
3.606300355395108	5.07147662758553e-7	0.9999999734307922	1.1634948705943823e-6
3.6217435789086885	4.3505498369693664e-7	0.9999999772735049	1.001655814775925e-6
3.637186802422269	3.728289213884778e-7	0.9999999805800582	8.614464405786075e-7
3.6526300259358475	3.191750297134226e-7	0.9999999834223458	7.401025662210299e-7
3.668073249449428	2.729607487918888e-7	0.9999999858630406	6.351956654196724e-7
3.6835164729630083	2.331962719095681e-7	0.9999999879567194	5.445944992886685e-7
3.6989596964765887	1.9901748217810637e-7	0.9999999897508575	4.6643077485223185e-7
3.7144029199901674	1.6967082591379472e-7	0.9999999912867082	3.9906851586307395e-7
3.7298461435037478	1.444999045877278e-7	0.9999999926000797	3.4107679601362114e-7
3.745289367017328	1.2293355655927816e-7	0.9999999937220199	2.912053724169187e-7
3.7607325905309086	1.044753700656844e-7	0.9999999946794199	2.483631728375273e-7
3.776175814044487	8.869437207632816e-8	0.9999999954955453	2.1159902920915392e-7
3.7916190375580676	7.521681852253337e-8	0.9999999961905025	1.8008471947894962e-7
3.807062261071648	6.371895820717573e-8	0.999999996781649	1.5309989493467214e-7
3.8225054845852284	5.392066398100796e-8	0.9999999972839523	1.3001868818401756e-7
3.837948708098807	4.557981945195239e-8	0.999999997710305	1.1029797065893187e-7
3.8533919316123875	3.8487439944741986e-8	0.9999999980717996	9.346699441156266e-8
3.868835155125968	3.246328296079367e-8	0.9999999983779696	7.911811885407696e-8
3.8842783786395483	2.7352102437300216e-8	0.9999999986369994	6.689883457961753e-8
3.899721602153127	2.302036058262632e-8	0.999999998855907	5.65046751630863e-8
3.9151648256667073	1.9353274912950606e-8	0.9999999990407035	4.767283161084546e-8
3.9306080491802877	1.6252338827175915e-8	0.999999999196532	4.017693616202074e-8
3.9460512726938664	1.3633086931955742e-8	0.9999999993277878	3.382201678869379e-8
3.9614944962074468	1.1423195567966677e-8	0.9999999994382225	2.844050240512474e-8
3.976937719721027	9.56079616236883e-9	0.9999999995310351	2.388845556781097e-8
3.9923809432346076	7.993028010727712e-9	0.99999999960895	2.004238633238302e-8
4.007824166748186	6.674787923159956e-9	0.9999999996742848	1.6796555695527094e-8
4.023267390261767	5.5676341694653405e-9	0.9999999997290084	1.4060405490655913e-8
4.038710613775347	4.6388287612809645e-9	0.9999999997747924	1.1756550147603137e-8
4.054153837288927	3.860549995185793e-9	0.9999999998130531	9.818939063312942e-9
4.069597060802506	3.209152881697504e-9	0.9999999998449903	8.191248720769261e-9
4.0850402843160865	2.6645891939102905e-9	0.9999999998716184	6.82551079618875e-9
4.100483507829667	2.2098700813702692e-9	0.9999999998937942	5.680873164206008e-9
4.115926731343247	1.8306191350807618e-9	0.9999999999122408	4.7227171192846815e-9
4.131369954856826	1.5146786590545698e-9	0.9999999999275674	3.921561475681769e-9
4.146813178370406	1.2517957516867338e-9	0.9999999999402868	3.2524949961557213e-9
4.162256401883987	1.0333243490913905e-9	0.99999999995083	2.694401448809843e-9
4.177699625397567	8.519645130215222e-10	0.9999999999595592	2.229417818924992e-9
4.193142848911146	7.016081318826849e-10	0.9999999999667778	1.8425199222577417e-9
4.208586072424726	5.770994912715545e-10	0.9999999999727401	1.520930253446474e-9
4.224029295938307	4.741075782631509e-10	0.9999999999776591	1.2539629378651936e-9
4.239472519451887	3.8903563028095516e-10	0.9999999999817122	1.0326107226522803e-9
4.254915742965466	3.188455534918422e-10	0.9999999999850478	8.493211500359229e-10
4.270358966479046	2.6099407494969357e-10	0.9999999999877899	6.97710724064673e-10
4.285802189992626	2.1338485670310603e-10	0.9999999999900411	5.724725186836534e-10
4.301245413506207	1.7424612073731501e-10	0.999999999991887	4.691383332723505e-10
4.3166886370197854	1.4210936635539853e-10	0.9999999999933988	3.839793124444912e-10
4.332131860533366	1.1575616363128723e-10	0.9999999999946356	3.138754230661574e-10
4.347575084046946	9.417558817217247e-11	0.9999999999956459	2.562688674978326e-10
4.363018307560527	7.652165588091437e-11	0.9999999999964704	2.0897108136727078e-10
4.378461531074105	6.21026816466439e-11	0.9999999999971422	1.70198805158224e-10
4.393904754587686	5.033339345247184e-11	0.9999999999976891	1.384352491798116e-10
4.409347978101266	4.074557368488682e-11	0.9999999999981336	1.1246444249540206e-10
4.424791201614845	3.294017324146439e-11	0.9999999999984945	9.125888173742086e-11
4.440234425128425	2.659795284026498e-11	0.9999999999987872	7.395346408027629e-11
4.4556776486420056	2.1447559091639954e-11	0.9999999999990242	5.984851283948379e-11
4.471120872155586	1.7276165807629604e-11	0.9999999999992158	4.8383043368975497e-11
4.486564095669165	1.3892229419070186e-11	0.9999999999993707	3.904762798665898e-11
4.502007319182745	1.1162733558486882e-11	0.9999999999994956	3.14754023700332e-11
4.517450542696325	8.954661858404872e-12	0.9999999999995962	2.5354334538118938e-11
4.532893766209906	7.172242534242287e-12	0.9999999999996773	2.036781040733836e-11
4.548336989723484	5.7409864202132255e-12	0.9999999999997423	1.6376554293166552e-11
4.563780213237065	4.586404350531789e-12	0.9999999999997945	1.3117478530279954e-11
4.579223436750645	3.6606104329070424e-12	0.9999999999998364	1.0506930433824095e-11
4.594666660264226	2.9157187750480513e-12	0.9999999999998699	8.398704463243636e-12
4.610109883777804	2.3251261034598513e-12	0.9999999999998966	6.73674600953452e-12
4.625553107291385	1.8462671805505e-12	0.9999999999999181	5.371550085927456e-12
4.640996330804965	1.4685006969220113e-12	0.999999999999935	4.275370832334837e-12
4.6564395543185455	1.165223379079422e-12	0.9999999999999486	3.420044139550969e-12
4.671882777832124	9.204732629257533e-13	0.9999999999999594	2.714579724451798e-12
4.6873260013457045	7.2360903906302e-13	0.999999999999968	2.1292986728421853e-12
4.702769224859285	5.746307074912218e-13	0.9999999999999748	1.6969371318752308e-12
4.718212448372865	4.5225564941438753e-13	0.9999999999999801	1.35607831421161e-12
4.733655671886444	3.564838648325172e-13	0.9999999999999845	1.0760675991354017e-12
4.749098895400024	2.766740443476253e-13	0.9999999999999878	8.258065212048239e-13
4.764542118913605	2.1814684265870457e-13	0.9999999999999905	6.693735959063573e-13
4.779985342427185	1.7558160506676222e-13	0.9999999999999925	5.438041608148075e-13
4.795428565940764	1.3833702217381265e-13	0.9999999999999941	4.173316087390873e-13
4.810871789454344	1.0641309397985588e-13	0.9999999999999954	3.2216788759891823e-13
4.826315012967925	7.980982048489192e-14	0.9999999999999964	2.586524275936954e-13
4.841758236481505	6.384785638791354e-14	0.9999999999999972	1.9468036176354606e-13
4.857201459995084	4.788589229093515e-14	0.9999999999999979	1.6281155375180472e-13
4.872644683508664	3.724458289294956e-14	0.9999999999999983	1.307132251201659e-13
4.8880879070222445	3.192392819395677e-14	0.9999999999999987	9.838414504907592e-14
4.903531130535823	2.1282618795971177e-14	0.999999999999999	6.582307686252664e-14
4.9189743540494035	1.5961964096978384e-14	0.9999999999999992	6.605755600389982e-14
4.934417577562984	1.0641309397985589e-14	0.9999999999999994	3.314643521087494e-14
4.949860801076564	1.0641309397985589e-14	0.9999999999999996	3.326451154577585e-14
4.965304024590143	5.320654698992794e-15	0.9999999999999997	3.3383008499689766e-14
4.980747248103723	5.320654698992794e-15	0.9999999999999998	3.350192757097246e-14
4.996190471617304	5.320654698992794e-15	0.9999999999999998	3.362127026331719e-14
5.011633695130884	0.0	0.9999999999999999	0.0
5.027076918644463	0.0	0.9999999999999999	0.0
5.042520142158043	5.320654698992794e-15	0.9999999999999999	3.3981855184119225e-14
5.057963365671624	5.320654698992794e-15	0.9999999999999999	3.4102907505062554e-14
5.073406589185204	0.0	1.0	0.0
5.088849812698783	0.0	1.0	0.0
5.104293036212363	0.0	1.0	0.0
5.1197362597259435	0.0	1.0	0.0
5.135179483239524	0.0	1.0	0.0
5.1506227067531025	0.0	1.0	0.0
5.166065930266683	0.0	1.0	0.0
5.181509153780263	0.0	1.0	0.0
5.196952377293844	0.0	1.0	0.0
5.212395600807422	0.0	1.0	0.0
5.227838824321003	0.0	1.0	0.0
5.243282047834583	0.0	1.0	0.0
5.258725271348164	0.0	1.0	0.0
5.274168494861742	0.0	1.0	0.0
5.289611718375323	0.0	1.0	0.0
5.305054941888903	0.0	1.0	0.0
5.320498165402483	0.0	1.0	0.0
5.335941388916062	0.0	1.0	0.0
5.3513846124296425	0.0	1.0	0.0
5.366827835943223	0.0	1.0	0.0
5.3822710594568015	0.0	1.0	0.0
5.397714282970382	0.0	1.0	0.0
5.413157506483962	0.0	1.0	0.0
5.428600729997543	0.0	1.0	0.0
5.444043953511121	0.0	1.0	0.0
5.459487177024702	0.0	1.0	0.0
5.474930400538282	0.0	1.0	0.0
5.490373624051863	0.0	1.0	0.0
5.505816847565441	0.0	1.0	0.0
5.521260071079022	0.0	1.0	0.0
5.536703294592602	0.0	1.0	0.0
5.552146518106182	0.0	1.0	0.0
5.567589741619761	0.0	1.0	0.0
5.5830329651333415	0.0	1.0	0.0
5.598476188646922	0.0	1.0	0.0
5.613919412160502	0.0	1.0	0.0
5.629362635674081	0.0	1.0	0.0
5.644805859187661	0.0	1.0	0.0
5.660249082701242	0.0	1.0	0.0
5.675692306214822	0.0	1.0	0.0
5.691135529728401	0.0	1.0	0.0
5.706578753241981	0.0	1.0	0.0
5.722021976755562	0.0	1.0	0.0
5.737465200269142	0.0	1.0	0.0
5.752908423782721	0.0	1.0	0.0
5.768351647296301	0.0	1.0	0.0
5.783794870809881	0.0	1.0	0.0
5.799238094323462	0.0	1.0	0.0
5.8146813178370405	0.0	1.0	0.0
5.830124541350621	0.0	1.0	0.0
5.845567764864201	0.0	1.0	0.0
5.861010988377782	0.0	1.0	0.0
5.87645421189136	0.0	1.0	0.0
5.891897435404941	0.0	1.0	0.0
5.907340658918521	0.0	1.0	0.0
5.9227838824321	0.0	1.0	0.0
5.93822710594568	0.0	1.0	0.0
5.953670329459261	0.0	1.0	0.0
5.969113552972841	0.0	1.0	0.0
5.98455677648642	0.0	1.0	0.0
6.0	0.0	1.0	0.0


==> data/K_3-M_32.csv <==
-5.75513252509208	1.2867439822513937e-12	1.000000000000009e-14	34.19628227587262
-5.7433773925669875	1.4069861802386405e-12	1.0969535635871868e-14	34.17935391698034
-5.731622260041895	1.5383889031649865e-12	1.203251818015892e-14	34.16232232756485
-5.719867127516803	1.6819804281250986e-12	1.3197896797068512e-14	34.14518713097027
-5.708111994991712	1.8388830131765147e-12	1.447547173778918e-14	34.12794794953583
-5.69635686246662	2.0103214115930375e-12	1.58759746694245e-14	34.110604404601744
-5.6846017299415275	2.197632150063906e-12	1.741115652327719e-14	34.09315611649743
-5.672846597416435	2.4022736386621965e-12	1.9093883560012974e-14	34.07560270455064
-5.661091464891343	2.6258371863553275e-12	2.09382424133236e-14	34.05794378707896
-5.649336332366251	2.870059002298319e-12	2.2959654943580365e-14	34.040178981392295
-5.637581199841159	3.1368332701756875e-12	2.5175003809221074e-14	34.022307903788274
-5.6258260673160665	3.4282263904929904e-12	2.760276974675734e-14	34.004330169558834
-5.614070934790975	3.7464924940076205e-12	3.0263181640973e-14	33.986245392980535
-5.602315802265883	4.094090338500477e-12	3.3178380565775836e-14	33.968053187316194
-5.590560669740791	4.4737017108682384e-12	3.637259908398485e-14	33.949753164812506
-5.578805537215699	4.8882514671454644e-12	3.9872357211919224e-14	33.93134493670944
-5.567050404690606	5.340929354594159e-12	4.370667658281931e-14	33.9128281132207
-5.555295272165514	5.8352137725385075e-12	4.790731448285356e-14	33.8942023035483
-5.543540139640422	6.374897642209071e-12	5.2509019585782784e-14	33.87546711587503
-5.53178500711533	6.964116570635192e-12	5.754981137834907e-14	33.85662215736268
-5.5200298745902385	7.607379509649394e-12	6.307128544938419e-14	33.837667034154514
-5.508274742065146	8.309602128459215e-12	6.911894701276882e-14	33.81860135137363
-5.496519609540054	9.07614313712728e-12	7.574257524924648e-14	33.79942471311694
-5.484764477014962	9.912843818783399e-12	8.299662128608623e-14	33.78013672246306
-5.47300934448987	1.0826071050623552e-11	9.094064288870635e-14	33.76073698146206
-5.461254211964778	1.1822764117874706e-11	9.963977921605737e-14	33.741225091145445
-5.449499079439685	1.291048565105439e-11	1.0916526929421839e-13	33.7216006515113
-5.437743946914594	1.4097477045263558e-11	1.1959501819219476e-13	33.70186326153979
-5.425988814389502	1.5392718751001007e-11	1.3101421524284935e-13	33.68201251917743
-5.41423368186441	1.6805995859410545e-11	1.4351600904272247e-13	33.6620480213433
-5.4024785493393175	1.8347969441051343e-11	1.5720224439006557e-13	33.6419693639332
-5.390723416814225	2.0030254136540593e-11	1.7218426678378767e-13	33.62177614180803
-5.378968284289133	2.1865502540002157e-11	1.8858380061042826e-13	33.60146794879912
-5.367213151764041	2.3867496962363457e-11	2.0653390769529182e-13	33.58104437771054
-5.355458019238949	2.605124921157493e-11	2.2618003349168553e-13	33.5605050203103
-5.3437028867138565	2.8433109081036025e-11	2.476811488324474e-13	33.53984946733959
-5.331947754188765	3.10308822962358e-11	2.712109958759863e-13	33.51907730850493
-5.320192621663673	3.386395873329568e-11	2.969594476491681e-13	33.49818813247428
-5.308437489138581	3.6953451792074144e-11	3.2513399142738214e-13	33.47718152689027
-5.296682356613489	4.0322349881178486e-11	3.5596134710400907e-13	33.45605707835633
-5.284927224088396	4.399568105322168e-11	3.896892326929866e-13	33.43481437244134
-5.273172091563304	4.8000691916305905e-11	4.2658829018714517e-13	33.413452993683535
-5.261416959038212	5.236704204265473e-11	4.669541861681929e-13	33.391972525580734
-5.249661826513121	5.712701519817283e-11	5.111099028399169e-13	33.370372550595164
-5.2379066939880286	6.231574882801382e-11	5.594082365437824e-13	33.34865265015329
-5.226151561462936	6.797148335376962e-11	6.122345223242305e-13	33.32681240464828
-5.214396428937844	7.41358329683942e-11	6.700096047513558e-13	33.30485139343156
-5.202641296412752	8.085407975620011e-11	7.331930769905823e-13	33.28276919481792
-5.19088616388766	8.817549311812572e-11	8.022868120472001e-13	33.26056538608869
-5.179131031362568	9.615367664783778e-11	8.778388122190893e-13	33.23823954348383
-5.167375898837475	1.0484694478329279e-10	9.6044740507938e-13	33.21579124220406
-5.155620766312384	1.1431873175198383e-10	1.0507658167974175e-12	33.1932200564197
-5.143865633787292	1.2463803553748235e-10	1.1495071563081575e-12	33.17052555925389
-5.1321105012622	1.358798998216661e-10	1.2574498467743706e-12	33.147707322795064
-5.1203553687371075	1.4812593710184412e-10	1.375443543974646e-12	33.12476491809577
-5.108600236212015	1.6146489644713663e-10	1.5044155847129741e-12	33.10169791516636
-5.096845103686923	1.7599327964490585e-10	1.6453780121045173e-12	33.07850588298354
-5.085089971161831	1.9181600979783026e-10	1.799435228677931e-12	33.05518838948324
-5.07333483863674	2.0904715676706284e-10	1.967792332665827e-12	33.03174500156331
-5.061579706111647	2.2781072421882506e-10	2.151764197669788e-12	33.00817528508222
-5.049824573586555	2.482415034230006e-10	2.3527853611106814e-12	32.98447880486549
-5.038069441061463	2.704859993747705e-10	2.5724207925466686e-12	32.96065512469683
-5.026314308536371	2.947034352673244e-10	2.8123776190956914e-12	32.9367038073274
-5.014559176011279	3.2106684183661263e-10	3.0745178918794214e-12	32.912624414462854
-5.0028040434861865	3.4976423863258055e-10	3.36087248465068e-12	32.88841650678583
-4.991048910961094	3.8099991484602494e-10	3.6736562236322974e-12	32.86407964393234
-4.979293778436002	4.149958179428426e-10	4.015284356120952e-12	32.839613384504595
-4.967538645910911	4.51993059027662e-10	4.38839047466303e-12	32.815017286073775
-4.955783513385819	4.922535445837699e-10	4.795846023643825e-12	32.79029090517101
-4.944028380860726	5.360617450185539e-10	5.240781526008137e-12	32.765433797299956
-4.932273248335634	5.837266112874303e-10	5.7266096796340275e-12	32.74044551692477
-4.920518115810542	6.35583651780826e-10	6.2570504856645445e-12	32.71532561748052
-4.90876298328545	6.919971826414003e-10	6.836158584974995e-12	32.69007365136874
-4.897007850760358	7.533627657395409e-10	7.46835299397465e-12	32.66468916996234
-4.885252718235266	8.201098496793155e-10	8.158449447236518e-12	32.6391717236002
-4.873497585710174	8.927046304412182e-10	8.911695572090092e-12	32.61352086159567
-4.861742453185082	9.716531495987901e-10	9.733809139444586e-12	32.58773613223153
-4.84998732065999	1.0575046494816892e-9	1.0631019655820765e-11	32.561817082762005
-4.8382321881348975	1.1508552062048187e-9	1.1610113584013612e-11	32.53576325941761
-4.826477055609805	1.2523516631513307e-9	1.2678483504120699e-11	32.50957420740017
-4.814721923084713	1.3626958892952594e-9	1.3844181552984903e-11	32.48324947088863
-4.802966790559621	1.4826493886873099e-9	1.5115977508616352e-11	32.45678859304173
-4.79121165803453	1.6130382895143218e-9	1.6503421917010203e-11	32.43019111599286
-4.7794565255094374	1.7547587433943168e-9	1.8016914692194435e-11	32.40345658085661
-4.767701392984345	1.908782767989898e-9	1.966777965649969e-11	32.376584527723594
-4.755946260459253	2.076164568635617e-9	2.146834552718112e-11	32.34957449567825
-4.744191127934161	2.25804737748151e-9	2.343203389788655e-11	32.32242602277819
-4.732435995409069	2.455670851687273e-9	2.5573454809273492e-11	32.29513864606781
-4.7206808628839765	2.6703790754552936e-9	2.79085105526683e-11	32.267711901585116
-4.708925730358885	2.903629214199317e-9	3.045450840429239e-11	32.240145324351076
-4.697170597833793	3.157000872922954e-9	3.3230283045566704e-11	32.21243844837809
-4.685415465308701	3.4322062149413304e-9	3.625632948774543e-11	32.184590806670066
-4.673660332783609	3.731100901453464e-9	3.9554947386955234e-11	32.15660193122849
-4.661905200258516	4.055695917170905e-9	4.315039770903187e-11	32.128471353045164
-4.650150067733424	4.4081703522729536e-9	4.706907278282034e-11	32.10019860211831
-4.638394935208332	4.790885216387989e-9	5.1339680866275324e-11	32.071783207439324
-4.62663980268324	5.2063983661620405e-9	5.599344644228806e-11	32.04322469700349
-4.614884670158148	5.657480634253266e-9	6.106432756119296e-11	32.01452259781506
-4.603129537633056	6.147133254354932e-9	6.658925165501905e-11	31.985676435881327
-4.591374405107964	6.678606684117349e-9	7.260837136528806e-11	31.956685736217402
-4.579619272582872	7.255420935640941e-9	7.916534205225107e-11	31.927550022854472
-4.56786414005778	7.881387531604666e-9	8.63076227897186e-11	31.89826881883551
-4.5561090075326875	8.560633214101861e-9	9.408680279656993e-11	31.86884164622198
-4.544353875007595	9.297625542937134e-9	1.0255895541490942e-10	31.839268026094892
-4.532598742482504	1.00972005305279e-8	1.1178502191613569e-10	31.80954747855413
-4.520843609957412	1.0964592471719262e-8	1.2183122760116452e-10	31.779679522731705
-4.50908847743232	1.1905466138790955e-8	1.3276953286070837e-10	31.749663676785115
-4.4973333449072275	1.2925951524805273e-8	1.4467812207681403e-10	31.719499457900138
-4.485578212382135	1.4032681332240587e-8	1.576419334792486e-10	31.68918638230033
-4.473823079857043	1.523283141865749e-8	1.717532333209746e-10	31.658723965247553
-4.462067947331951	1.653416442703384e-8	1.871122380072165e-10	31.628111721042913
-4.450312814806859	1.7945076845446865e-8	2.0382778810412573e-10	31.59734916303584
-4.4385576822817665	1.947464975903697e-8	2.2201807846735013e-10	31.566435803614723
-4.426802549756674	2.1132703576813224e-8	2.418114490694876e-10	31.535371154232806
-4.415047417231583	2.2929857036807474e-8	2.63347241470792e-10	31.50415472538707
-4.403292284706491	2.4877590815668218e-8	2.867767262707035e-10	31.47278602664113
-4.391537152181399	2.698831609284304e-8	3.1226410730216545e-10	31.44126456661691
-4.379782019656306	2.9275448445396214e-8	3.3998760878713767e-10	31.409589853008047
-4.368026887131214	3.1753487477167494e-8	3.701406521642024e-10	31.377761392572502
-4.356271754606122	3.44381026156741e-8	4.02933129828673e-10	31.345778691154493
-4.344516622081031	3.734622554185293e-8	4.385927835968058e-10	31.313641253665573
-4.3327614895559385	4.0496149751848505e-8	4.773666963196032e-10	31.281348584109868
-4.321006357030846	4.390763778633419e-8	5.195229057335897e-10	31.248900185577426
-4.309251224505754	4.760203670191666e-8	5.653521503475685e-10	31.21629556025335
-4.297496091980662	5.1602402400782047e-8	6.151697579304912e-10	31.183534209415054
-4.28574095945557	5.5933633479423906e-8	6.693176879897745e-10	31.150615633453505
-4.273985826930478	6.062261530488417e-8	7.281667405164979e-10	31.117539331858534
-4.262230694405385	6.569837507808984e-8	7.921189442269168e-10	31.08430480323541
-4.250475561880293	7.119224869831555e-8	8.616101385561254e-10	31.050911545311788
-4.238720429355202	7.713806030113255e-8	9.371127647621968e-10	31.017359054933866
-4.22696529683011	8.357231540458873e-8	1.0191388826844393e-9	30.98364682808284
-4.2152101643050175	9.053440866485716e-8	1.108243430974505e-9	30.94977435986754
-4.203455031779925	9.806684731385472e-8	1.2050277499873001e-9	30.91574114454302
-4.191699899254833	1.0621549142721583e-7	1.310143387991549e-9	30.881546675510112
-4.179944766729741	1.1502981225224875e-7	1.424296212939517e-9	30.847190445323527
-4.16818963420465	1.2456316991206126e-7	1.5482508537337719e-9	30.812671945689758
-4.156434501679557	1.3487311189473522e-7	1.682835496752295e-9	30.777990667492237
-4.144679369154465	1.4602169383474007e-7	1.8289470653508607e-9	30.743146100777935
-4.132924236629373	1.5807582419962914e-7	1.987556812163736e-9	30.708137734773775
-4.121169104104281	1.7110763460697028e-7	2.1597163562790165e-9	30.672965057892238
-4.109413971579189	1.8519487761653867e-7	2.3465641997863797e-9	30.63762755773903
-4.0976588390540964	2.0042135397050497e-7	2.549332760792546e-9	30.602124721116354
-4.085903706529004	2.1687737139054864e-7	2.769355962784694e-9	30.566456034031347
-4.074148574003912	2.3466023718618705e-7	3.0080774232130345e-9	30.53062098171068
-4.06239344147882	2.5387478708291413e-7	3.267059287365388e-9	30.494619048599994
-4.050638308953729	2.746339528440751e-7	3.547991757045344e-9	30.45844971836988
-4.038883176428636	2.9705937143566767e-7	3.85270336724567e-9	30.422112473932266
-4.027128043903544	3.2128203867007925e-7	4.183172067957325e-9	30.385606797443806
-4.015372911378452	3.4744301046405865e-7	4.541537172483632e-9	30.348932170310952
-4.00361777885336	3.756941550579924e-7	4.930112238159238e-9	30.312088073204425
-3.9918626463282676	4.0619895976863825e-7	5.351398950226094e-9	30.275073986064626
-3.980107513803176	4.3913339608763845e-7	5.8081020848167145e-9	30.237889388109277
-3.9683523812780837	4.746868471930859e-7	6.303145632559196e-9	30.20053375784396
-3.956597248752992	5.130631022122843e-7	6.8396901702701536e-9	30.163006573075766
-3.9448421162278997	5.544814218625339e-7	7.421151574586049e-9	30.1253073109121
-3.9330869837028075	5.991776804029672e-7	8.051221178189952e-9	30.087435447780138
-3.9213318511777153	6.474055891559264e-7	8.7338874766022e-9	30.04939045942884
-3.909576718652623	6.994380072024795e-7	9.473459501295101e-9	30.011171820948856
-3.897821586127531	7.555683452231875e-7	1.027459198324856e-8	29.972779006765187
-3.886066453602439	8.161120688467517e-7	1.1142312439973973e-8	29.934211490673757
-3.874311321077347	8.81408308280346e-7	1.2082050328586538e-8	29.895468745824388
-3.8625561885522552	9.518215814378725e-7	1.3099668417679611e-8	29.856550244750782
-3.850801056027163	1.02774363824542e-6	1.4201496541663108e-8	29.817455459372578
-3.839045923502071	1.1095954342991107e-6	1.539436791284737e-8	29.77818386100712
-3.8272907909769787	1.197829242573905e-6	1.6685658178982444e-8	29.738734920386673
-3.8155356584518865	1.2929309124368634e-6	1.8083327427230275e-8	29.699108107664728
-3.8037805259267947	1.3954222858076032e-6	1.9595965349701603e-8	29.659302892428368
-3.7920253934017025	1.5058637809319922e-6	2.1232839800810386e-8	29.61931874371072
-3.7802702608766108	1.6248571548949724e-6	2.3003948992813163e-8	29.579155130006203
-3.7685151283515186	1.7530484566983247e-6	2.4920077593124778e-8	29.5388115192774
-3.7567599958264264	1.8911311834687827e-6	2.6992857005316776e-8	29.498287378977665
-3.745004863301334	2.0398496531445148e-6	2.923483013531434e-8	29.457582176046706
-3.733249730776242	2.2000026078197406e-6	3.165952096511185e-8	29.41669537695286
-3.7214945982511503	2.37244706279558e-6	3.428150927861215e-8	29.3756264476703
-3.709739465726058	2.5581024173237604e-6	3.711651090782174e-8	29.334374853726544
-3.697984333200966	2.757954843995219e-6	4.0181463892930135e-8	29.29294006019327
-3.6862292006758737	2.9730619747717752e-6	4.34946209766144e-8	29.251321531715533
-3.674474068150782	3.204557902743194e-6	4.7075648881578085e-8	29.20951873251542
-3.6627189356256897	3.4536585198519017e-6	5.094573485074692e-8	29.167531126418947
-3.6509638031005975	3.721667212039766e-6	5.5127700962011654e-8	29.1253581768586
-3.6392086705755053	4.009980934563109e-6	5.964612676385496e-8	29.082999346899964
-3.6274535380504136	4.320096691570498e-6	6.45274808149273e-8	29.04045409925024
-3.6156984055253214	4.653618445474208e-6	6.980026174963349e-8	28.997721896279362
-3.603943273000229	5.012264483147983e-6	7.549514953328881e-8	28.954802200033896
-3.592188140475137	5.39787526757604e-6	8.164516761450054e-8	28.911694472255338
-3.5804330079500453	5.812421805248368e-6	8.828585672927922e-8	28.868398174396948
-3.568677875424953	6.258014561361257e-6	9.545546116117986e-8	28.82491276764043
-3.556922742899861	6.736912956735297e-6	1.0319512831460903e-7	28.781237712916607
-3.5451676103747687	7.251535482316705e-6	1.1154912251463937e-7	28.737372470921212
-3.533412477849677	7.8044704691789e-6	1.2056505400618766e-7	28.69331650213197
-3.5216573453245847	8.398487554104328e-6	1.3029412418868428e-7	28.649069266836474
-3.5099022127994925	9.036549883086789e-6	1.407913881895066e-7	28.604630225134542
-3.498147080274401	9.72182709749771e-6	1.5211603595046428e-7	28.55999883698007
-3.4863919477493086	1.0457709150138334e-5	1.6433169307731123e-7	28.5151745621808
-3.4746368152242164	1.1247821001057634e-5	1.7750674278196427e-7	28.470156860432382
-3.462881682699124	1.2096038245753753e-5	1.9171467033213577e-7	28.42494519133296
-3.4511265501740325	1.3006503731286513e-5	2.0703443151271391e-7	28.37953901440607
-3.4393714176489403	1.3983645218858524e-5	2.2355084669839932e-7	28.333937789124718
-3.427616285123848	1.5032194154604931e-5	2.41355022237841e-7	28.28814097492815
-3.415861152598756	1.615720561367537e-5	2.6054480095606183e-7	28.242148031247847
-3.404106020073664	1.736407948617366e-5	2.812252436947589e-7	28.195958417533475
-3.392350887548572	1.8658582977181903e-5	3.0350914392951475e-7	28.149571593268874
-3.3805957550234798	2.004687449692684e-5	3.2751757762889497e-7	28.10298701800273
-3.3688406224983876	2.1535529021143254e-5	3.533804906541985e-7	28.056204151369105
-3.357085489973296	2.313156500586988e-5	3.8123732613916866e-7	28.00922245311574
-3.3453303574482036	2.4842472945295682e-5	4.1123769443847504e-7	27.962041383125058
-3.3335752249231114	2.6676245665828453e-5	4.435420883905459e-7	27.914660401444625
-3.3218200923980192	2.8641410454328595e-5	4.783226468071431e-7	27.867078968300525
-3.3100649598729275	3.074706312345728e-5	5.157639692766557e-7	27.819296544152884
-3.2983098273478353	3.300290412216845e-5	5.560639855540064e-7	27.771312589688296
-3.286554694822743	3.541927680495634e-5	5.994348830045017e-7	27.723126565870732
-3.274799562297651	3.800720797891668e-5	6.461040957751528e-7	27.674737933960703
-3.263044429772559	4.077845085369006e-5	6.963153595840208e-7	27.626146155552338
-3.251289297247467	4.374553052533712e-5	7.503298362464978e-7	27.577350692587494
-3.2395341647223748	4.692179213168197e-5	8.084273122983934e-7	27.528351007403895
-3.2277790321972826	5.032145182309144e-5	8.709074763294924e-7	27.4791465627485
-3.216023899672191	5.395965069967834e-5	9.380912799075528e-7	27.429736821825003
-3.2042687671470986	5.785251187287339e-5	1.0103223872544416e-6	27.380121248312044
-3.1925136346220064	6.201720081684198e-5	1.0879687191308998e-6	27.3302993064022
-3.1807585020969142	6.647198918275198e-5	1.1714240966971652e-6	27.2802704608347
-3.1690033695718225	7.123632225689728e-5	1.2611099914435143e-6	27.230034176925898
-3.1572482370467303	7.633089025187985e-5	1.3574773876273856e-6	27.179589920603853
-3.145493104521638	8.177770362856725e-5	1.4610087640142961e-6	27.12893715845079
-3.133737971996546	8.760017265523995e-5	1.5722202020980802e-6	27.078075357725563
-3.121982839471454	9.382319141958704e-5	1.6916636283722886e-6	27.027003986409852
-3.110227706946362	0.00010047322651840955	1.8199291986418375e-6	26.9757225132408
-3.0984725744212698	0.00010757841065967284	1.9576478327998998e-6	26.924230407747608
-3.086717441896178	0.00011516864142148035	2.105493908952545e-6	26.872527140293673
-3.074962309371086	0.00012327568542280955	2.2641881262539915e-6	26.820612182113457
-3.0632071768459936	0.00013193328817137892	2.4345005463156936e-6	26.768485005349365
-3.0514520443209014	0.0001411772898649933	2.6172538235799065e-6	26.716145083093398
-3.0396969117958097	0.0001510457474337561	2.8133266355960206e-6	26.66359188943642
-3.0279417792707175	0.00016157906312194562	3.023657324715505e-6	26.610824899495977
-3.0161866467456253	0.00017282011992034293	3.2492477633198696e-6	26.55784358946767
-3.004431514220533	0.00018481442417155836	3.4911674553258264e-6	26.504647436672887
-2.9926763816954414	0.00019761025568316746	3.750557887366969e-6	26.45123591958773
-2.980921249170349	0.000211258825696489	4.02863714373568e-6	26.397608517905518
-2.969166116645257	0.00022581444307095752	4.326704799884561e-6	26.343764712568923
-2.957410984120165	0.00024133468905788443	4.646147110029188e-6	26.28970398583566
-2.945655851595073	0.0002578806010497728	4.988442505174038e-6	26.235425821295603
-2.933900719069981	0.00027551686570620936	5.355167418686872e-6	26.180929703950202
-2.9221455865448887	0.0002943120218695417	5.74800245739473e-6	26.12621512024697
-2.9103904540197965	0.0003143386736987053	6.168738937046524e-6	26.07128155813343
-2.8986353214947047	0.00033567371446298534	6.6192858019011625e-6	26.016128507103485
-2.8868801889696125	0.0003583985614520811	7.10167694914492e-6	25.96075545825654
-2.8751250564445203	0.00038259940247291336	7.618078979828515e-6	25.905161904351594
-2.863369923919428	0.0004083674544180549	8.170799399034037e-6	25.849347339853438
-2.8516147913943364	0.0004357992344056522	8.762295289042448e-6	25.79331126099734
-2.839859658869244	0.00046499684400434755	9.395182480371568e-6	25.73705316583723
-2.828104526344152	0.0004960682670723084	1.0072245246693021e-5	25.680572554316107
-2.81634939381906	0.0005291276817525925	1.0796446550819125e-5	25.62386892830737
-2.804594261293968	0.0005642957871829595	1.1570938870164087e-5	25.566941791684734
-2.792839128768876	0.0006017001454915877	1.2399075631356527e-5	25.509790650393505
-2.7810839962437837	0.0006414755396632974	1.3284423284979001e-5	25.452415012482877
-2.7693288637186915	0.0006837643478778512	1.423077405275393e-5	25.394814388203663
-2.7575737311935997	0.000728716934930847	1.5242159380899216e-5	25.336988290045188
-2.7458185986685075	0.0007764920613656276	1.632286413479368e-5	25.27893623282456
-2.7340634661434153	0.0008272573109529093	1.747744157158618e-5	25.220657733729645
-2.7223083336183236	0.0008811895371715079	1.8710729128890286e-5	25.16215231240671
-2.7105532010932314	0.000938475329351041	2.0027865069278753e-5	25.103419491019842
-2.698798068568139	0.0009993114991518413	2.1434306021897735e-5	25.04445879432713
-2.687042936043047	0.001063905588065466	2.2935845464175063e-5	24.985269749744596
-2.6752878035179553	0.0011324763966305757	2.453863318827899e-5	24.925851887433925
-2.663532670992863	0.0012052545360650899	2.6249195798741853e-5	24.866204740361265
-2.651777538467771	0.00128248300302674	2.8074458289416727e-5	24.80632784438865
-2.6400224059426787	0.0013644177782160972	3.002176674976927e-5	24.746220738334856
-2.628267273417587	0.0014513284495472902	3.2098912252358e-5	24.68588296407428
-2.6165121408924947	0.001543498860608876	3.4314155975255366e-5	24.625314066600573
-2.6047570083674025	0.0016412277851470007	3.667625561508369e-5	24.564513594126588
-2.5930018758423103	0.0017448296282968037	3.9194493148333114e-5	24.50348109814247
-2.5812467433172186	0.0018546351552960996	4.187870400057973e-5	24.442216133531634
-2.5694916107921264	0.001970992248402939	4.473930768532179e-5	24.380718258637454
-2.557736478267034	0.0020942666927427855	4.778733997613755e-5	24.318987035356706
-2.545981345741942	0.00222484299180082	5.1034486678005235e-5	24.257022029236246
-2.5342262132168503	0.0023631252132650243	5.449311906571037e-5	24.19482280955635
-2.522471080691758	0.0025095378659185986	5.8176331059389084e-5	24.132388949430197
-2.510715948166666	0.0026645268082627982	6.209797820940364e-5	24.069720025898526
-2.4989608156415737	0.002828560189537613	6.627271856488882e-5	24.006815620032373
-2.487205683116482	0.0030021294237855527	7.071605550248685e-5	23.94367531702064
-2.4754505505913897	0.00318575019758685	7.544438259390369e-5	23.880298706282733
-2.4636954180662975	0.0033799635120631763	8.047503059313578e-5	23.816685381570466
-2.4519402855412054	0.003585336759720327	8.582631662631344e-5	23.75283494106691
-2.4401851530161136	0.0038024648366705655	9.151759566925047e-5	23.688746987500505
-2.4284300204910214	0.0040319712907351596	9.756931439993168e-5	23.62442112825385
-2.416674887965929	0.0042745095058883175	0.0001040030675152017	23.55985697547071
-2.404919755440837	0.00453076392346357	0.00011084165660300126	23.49505414617783
-2.3931646229157453	0.0048014513004864074	0.0001181091516634799	23.430012262391962
-2.381409490390653	0.005087322005456216	0.00012583095537428249	23.36473095124948
-2.369654357865561	0.005389161351825999	0.00013403387019717743	23.299209845110816
-2.357899225340469	0.005707790969386052	0.00014274616842499413	23.233448581699385
-2.346144092815377	0.006044070213669324	0.00015199766526963687	23.167446804221267
-2.3343889602902848	0.006398897613434505	0.0001618197950935233	23.10120416148568
-2.3226338277651926	0.00677321235620779	0.00017224569088835788	23.034720308049167
-2.310878695240101	0.00716799581176141	0.00018331026710660363	22.9679949043348
-2.2991235627150086	0.007584273093340639	0.00019505030595227005	22.90102761677665
-2.2873684301899164	0.008023114656333296	0.00020750454723885017	22.833818117953953
-2.2756132976648242	0.008485637933985117	0.00022071378192320388	22.766366086731182
-2.2638581651397325	0.008973009009650625	0.00023472094942503742	22.69867120840258
-2.2521030326146403	0.009486444324954754	0.0002495712388423398	22.63073317483931
-2.240347900089548	0.01002721242311397	0.0002653121941734627	22.562551684642013
-2.228592767564456	0.010596635726534532	0.0002819938236570139	22.49412644327893
-2.216837635039364	0.011196092347684195	0.0002996687133404267	22.42545716325478
-2.205082502514272	0.01182701793206619	0.0003183921449881997	22.35654356426691
-2.1933273699891798	0.012490907531979343	0.0003382222184399977	22.287385373355765
-2.1815722374640876	0.01318931750961621	0.0003592199785282672	22.217982325084897
-2.169817104938996	0.013923867467826263	0.0003814495466637094	22.148334161692432
-2.1580619724139036	0.014696242206770443	0.0004049782571958137	22.07844063327524
-2.1463068398888114	0.015508193704439085	0.0004298767986536673	22.008301497952946
-2.1345517073637192	0.016361543118875565	0.00045621935997033187	21.93791652205127
-2.1227965748386275	0.017258182809705667	0.000484083781791488	21.867285480276657
-2.1110414423135353	0.01820007837640514	0.0005135517129661744	21.796408155909003
-2.099286309788443	0.019189270710486695	0.0005447087723141264	21.72528434098532
-2.087531177263351	0.02022787805860125	0.000577644715760615	21.653913836487714
-2.075776044738259	0.021318098093307526	0.0006124536089250071	21.582296452546753
-2.064020912213167	0.022462209988012637	0.000649234005245144	21.510432008630527
-2.0522657796880748	0.023662576492388017	0.0006880891297138424	21.43832033375823
-2.0405106471629826	0.024921646004254793	0.0007291270682983096	21.365961266701433
-2.028755514637891	0.026241954633736395	0.0007724609631069717	21.293354656196822
-2.0170003821127986	0.027626128255169163	0.0008182092133609557	21.220500361159708
-2.0052452495877064	0.029076884542029547	0.0008664956822202647	21.14739825090846
-1.9934901170626143	0.030597034979817438	0.0009174499095063263	21.07404820538027
-1.9817349845375225	0.03218948685161854	0.0009712073303536933	21.000450115367855
-1.9699798520124303	0.03385724519070907	0.0010279094998143941	20.92660388274421
-1.9582247194873381	0.035603414694366495	0.0010877043234277784	20.85250942071593
-1.9464695869622464	0.037431201592621845	0.0011507462937584987	20.778166654040685
-1.9347144544371542	0.03934391546559157	0.0012171967328926077	20.703575519291164
-1.922959321912062	0.041344971002541864	0.001287224040870121	20.62873596510957
-1.9112041893869698	0.04343788969558793	0.0013610039500188108	20.553647952446497
-1.899449056861878	0.045626301460770735	0.001438719785140032	20.47831145484338
-1.8876939243367858	0.04791394617867499	0.00152056272948217	20.402726458682206
-1.8759387918116937	0.0503046751467686	0.0016067320964226577	20.32689296346912
-1.8641836592866015	0.052802452435076114	0.0016974356067612716	20.2508109821121
-1.8524285267615097	0.05541135613662668	0.0017928896715121037	20.174480541188256
-1.8406733942364175	0.0581355795039169	0.0018933196800610076	20.097901681256538
-1.8289182617113253	0.06097943196205571	0.0019989602935387213	20.02107445713008
-1.8171631291862331	0.06394733998930757	0.002110055743237113	19.943998938184254
-1.8054079966611414	0.06704384785529319	0.0022268601338773517	19.866675208673797
-1.7936528641360492	0.07027361820675308	0.0023496377515158213	19.789103368026584
-1.781897731610957	0.07364143249079996	0.0024786633758506226	19.711283531170405
-1.7701425990858648	0.07715219120510472	0.00261422259666905	19.633215828859786
-1.758387466560773	0.08081091396424221	0.0027566121341501227	19.554900407997163
-1.7466323340356809	0.08462273937145763	0.0029061401627129596	19.476337431989595
-1.7348772015105887	0.0885929246844144	0.0030631266380735504	19.39752708107008
-1.7231220689854965	0.09272684526386105	0.0032279036271468534	19.31846955264687
-1.7113669364604043	0.09702999379381766	0.003400815640401277	19.23916506169829
-1.699611803935312	0.10150797926111221	0.0035822199662469364	19.159613841088255
-1.6878566714102208	0.10616652568326591	0.003772487007006288	19.079816141971957
-1.6761015388851286	0.11101147057221863	0.003972000615986239	18.999772234155472
-1.6643464063600364	0.11604876312246866	0.0041811584351417064	18.919482406500013
-1.6525912738349442	0.1212844621112688	0.004400372232787247	18.838946967299105
-1.640836141309852	0.126724733499129	0.004630068240778877	18.7581662446829
-1.6290810087847598	0.13237584771879815	0.004870687490561226	18.67714058704782
-1.6173258762596676	0.13824417664024882	0.00512268614743486	18.595870363441403
-1.6055707437345763	0.14433619020062396	0.005386535842369883	18.514355964010612
-1.5938156112094841	0.15065845268691908	0.005662724000654169	18.432597800436366
-1.582060478684392	0.15721761865986042	0.0059517541666313754	18.350596306358145
-1.5703053461592997	0.16402042850812268	0.006254146323750312	18.268351937841334
-1.5585502136342075	0.17107370362137053	0.006570437209107493	18.185865173838266
-1.5467950811091153	0.17838434117143365	0.006901180621636461	18.103136516644607
-1.5350399485840232	0.185959308491344	0.007246947723054302	18.020166492380785
-1.523284816058931	0.1938056370422433	0.0076083273306486975	17.936955651488333
-1.5115296835338397	0.20193041595816458	0.007985926200944954	17.85350456921487
-1.4997745510087475	0.21034078516016702	0.008380369303270038	17.769813846127157
-1.4880194184836553	0.21904392803073575	0.008792300082180753	17.685884108621206
-1.476264285958563	0.22804706364100252	0.009222380707706297	17.601716009455764
-1.4645091534334709	0.23735743852297295	0.00967129231230774	17.517310228279186
-1.4527540209083787	0.24698231798070994	0.010139735213437437	17.432667472180512
-1.4409988883832865	0.25692897693427424	0.010628429120539627	17.347788476241956
-1.4292437558581943	0.26720469029184224	0.011138113325310374	17.262674004116338
-1.417488623333103	0.277816722845439	0.011669546874005654	17.17732484859242
-1.4057334908080108	0.28877231868760583	0.012223508720555264	17.09174183218342
-1.3939783582829186	0.3000786901468954	0.012800797859216012	17.00592580773564
-1.3822232257578264	0.3117430062409683	0.013402233435478434	16.919877659037823
-1.3704680932327342	0.3237723806473913	0.014028654833909512	16.833598301439803
-1.358712960707642	0.3361738591936906	0.01468092174160776	16.747088682482776
-1.3469578281825498	0.348954406869323	0.015359914185907809	16.6603497825596
-1.3352026956574576	0.36212089436279565	0.016066532544984705	16.57338261555279
-1.3234475631323663	0.37568008413032766	0.01680169752996765	16.486188229520653
-1.3116924306072741	0.3896386160017816	0.01756635013718247	16.398767707373345
-1.299937298082182	0.40400299233272396	0.018361451569123027	16.311122167574933
-1.2881821655570898	0.4187795627116979	0.019187983122758625	16.223252764836484
-1.2764270330319976	0.433974508235167	0.02004694604377311	16.13516069085127
-1.2646719005069054	0.4495938253620068	0.02093936134533909	16.04684717502352
-1.2529167679818132	0.46564330936271636	0.021866269590046988	15.958313485204897
-1.2411616354567219	0.48212853738063094	0.02282873063359145	15.869560928481077
-1.2294065029316297	0.49905485112118014	0.023827823328878284	15.780590851910269
-1.2176513704065375	0.5164273391924015	0.024864645189174257	15.691404643347079
-1.2058962378814453	0.5342508191153229	0.025940312009006802	15.602003732219028
-1.194141105356353	0.5525298190303424	0.02705595744150512	15.512389590345295
-1.182385972831261	0.5712685591250116	0.028212732530918393	15.422563732784962
-1.1706308403061687	0.5904709328089653	0.029411805199100038	15.33252771865482
-1.1588757077810765	0.6101404876688566	0.03065435968476458	15.242283152016823
-1.1471205752559852	0.6302804062308578	0.03194159593439494	15.151831682721056
-1.135365442730893	0.6508934865680587	0.03327472894370355	15.061175007316216
-1.1236103102058008	0.6719821227857169	0.0346549880486459	14.970314869950732
-1.1118551776807086	0.693548285422113	0.036083616165012655	14.8792530632863
-1.1001000451556164	0.7155935018041775	0.037561868975716	14.787991429420842
-1.0883449126305242	0.7381188364014029	0.0390910140649587	14.696531860869115
-1.076589780105432	0.7611248712155994	0.04067232999855761	14.604876301484266
-1.0648346475803399	0.7846116862587995	0.04230710534975597	14.513026747484236
-1.0530795150552485	0.8085788401581385	0.043996637670002565	14.420985248412078
-1.0413243825301564	0.8330253509418217	0.045742232404210624	14.3287539081601
-1.0295692500050642	0.857949677053328	0.04754520175016828	14.23633488599289
-1.017814117479972	0.8833496986475727	0.04940686346183968	14.14373039761414
-1.0060589849548798	0.9092226992158654	0.051328539596454226	14.050942716168281
-0.9943038524297876	0.9355653476065948	0.05331155520534247	13.957974173392731
-0.9825487199046954	0.9623736804809715	0.05535723696868448	13.864827160641843
-0.9707935873796032	0.9896430852749256	0.057466911774382665	13.771504130023166
-0.9590384548545119	1.017368283718099	0.05964190524147302	13.678007595524376
-0.9472833223294197	1.0455433159689473	0.061883540188593565	13.584340134140135
-0.9355281898043275	1.0741615254278947	0.06419313504820587	13.490504387027215
-0.9237730572792353	1.1032155442866933	0.06657200222736746	13.396503060664516
-0.9120179247541431	1.132697279881796	0.06902144641608794	13.302338928092334
-0.9002627922290509	1.162597901893057	0.07154276284437093	13.208014829999138
-0.8885076597039587	1.1929078304844352	0.07413723548926578	13.113533676077259
-0.8767525271788665	1.2236167254067012	0.07680613523341552	13.018898446150672
-0.8649973946537752	1.2547134761572727	0.0795507179767894	12.924112191469382
-0.853242262128683	1.2861861932368808	0.08237222270326973	12.82917803595142
-0.8414871296035908	1.3180222005743083	0.08527186950428375	12.73409917746266
-0.8297319970784987	1.3502080291754623	0.0882508575615536	12.638878889114732
-0.8179768645534065	1.3827294120521294	0.09131036309127988	12.54352052055672
-0.8062217320283143	1.4155712804926825	0.09445153725236946	12.448027499298208
-0.7944665995032221	1.4487177617278233	0.09767550402139953	12.352403332039284
-0.7827114669781308	1.4821521780447289	0.10098335803714681	12.256651606010296
-0.7709563344530386	1.515857047403991	0.10437616241783508	12.160775990328911
-0.7592012019279464	1.5498140856079623	0.10785494655431113	12.064780237366275
-0.7474460694028542	1.5840042100689025	0.1114207038825814	11.968668184126905
-0.735690936877762	1.6184075452194275	0.11507438963921506	11.872443753631645
-0.7239358043526698	1.6530034296117144	0.11881691860355106	11.776110956317119
-0.7121806718275776	1.687770424742975	0.12264916283055438	11.679673891447743
-0.7004255393024854	1.7226863256395928	0.12657194937831118	11.583136748524957
-0.6886704067773941	1.7577281732372763	0.13058605803458728	11.4865038087127
-0.6769152742523019	1.7928722685824812	0.13469221904674047	11.389779446265484
-0.6651601417272097	1.828094188881317	0.13889111085957734	11.292968129965702
-0.6534050092021175	1.8633688054137514	0.143183357865756	11.196074424559948
-0.6416498766770253	1.8986703033336938	0.14756952817373473	11.09910299220721
-0.6298947441519331	1.9339722033588482	0.15205013139786436	11.002058593919255
-0.618139611626841	1.96924738536272	0.1566256164759241	10.904946091007528
-0.6063844791017488	2.0044681138720573	0.16129636951937676	10.807770446535832
-0.5946293465766574	2.039606065454121	0.16606271170092327	10.710536726756791
-0.5828742140515653	2.0746323580006494	0.17092489718552203	10.61325010255947
-0.5711190815264731	2.1095175818797003	0.17588311110945695	10.515915850902237
-0.5593639490013809	2.144231832947358	0.18093746761357893	10.418539356248136
-0.5476088164762887	2.1787447473818	0.18608800793549402	10.321126111984297
-0.5358536839511965	2.2130255383173645	0.19133469856675736	10.22368172183644
-0.5240985514261043	2.2470430342331738	0.19667742948007638	10.126211901266908
-0.5123434189010121	2.2807657190610637	0.20211601243253935	10.02872247886474
-0.5005882863759208	2.314161773957119	0.20765017934999197	9.931219397716783
-0.4888331538508286	2.3471991206778284	0.21327958079773243	9.833708716755673
-0.4770780213257364	2.3798454665133115	0.21900378454386138	9.736196612097848
-0.4653228888006442	2.412068350688728	0.22482227421920062	9.63868937834485
-0.453567756275552	2.4438351921842587	0.2307344480806187	9.5411934298723
-0.4418126237504598	2.475113338870805	0.2367396178813036	9.443715302078878
-0.4300574912253676	2.505870117892379	0.24283700785410706	9.346261652609837
-0.4183023587002763	2.536072887197775	0.24902575381241215	9.248839262544807
-0.40654722617518413	2.5656890881226784	0.25530490237303993	9.151455037545805
-0.39479209365009194	2.594686298926182	0.2616734103061986	9.054116008966963
-0.38303696112499974	2.6230322891687794	0.2681301440163866	8.956829334918075
-0.37128182859990755	2.6506950748200224	0.2746738791584103	8.859602301278848
-0.35952669607481536	2.6776429739817025	0.2813033003926432	8.762442322662913
-0.34777156354972316	2.703844663107008	0.28801700128340524	8.665356943327536
-0.33601643102463097	2.7292692335769915	0.29481348434272925	8.568353838018776
-0.32426129849953966	2.753886248519651	0.3016911612239461	8.471440812755784
-0.31250616597444747	2.7776657997334686	0.3086483530675025	8.374625805547728
-0.3007510334493553	2.800578564568809	0.31568329100063564	8.277916887033191
-0.2889959009242631	2.8225958626467422	0.3227941167948036	8.181322261048004
-0.2772407683991709	2.843689712252953	0.32997888368092454	8.084850265104738
-0.2654856358740787	2.863832886271971	0.33723555732465504	7.988509370786544
-0.2537305033489865	2.8829989675275045	0.34456201696408506	7.892308184052631
-0.2419753708238943	2.9011624033517136	0.3519560567076442	7.796255445437283
-0.230220238298803	2.9182985592687314	0.3594153869957571	7.700360030152832
-0.2184651057737108	2.9343837716218886	0.36693763622407627	7.604630948079587
-0.20670997324861862	2.9493953990031665	0.37452035252843524	7.509077343640408
-0.19495484072352642	2.963311872344772	0.3821610057314	7.413708495557017
-0.18319970819843423	2.9761127435153067	0.3898569894479756	7.318533816476681
-0.17144457567334204	2.987778732280405	0.39760562334914273	7.223562852465273
-0.15968944314824984	2.9982917714939363	0.40540415558202486	7.128805282363131
-0.14793431062315765	3.007635050363758	0.4132497653422557	7.034270916990909
-0.13617917809806634	3.0157930556734986	0.42113956559754595	6.939969698204903
-0.12442404557297415	3.0227516108156003	0.42907060595753	6.845911697791858
-0.11266891304788196	3.028497912513698	0.43703987568686015	6.752107116196033
-0.10091378052278976	3.0330205651083633	0.44504430685680174	6.658566281073227
-0.08915864799769757	3.036309612289709	0.4530807776308802	6.565299645663494
-0.07740351547260538	3.0383565661642025	0.4611461156793724	6.472317786975365
-0.06564838294751318	3.0391544335525538	0.46923710171746197	6.379631403775836
-0.05389325042242188	3.038697739413	0.477350473160343	6.287251314375908
-0.042138117897329685	3.036982547297583	0.48548292788927455	6.1951884541992985
-0.030382985372237492	3.03400647677983	0.4936311281230029	6.103453873159466
-0.0186278528471453	3.02976871774836	0.5017917043854567	6.012058732804079
-0.006872720322053105	3.0242700414671835	0.5099612595642847	5.921014303135028
0.004882412203039088	3.017512808479564	0.5181363730512931	5.830331959383666
0.01663754472813128	3.0095009731090787	0.5263136049570127	5.740023178339645
0.028392677253223475	3.0002400846923996	0.5344895003915922	5.650099534569326
0.04014780977831478	2.9897372853865245	0.5426605938038758	5.560572696266789
0.051902942303406974	2.978001304618879	0.5508234133661357	5.471454420943315
0.06365807482849917	2.965042450092034	0.5589744854031646	5.38275655072279
0.07541320735359136	2.9508725954116737	0.5671103388470613	5.294491007467133
0.08716833987868355	2.935505164290562	0.5752275097161321	5.206669787540807
0.09892347240377575	2.918955111383916	0.5833225456034135	5.119304956326303
0.11067860492886794	2.901238899756528	0.5913920101687345	5.03240864239861
0.12243373745396013	2.882374475053373	0.599432487620814	4.945993031445523
0.13418886997905144	2.8623812363916032	0.607440587183422	4.86007035983783
0.14594400250414363	2.8412800040541937	0.6154129475332604	4.774652907903796
0.15769913502923583	2.819092984051625	0.6233462412002289	4.68975299289196
0.16945426755432802	2.7958437296266587	0.6312371789211682	4.605382961603623
0.1812094000794202	2.771557099793979	0.6390825139365517	4.521555182702493
0.1929645326045124	2.746259215018369	0.6468790462206526	4.438282038705145
0.2047196651296046	2.719977410137636	0.6546236266354848	4.355575917648073
0.2164747976546968	2.692740184640825	0.6623131610001487	4.273449204412824
0.2282299301797881	2.664577150436991	0.6699446140652792	4.191914271733188
0.2399850627048803	2.6355189772511074	0.677515013383509	4.110983470888862
0.2517401952299725	2.605597335769945	0.6850214530690559	4.0306691220464925
0.2634953277550647	2.5748448387122562	0.6924610974355565	3.950983504306745
0.2752504602801569	2.543294979958003	0.6998311845059264	3.8719388454157984
0.28700559280524907	2.510982071909859	0.7071290293853962	3.793547311170949
0.29876072533034126	2.4779411812529486	0.7143520274905881	3.7158209945215686
0.31051585785543256	2.4442080632805	0.721497657627532	3.6387719043652176
0.32227099038052476	2.409819094968765	0.7285634849118549	3.562411954057675
0.33402612290561695	2.374811206975091	0.7355471635251752	3.486752949634072
0.34578125543070914	2.3392218147471953	0.7424464393015889	3.4118065777604345
0.35753638795580134	2.3030887489369576	0.7492591521383409	3.3375843934395446
0.36929152048089353	2.2664501852886545	0.7559832382273118	3.2640978074505735
0.3810466530059857	2.22934457420875	0.7626167321014539	3.191358073570764
0.3928017855310779	2.191810570199841	0.7691577684928741	3.1193762755811143
0.4045569180561692	2.1538869613508917	0.775604583999134	3.048163314077967
0.4163120505812614	2.1156125990665324	0.7819555185552187	2.9777298930995357
0.4280671831063536	2.077026328231876	0.7882090167083589	2.9080865066033095
0.4398223156314458	2.0381669179955813	0.7943636286940368	2.839243424812491
0.451577448156538	1.9990729933435503	0.8004180113127378	2.771210680438456
0.4633325806816302	1.9597829676606429	0.8063709286054658	2.703998054835491
0.4750877132067224	1.9203349764367217	0.8122212523291487	2.6376150640844003
0.4868428457318146	1.8807668122984698	0.8179679622317115	2.5720709450518098
0.4985979782569059	1.8411158615267742	0.8236101461279597	2.5073746414478415
0.5103531107819981	1.8014190422207388	0.8291469997777856	2.443534789916345
0.5221082433070903	1.7617127442552114	0.8345778265690236	2.3805597061826833
0.5338633758321825	1.7220327711844075	0.8399020370070905	2.3184573713039933
0.5456185083572747	1.6824142842236947	0.8451191480148603	2.2572354180484555
0.5573736408823668	1.6428917484401089	0.8502287820462955	2.1969011174409143
0.569128773407459	1.6034988812725521	0.8552306660179776	2.137461365511562
0.5808839059325512	1.5642686034974038	0.8601246300628576	2.0789226702901575
0.5926390384576425	1.525232992740057	0.864910606111448	2.0212911390803567
0.6043941709827347	1.4864232396241674	0.8695886263059557	1.9645724660501267
0.6161493035078269	1.44786960664859	0.8741588212529464	1.90877192018621
0.6279044360329191	1.4096013898632889	0.8786214181209018	1.8538943336486282
0.6396595685580113	1.3716468834095776	0.8829767385892366	1.79994409056633
0.6514147010831035	1.334033346976879	0.8872251966557791	1.746925116312131
0.6631698336081957	1.2967869762237465	0.8913672963097766	1.6948408673025464
0.674924966133287	1.2599328761974695	0.895403629077948	1.643694321363016
0.6866800986583792	1.223495037769108	0.8993348714515704	1.5934879686896204
0.6984352311834714	1.1874963171075543	0.9031617822022345	1.5442238034603044
0.7101903637085636	1.1519584181887754	0.9068851995946936	1.4959033161242976
0.7219454962336558	1.1169018783328684	0.9105060385051414	1.4485274864063789
0.733700628758748	1.082346056762185	0.9140252874531702	1.4020967770754311
0.7454557612838402	1.0483091261394464	0.9174440055563055	1.3566111284918172
0.7572108938089324	1.014808067065921	0.920763319415498	1.3120699539874887
0.7689660263340237	0.9818586654811986	0.9239844199404756	1.2684721360918603
0.7807211588591159	0.9494755129242756	0.9271085591235211	1.2258160236492708
0.792476291384208	0.9176720095830875	0.9301370467704991	1.1840994298407643
0.8042314239093002	0.8864603700711018	0.933071247197691	1.143319631145264
0.8159865564343924	0.8558516318473706	0.9359125759031154	1.1034733672535018
0.8277416889594846	0.8258556662022888	0.938662496220741	1.0645568419626665
0.8394968214845768	0.7964811917106889	0.9413225159660309	1.0265657250579983
0.851251954009669	0.7677357900615965	0.943894184080973	0.9894951552028819
0.8630070865347603	0.7396259241555022	0.9463790872866747	0.9533397438385575
0.8747622190598525	0.7121569583672862	0.9487788467513225	0.9180935801083023
0.8865173515849447	0.6853331808547348	0.9510951147811711	0.8837502367983036
0.8982724841100369	0.6591578278020819	0.9533295715418799	0.8503027773031382
0.9100276166351291	0.6336331094729561	0.9554839218173546	0.8177437636034816
0.9217827491602213	0.6087602379523818	0.9575598918128889	0.7860652652520147
0.9335378816853135	0.5845394564485172	0.9595592260091693	0.7552588693501537
0.9452930142104057	0.5609700700284389	0.9614836840733216	0.7253156915022787
0.957048146735497	0.5380504776566016	0.963335037832945	0.696226387724429
0.9688032792605892	0.5157782054064399	0.9651150683186238	0.6679811672839002
0.9805584117856814	0.49414994071309337	0.966825562880176	0.6405698064398629
0.9923135443107736	0.4731615675374114	0.9684683123814457	0.6139816630539168
1.0040686768358658	0.45280820231144525	0.9700451084781362	0.5882056920349031
1.015823809360958	0.43308423053431516	0.9715577409827844	0.5632304615756278
1.0275789418860501	0.41398334389532293	0.9730079953206044	0.539044170143988
1.0393340744111415	0.39549857779325065	0.9743976500795681	0.5156346641751337
1.0510892069362336	0.37762234913580284	0.9757284746576735	0.49298945642350966
1.0628443394613258	0.3603464942934647	0.9770022270100169	0.47109574491604395
1.074599471986418	0.3436623070949673	0.9782206514978761	0.4499404324559673
1.0863546045115102	0.3275605767506801	0.9793854768416547	0.4295101466199631
1.0981097370366024	0.312031625594398	0.9804984141791595	0.40979126018856793
1.1098648695616946	0.2970653465392928	0.9815611552303416	0.3907699119497632
1.1216200020867868	0.28265124014897863	0.9825753705692378	0.37243202781490553
1.133375134611878	0.2687784512272077	0.9835427080035555	0.35476334218217614
1.1451302671369703	0.255435804836702	0.9844647910619602	0.33774941948408294
1.1568853996620625	0.2426118416625545	0.985343217588829	0.32137567585516935
1.1686405321871547	0.23029485263993363	0.9861795584459121	0.3056274008541082
1.1803956647122469	0.21847291277266448	0.9869753563200431	0.2904897791763888
1.192150797237339	0.20713391407394474	0.9877321246357452	0.2759479122930548
1.2039059297624313	0.1962655975665498	0.9884513465713247	0.26198683995216093
1.2156610622875235	0.1858555842855215	0.989134474176769	0.2485915614809562
1.2274161948126148	0.17589140523185806	0.9897829275915276	0.23574705682723568
1.239171327337707	0.16636053023224504	0.9903980943600335	0.2234383072819827
1.2509264598627992	0.157250395663774	0.9909813288426067	0.2116503158243633
1.2626815923878913	0.14854843101051135	0.9915339517191868	0.20036812703543438
1.2744367249129835	0.1402420842226111	0.9920572495831638	0.18957684652760481
1.2861918574380757	0.13231884585485906	0.9925524746224212	0.17926165984028855
1.297946989963168	0.1247662719663555	0.9930208443845523	0.1694078507544785
1.3097021224882601	0.11757200576883324	0.9934635416230895	0.1600008189829951
1.3214572550133514	0.11072379801561939	0.9938817142214718	0.15102609719591642
1.3332123875384436	0.10420952612821828	0.9942764751913855	0.14246936734430551
1.3449675200635358	0.0980172120618463	0.9946489027420269	0.13431647624824622
1.356722652588628	0.09213503891646264	0.9950000404167818	0.1265534504204125
1.3684777851137202	0.08655136630282004	0.9953308972937628	0.11916651009842127
1.3802329176388124	0.08125474447814608	0.9956424482466155	0.11214208246378246
1.3919880501639046	0.07623392726911964	0.9959356342619857	0.10546681402941716
1.403743182688996	0.07147788380344618	0.9962113628100367	0.09912758218059081
1.415498315214088	0.06697580907460303	0.9964705082644135	0.09311150585865492
1.4272534477391803	0.06271713336747489	0.9967139123680708	0.08740595538037482
1.4390085802642725	0.05869153057484578	0.9969423847414212	0.0819985613892717
1.4507637127893647	0.05488892543765011	0.9971567034292964	0.07687722293905265
1.4625188453144569	0.05129949974379083	0.9973576154832787	0.07203011471261425
1.474273977839549	0.047913697522556316	0.9975458375760163	0.06744569338362347
1.4860291103646412	0.044722229273008444	0.9977220566442189	0.06311270313032562
1.4977842428897326	0.04171607526650235	0.9978869305571073	0.059020180315017275
1.5095393754148247	0.03888648796458348	0.9980410888071828	0.05515745734496067
1.521294507939917	0.036224993594327	0.9981851332202806	0.05151416573312039
1.5330496404650091	0.033723392924302105	0.9983196386819728	0.0480802383802483
1.5448047729901013	0.03137376128449254	0.998445153877497	0.044845911101236646
1.5565599055151935	0.02916844787409007	0.9985622020424991	0.04180172342148101
1.5683150380402857	0.027100074401056277	0.998671281721997	0.0389385186704428
1.580070170565378	0.02516153309733745	0.99877286753509	0.036247443401688194
1.5918253030904692	0.023345984153351308	0.9988674109430659	0.033719946169367715
1.6035804356155614	0.021646852614917327	0.9989553410186789	0.03134777569330387
1.6153355681406536	0.020057824785302353	0.9990370652144993	0.029122978445157214
1.6270907006657458	0.018572844174244346	0.9991129701283618	0.02703789568937142
1.638845833190838	0.01718610703498725	0.9991834222640671	0.02508516001291616
1.6506009657159302	0.015892057529370115	0.9992487687856187	0.023257691378599656
1.6623560982410224	0.0146853825599497	0.9993093382633977	0.021548692736703182
1.6741112307661146	0.013561006306975685	0.9993654414108073	0.019951645229754324
1.6858663632912059	0.01251408450648412	0.9994173718100388	0.01846030302537389
1.697621495816298	0.011539998505061712	0.9994654066257281	0.01706868781180303
1.7093766283413903	0.010634349124375423	0.9995098073053941	0.015771082989486304
1.7211317608664825	0.009792950368402237	0.9995508202656554	0.014562027593505812
1.7328868933915746	0.009011823003420785	0.9995886775633435	0.01343630997796693
1.7446420259166668	0.008287188040305109	0.999623597550726	0.012388961295939496
1.756397158441759	0.007615460146607072	0.9996557855141657	0.011415248804799667
1.7681522909668512	0.006993241014338989	0.9996854342956317	0.010510669027434756
1.7799074234919425	0.006417312707835735	0.9997127248965829	0.009670940798217063
1.7916625560170347	0.005884631014575127	0.9997378270638242	0.0088919982212753
1.803417688542127	0.005392318819962548	0.9997608998570294	0.008169983567366585
1.8151728210672191	0.004937659525915187	0.999782092197702	0.007501240134938744
1.8269279535923113	0.004518090531038188	0.9998015433994214	0.006882305098322565
1.8386830861174035	0.004131196789216601	0.9998193836792967	0.006309902366327038
1.8504382186424957	0.003774704461403926	0.9998357346506137	0.0057809354715874514
1.862193351167587	0.0034464746744196605	0.9998507097967262	0.005292480510400709
1.8739484836926792	0.003144497398801818	0.9998644149262985	0.00484177915119653
1.8857036162177714	0.002866885456685606	0.9998769486100612	0.004426231728229119
1.8974587487428636	0.0026118686691790306	0.9998884025992891	0.004043390436290806
1.9092138812679558	0.0023777881514717948	0.999898862226258	0.0036909526393285427
1.920969013793048	0.002163090762934873	0.9999084067869719	0.003366754306988556
1.9327241463181402	0.00196632371801027	0.9999171099064953	0.0030687635889033614
1.9444792788432324	0.0017861293627859619	0.9999250398872517	0.002795074537579589
1.9562344113683237	0.0016212401212571646	0.9999322600406807	0.002543900988239516
1.9679895438934158	0.0014704736140619392	0.9999388290026697	0.002313570603375411
1.979744676418508	0.0013327279517023507	0.9999448010331984	0.0021025190881248483
1.9914998089436002	0.0012069772034430009	0.999950226300651	0.0019092845814207766
2.0032549414686924	0.0010922670423551587	0.9999551511512672	0.001732502228070343
2.0150100739937846	0.0009877105661978852	0.9999596183642114	0.001570898934040425
2.026765206518877	0.0008924842930081758	0.9999636673927541	0.0014232883076066745
2.038520339043969	0.000805824330059317	0.9999673345920601	0.0012885657876750881
2.0502754715690603	0.0007270227139421385	0.9999706534340845	0.0011657039601595763
2.0620306040941525	0.0006554239191833231	0.9999736547100805	0.001053748061631282
2.0737857366192447	0.0005904215325595462	0.9999763667212173	0.0009518116700458164
2.085540869144337	0.0005314550893191373	0.9999788154578113	0.0008590725805174325
2.097296001669429	0.0004780070679486103	0.9999810247676625	0.0007747688642627786
2.1090511341945213	0.00042960003918497344	0.999983016513986	0.0006981951081304316
2.1208062667196135	0.00038579396512370843	0.9999848107234206	0.0006286988314789312
2.1325613992447057	0.00034618364374024255	0.9999864257245878	0.0005656770767758364
2.144316531769797	0.00031039629435556347	0.9999878782776636	0.0005085731704497359
2.156071664294889	0.0002780892791296923	0.9999891836954163	0.0004568736491532527
2.1678267968199814	0.000248947955570958	0.999990355956153	0.0004101053473976831
2.1795819293450736	0.00022268365542146205	0.9999914078089993	0.0003678326417617119
2.1913370618701657	0.00019903178431076348	0.9999923508719334	0.0003296548462070668
2.203092194395258	0.00017775003786805414	0.9999931957229727	0.0002952037543289776
2.21484732692035	0.00015861672859972324	0.9999939519849044	0.00026414132243702436
2.2266024594454414	0.00014142921898847247	0.9999946284039313	0.0002361574887244252
2.2383575919705336	0.00012600245566358787	0.9999952329225973	0.00021096812286521414
2.250112724495626	0.00011216759981121345	0.9999957727473341	0.00018831310104711172
2.261867857020718	9.97707490253971e-5	0.9999962544109625	0.00016795450027128463
2.27362298954581	8.867174594965547e-5	0.9999966838304648	0.00014967490770776255
2.2853781220709024	7.874306910137149e-5	0.9999970663603299	0.00013327583868793778
2.2971332545959946	6.986880144159842e-5	0.9999974068417599	0.00011857625909837527
2.308888387121087	6.194367225284417e-5	0.9999977096480122	0.00010541120594070848
2.320643519646179	5.4872168398193115e-5	0.9999979787261365	9.363050213331892e-5
2.332398652171271	4.856771055626291e-5	0.9999982176353557	8.309755984846271e-5
2.3441537846963634	4.2951890888440536e-5	0.9999984295823217	7.368826788474472e-5
2.3559089172214556	3.79537680734173e-5	0.9999986174534691	6.528995834772406e-5
2.367664049746546	3.3509216378292996e-5	0.9999987838446741	5.7800448047232035e-5
2.379419182271638	2.956032512692128e-5	0.9999989310884162	5.112715052859221e-5
2.3911743147967304	2.605484545823412e-5	0.9999990612786253	4.518625414382621e-5
2.4029294473218226	2.2945680990608747e-5	0.9999991762933907	3.9901962304906045e-5
2.4146845798469148	2.019041970002593e-5	0.999999277815694	3.520579196284507e-5
2.426439712372007	1.775090400052899e-5	0.9999993673523154	3.103592696389966e-5
2.438194844897099	1.5592836324090966e-5	0.9999994462510629	2.73366218412697e-5
2.4499499774221913	1.368541783751924e-5	0.9999995157164501	2.405765373704455e-5
2.4617051099472835	1.200101771055945e-5	0.9999995768239529	2.1153818399894083e-5
2.4734602424723757	1.0514870721806329e-5	0.9999996305329587	1.8584467534902558e-5
2.485215374997468	9.204801201855297e-6	0.9999996776985149	1.6313084675468664e-5
2.49697050752256	8.050971142867706e-6	0.9999997190819796	1.4306896752381148e-5
2.5087256400476523	7.035650686809745e-6	0.9999997553606645	1.2536518313777867e-5
2.5204807725727445	6.143009236548953e-6	0.9999997871365592	1.0975626948925109e-5
2.5322359050978367	5.358925551046705e-6	0.9999998149442137	9.600666752562134e-6
2.543991037622927	4.6708152071676355e-6	0.999999839257855	8.39057762339448e-6
2.5557461701480193	4.067474140507554e-6	0.999999860497804	7.326549324731421e-6
2.5675013026731115	3.5389368393044148e-6	0.9999998790362576	6.3917973228377424e-6
2.5792564351982037	3.0763479889643505e-6	0.9999998952024911	5.571359082908197e-6
2.591011567723296	2.6718463434522195e-6	0.9999999092875362	4.8519093145941705e-6
2.602766700248388	2.318459982883196e-6	0.9999999215483816	4.221592505587933e-6
2.6145218327734803	2.0100115952278214e-6	0.9999999322117422	3.6698708084643598e-6
2.6262769652985725	1.7410332926302723e-6	0.9999999414774379	3.1873870146321075e-6
2.6380320978236647	1.5066898875676014e-6	0.9999999495214166	2.765840347623579e-6
2.649787230348757	1.3027097456212692e-6	0.9999999564984611	2.3978742441342955e-6
2.661542362873849	1.1253229169043046e-6	0.9999999625446047	2.0769757024839564e-6
2.6732974953989412	9.71205386241368e-7	0.9999999677792895	1.7973838758642891e-6
2.6850526279240334	8.374292399168413e-7	0.9999999723072897	1.5540085364068665e-6
2.6968077604491256	7.214180360232125e-7	0.9999999762204248	1.342356235991983e-6
2.708562892974218	6.209067612138109e-7	0.9999999795990848	1.158464402358339e-6
2.72031802549931	5.339062461641807e-7	0.9999999825135848	9.9884201993181e-7
2.7320731580244004	4.586712522851955e-7	0.9999999850253685	8.604167115050454e-7
2.7438282905494926	3.936721019922045e-7	0.9999999871880755	7.404870707132633e-7
2.755583423074585	3.375693736712832e-7	0.9999999890484875	6.366802731468174e-7
2.767338555599677	2.891914165924758e-7	0.9999999906473653	5.469142689155325e-7
2.779093688124769	2.4751434524812693e-7	0.999999992020189	4.6936396429747e-7
2.7908488206498614	2.1164434285535273e-7	0.9999999931978119	4.0243111001204067e-7
2.8026039531749536	1.8080186965289443e-7	0.9999999942070378	3.4471748493627127e-7
2.814359085700046	1.543077759923538e-7	0.9999999950711296	2.950011578035912e-7
2.826114218225138	1.315709371366727e-7	0.9999999958102572	2.522152776146626e-7
2.83786935075023	1.1207742040716604e-7	0.9999999964418914	2.154294445413115e-7
2.8496244832753224	9.538076966804133e-8	0.9999999969811502	1.8383293431462502e-7
2.8613796158004146	8.10936412572119e-8	0.9999999974411022	1.5672014329040501e-7
2.8731347483255067	6.88802486566243e-8	0.9999999978330343	1.3347755665534193e-7
2.884889880850599	5.8449796804359796e-8	0.9999999981666836	1.1357218829522927e-7
2.896645013375691	4.9550799635415785e-8	0.9999999984504424	9.654177112636917e-8
2.9084001459007816	4.196584455748203e-8	0.9999999986915369	8.198531929325107e-8
2.9201552784258737	3.5507304003253234e-8	0.9999999988961824	6.955578018267829e-8
2.931910410950966	3.0013355580714244e-8	0.9999999990697197	5.8952978041409315e-8
2.943665543476058	2.534457685413265e-8	0.9999999992167335	4.9917358912638155e-8
2.9554206760011503	2.138098706004616e-8	0.9999999993411552	4.222501555967829e-8
2.9671758085262425	1.8019439986460104e-8	0.999999999446353	3.5682795464563995e-8
2.9789309410513347	1.517135737394565e-8	0.9999999995352088	3.0124339452057346e-8
2.990686073576427	1.2760738990782381e-8	0.999999999610187	2.5406476147471803e-8
3.002441206101519	1.0722438740835833e-8	0.999999999673392	2.140610711727319e-8
3.0141963386266113	9.000717445479356e-9	0.9999999997266192	1.8017592577303294e-8
3.0259514711517035	7.547859473372383e-9	0.999999999771399	1.515022047360234e-8
3.0377066036767957	6.323151174758221e-9	0.9999999998090339	1.2726360620998369e-8
3.049461736201888	5.2918167505242545e-9	0.9999999998406321	1.0679501234538925e-8
3.06121686872698	4.424188230068897e-9	0.9999999998671353	8.952725791554899e-9
3.0729720012520723	3.6950776340471185e-9	0.9999999998893421	7.497595706871502e-9
3.0847271337771645	3.082968234856191e-9	0.9999999999079302	6.272537442715402e-9
3.096482266302255	2.5696101868785703e-9	0.9999999999234735	5.242244472461312e-9
3.108237398827347	2.139552308868381e-9	0.9999999999364573	4.376720454669627e-9
3.1199925313524393	1.7796313011003142e-9	0.9999999999472919	3.6503061395624874e-9
3.1317476638775315	1.4787269952534755e-9	0.9999999999563238	3.041346436558894e-9
3.1435027964026236	1.2274218325106478e-9	0.9999999999638451	2.5313248856944513e-9
3.155257928927716	1.0177773960609338e-9	0.999999999970102	2.104643751186604e-9
3.167013061452808	8.430470957460104e-10	0.9999999999753016	1.7480471503621793e-9
3.1787681939779002	6.975910375849453e-10	0.9999999999796181	1.4503884629505941e-9
3.1905233265029924	5.766206323486452e-10	0.9999999999831977	1.2021274809404783e-9
3.2022784590280846	4.761347477034673e-10	0.999999999986163	9.95308522458853e-10
3.214033591553177	3.927388059514542e-10	0.9999999999886169	8.23225740951e-10
3.225788724078269	3.236022187927418e-10	0.9999999999906455	6.801275435814626e-10
3.237543856603361	2.663626155409773e-10	0.9999999999923206	5.613645794238669e-10
3.2492989891284534	2.1899814741054345e-10	0.9999999999937025	4.627754799567725e-10
3.2610541216535456	1.7987005275415044e-10	0.9999999999948411	3.811447717015725e-10
3.272809254178636	1.4758432004066214e-10	0.9999999999957784	3.13582961320866e-10
3.284564386703728	1.209491226175042e-10	0.9999999999965491	2.576672135385065e-10
3.2963195192288204	9.90280252576539e-11	0.999999999997182	2.115388167029022e-10
3.3080746517539126	8.098036451867035e-11	0.9999999999977014	1.7345514746254062e-10
3.3198297842790048	6.615702052727641e-11	0.999999999998127	1.4211135052760933e-10
3.331584916804097	5.39833625759809e-11	0.9999999999984756	1.1627973280006908e-10
3.343340049329189	4.4001814360670415e-11	0.9999999999987605	9.504069545713246e-11
3.3550951818542813	3.582928874301748e-11	0.9999999999989934	7.760267137821866e-11
3.3668503143793735	2.9146546441082533e-11	0.9999999999991833	6.330392888296802e-11
3.3786054469044657	2.367691341051794e-11	0.9999999999993382	5.15680578365133e-11
3.390360579429558	1.920756346336399e-11	0.9999999999994643	4.195163336137025e-11
3.40211571195465	1.5578876958650903e-11	0.9999999999995668	3.409947703313301e-11
3.4138708444797423	1.2609951636612925e-11	0.9999999999996501	2.769917563353863e-11
3.4256259770048345	1.0205015712668182e-11	0.9999999999997177	2.2481687218761317e-11
3.4373811095299267	8.236373474040847e-12	0.9999999999997725	1.8174988393894565e-11
3.449136242055019	6.650818373740994e-12	0.9999999999998168	1.4739509385572086e-11
3.4608913745801093	5.363219936584738e-12	0.9999999999998527	1.1899117264466377e-11
3.4726465071052015	4.3203716155821495e-12	0.9999999999998817	9.611380150348627e-12
3.4844016396302937	3.4690668637433026e-12	0.9999999999999051	7.738429575465066e-12
3.496156772155386	2.7880230622722247e-12	0.999999999999924	6.236085186082779e-12
3.507911904680478	2.234674973576974e-12	0.9999999999999392	5.011936451696653e-12
3.5196670372055703	1.7877399788615792e-12	0.9999999999999514	4.020416586323512e-12
3.5314221697306625	1.4365767687280547e-12	0.9999999999999611	3.2634442345457867e-12
3.5431773022557547	1.1492614149824438e-12	0.999999999999969	2.598582780534743e-12
3.554932434780847	9.257939176247463e-13	0.9999999999999752	2.123102619659311e-12
3.566687567305939	7.342503484610058e-13	0.9999999999999803	1.6934090144798883e-12
3.5784426998310312	5.852720168892075e-13	0.9999999999999843	1.3583990449320169e-12
3.5901978323561234	4.68217613511366e-13	0.9999999999999876	1.0702063667153232e-12
3.6019529648812156	3.7244582892949566e-13	0.9999999999999901	8.779966681221768e-13
3.613708097406308	2.8731535374561096e-13	0.9999999999999922	6.84737182727202e-13
3.6254632299314	2.34108806755683e-13	0.9999999999999938	5.39465995073664e-13
3.637218362456492	1.8090225976575503e-13	0.9999999999999951	4.4257758220371646e-13
3.6489734949815826	1.4897833157179826e-13	0.9999999999999961	3.4515999636369784e-13
3.660728627506675	1.0641309397985591e-13	0.999999999999997	2.472110807886246e-13
3.672483760031767	9.577178458187032e-14	0.9999999999999976	2.478811181826471e-13
3.684238892556859	7.448916578589913e-14	0.9999999999999981	1.9884237730918683e-13
3.6959940250819514	5.3206546989927955e-14	0.9999999999999986	1.49535987643414e-13
3.7077491576070436	4.256523759194236e-14	0.9999999999999989	9.996085857033208e-14
3.719504290132136	3.192392819395677e-14	0.9999999999999991	1.0023179105833809e-13
3.731259422657228	2.128261879597118e-14	0.9999999999999993	5.025172893895127e-14
3.74301455518232	2.128261879597118e-14	0.9999999999999994	5.038793050967363e-14
3.7547696877074124	2.128261879597118e-14	0.9999999999999996	5.052450123919426e-14
3.7665248202325046	1.064130939798559e-14	0.9999999999999997	5.066144212807595e-14
3.7782799527575968	1.064130939798559e-14	0.9999999999999998	5.0798754179593335e-14
3.790035085282689	1.064130939798559e-14	0.9999999999999998	5.093643839974037e-14
3.801790217807781	0.0	0.9999999999999999	0.0
3.8135453503328733	0.0	0.9999999999999999	0.0
3.8253004828579638	0.0	0.9999999999999999	0.0
3.837055615383056	1.064130939798559e-14	0.9999999999999999	5.1490917182090663e-14
3.848810747908148	1.064130939798559e-14	0.9999999999999999	5.1630477430985875e-14
3.8605658804332403	0.0	1.0	0.0
3.8723210129583325	0.0	1.0	0.0
3.8840761454834247	0.0	1.0	0.0
3.895831278008517	0.0	1.0	0.0
3.907586410533609	0.0	1.0	0.0
3.9193415430587013	0.0	1.0	0.0
3.9310966755837935	0.0	1.0	0.0
3.9428518081088857	0.0	1.0	0.0
3.954606940633978	0.0	1.0	0.0
3.96636207315907	0.0	1.0	0.0
3.9781172056841623	0.0	1.0	0.0
3.9898723382092545	0.0	1.0	0.0
4.001627470734347	0.0	1.0	0.0
4.013382603259437	0.0	1.0	0.0
4.025137735784529	0.0	1.0	0.0
4.0368928683096215	0.0	1.0	0.0
4.048648000834714	0.0	1.0	0.0
4.060403133359806	0.0	1.0	0.0
4.072158265884898	0.0	1.0	0.0
4.08391339840999	0.0	1.0	0.0
4.095668530935082	0.0	1.0	0.0
4.107423663460175	0.0	1.0	0.0
4.119178795985267	0.0	1.0	0.0
4.130933928510359	0.0	1.0	0.0
4.142689061035451	0.0	1.0	0.0
4.154444193560543	0.0	1.0	0.0
4.166199326085636	0.0	1.0	0.0
4.177954458610728	0.0	1.0	0.0
4.189709591135818	0.0	1.0	0.0
4.20146472366091	0.0	1.0	0.0
4.213219856186003	0.0	1.0	0.0
4.224974988711095	0.0	1.0	0.0
4.236730121236187	0.0	1.0	0.0
4.248485253761279	0.0	1.0	0.0
4.260240386286371	0.0	1.0	0.0
4.2719955188114636	0.0	1.0	0.0
4.283750651336556	0.0	1.0	0.0
4.295505783861648	0.0	1.0	0.0
4.30726091638674	0.0	1.0	0.0
4.319016048911832	0.0	1.0	0.0
4.3307711814369245	0.0	1.0	0.0
4.342526313962017	0.0	1.0	0.0
4.354281446487109	0.0	1.0	0.0
4.366036579012201	0.0	1.0	0.0
4.3777917115372915	0.0	1.0	0.0
4.389546844062384	0.0	1.0	0.0
4.401301976587476	0.0	1.0	0.0
4.413057109112568	0.0	1.0	0.0
4.42481224163766	0.0	1.0	0.0
4.4365673741627525	0.0	1.0	0.0
4.448322506687845	0.0	1.0	0.0
4.460077639212937	0.0	1.0	0.0
4.471832771738029	0.0	1.0	0.0
4.483587904263121	0.0	1.0	0.0
4.4953430367882135	0.0	1.0	0.0
4.507098169313306	0.0	1.0	0.0
4.518853301838398	0.0	1.0	0.0
4.53060843436349	0.0	1.0	0.0
4.542363566888582	0.0	1.0	0.0
4.554118699413673	0.0	1.0	0.0
4.565873831938765	0.0	1.0	0.0
4.577628964463857	0.0	1.0	0.0
4.589384096988949	0.0	1.0	0.0
4.601139229514041	0.0	1.0	0.0
4.612894362039134	0.0	1.0	0.0
4.624649494564226	0.0	1.0	0.0
4.636404627089318	0.0	1.0	0.0
4.64815975961441	0.0	1.0	0.0
4.659914892139502	0.0	1.0	0.0
4.671670024664595	0.0	1.0	0.0
4.683425157189687	0.0	1.0	0.0
4.695180289714779	0.0	1.0	0.0
4.706935422239871	0.0	1.0	0.0
4.718690554764963	0.0	1.0	0.0
4.7304456872900555	0.0	1.0	0.0
4.742200819815146	0.0	1.0	0.0
4.753955952340238	0.0	1.0	0.0
4.76571108486533	0.0	1.0	0.0
4.7774662173904225	0.0	1.0	0.0
4.789221349915515	0.0	1.0	0.0
4.800976482440607	0.0	1.0	0.0
4.812731614965699	0.0	1.0	0.0
4.824486747490791	0.0	1.0	0.0
4.8362418800158835	0.0	1.0	0.0
4.847997012540976	0.0	1.0	0.0
4.859752145066068	0.0	1.0	0.0
4.87150727759116	0.0	1.0	0.0
4.883262410116252	0.0	1.0	0.0
4.8950175426413445	0.0	1.0	0.0
4.906772675166437	0.0	1.0	0.0
4.918527807691527	0.0	1.0	0.0
4.930282940216619	0.0	1.0	0.0
4.9420380727417115	0.0	1.0	0.0
4.953793205266804	0.0	1.0	0.0
4.965548337791896	0.0	1.0	0.0
4.977303470316988	0.0	1.0	0.0
4.98905860284208	0.0	1.0	0.0
5.000813735367172	0.0	1.0	0.0
5.012568867892265	0.0	1.0	0.0
5.024324000417357	0.0	1.0	0.0
5.036079132942449	0.0	1.0	0.0
5.047834265467541	0.0	1.0	0.0
5.059589397992633	0.0	1.0	0.0
5.071344530517726	0.0	1.0	0.0
5.083099663042818	0.0	1.0	0.0
5.09485479556791	0.0	1.0	0.0
5.106609928093	0.0	1.0	0.0
5.118365060618093	0.0	1.0	0.0
5.130120193143185	0.0	1.0	0.0
5.141875325668277	0.0	1.0	0.0
5.153630458193369	0.0	1.0	0.0
5.165385590718461	0.0	1.0	0.0
5.177140723243554	0.0	1.0	0.0
5.188895855768646	0.0	1.0	0.0
5.200650988293738	0.0	1.0	0.0
5.21240612081883	0.0	1.0	0.0
5.224161253343922	0.0	1.0	0.0
5.2359163858690145	0.0	1.0	0.0
5.247671518394107	0.0	1.0	0.0
5.259426650919199	0.0	1.0	0.0
5.271181783444291	0.0	1.0	0.0
5.2829369159693815	0.0	1.0	0.0
5.294692048494474	0.0	1.0	0.0
5.306447181019566	0.0	1.0	0.0
5.318202313544658	0.0	1.0	0.0
5.32995744606975	0.0	1.0	0.0
5.3417125785948425	0.0	1.0	0.0
5.353467711119935	0.0	1.0	0.0
5.365222843645027	0.0	1.0	0.0
5.376977976170119	0.0	1.0	0.0
5.388733108695211	0.0	1.0	0.0
5.4004882412203035	0.0	1.0	0.0
5.412243373745396	0.0	1.0	0.0
5.423998506270488	0.0	1.0	0.0
5.43575363879558	0.0	1.0	0.0
5.447508771320672	0.0	1.0	0.0
5.459263903845764	0.0	1.0	0.0
5.471019036370855	0.0	1.0	0.0
5.482774168895947	0.0	1.0	0.0
5.494529301421039	0.0	1.0	0.0
5.506284433946131	0.0	1.0	0.0
5.518039566471224	0.0	1.0	0.0
5.529794698996316	0.0	1.0	0.0
5.541549831521408	0.0	1.0	0.0
5.5533049640465	0.0	1.0	0.0
5.565060096571592	0.0	1.0	0.0
5.576815229096685	0.0	1.0	0.0
5.588570361621777	0.0	1.0	0.0
5.600325494146869	0.0	1.0	0.0
5.612080626671961	0.0	1.0	0.0
5.623835759197053	0.0	1.0	0.0
5.635590891722146	0.0	1.0	0.0
5.647346024247236	0.0	1.0	0.0
5.659101156772328	0.0	1.0	0.0
5.67085628929742	0.0	1.0	0.0
5.6826114218225126	0.0	1.0	0.0
5.694366554347605	0.0	1.0	0.0
5.706121686872697	0.0	1.0	0.0
5.717876819397789	0.0	1.0	0.0
5.729631951922881	0.0	1.0	0.0
5.7413870844479735	0.0	1.0	0.0
5.753142216973066	0.0	1.0	0.0
5.764897349498158	0.0	1.0	0.0
5.77665248202325	0.0	1.0	0.0
5.788407614548342	0.0	1.0	0.0
5.8001627470734345	0.0	1.0	0.0
5.811917879598527	0.0	1.0	0.0
5.823673012123619	0.0	1.0	0.0
5.835428144648709	0.0	1.0	0.0
5.8471832771738015	0.0	1.0	0.0
5.858938409698894	0.0	1.0	0.0
5.870693542223986	0.0	1.0	0.0
5.882448674749078	0.0	1.0	0.0
5.89420380727417	0.0	1.0	0.0
5.9059589397992625	0.0	1.0	0.0
5.917714072324355	0.0	1.0	0.0
5.929469204849447	0.0	1.0	0.0
5.941224337374539	0.0	1.0	0.0
5.952979469899631	0.0	1.0	0.0
5.964734602424723	0.0	1.0	0.0
5.976489734949816	0.0	1.0	0.0
5.988244867474908	0.0	1.0	0.0
6.0	0.0	1.0	0.0


==> data/K_3-M_4.csv <==
-33.67354428246267	9.329476400254806e-11	1.0000000000000065e-14	4.004080887585855
-33.63387073818021	9.589139720098255e-11	1.0372553462855001e-14	4.004118215117105
-33.59419719389775	9.856034350785589e-11	1.0758990219420441e-14	4.00415588294443
-33.554523649615284	1.0130361832216441e-10	1.1159827806068569e-14	4.004193894149236
-33.51485010533282	1.0412329327117386e-10	1.1575603059741483e-14	4.004232251840451
-33.47517656105036	1.070214977813007e-10	1.2006872838104797e-14	4.004270959154751
-33.435503016767896	1.1000042069297827e-10	1.2454214766591269e-14	4.004310019256822
-33.39582947248543	1.1306231192071019e-10	1.29182280133362e-14	4.004349435339578
-33.35615592820297	1.1620948415959646e-10	1.3399534093048411e-14	4.004389210624424
-33.31648238392051	1.194443146396442e-10	1.3898777700899622e-14	4.004429348361489
-33.27680883963804	1.2276924692917369e-10	1.44166275775498e-14	4.004469851829882
-33.237135295355586	1.2618679278873033e-10	1.4953777406476574e-14	4.00451072433795
-33.19746175107312	1.2969953407689885e-10	1.5510946744813473e-14	4.004551969223506
-33.157788206790656	1.3331012470948767e-10	1.6088881988949993e-14	4.004593589854116
-33.11811466250819	1.3702129267357936e-10	1.668835737619362e-14	4.0046355896273305
-33.07844111822573	1.4083584209798132e-10	1.7310176023840106e-14	4.0046779719709455
-33.03876757394327	1.4475665538166727e-10	1.79551710070515e-14	4.004720740343311
-32.9990940296608	1.4878669538184308e-10	1.8624206476994106e-14	4.004763898233357
-32.959420485378345	1.5292900766329655e-10	1.9318178820735373e-14	4.0048074491614445
-32.91974694109588	1.571867228107611e-10	2.003801786447075e-14	4.0048513966789585
-32.880073396813415	1.6156305880605654e-10	2.0784688121690355e-14	4.004895744368746
-32.84039985253096	1.6606132347186385e-10	2.1559190087972183e-14	4.00494049584587
-32.80072630824849	1.7068491698392526e-10	2.236256158414359e-14	4.004985654757107
-32.76105276396603	1.7543733445368638e-10	2.319587914961693e-14	4.005031224781873
-32.72137921968357	1.803221685832952e-10	2.4060259487779224e-14	4.005077209632381
-32.681705675401105	1.8534311239500766e-10	2.4956860965382264e-14	4.005123613053526
-32.64203213111864	1.9050396203710876e-10	2.5886885167947792e-14	4.005170438823551
-32.60235858683618	1.9580861966847105e-10	2.6851578513287545e-14	4.0052176907541295
-32.56268504255372	2.012610964240057e-10	2.7852233925310597e-14	4.00526537269097
-32.52301149827125	2.0686551546320393e-10	2.889019257037016e-14	4.005313488513656
-32.483337953988794	2.1262611510419046e-10	2.996684565849186e-14	4.005362042136171
-32.44366440970633	2.185472520456594e-10	3.108363631191016e-14	4.005411037507365
-32.403990865423864	2.2463340467912733e-10	3.224206150342839e-14	4.005460478610879
-32.36431732114141	2.308891764940889e-10	3.3443674067213986e-14	4.005510369465622
-32.32464377685894	2.3731929957871443e-10	3.469008478474484e-14	4.005560714126264
-32.28497023257648	2.4392863821867564e-10	3.598296454870933e-14	4.005611516683173
-32.24529668829402	2.5072219259697207e-10	3.732404660778294e-14	4.0056627812628856
-32.205623144011554	2.577051025975294e-10	3.871512889530178e-14	4.005714512028626
-32.16594959972909	2.648826517155405e-10	4.0158076444984347e-14	4.0057667131802255
-32.126276055446624	2.7226027107747023e-10	4.16548238969367e-14	4.00581938895462
-32.086602511164166	2.7984354357393386e-10	4.3207378097341925e-14	4.005872543626357
-32.0469289668817	2.8763820810852537e-10	4.481782079533116e-14	4.005926181507558
-32.007255422599236	2.9565016396587624e-10	4.6488311440663205e-14	4.005980306948388
-31.96758187831678	3.038854753023549e-10	4.82210900859997e-14	4.006034924337576
-31.927908334034313	3.123503757628309e-10	5.001848039769212e-14	4.006090038102391
-31.888234789751852	3.210512732269953e-10	5.188289277912018e-14	4.006145652709135
-31.84856124546939	3.299947546890091e-10	5.3816827610820604e-14	4.00620177266363
-31.808887701186926	3.391875912741177e-10	5.5822878611765445e-14	4.006258402511188
-31.769214156904464	3.4863674339616496e-10	5.790373632631997e-14	4.006315546837359
-31.729540612622	3.5834936605994755e-10	6.006219174160284e-14	4.006373210267842
-31.689867068339538	3.6833281431249187e-10	6.230114004010576e-14	4.006431397469255
-31.650193524057077	3.7859464884747304e-10	6.462358449266589e-14	4.006490113149114
-31.61051997977461	3.8914264176702854e-10	6.703264049701477e-14	4.006549362056307
-31.57084643549215	3.999847825055396e-10	6.953153976738444e-14	4.006609148981637
-31.53117289120969	4.1112928391974516e-10	7.212363468080379e-14	4.006669478757824
-31.491499346927224	4.2258458855009883e-10	7.481240278597195e-14	4.0067303562600385
-31.451825802644763	4.3435937505802315e-10	7.760145148077628e-14	4.00679178640639
-31.412152258362298	4.4646256484412735e-10	8.049452286479828e-14	4.006853774157998
-31.372478714079836	4.5890332885241634e-10	8.349549877332985e-14	4.006916324519471
-31.332805169797375	4.716910945658586e-10	8.660840599972878e-14	4.006979442539472
-31.29313162551491	4.848355531985623e-10	8.983742171315188e-14	4.007043133310742
-31.25345808123245	4.983466670901735e-10	9.318687907897695e-14	4.007107401970615
-31.213784536949987	5.122346773083197e-10	9.666127308953634e-14	4.007172253701589
-31.174110992667522	5.265101114647236e-10	1.0026526661301147e-13	4.007237693731275
-31.13443744838506	5.411837917512597e-10	1.040036966686699e-13	4.007303727333292
-31.0947639041026	5.562668432020162e-10	1.0788158093695285e-13	4.0073703598269255
-31.055090359820134	5.717707021878657e-10	1.1190412451315787e-13	4.007437596578574
-31.015416815537673	5.877071251498719e-10	1.1607672691390742e-13	4.007505443000868
-30.97574327125521	6.04088197578714e-10	1.2040498934583675e-13	4.007573904554166
-30.936069726972747	6.209263432465405e-10	1.2489472224633522e-13	4.007642986746256
-30.896396182690285	6.382343336988491e-10	1.2955195310655666e-13	4.007712695132938
-30.856722638407824	6.560252980134701e-10	1.3438293458724764e-13	4.007783035318658
-30.81704909412536	6.743127328343165e-10	1.3939415293841637e-13	4.00785401295646
-30.777375549842898	6.931105126876228e-10	1.445923367341713e-13	4.00792563374889
-30.737702005560433	7.124329005886435e-10	1.499844659346132e-13	4.007997903447757
-30.69802846127797	7.322945589471509e-10	1.5557778128697992e-13	4.008070827855259
-30.65835491699551	7.527105607800066e-10	1.613797940788174e-13	4.008144412823993
-30.618681372713045	7.736964012395752e-10	1.6739829625634347e-13	4.00821866425731
-30.579007828430584	7.952680094669706e-10	1.7364137092171046e-13	4.008293588109899
-30.539334284148122	8.174417607792782e-10	1.801174032233926e-13	4.008369190388112
-30.499660739865657	8.402344892000874e-10	1.8683509165438617e-13	4.008445477150587
-30.459987195583196	8.636635003433592e-10	1.938034597736315e-13	4.008522454508279
-30.42031365130073	8.877465846602092e-10	2.0103186836637217e-13	4.008600128625365
-30.38064010701827	9.12502031059325e-10	2.0853002806009748e-13	4.008678505719178
-30.340966562735808	9.379486409112453e-10	2.1630801241299473e-13	4.00875759206114
-30.301293018453343	9.64105742447595e-10	2.2437627149277954e-13	4.008837393976715
-30.26161947417088	9.909932055662732e-10	2.3274564596416707e-13	4.008917917846294
-30.22194592988842	1.0186314570544257e-9	2.4142738170423996e-13	4.008999170105276
-30.182272385605955	1.0470414962404852e-9	2.504331449653199e-13	4.009081157244645
-30.142598841323494	1.0762449110881962e-9	2.5977503810609003e-13	4.00916388581167
-30.102925297041033	1.106263894744298e-9	2.694656159121574e-13	4.009247362409716
-30.063251752758568	1.137121262553595e-9	2.7951790252823943e-13	4.009331593699504
-30.023578208476106	1.1688404695538584e-9	2.8994540902492914e-13	4.009416586398875
-29.983904664193645	1.2014456284648527e-9	3.0076215162385056e-13	4.00950234728377
-29.94423111991118	1.234961528184998e-9	3.11982670605943e-13	4.0095888831883
-29.90455757562872	1.269413652810358e-9	3.23622049928492e-13	4.009676201005354
-29.864884031346257	1.3048282011908127e-9	3.356959375775683e-13	4.009764307687275
-29.825210487063792	1.3412321070382199e-9	3.482205666834274e-13	4.009853210245925
-29.78553694278133	1.3786530596029719e-9	3.6121277742759846e-13	4.009942915753579
-29.745863398498866	1.4171195249343692e-9	3.7469003977135664e-13	4.010033431343003
-29.706189854216404	1.4566607677418922e-9	3.8867047703640267e-13	4.010124764208406
-29.666516309933943	1.4973068738739583e-9	4.0317289036984057e-13	4.0102169216052
-29.626842765651478	1.539088773432559e-9	4.182167841266034e-13	4.010309910851578
-29.587169221369017	1.5820382645405265e-9	4.338223922038559e-13	4.010403739327783
-29.547495677086552	1.6261880377814072e-9	4.500107053630932e-13	4.010498414477432
-29.50782213280409	1.6715717013300417e-9	4.668034995770758e-13	4.010593943807852
-29.46814858852163	1.7182238067938474e-9	4.84223365440145e-13	4.0106903348902865
-29.428475044239164	1.7661798757851526e-9	5.022937386818049e-13	4.010787595360839
-29.388801499956703	1.8154764272451056e-9	5.210389318251738e-13	4.010885732920486
-29.34912795567424	1.8661510055406565e-9	5.404841670331281e-13	4.010984755336165
-29.309454411391776	1.9182422093567317e-9	5.606556101871254e-13	4.011084670440537
-29.269780867109315	1.971789721406074e-9	5.815804062446287e-13	4.011185486133349
-29.230107322826854	2.026834338979885e-9	6.032867159235884e-13	4.011287210381266
-29.19043377854439	2.0834180053636294e-9	6.258037537636518e-13	4.011389851218774
-29.150760234261927	2.1415838421423694e-9	6.491618276160152e-13	4.011493416748564
-29.111086689979466	2.2013761824209393e-9	6.733923796155641e-13	4.0115979151420715
-29.071413145697	2.262840604984869e-9	6.985280286910076e-13	4.011703354640034
-29.03173960141454	2.326023969429645e-9	7.246026146711341e-13	4.011809743552998
-28.992066057132078	2.390974452284666e-9	7.51651244046831e-13	4.011917090261873
-28.952392512849613	2.4577415841615294e-9	7.797103374515781e-13	4.012025403218471
-28.91271896856715	2.526376287954736e-9	8.088176789247257e-13	4.012134690946029
-28.87304542428469	2.5969309181257655e-9	8.390124670249489e-13	4.012244962039772
-28.833371880002225	2.669459301100779e-9	8.703353678632978e-13	4.0123562251674665
-28.793698335719764	2.7440167768139053e-9	9.02828570128167e-13	4.012468489069954
-28.754024791437303	2.8206602414292476e-9	9.365358421773113e-13	4.012581762561727
-28.714351247154838	2.8994481912742055e-9	9.715025912743843e-13	4.012696054531458
-28.674677702872376	2.9804407680199827e-9	1.0077759250511491e-12	4.012811373942598
-28.63500415858991	3.063699805143977e-9	1.045404715278913e-12	4.012927729833905
-28.59533061430745	3.149288875710987e-9	1.0844396640361964e-12	4.013045131320036
-28.55565707002499	3.23727334151097e-9	1.1249333723629626e-12	4.013163587592093
-28.515983525742524	3.3277204035920077e-9	1.1669404114949967e-12	4.013283107918178
-28.476309981460062	3.4206991542284407e-9	1.210517396775612e-12	4.013403701644154
-28.436636437177597	3.5162806303650558e-9	1.255723064345711e-12	4.0135253781938935
-28.396962892895136	3.614537868579817e-9	1.302618350716681e-12	4.013648147070037
-28.357289348612674	3.715545961608481e-9	1.3512664753348762e-12	4.013772017854762
-28.31761580433021	3.819382116475311e-9	1.4017330262504564e-12	4.013897000209956
-28.277942260047748	3.926125714276959e-9	1.4540860490075039e-12	4.014023103878254
-28.238268715765287	4.035858371665318e-9	1.508396138876907e-12	4.014150338683203
-28.198595171482822	4.148664004079875e-9	1.5647365365580583e-12	4.014278714530355
-28.15892162720036	4.26462889077729e-9	1.6231832274800945e-12	4.01440824140711
-28.1192480829179	4.38384174171275e-9	1.6838150448383735e-12	4.014538929384433
-28.079574538635434	4.506393766322404e-9	1.7467137765072831e-12	4.014670788616194
-28.039900994352973	4.632378744265501e-9	1.8119642759752859e-12	4.014803829340831
-28.00022745007051	4.761893098178748e-9	1.879654577454204e-12	4.0149380618812645
-27.960553905788046	4.895035968502951e-9	1.949876015319867e-12	4.015073496645992
-27.920880361505585	5.031909290440566e-9	2.0227233480481595e-12	4.015210144129314
-27.881206817223124	5.17261787310473e-9	2.0982948868152067e-12	4.015348014912137
-27.84153327294066	5.317269480924671e-9	2.1766926289387534e-12	4.015487119662801
-27.801859728658197	5.465974917369052e-9	2.258022396342658e-12	4.015627469137078
-27.762186184375736	5.618848111057427e-9	2.3423939792343525e-12	4.0157690741796195
-27.72251264009327	5.776006204325398e-9	2.4299212851924583e-12	4.015911945723887
-27.68283909581081	5.937569644315705e-9	2.5207224938680633e-12	4.016056094793224
-27.643165551528348	6.103662276667604e-9	2.6149202175125744e-12	4.016201532501349
-27.603492007245883	6.274411441878381e-9	2.7126416675514533e-12	4.016348270052879
-27.56381846296342	6.449948074414945e-9	2.8140188274325398e-12	4.016496318744089
-27.524144918680957	6.630406804654023e-9	2.9191886319860547e-12	4.016645689963516
-27.484471374398495	6.815926063731959e-9	3.0282931535418174e-12	4.016796395192766
-27.44479783011603	7.006648191389314e-9	3.1414797950602563e-12	4.0169484460068015
-27.40512428583357	7.20271954689457e-9	3.258901490540367e-12	4.0171018540750865
-27.365450741551108	7.404290623136624e-9	3.380716912981685e-12	4.01725663116156
-27.325777197268643	7.611516163978189e-9	3.5070906901841245e-12	4.017412789126091
-27.28610365298618	7.824555284961861e-9	3.638193628683421e-12	4.017570339924424
-27.24643010870372	8.043571597467856e-9	3.77420294612861e-12	4.017729295609399
-27.206756564421255	8.268733336421148e-9	3.9153025124219525e-12	4.017889668331115
-27.167083020138794	8.500213491651362e-9	4.0616830999513885e-12	4.018051470338049
-27.127409475856332	8.738189943010792e-9	4.213542643261228e-12	4.018214713977295
-27.087735931573867	8.982845599357903e-9	4.371086508515896e-12	4.018379411695666
-27.048062387291406	9.234368541519716e-9	4.5345277731299005e-12	4.018545576039952
-27.008388843008944	9.492952169346115e-9	4.7040875159464175e-12	4.0187132196577835
-26.96871529872648	9.758795352976166e-9	4.8799951183652245e-12	4.018882355298477
-26.929041754444018	1.0032102588435674e-8	5.062488576833962e-12	4.019052995813326
-26.889368210161557	1.0313084157694074e-8	5.251814827132997e-12	4.019225154156558
-26.849694665879092	1.0601956293307284e-8	5.448230080900534e-12	4.0193988433858605
-26.81002112159663	1.0898941347779822e-8	5.652000174860987e-12	4.01957407666325
-26.77034757731417	1.1204267967784255e-8	5.8634009332393174e-12	4.019750867255687
-26.730674033031704	1.1518171273374599e-8	6.082718543859012e-12	4.019929228535363
-26.691000488749243	1.1840893042344081e-8	6.3102499484430054e-12	4.020109173981113
-26.65132694446678	1.2172681899870328e-8	6.546303247656404e-12	4.020290717178493
-26.611653400184316	1.2513793513604822e-8	6.791198121448361e-12	4.020473871820681
-26.571979855901855	1.2864490794364148e-8	7.045266265274328e-12	4.020658651709268
-26.53230631161939	1.3225044102583226e-8	7.308851842799796e-12	4.020845070754866
-26.49263276733693	1.3595731460699768e-8	7.582311955711503e-12	4.021033142977578
-26.452959223054464	1.3976838771641688e-8	7.866017131283382e-12	4.021222882508145
-26.413285678772002	1.436866004359333e-8	8.16035182837264e-12	4.021414303588231
-26.37361213448954	1.477149762122385e-8	8.4657149625437e-12	4.021607420571108
-26.333938590207076	1.518566242356636e-8	8.782520451045757e-12	4.021802247922852
-26.294265045924615	1.561147418873737e-8	9.111197778398834e-12	4.021998800222383
-26.254591501642153	1.6049261725700494e-8	9.452192583368829e-12	4.022197092162643
-26.214917957359688	1.6499363173274523e-8	9.805967268144368e-12	4.022397138551173
-26.175244413077227	1.6962126266598413e-8	1.01730016305591e-11	4.022598954310385
-26.135570868794765	1.7437908611272838e-8	1.055379352023263e-11	4.022802554479024
-26.0958973245123	1.7927077965394797e-8	1.0948859519540516e-11	4.023007954212243
-26.05622378022984	1.8430012529722667e-8	1.1358735650355935e-11	4.023215168782477
-26.016550235947378	1.8947101246203993e-8	1.1783978107541179e-11	4.023424213580369
-25.976876691664913	1.9478744105109943e-8	1.222516402020759e-11	4.0236351041150975
-25.93720314738245	2.0025352461028968e-8	1.2682892241797272e-11	4.023847856015214
-25.89752960309999	2.0587349357977246e-8	1.3157784170082994e-11	4.024062485029572
-25.857856058817525	2.116516986388994e-8	1.3650484598225032e-11	4.024279007027569
-25.818182514535064	2.1759261414770118e-8	1.4161662598063074e-11	4.024497438000245
-25.778508970252602	2.2370084168776527e-8	1.4692012436873548e-11	4.024717794060841
-25.738835425970137	2.29981113705357e-8	1.5242254528860483e-11	4.024940091445331
-25.699161881687676	2.3643829725985777e-8	1.5813136422706265e-11	4.025164346513256
-25.659488337405215	2.4307739788051917e-8	1.6405433826550005e-11	4.025390575748594
-25.61981479312275	2.4990356353472267e-8	1.7019951671822623e-11	4.025618795760023
-25.580141248840285	2.5692208871105663e-8	1.7657525217415406e-11	4.025849023281982
-25.540467704557827	2.6413841862046206e-8	1.8319021195716298e-11	4.026081275175195
-25.500794160275362	2.7155815351902117e-8	1.9005339002113565e-11	4.026315568427372
-25.461120615992897	2.7918705315586217e-8	1.9717411929616785e-11	4.026551920153914
-25.421447071710435	2.870310413498856e-8	2.0456208450317973e-11	4.026790347598576
-25.381773527427974	2.9509621069910773e-8	2.122273354547846e-11	4.0270308681341405
-25.34209998314551	3.033888274264223e-8	2.2018030086088773e-11	4.027273499263126
-25.302426438863048	3.119153363658732e-8	2.2843180265832703e-11	4.027518258618422
-25.262752894580586	3.206823660935502e-8	2.369930708845263e-11	4.027765163963994
-25.22307935029812	3.2969673420729386e-8	2.4587575911586864e-11	4.0280142331955195
-25.18340580601566	3.389654527596152e-8	2.550919604923534e-11	4.028265484341096
-25.1437322617332	3.484957338483204e-8	2.6465422435090447e-11	4.028518935561865
-25.104058717450734	3.58294995369552e-8	2.7457557349060816e-11	4.0287746051527
-25.064385173168272	3.683708669378583e-8	2.8486952209388078e-11	4.029032511542839
-25.02471162888581	3.7873119597835516e-8	2.955500943287193e-11	4.029292673296619
-24.985038084603346	3.8938405399598766e-8	3.066318436580225e-11	4.029555109113864
-24.945364540320885	4.003377430270907e-8	3.181298728829084e-11	4.029819837830938
-24.905690996038423	4.1160080227864236e-8	3.300598549481797e-11	4.030086878421218
-24.86601745175596	4.231820149606988e-8	3.4243805453899795e-11	4.030356249995344
-24.826343907473497	4.350904153178078e-8	3.5528135049897966e-11	4.030627971802587
-24.786670363191035	4.4733529586510925e-8	3.686072591011897e-11	4.030902063230867
-24.74699681890857	4.5992621483533015e-8	3.8243395820459554e-11	4.031178543807595
-24.70732327462611	4.728730038427616e-8	3.967803123298053e-11	4.03145743320046
-24.667649730343648	4.861857757706908e-8	4.1166589868936277e-11	4.031738751217652
-24.627976186061183	4.998749328889284e-8	4.271110342090127e-11	4.032022517808925
-24.588302641778718	5.139511752081352e-8	4.431368035779501e-11	4.032308753065805
-24.54862909749626	5.284255090779771e-8	4.5976508836732144e-11	4.032597477222319
-24.508955553213795	5.433092560364432e-8	4.7701859725802876e-11	4.032888710655823
-24.46928200893133	5.586140619175591e-8	4.94920897420215e-11	4.033182473887194
-24.429608464648872	5.7435190622530516e-8	5.1349644708855926e-11	4.0334787875816245
-24.389934920366407	5.905351117815376e-8	5.327706293792187e-11	4.033777672549089
-24.350261376083942	6.071763546561397e-8	5.527697873959776e-11	4.034079149745354
-24.31058783180148	6.242886743875631e-8	5.735212606750991e-11	4.034383240271632
-24.27091428751902	6.418854845026565e-8	5.95053423020054e-11	4.034689965375898
-24.231240743236555	6.59980583344453e-8	6.173957217795772e-11	4.034999346453252
-24.191567198954093	6.785881652170937e-8	6.405787186243203e-11	4.035311405046367
-24.151893654671632	6.977228318574079e-8	6.64634131879703e-11	4.035626162845927
-24.112220110389167	7.173996042427353e-8	6.895948804745312e-11	4.035943641691236
-24.072546566106706	7.376339347451445e-8	7.154951295675786e-11	4.036263863570916
-24.032873021824244	7.584417196421187e-8	7.423703379164468e-11	4.036586850622978
-23.99319947754178	7.798393119946094e-8	7.70257307055646e-11	4.036912625135801
-23.953525933259318	8.018435349031129e-8	7.991942323534373e-11	4.0372412095481485
-23.913852388976856	8.244716951532946e-8	8.292207560195975e-11	4.037572626449943
-23.87417884469439	8.47741597262589e-8	8.603780221391214e-11	4.037906898582543
-23.83450530041193	8.716715579397845e-8	8.927087338096279e-11	4.038244048839442
-23.79483175612947	8.962804209699863e-8	9.26257212463677e-11	4.038584100266304
-23.755158211847004	9.215875725375899e-8	9.610694594596209e-11	4.038927076061903
-23.715484667564542	9.476129570002771e-8	9.971932200286829e-11	4.039272999577824
-23.67581112328208	9.743770931278016e-8	1.0346780496686325e-10	4.039621894319633
-23.636137578999616	1.0019010908190459e-7	1.0735753830784141e-10	4.039973783946867
-23.59646403471715	1.0302066683120668e-7	1.113938605731668e-10	4.040328692273302
-23.556790490434693	1.0593161699015233e-7	1.1558231281903984e-10	4.040686643267532
-23.51711694615223	1.089252584179045e-7	1.1992864632649005e-10	4.041047661053188
-23.477443401869763	1.1200395628119192e-7	1.2443883061291718e-10	4.041411769909443
-23.437769857587305	1.1517014398763452e-7	1.2911906175059882e-10	4.04177899427125
-23.39809631330484	1.1842632517619253e-7	1.3397577100401393e-10	4.042149358729229
-23.358422769022376	1.2177507576645806e-7	1.3901563379822064e-10	4.04252288803094
-23.318749224739914	1.2521904606852852e-7	1.4424557903115357e-10	4.042899607079983
-23.279075680457453	1.2876096295532925e-7	1.496727987430256e-10	4.043279540937054
-23.239402136174988	1.3240363209922143e-7	1.5530475815667322e-10	4.043662714820004
-23.199728591892526	1.3614994027483554e-7	1.6114920610313945e-10	4.0440491541039965
-23.160055047610065	1.400028577301642e-7	1.672141858474324e-10	4.044438884321568
-23.1203815033276	1.4396544062789778e-7	1.73508046329806e-10	4.044831931163258
-23.08070795904514	1.4804083355918465e-7	1.8003945383877266e-10	4.045228320477076
-23.041034414762677	1.5223227213197926e-7	1.8681740413240358e-10	4.045628078269501
-23.001360870480212	1.565430856362011e-7	1.9385123502534975e-10	4.046031230704935
-22.96168732619775	1.6097669978806036e-7	2.0115063945954074e-10	4.04643780410608
-22.92201378191529	1.655366395559259e-7	2.087256790773015e-10	4.04684782495418
-22.882340237632825	1.702265320701887e-7	2.1658679831634863e-10	4.047261319888715
-22.842666693350363	1.7505010961968162e-7	2.247448390468254e-10	4.047678315707887
-22.802993149067902	1.8001121273726125e-7	2.332110557714491e-10	4.048098839368199
-22.763319604785437	1.8511379337724157e-7	2.419971314104684e-10	4.0485229179850215
-22.723646060502976	1.9036191818748274e-7	2.511151936942504e-10	4.048950578831893
-22.683972516220514	1.9575977187898779e-7	2.6057783218689224e-10	4.049381849341083
-22.64429897193805	2.0131166069597667e-7	2.7039811596547135e-10	4.049816757103179
-22.604625427655584	2.0702201598946216e-7	2.8058961198023764e-10	4.05025532986736
-22.564951883373126	2.128953978974888e-7	2.9116640412230585e-10	4.050697595540698
-22.52527833909066	2.1893649913529134e-7	3.021431130261916e-10	4.051143582188623
-22.485604794808197	2.2515014889864765e-7	3.1353491663577016e-10	4.051593318034447
-22.44593125052574	2.315413168839743e-7	3.253575715633839e-10	4.052046831459209
-22.406257706243274	2.3811511742860374e-7	3.3762743527275635e-10	4.052504151001675
-22.36658416196081	2.448768137749641e-7	3.5036148911788393e-10	4.052965305357761
-22.326910617678347	2.5183182246246225e-7	3.6357736227112506e-10	4.053430323380561
-22.287237073395886	2.5898571785086936e-7	3.772933565750439e-10	4.053899234079746
-22.24756352911342	2.6634423677933543e-7	3.9152847235400103e-10	4.0543720666216005
-22.20788998483096	2.739132833650642e-7	4.063024352227981e-10	4.054848850328448
-22.1682164405485	2.8169893394600264e-7	4.216357239312621e-10	4.055329614678263
-22.128542896266033	2.897074421718853e-7	4.3754959928502073e-10	4.055814389304383
-22.088869351983572	2.979452442481857e-7	4.540661341844539e-10	4.0563032039950615
-22.04919580770111	3.0641896433766266e-7	4.712082448254501e-10	4.056796088692566
-22.009522263418646	3.151354201243539e-7	4.889997231071206e-10	4.057293073493434
-21.969848719136184	3.241016285448942e-7	5.074652702936902e-10	4.0577941886472555
-21.930175174853723	3.3332481169240523e-7	5.266305319794089e-10	4.058299464556357
-21.890501630571258	3.428124028981917e-7	5.46522134407361e-10	4.058808931775353
-21.850828086288796	3.5257205299666404e-7	5.67167722195039e-10	4.059322621010087
-21.811154542006335	3.626116367792283e-7	5.885959975216172e-10	4.059840563117408
-21.77148099772387	3.7293925964279987e-7	6.108367608340328e-10	4.060362789103996
-21.73180745344141	3.8356326443906287e-7	6.33920953131199e-10	4.060889330126041
-21.692133909158947	3.9449223853055783e-7	6.578806998881599e-10	4.0614202174880685
-21.652460364876482	4.057350210600085e-7	6.82749356684178e-10	4.06195548264231
-21.61278682059402	4.173007104394706e-7	7.08561556601586e-10	4.062495157187716
-21.57311327631156	4.2919867206601304e-7	7.353532594645082e-10	4.063039272869272
-21.533439732029095	4.4143854627099166e-7	7.631618029897548e-10	4.0635878615766865
-21.49376618774663	4.5403025651007956e-7	7.920259559245294e-10	4.064140955343561
-21.454092643464172	4.669840178015274e-7	8.219859732489687e-10	4.064698586346448
-21.414419099181707	4.803103454202958e-7	8.530836535244282e-10	4.065260786903691
-21.374745554899242	4.940200638559384e-7	8.853623984715729e-10	4.065827589474107
-21.33507201061678	5.081243160425328e-7	9.188672748659058e-10	4.066399026656035
-21.29539846633432	5.226345728688842e-7	9.536450788414648e-10	4.066975131185958
-21.255724922051854	5.375626429778847e-7	9.897444026974266e-10	4.06755593593749
-21.216051377769393	5.52920682863832e-7	1.0272157043058767e-9	4.068141473919619
-21.17637783348693	5.687212072770838e-7	1.066111379222814e-9	4.068731778275816
-21.136704289204467	5.849770999454803e-7	1.1064858356088824e-9	4.069326882282147
-21.097030744922005	6.01701624622432e-7	1.1483955720699322e-9	4.069926819346281
-21.057357200639544	6.189084364718657e-7	1.1918992585328496e-9	4.070531623005529
-21.01768365635708	6.366115938004049e-7	1.2370578202754624e-9	4.071141326925459
-20.978010112074617	6.548255701476874e-7	1.2839345252350416e-9	4.071755964898455
-20.938336567792156	6.735652667459383e-7	1.3325950747246434e-9	4.07237557084165
-20.89866302350969	6.928460253603153e-7	1.3831076976911783e-9	4.07300017879546
-20.85898947922723	7.126836415218496e-7	1.4355432486550393e-9	4.0736298229216334
-20.81931593494477	7.330943781654231e-7	1.4899753094765645e-9	4.074264537501673
-20.779642390662303	7.540949796850846e-7	1.5464802950999786e-9	4.074904356934471
-20.739968846379842	7.757026864202257e-7	1.605137563432151e-9	4.075549315734839
-20.70029530209738	7.979352495855817e-7	1.666029529519066e-9	4.076199448531063
-20.660621757814916	8.208109466593524e-7	1.7292417841899847e-9	4.076854790063042
-20.620948213532454	8.443485972435672e-7	1.7948632173457511e-9	4.077515375180001
-20.581274669249993	8.685675794116642e-7	1.8629861460749035e-9	4.078181238838544
-20.541601124967528	8.934878465582486e-7	1.93370644778827e-9	4.078852416099936
-20.501927580685063	9.191299447672863e-7	2.0071236985709784e-9	4.0795289421282375
-20.462254036402605	9.455150307144529e-7	2.083341316957995e-9	4.080210852187457
-20.42258049212014	9.726648901209742e-7	2.1624667133484187e-9	4.080898181639316
-20.382906947837675	1.0006019567757792e-6	2.2446114452810953e-9	4.08159096594078
-20.343233403555214	1.0293493321442976e-6	2.3298913788051087e-9	4.082289240641017
-20.303559859272752	1.0589308055821359e-6	2.4184268561853585e-9	4.082993041379362
-20.263886314990287	1.089370875172621e-6	2.510342870195636e-9	4.083702403881954
-20.224212770707826	1.1206947692081443e-6	2.605769245259976e-9	4.084417363959227
-20.184539226425365	1.1529284683355173e-6	2.7048408257147165e-9	4.085137957502894
-20.1448656821429	1.186098728386092e-6	2.8076976714732346e-9	4.085864220482996
-20.10519213786044	1.2202331039126089e-6	2.9144852613883535e-9	4.0865961889448394
-20.065518593577977	1.2553599724549723e-6	3.0253547046180753e-9	4.087333899005906
-20.025845049295512	1.2915085595579782e-6	3.1404629603130524e-9	4.088077386852352
-19.98617150501305	1.328708964564912e-6	3.2599730659563004e-9	4.088826688736302
-19.94649796073059	1.366992187211488e-6	3.3840543747008657e-9	4.08958184097187
-19.906824416448124	1.4063901550456476e-6	3.512882802062485e-9	4.090342879932004
-19.867150872165663	1.4469357516992027e-6	3.646641082340344e-9	4.091109842044952
-19.8274773278832	1.4886628460387591e-6	3.7855190351548035e-9	4.091882763790303
-19.787803783600737	1.5316063222234248e-6	3.929713842503128e-9	4.092661681695984
-19.748130239318275	1.5758021106982938e-6	4.0794303367556865e-9	4.093446632333585
-19.708456695035814	1.6212872201538407e-6	4.2348813000272785e-9	4.09423765231521
-19.66878315075335	1.6680997704812633e-6	4.396287775378681e-9	4.095034778288984
-19.629109606470887	1.7162790267561837e-6	4.5638793903209e-9	4.095838046935182
-19.589436062188426	1.7658654342832502e-6	4.737894693113973e-9	4.096647494962252
-19.54976251790596	1.8169006547353055e-6	4.918581502372029e-9	4.0974631591021975
-19.510088973623496	1.8694276034223075e-6	5.106197270506353e-9	4.0982850761064675
-19.47041542934104	1.9234904877263077e-6	5.30100946156194e-9	4.099113282741412
-19.430741885058573	1.979134846739054e-6	5.503295944021569e-9	4.099947815783757
-19.39106834077611	2.0364075921415804e-6	5.713345399179292e-9	4.100788712016067
-19.35139479649365	2.0953570503650116e-6	5.9314577457065395e-9	4.101636008221904
-19.311721252211186	2.1560330060736303e-6	6.157944581059895e-9	4.102489741180884
-19.27204770792872	2.21848674701298e-6	6.3931296404069024e-9	4.103349947663808
-19.23237416364626	2.282771110266461e-6	6.637349273772413e-9	4.104216664427823
-19.192700619363798	2.34894052996591e-6	6.890952942138936e-9	4.105089928210901
-19.153027075081333	2.4170510865024133e-6	7.154303733259581e-9	4.105969775726723
-19.11335353079887	2.487160557286558e-6	7.427778897979484e-9	4.1068562436595215
-19.07367998651641	2.5593284691065953e-6	7.711770407887774e-9	4.107749368658216
-19.034006442233945	2.6336161521375838e-6	8.006685535161013e-9	4.108649187331014
-18.994332897951484	2.7100867956531765e-6	8.312947455488096e-9	4.1095557362398525
-18.954659353669022	2.788805505496021e-6	8.63099587501037e-9	4.1104690518942535
-18.914985809386557	2.8698393633632634e-6	8.961287682242003e-9	4.111389170745608
-18.875312265104096	2.9532574879653696e-6	9.304297625978425e-9	4.11231612918093
-18.835638720821635	3.0391310981195864e-6	9.660519020241229e-9	4.113249963517253
-18.79596517653917	3.1275335778394705e-6	1.0030464477352293e-8	4.114190709994311
-18.75629163225671	3.2185405434865196e-6	1.0414666670269252e-8	4.115138404769162
-18.716618087974247	3.312229913049455e-6	1.0813679125369325e-8	4.116093083908996
-18.676944543691782	3.4086819776206353e-6	1.1228077046907865e-8	4.1170547833846864
-18.63727099940932	3.5079794751408937e-6	1.1658458174434919e-8	4.1180235390640965
-18.59759745512686	3.6102076664864403e-6	1.2105443674503899e-8	4.1189993867050925
-18.557923910844394	3.7154544139733924e-6	1.2569679068058425e-8	4.11998236194836
-18.51825036656193	3.823810262359078e-6	1.3051835194943503e-8	4.1209725003103514
-18.47857682227947	3.935368522421462e-6	1.3552609217046277e-8	4.121969837176215
-18.438903277997007	4.050225357199419e-6	1.407272566163184e-8	4.122974407791722
-18.39922973371454	4.168479870982293e-6	1.4612937506502918e-8	4.123986247256523
-18.359556189432084	4.2902342011363154e-6	1.5174027308684015e-8	4.125005390515736
-18.31988264514962	4.415593612862603e-6	1.5756808378396264e-8	4.1260318723525105
-18.280209100867154	4.544666596979954e-6	1.636212600015972e-8	4.1270657273798905
-18.240535556584693	4.677564970833574e-6	1.6990858702945255e-8	4.128106990032658
-18.20086201230223	4.814403982430383e-6	1.7643919581364335e-8	4.129155694559374
-18.161188468019766	4.95530241790631e-6	1.8322257669978477e-8	4.130211875013289
-18.121514923737305	5.100382712436094e-6	1.902685937288539e-8	4.131275565244721
-18.081841379454843	5.249771064696496e-6	1.975874995084205e-8	4.132346798891421
-18.04216783517238	5.403597555000381e-6	2.0518995068257953e-8	4.133425609370338
-18.002494290889917	5.561996267222316e-6	2.1308702402510295e-8	4.1345120298686355
-17.962820746607456	5.7251054146384e-6	2.212902331811823e-8	4.135606093333969
-17.92314720232499	5.893067469811382e-6	2.2981154608423477e-8	4.136707832465804
-17.88347365804253	6.066029298651676e-6	2.3866340307536533e-8	4.137817279705666
-17.843800113760068	6.244142298792549e-6	2.4785873575417192e-8	4.138934467227543
-17.804126569477603	6.427562542421702e-6	2.5741098659081296e-8	4.140059426928198
-17.76445302519514	6.616450923714969e-6	2.6733412933044548e-8	4.141192190417247
-17.72477948091268	6.8109733110250365e-6	2.7764269022252786e-8	4.142332789006886
-17.685105936630215	7.011300703979995e-6	2.8835177010864332e-8	4.143481253701787
-17.645432392347754	7.217609395656404e-6	2.994770674041508e-8	4.144637615188837
-17.60575884806529	7.43008113999101e-6	3.1103490201020825e-8	4.145801903826166
-17.566085303782828	7.64890332460757e-6	3.23042240194353e-8	4.146974149632932
-17.526411759500366	7.87426914923424e-6	3.355167204794054e-8	4.148154382277681
-17.4867382152179	8.106377809900149e-6	3.484766805820331e-8	4.149342631068077
-17.44706467093544	8.3454346890984e-6	3.619411854441333e-8	4.150538924939267
-17.40739112665298	8.591651552116225e-6	3.759300564020057e-8	4.1517432924420286
-17.367717582370513	8.84524674973593e-6	3.904639015399169e-8	4.152955761732298
-17.328044038088052	9.10644542751483e-6	4.055641472770233e-8	4.154176360558019
-17.28837049380559	9.375479741868423e-6	4.2125307123822165e-8	4.1554051162484
-17.248696949523126	9.652589083175618e-6	4.3755383646192816e-8	4.156642055700962
-17.209023405240664	9.938020306145195e-6	4.544905269998108e-8	4.157887205369794
-17.1693498609582	1.0232027967680578e-5	4.720881849659289e-8	4.159140591252582
-17.129676316675738	1.0534874572495082e-5	4.903728490949713e-8	4.16040223887843
-17.090002772393277	1.0846830826733502e-5	5.093715948720068e-8	4.161672173294585
-17.05032922811081	1.1168175899867861e-5	5.291125762985225e-8	4.162950419053583
-17.01065568382835	1.1499197695143013e-5	5.496250693624176e-8	4.164237000200296
-16.97098213954589	1.1840193128854855e-5	5.7093951728244255e-8	4.1655319402577256
-16.931308595263424	1.2191468418760161e-5	5.930875776002753e-8	4.166835262214654
-16.891635050980963	1.2553339381916912e-5	6.16102171197048e-8	4.16814698851044
-16.8519615066985	1.2926131742275956e-5	6.400175333135709e-8	4.169467141022248
-16.812287962416036	1.3310181448345279e-5	6.648692666576831e-8	4.170795741050118
-16.772614418133575	1.3705835001265133e-5	6.906943966848882e-8	4.172132809302855
-16.732940873851113	1.4113449793644008e-5	7.175314291426592e-8	4.173478365883597
-16.69326732956865	1.4533394459512447e-5	7.45420409972209e-8	4.174832430274899
-16.653593785286187	1.4966049235768081e-5	7.744029876655905e-8	4.176195021323719
-16.613920241003722	1.5411806335499044e-5	8.045224781802303e-8	4.1775661572263365
-16.57424669672126	1.587107033358078e-5	8.358239325169606e-8	4.178945855513335
-16.5345731524388	1.6344258564958152e-5	8.683542070726567e-8	4.180334133033064
-16.494899608156334	1.6831801536043096e-5	9.021620368824106e-8	4.181731005937204
-16.455226063873873	1.7334143349660644e-5	9.372981118720619e-8	4.183136489663791
-16.41555251959141	1.7851742144004934e-5	9.738151562460324e-8	4.184550598921483
-16.375878975308947	1.8385070546072637e-5	1.0117680111413333e-7	4.18597334767308
-16.336205431026485	1.8934616140061902e-5	1.0512137206838361e-7	4.187404749118972
-16.296531886744024	1.950088195123894e-5	1.0922116215886963e-7	4.188844815680325
-16.25685834246156	2.0084386945796276e-5	1.1348234364530168e-7	4.190293558982042
-16.217184798179098	2.0685666547235872e-5	1.1791133708945251e-7	4.191750989835858
-16.177511253896636	2.130527316983847e-5	1.225148214697538e-7	4.193217118222339
-16.13783770961417	2.194377676979361e-5	1.272997447133115e-7	4.194691953273648
-16.09816416533171	2.26017654145853e-5	1.322733346628301e-7	4.1961755032556995
-16.058490621049245	2.3279845871250287e-5	1.3744311049664188e-7	4.197667775550056
-16.018817076766783	2.3978644214144798e-5	1.4281689462079718e-7	4.199168776635633
-15.979143532484322	2.469880645287952e-5	1.4840282505300323e-7	4.200678512070055
-15.939469988201857	2.5440999181104473e-5	1.5420936831900366e-7	4.2021969864711535
-15.899796443919396	2.6205910246848443e-5	1.6024533288291049e-7	4.203724203497906
-15.860122899636934	2.6994249445140605e-5	1.665198831338539e-7	4.205260165831517
-15.82044935535447	2.7806749233668336e-5	1.730425539523345e-7	4.206804875155713
-15.780775811072008	2.86441654722542e-5	1.7982326588060077e-7	4.208358332137311
-15.741102266789547	2.9507278186953586e-5	1.8687234092241776e-7	4.209920536406548
-15.701428722507082	3.039689235961153e-5	1.9420051899871765e-7	4.211491486536994
-15.66175517822462	3.131383874373467e-5	2.0181897508668464e-7	4.213071180024847
-15.622081633942155	3.2258974707583e-5	2.0973933707103242e-7	4.2146596132692755
-15.582408089659694	3.3233185105386746e-5	2.1797370433747333e-7	4.216256781550999
-15.542734545377233	3.4237383177660945e-5	2.2653466713963004e-7	4.217862679011775
-15.503061001094768	3.527251148159013e-5	2.3543532677196628e-7	4.219477298633117
-15.463387456812306	3.633954285251409e-5	2.4468931658275063e-7	4.221100632214852
-15.423713912529845	3.7439481397562924e-5	2.5431082386243606e-7	4.2227326703535555
-15.38404036824738	3.857336352254395e-5	2.643146126444539e-7	4.2243734024209605
-15.344366823964918	3.974225899319599e-5	2.7471604745690685e-7	4.226022816541417
-15.304693279682457	4.0947272031995365e-5	2.855311180653278e-7	4.22768089957017
-15.265019735399992	4.2189542451707e-5	2.967764652484136e-7	4.229347637070344
-15.22534619111753	4.3470246826943e-5	3.084694076503776e-7	4.231023013290441
-15.18567264683507	4.479059970501564e-5	3.206279697554727e-7	4.232707011141554
-15.145999102552604	4.615185485742188e-5	3.332709110322118e-7	4.2343996121737595
-15.106325558270143	4.7555306573341354e-5	3.4641775629670803e-7	4.236100796552988
-15.066652013987678	4.900229099658866e-5	3.600888273469307e-7	4.237810543037285
-15.026978469705217	5.0494187507480146e-5	3.743052759215563e-7	4.239528828952917
-14.987304925422755	5.203242015116947e-5	3.890891180397604e-7	4.241255630170272
-14.94763138114029	5.3618459114012515e-5	4.0446326978035807e-7	4.242990921079493
-14.907957836857829	5.5253822249613626e-5	4.2045158456147904e-7	4.244734674565929
-14.868284292575368	5.6940076656241684e-5	4.370788919844578e-7	4.246486861985302
-14.828610748292903	5.867884030736586e-5	4.543710383083524e-7	4.248247453138689
-14.788937204010441	6.0471783737123476e-5	4.723549286243914e-7	4.250016416247267
-14.74926365972798	6.232063178259655e-5	4.910585708026496e-7	4.251793717926787
-14.709590115445515	6.422716538483143e-5	5.105111212862796e-7	4.253579323161856
-14.669916571163053	6.619322345059832e-5	5.307429328118579e-7	4.2553731952800105
-14.630243026880592	6.822070477698529e-5	5.517856041380101e-7	4.2571752959255384
-14.590569482598127	7.031157004094351e-5	5.736720318676381e-7	4.2589855850328515
-14.550895938315666	7.246784385601775e-5	5.964364644529613e-7	4.260804020800304
-14.5112223940332	7.469161689855267e-5	6.201145584766023e-7	4.262630559662802
-14.47154884975074	7.69850481057355e-5	6.44743437305411e-7	4.264465156265034
-14.431875305468278	7.935036694794666e-5	6.703617522185836e-7	4.266307763434019
-14.392201761185813	8.17898757779344e-5	6.970097461153801e-7	4.268158332151577
-14.352528216903352	8.43059522594476e-5	7.247293199126877e-7	4.270016811526519
-14.31285467262089	8.690105187803397e-5	7.53564101747258e-7	4.27188314876653
-14.273181128338425	8.957771053681839e-5	7.835595191024082e-7	4.273757289150264
-14.233507584055964	9.233854724014165e-5	8.147628739842139e-7	4.275639175998397
-14.193834039773503	9.518626686808286e-5	8.472234212774619e-7	4.277528750645335
-14.154160495491038	9.812366304494712e-5	8.809924504174539e-7	4.279425952410014
-14.114486951208576	0.00010115362110494151	9.161233705194225e-7	4.281330718566966
-14.074813406926111	0.0001042791211583392	9.526717991135917e-7	4.283242984316711
-14.03513986264365	0.00010750324126158173	9.90695654640181e-7	4.285162682756502
-13.995466318361188	0.0001108291606948407	1.030255252865464e-6	4.287089744850078
-13.955792774078724	0.00011426016335073262	1.0714134073867549e-6	4.28902409939797
-13.916119229796262	0.00011779964123794839	1.1142355344015531e-6	4.290965673007089
-13.8764456855138	0.0001214510981037437	1.1587897619237765e-6	4.2929143900602
-13.836772141231336	0.00012521815317932265	1.2051470436375689e-6	4.294870172685233
-13.797098596948874	0.00012910454505232015	1.2533812775877137e-6	4.296832940724603
-13.757425052666413	0.00013311413567069564	1.303569429914306e-6	4.2988026117035165
-13.717751508383948	0.00013725091448254525	1.3557916638478213e-6	4.300779100799377
-13.678077964101487	0.00014151900271641368	1.4101314741908584e-6	4.302762320809276
-13.638404419819025	0.00014592265780696153	1.4666758275218108e-6	4.304752182119096
-13.59873087553656	0.00015046627797085657	1.5255153083665045e-6	4.306748592670831
-13.559057331254099	0.00015515440693806637	1.5867442715940466e-6	4.3087514579307316
-13.519383786971634	0.0001599917388438018	1.6504610013045668e-6	4.310760680856693
-13.479710242689173	0.0001649831232865925	1.7167678764877865e-6	4.312776161865713
-13.440036698406711	0.00017013357055813355	1.7857715437436692e-6	4.314797798801006
-13.400363154124246	0.00017544825705073235	1.8575830973688284e-6	4.3168254868986695
-13.360689609841785	0.00018093253084842373	1.932318267125529e-6	4.318859118754951
-13.321016065559323	0.00018659191750792204	2.010097614024069e-6	4.320898584291977
-13.281342521276859	0.00019243212603595373	2.0910467344631596e-6	4.322943770724993
-13.241668976994397	0.00019845905506949172	2.1752964730882146e-6	4.324994562527568
-13.201995432711936	0.00020467879926592308	2.2629831447430732e-6	4.327050841398052
-13.16232188842947	0.00021109765591013191	2.354248765906349e-6	4.329112486225071
-13.12264834414701	0.00021772213174593006	2.4492412960215003e-6	4.331179373052933
-13.082974799864544	0.00022455895003936602	2.5481148891461482e-6	4.333251375047003
-13.043301255582083	0.00023161505788180442	2.651030156365887e-6	4.335328362458817
-13.003627711299622	0.00023889763374084085	2.7581544394361895e-6	4.337410202590841
-12.963954167017157	0.000246414095267436	2.8696620961361038e-6	4.3394967597613805
-12.924280622734695	0.00025417210736791127	2.9857347978391835e-6	4.341587895268661
-12.884607078452234	0.0002621795905497434	3.106561839827476e-6	4.343683467355563
-12.844933534169769	0.00027044472955037145	3.2323404648988974e-6	4.345783331173352
-12.805259989887308	0.0002789759822585559	3.3632762008403623e-6	4.3478873387458625
-12.765586445604846	0.0002877820889381279	3.4995832123653202e-6	4.349995338933124
-12.725912901322381	0.0002968720817642557	3.6414846681389173e-6	4.352107177394591
-12.68623935703992	0.0003062552946828039	3.7892131235416635e-6	4.354222696553066
-12.646565812757459	0.00031594137360351214	3.943010919850813e-6	4.356341735557217
-12.606892268474994	0.00032594028693829337	4.103130600546957e-6	4.35846413024509
-12.567218724192532	0.0003362623364960898	4.269835345485037e-6	4.360589713106408
-12.527545179910067	0.0003469181687463212	4.443399423700275e-6	4.362718313245382
-12.487871635627606	0.0003579187864631428	4.624108665652396e-6	4.36484975634314
-12.448198091345144	0.0003692755607632973	4.812260955747506e-6	4.366983864620014
-12.40852454706268	0.0003810002435506054	5.008166746011776e-6	4.369120456797273
-12.368851002780218	0.0003931049803806785	5.212149591828856e-6	4.3712593480593185
-12.329177458497757	0.0004056023237598154	5.424546710693837e-6	4.3734003500152125
-12.289503914215292	0.0004185052468924984	5.645709564975606e-6	4.375543270660311
-12.24983036993283	0.00043182715789231746	5.87600446972308e-6	4.377687914337411
-12.210156825650369	0.000445581914471755	6.115813226595781e-6	4.3798340816981085
-12.170483281367904	0.00045978383912658203	6.365533785044951e-6	4.381981569663587
-12.130809737085443	0.00047444773483123456	6.625580931919699e-6	4.384130171385643
-12.091136192802978	0.0004895889012620275	6.896387010724581e-6	4.386279676207376
-12.051462648520516	0.0005052231515655106	7.178402671806015e-6	4.388429869623332
-12.011789104238055	0.0005213668296899756	7.4720976548003404e-6	4.390580533240165
-11.97211555995559	0.0005380368282985342	7.777961604734425e-6	4.392731444736785
-11.932442015673129	0.0005552506072827728	8.096504923228083e-6	4.394882377824048
-11.892768471390667	0.0005730262128967251	8.42825965631047e-6	4.397033102204846
-11.853094927108202	0.0005913822975313043	8.773780420427066e-6	4.399183383533753
-11.81342138282574	0.0006103381401501101	9.133645368282112e-6	4.401332983376462
-11.77374783854328	0.0006299136674080816	9.50845719623038e-6	4.403481659169193
-11.734074294260814	0.0006501294754751726	9.898844195007287e-6	4.405629164177761
-11.694400749978353	0.0006710068525878425	1.0305461345660271e-5	4.407775247456774
-11.654727205695892	0.000692567802351931	1.0728991462627423e-5	4.409919653808487
-11.615053661413427	0.0007148350678210666	1.1170146385989183e-5	4.4120621237413555
-11.575380117130965	0.000737832156375601	1.1629668225005985e-5	4.414202393428857
-11.5357065728485	0.0007615833654277951	1.2108330655148002e-5	4.416340194667769
-11.496033028566039	0.0007861138089795848	1.2606940270910738e-5	4.418475254836526
-11.456359484283578	0.0008114494450602554	1.3126337996814618e-5	4.420607296853173
-11.416685940001113	0.000837617104072077	1.366740055908384e-5	4.422736039133596
-11.377012395718651	0.0008646445180726323	1.4231042020607874e-5	4.424861195549196
-11.33733885143619	0.0008925603510236441	1.4818215381899554e-5	4.4269824753846185
-11.297665307153725	0.0009213942300366871	1.5429914250875825e-5	4.429099583295319
-11.257991762871264	0.0009511767776474402	1.606717458441368e-5	4.431212219264924
-11.218318218588802	0.0009819396451504724	1.6731076504748327e-5	4.433320078562552
-11.178644674306337	0.0010137155470281076	1.7422746193922153e-5	4.4354228516998955
-11.138971130023876	0.0010465382965072776	1.8143357869617538e-5	4.437520224388247
-11.099297585741414	0.0010804428422795478	1.8894135845854147e-5	4.439611877495305
-11.05962404145895	0.0011154653064205783	1.9676356682177713e-5	4.441697487001941
-11.019950497176488	0.0011516430235457233	2.0491351425112413e-5	4.4437767239587105
-10.980276952894023	0.0011890145812403002	2.1340507945819675e-5	4.445849254442406
-10.940603408611562	0.0012276198618032493	2.2225273378058463e-5	4.4479147395123215
-10.9009298643291	0.001267500085344678	2.3147156660726418e-5	4.449972835166318
-10.861256320046635	0.0013086978542783249	2.4107731189427183e-5	4.452023192297122
-10.821582775764174	0.0013512571992513695	2.5108637581707727e-5	4.454065456648083
-10.781909231481713	0.0013952236265550892	2.6151586560795043e-5	4.456099268769075
-10.742235687199248	0.0014406441670606622	2.7238361962862568e-5	4.458124263972012
-10.702562142916786	0.0014875674267262715	2.837082387307326e-5	4.460140072286612
-10.662888598634325	0.0015360436387219655	2.9550911895855457e-5	4.462146318415779
-10.62321505435186	0.0015861247172204854	3.078064856509983e-5	4.464142621690741
-10.583541510069399	0.0016378643129033893	3.2062142900197215e-5	4.466128596026529
-10.543867965786934	0.0016913178702327378	3.3397594114087786e-5	4.468103849876739
-10.504194421504472	0.001746542686540186	3.478929547973632e-5	4.470067986188856
-10.46452087722201	0.0018035979729862177	3.623963836172526e-5	4.4720206023588895
-10.424847332939546	0.0018625449174437317	3.77511164199222e-5	4.473961290185948
-10.385173788657085	0.0019234467493615315	3.9326329992466806e-5	4.4758896358272
-10.345500244374623	0.001986368806664084	4.0967990665621384e-5	4.477805219752207
-10.305826700092158	0.0020513786047458306	4.26789260383369e-5	4.4797076166973575
-10.266153155809697	0.0021185459076189564	4.4462084689700276e-5	4.4815963956201506
-10.226479611527235	0.0021879428012754605	4.63205413577725e-5	4.483471119653459
-10.18680606724477	0.0022596437693250524	4.825750233866151e-5	4.485331346059552
-10.147132522962309	0.0023337257709721356	5.0276311115037755e-5	4.487176626184174
-10.107458978679848	0.0024102683213962244	5.238045422367436e-5	4.489006505410346
-10.067785434397383	0.002489353574601503	5.457356737197393e-5	4.490820523112241
-10.028111890114921	0.0025710664088024497	5.685944181384818e-5	4.492618212609007
-9.988438345832456	0.0026554945144136714	5.9242030995737816e-5	4.4943991011181
-9.948764801549995	0.0027427284847137638	6.172545748398002e-5	4.49616270970903
-9.909091257267534	0.0028328619092536454	6.431402018518833e-5	4.4979085532568535
-9.869417712985069	0.0029259914700813907	6.701220187177007e-5	4.499636140395424
-9.829744168702607	0.003022217040857005	6.98246770251897e-5	4.501344973470752
-9.790070624420146	0.0031216417889310642	7.275632001007922e-5	4.503034548494086
-9.750397080137681	0.0032243722804635344	7.581221359282685e-5	4.504704355095296
-9.71072353585522	0.003330518588658387	7.899765781879171e-5	4.506353876475702
-9.671049991572758	0.003440194405192968	8.231817926287327e-5	4.507982589361284
-9.631376447290293	0.003553517154919929	8.577954066871459e-5	4.509589963955386
-9.591702903007832	0.0036706081139221114	8.938775099242167e-5	4.511175463891875
-9.55202935872537	0.0037915925310010624	9.314907586732148e-5	4.512738546187619
-9.512355814442905	0.003916599752680888	9.70700485068706e-5	4.51427866119573
-9.472682270160444	0.0040457633518095224	0.0001011574810635413	4.515795252557838
-9.43300872587798	0.004179221259841394	0.00010541847646215649	4.517287757157025
-9.393335181595518	0.004317115902884857	0.00010986044072687132	4.518755605070405
-9.353661637313056	0.0044595943415991	0.00011449109582172483	4.5201982195217365
-9.313988093030591	0.004606808415025737	0.00011931849302544566	4.5216150168340015
-9.27431454874813	0.0047589148884401465	0.0001243510268619647	4.5230054063820075
-9.234641004465669	0.0049160756053086676	0.00012959744960891947	4.524368790544873
-9.194967460183204	0.005078457643437557	0.00013506688640724715	4.5257045646586045
-9.155293915900742	0.005246233475399136	0.0001407688509958276	4.527012116968521
-9.11562037161828	0.005419581133322058	0.0001467132620960444	4.528290828582102
-9.075946827335816	0.005598684378129986	0.00015291046047203913	4.5295400734210105
-9.036273283053355	0.0057837328733151925	0.0001593712266933627	4.530759218174058
-8.99659973877089	0.00597492236333121	0.00016610679962775492	4.531947622249627
-8.956926194488428	0.006172454856688108	0.00017312889569272478	4.533104637728308
-8.917252650205967	0.0063765388138343594	0.00018044972889572083	4.534229609315376
-8.877579105923502	0.006587389339906291	0.00018808203169365506	4.535321874293791
-8.83790556164104	0.00680522838242568	0.0001960390767037513	4.536380762476495
-8.798232017358579	0.007030284934025384	0.0002043346992987308	4.537405596159774
-8.758558473076114	0.007262795240278356	0.00021298332112059597	4.538395690075519
-8.718884928793653	0.007503003012706549	0.00022199997454838395	4.5393503513447415
-8.679211384511191	0.007751159647040879	0.00023140032815660892	4.5402688794301085
-8.639537840228726	0.00800752444680266	0.0002412007132022593	4.541150566089271
-8.599864295946265	0.00827236485227417	0.0002514181511796191	4.541994695328641
-8.560190751663804	0.008545956674918172	0.0002620703824834927	4.542800543355621
-8.520517207381339	0.008828584337311905	0.00027317589622272457	4.54356737853347
-8.480843663098877	0.009120541118643867	0.00028475396122742107	4.544294461333941
-8.441170118816412	0.009422129405830485	0.00029682465829464953	4.544981044291499
-8.401496574533951	0.009733660950295597	0.00030940891371888696	4.545626371957448
-8.36182303025149	0.01005545713045337	0.00032252853415502353	4.546229680853955
-8.322149485969025	0.010387849219930108	0.00033620624286325395	4.546790199428444
-8.282475941686563	0.010731178661553615	0.00035046571738679493	4.547307148008368
-8.242802397404102	0.011085797347129854	0.0003653316287149687	4.5477797387558265
-8.203128853121637	0.01145206790302391	0.0003808296819858653	4.548207175623103
-8.163455308839175	0.01183036398154742	0.00039698665878449034	4.548588654307452
-8.123781764556714	0.012221070558153361	0.00041383046109395486	4.548923362207294
-8.08410822027425	0.012624584234424358	0.00043139015695915935	4.549210478377965
-8.044434675991788	0.013041313546832585	0.000449696027924054	4.549449173487916
-8.004761131709323	0.013471679281240616	0.0004687796183054802	4.549638609775614
-7.965087587426861	0.01391611479309707	0.0004886737863683912	4.549777941006386
-7.9254140431444	0.014375066333272851	0.0005094127574691448	4.549866312429863
-7.885740498861935	0.01484899337946877	0.0005310321792354534	4.549902860737762
-7.846066954579474	0.015338368973111001	0.0005535691788534443	4.549886714022218
-7.806393410297012	0.01584368006163907	0.0005770624225343765	4.549816991734391
-7.766719866014547	0.016365427846071548	0.0006015521772353017	4.549692804643733
-7.727046321732086	0.01690412813372248	0.0006270803747101738	4.549513254797635
-7.6873727774496246	0.017460311695919727	0.0006536906779696867	4.549277435481689
-7.64769923316716	0.018034524630561752	0.0006814285502302902	4.548984431180497
-7.608025688884698	0.018627328729328124	0.0007103413264347762	4.548633317539098
-7.568352144602237	0.01923930184933656	0.0007404782874288332	4.548223161324702
-7.528678600319772	0.01987103828902476	0.0007718907368799927	4.547753020390043
-7.4890050560373105	0.02052314916799844	0.0008046320810274687	4.547221943635905
-7.4493315117548455	0.02119626281058112	0.0008387579113532361	4.546628970975877
-7.409657967472384	0.021891025132759194	0.0008743260902669208	4.545973133300743
-7.369984423189923	0.022608100032200252	0.0009113968398987675	4.545253452444445
-7.330310878907458	0.023348169780987624	0.0009500328340971325	4.544468941150351
-7.290637334624996	0.02411193542068876	0.000990299293728631	4.543618603038838
-7.250963790342535	0.02490011715934266	0.001032264085381314	4.542701432575042
-7.21129024606007	0.02571345476992021	0.0010759978235724515	4.541716415038617
-7.171616701777609	0.026552707989774695	0.001121573976564981	4.540662526493624
-7.131943157495147	0.027418656920568375	0.0011690689758978691	4.539538733759839
-7.092269613212682	0.028312102428119112	0.0012185623297374026	4.538343994385078
-7.052596068930221	0.029233866541578588	0.0012701367401581534	4.537077256618634
-7.012922524647756	0.03018479285130742	0.0013238782244635585	4.535737459385937
-6.973248980365295	0.031165746904772015	0.0013798762406574809	4.534323532264413
-6.933575436082833	0.03217761659974916	0.0014382238171795744	4.532834395460662
-6.893901891800368	0.03322131257407022	0.0014990176870180113	4.53126895978892
-6.854228347517907	0.034297768591097025	0.0015623584263143708	4.529626126650984
-6.8145548032354455	0.03540794192006841	0.0016283505975761626	4.527904788017751
-6.7748812589529805	0.03655281371040682	0.0016971028976133402	4.526103826411822
-6.735207714670519	0.03773338935901827	0.0017687283103150686	4.524222114891977
-6.695534170388058	0.038950698869573884	0.0018433442643838813	4.522258517039639
-6.655860626105593	0.040205797202688624	0.0019210727961441166	4.520211886946292
-6.616187081823131	0.041499764615874256	0.0020020407175412626	4.51808106920341
-6.57651353754067	0.042833706992054806	0.0020863797894482	4.51586489889353
-6.536839993258205	0.044208756155416244	0.002174226900394392	4.513562201584329
-6.497166448975744	0.045626070173235854	0.0022657242508318993	4.511171793323392
-6.457492904693279	0.04708683364233005	0.002361019543051586	4.508692480635964
-6.417819360410817	0.04859225795865261	0.0024602661768605783	4.506123060524847
-6.378145816128356	0.050143581568523395	0.002563623451130988	4.503462320471784
-6.338472271845891	0.051742070199890654	0.0026712567713256617	4.500709038442272
-6.29879872756343	0.05338901707195025	0.0027833378631055257	4.497861982892038
-6.259125183280968	0.0550857430813886	0.0029000449921191955	4.494919912776278
-6.219451638998503	0.056833596963418546	0.0030215631900710866	4.491881577561693
-6.179778094716042	0.058633955425706666	0.003148084487160926	4.488745717240651
-6.1401045504335805	0.06048822325321791	0.0032798081509815193	4.485511062349029
-6.1004310061511156	0.06239783338192097	0.0034169409319577786	4.482176333986773
-6.060757461868654	0.06436424693918442	0.0035596973154023684	4.478740243840376
-6.021083917586193	0.06638895324868492	0.00370829978025731	4.475201494210907
-5.981410373303728	0.0684734697974527	0.0038629790645841626	4.471558778042311
-5.941736829021266	0.07061934216271612	0.004023974437855575	4.467810778955707
-5.9020632847388015	0.07282814389602812	0.004191533980094582	4.463956171285808
-5.86238974045634	0.07510147636210708	0.004365914867895612	4.45999362012149
-5.822716196173879	0.07744096852975375	0.004547383667353944	4.455921781349931
-5.783042651891414	0.07984827671207154	0.004736216633915099	4.451739301704904
-5.743369107608952	0.08232508425319086	0.004932700019147826	4.447444818818953
-5.703695563326491	0.0848731011585547	0.005137130384427096	4.443036961279947
-5.664022019044026	0.08749406366577743	0.005349814921502151	4.43851434869188
-5.624348474761565	0.0901897337529806	0.00557107177990786	4.433875591740155
-5.584674930479103	0.09296189858145364	0.005801230401161946	4.429119292262275
-5.545001386196638	0.09581236986935593	0.006040631859673488	4.424244043322146
-5.505327841914177	0.09874298319315335	0.006289629210268032	4.419248429290241
-5.465654297631712	0.10175559721338108	0.006548587842216532	4.414131025929072
-5.425980753349251	0.10485209282123094	0.00681788583963274	4.408890400483704
-5.386307209066789	0.10803437220243291	0.007097914348082733	4.4035251117779985
-5.346633664784324	0.11130435781479965	0.007389077947224391	4.39803371031684
-5.306960120501863	0.1146639912757387	0.007691795029270641	4.392414738394016
-5.267286576219401	0.11811523215603446	0.00800649818304499	4.386666730206618
-5.2276130319369365	0.12166005667604764	0.008333634583364771	4.3807882119756885
-5.187939487654475	0.12530045630055164	0.008673666385464258	4.374777702073624
-5.148265943372014	0.12903843622830544	0.009027071124133817	4.368633711158487
-5.108592399089549	0.13287601377242853	0.009394342117217812	4.3623547423153575
-5.068918854807087	0.13681521662771068	0.00977598887308522	4.3559392912051615
-5.029245310524626	0.1408580810208398	0.010172537501641836	4.349385846221114
-4.989571766242161	0.14500664973963828	0.010584531128422755	4.3426928886527705
-4.9498982219597	0.14926297003736166	0.01101253031125811	4.335858892859048
-4.910224677677235	0.15362909140809888	0.011457113458966798	4.328882326449109
-4.870551133394773	0.15810706322937584	0.011918877251490793	4.321761650470575
-4.830877589112312	0.162698932268196	0.012398437060827022	4.314495319611129
-4.791204044829847	0.16740674004650732	0.012896427372085078	4.307081782403763
-4.751530500547386	0.17223252006259476	0.013413502203929917	4.2995194814461986
-4.711856956264924	0.1771782948645847	0.013950335527632978	4.291806853627997
-4.672183411982459	0.18224607297255957	0.01450762168389116	4.283942330368799
-4.632509867699998	0.18743784564588942	0.015086075796529158	4.275924337867007
-4.5928363234175364	0.19275558349244915	0.015686434182134196	4.267751297359653
-4.5531627791350715	0.19820123291658384	0.016309454754618098	4.259421625393557
-4.51348923485261	0.2037767124029123	0.01695591742364398	4.250933734108406
-4.473815690570149	0.2094839086332001	0.01762662448579056	4.242286031531766
-4.434142146287684	0.21532467243372297	0.018322401007254373	4.233476921887505
-4.394468602005222	0.22130081455093653	0.019044095196850984	4.224504805915715
-4.354795057722757	0.22741410125333905	0.019792578767971792	4.215368081207507
-4.315121513440296	0.23366624975797645	0.02056874728812334	4.206065142553647
-4.275447969157835	0.24005892347992944	0.021373520514574026	4.196594382305632
-4.23577442487537	0.246593727104177	0.0222078427145855	4.18695419075531
-4.196100880592908	0.25327220147868545	0.02307268296861966	4.17714295652539
-4.156427336310447	0.26009581832898654	0.023969035454846924	4.1671590669796785
-4.116753792027982	0.26706597479404853	0.02489791971320383	4.1570009086464506
-4.077080247745521	0.2741839877844723	0.025860380887173226	4.146666867661527
-4.037406703463059	0.2814510881639384	0.026857489941388698	4.136155330226621
-3.9977331591805942	0.2888684147558727	0.027890343853085076	4.125464683087423
-3.958059614898133	0.29643700817744506	0.028960065775348976	4.114593314028066
-3.918386070615668	0.30415780450404883	0.030067805170034732	4.103539612387042
-3.8787125263332065	0.31203162876772955	0.031214737908153524	4.092301969592044
-3.839038982050745	0.32005918829381086	0.032402066335459515	4.080878779714539
-3.79936543776828	0.3282410658807481	0.03363101930088094	4.06926844004598
-3.759691893485819	0.3365777128290905	0.03490285214538567	4.057469351696922
-3.7200183492033574	0.3450694418257492	0.03621884664878915	4.045479920216048
-3.6803448049208924	0.35371641969140544	0.03758031093195654	4.0332985562349055
-3.640671260638431	0.36251865999886856	0.03898857931177004	4.020923676134896
-3.6009977163559697	0.3714760155718163	0.04044501210619234	4.008353702739656
-3.5613241720735047	0.3805881708738891	0.041950995386685605	3.99558706603255
-3.5216506277910433	0.3898546342991641	0.043507940675187415	3.982622203900557
-3.481977083508582	0.39927473037616495	0.045117284582816955	3.9694575629050415
-3.442303539226117	0.40884759189841546	0.04678048838741265	3.9560915990806205
-3.4026299949436556	0.4185721519956593	0.04849903754698623	3.9425227787618327
-3.3629564506611906	0.4284471361612653	0.05027444114613365	3.928749579441393
-3.3232829063787293	0.43847105425183525	0.05210823127242654	3.914770490656827
-3.283609362096268	0.4486421924767809	0.05400196231978022	3.9005840149092648
-3.243935817813803	0.45895860539654076	0.055957210215788394	3.8861886686149276
-3.2042622735313415	0.46941810794940053	0.057975571570018695	3.871582983090497
-3.16458872924888	0.48001826752762405	0.06005866274026004	3.856765505570659
-3.124915184966415	0.49075639612588373	0.06220811881375666	3.841734800263276
-3.085241640683954	0.5016295425848077	0.0644255925004344	3.826489449439859
-3.0455680964014924	0.512634484954979	0.0667127529352599	3.811028054563648
-3.0058945521190275	0.5237677230069987	0.06907128438682747	3.7953492374562106
-2.966221007836566	0.5350254709149724	0.0715028848694031	3.779451641503468
-2.926547463554101	0.5464036501419709	0.07400926465570694	3.7633339329035858
-2.8868739192716397	0.5578978825566915	0.07659214468782143	3.74699480195482
-2.8472003749891783	0.5695034838124623	0.07925325488370721	3.7304329643878305
-2.8075268307067134	0.5812154570204237	0.08199433233696427	3.713647162742031
-2.767853286424252	0.5930284867498049	0.08481711940757697	3.696636167787809
-2.7281797421417906	0.6049369333893476	0.08772336170160017	3.6793987799942895
-2.6885061978593257	0.6169348279049842	0.09071480593786306	3.6619338310455203
-2.6488326535768643	0.6290158670300596	0.09379319770000734	3.644240185407321
-2.609159109294403	0.6411734089244627	0.09696027907239507	3.6263167419425395
-2.569485565011938	0.6534004693406809	0.10021778615861819	3.6081624355792434
-2.5298120207294765	0.6656897183351376	0.10356744648165785	3.5897762390319214
-2.490138476447015	0.6780334775638094	0.10701097626499799	3.5711571645770452
-2.45046493216455	0.6904237182013916	0.11055007759426871	3.5523042658841875
-2.410791387882089	0.7028520595244416	0.11418643545940255	3.533216639905122
-2.371117843599624	0.7153097681978428	0.11792171467753372	3.5138934288198636
-2.3314442993171625	0.7277877583058326	0.12175755669733554	3.494333822044467
-2.291770755034701	0.740276592166882	0.12569557628581526	3.4745370582980346
-2.252097210752236	0.7527664819732823	0.12973735809904643	3.4545024277336784
-2.2124236664697747	0.7652472922946052	0.13388445313872446	3.4342292741325426
-2.1727501221873133	0.7777085434847126	0.13813837509695262	3.413716997163525
-2.1330765779048484	0.7901394160302871	0.14250059659206232	3.392965054708914
-2.093403033622387	0.8025287558788797	0.14697254529887283	3.371972965258146
-2.0537294893399256	0.8148650807826789	0.15155559997725962	3.3507403103704543
-2.0140559450574607	0.8271365876931865	0.1562510864034815	3.329266737207852
-1.9743824007749993	0.8393311612402088	0.1610602732092689	3.3075519611393416
-1.9347088564925343	0.8514363833271638	0.16598436763432395	3.285595768417748
-1.895035312210073	0.863439543872048	0.17102451119833725	3.2633980189309852
-1.8553617679276115	0.8753276527215066	0.17618177529949502	3.2409586490263753
-1.8156882236451466	0.887087452763025	0.18145715674683235	3.2182776744121027
-1.7760146793626852	0.8987054342570188	0.18685157323460205	3.1953551931348882
-1.7363411350802238	0.9101678504079427	0.19236585876746204	3.1721913886352717
-1.6966675907977589	0.9214607341892165	0.19800075904589012	3.1487865328793774
-1.656994046515294	0.9325699164351183	0.2037569268220127	3.1251409895713365
-1.617320502232836	0.9434810452066872	0.2096349172365755	3.101255217444769
-1.5776469579503711	0.954179606435357	0.2156351831486873	3.0771297736313636
-1.5379734136679062	0.9646509458446357	0.2217580704703444	3.05276531711243
-1.4982998693854483	0.9748802921434796	0.2280038135187191	3.0281626122481513
-1.4586263251029834	0.9848527814814094	0.2343725303996454	3.003322532386807
-1.4189527808205185	0.9945534831492988	0.24086421843647132	2.9782460635519894
-1.3792792365380606	1.0039674265067782	0.24747874965909875	2.9529343082130417
-1.3396056922555957	1.0130796291056898	0.2542158663686005	2.9273884891265847
-1.2999321479731307	1.021875125981604	0.2610751767934417	2.9016099532619184
-1.2602586036906729	1.0303390000689994	0.2680561508537468	2.8756001757939145
-1.220585059408208	1.038456413701868	0.27515811605089857	2.849360764179366
-1.180911515125743	1.0462126411412531	0.28238025349978835	2.8228934622977615
-1.1412379708432852	1.0535931020759728	0.2897215941219231	2.796200154664905
-1.1015644265608202	1.0605833960300186	0.29718101501769456	2.7692828707132597
-1.0618908822783553	1.06716933760506	0.30475723603650046	2.7421437891367675
-1.0222173379958974	1.0733369924784626	0.31244881656385265	2.7147852422931655
-0.9825437937134325	1.0790727140750451	0.3202541525445528	2.687209720670674
-0.9428702494309675	1.0843631808134078	0.3281714737614549	2.6594198773958744
-0.9031967051485097	1.0891954338348036	0.3361988413890919	2.6314185327976154
-0.8635231608660447	1.0935569151040885	0.3443341458417313	2.603208679008603
-0.8238496165835798	1.0974355057723908	0.3525751049351513	2.5747934846042484
-0.784176072301122	1.1008195646805161	0.36091926238115496	2.546176299268143
-0.744502528018657	1.1036979668806814	0.36936398663397474	2.5173606584809414
-0.7048289837361921	1.106060142043118	0.37790647010669437	2.488350288221398
-0.6651554394537271	1.1078961126125852	0.38654372877610915	2.4591491096716838
-0.6254818951712693	1.109196531571913	0.3952726021929461	2.429761243918265
-0.5858083508888043	1.109952719666143	0.4040897539147565	2.4001910166344502
-0.5461348066063394	1.1101567019367022	0.41299167237689016	2.370442962737461
-0.5064612623238816	1.1098012434112563	0.421974672216829	2.3405218310067
-0.4667877180414166	1.108879883787854	0.4310348960658045	2.310432588643023
-0.42711417375895167	1.1073869709594701	0.4401683168203773	2.2801804257696454
-0.3874406294764938	1.105317693208413	0.4493707404057746	2.249770759840932
-0.3477670851940289	1.1026681099126936	0.4586378090407284	2.2192092399571286
-0.30809354091156393	1.0994351805981906	0.46796500501288135	2.1885017510607354
-0.2684199966291061	1.0956167921714042	0.4773476549714286	2.1576544179948356
-0.22874645234664115	1.0912117841727431	0.48678093474244855	2.1266736094074163
-0.1890729080641762	1.0862199718883674	0.49625987467022775	2.0955659414778225
-0.14939936378171836	1.0806421671625432	0.5057793654862045	2.0643382814408855
-0.10972581949925342	1.0744801967591397	0.5153341647047519	2.032997750889631
-0.07005227521678847	1.0677369181216065	0.5249189035432404	2.0015517288260876
-0.030378730934330633	1.0604162323911204	0.5345280943612745	1.9700078544382933
0.009294813348134312	1.0525230945450827	0.5441561386120115	1.9383740295701175
0.04896835763059926	1.044063520531242	0.5537973352956707	1.9066584208604076
0.0886419019130571	1.0350445912768524	0.5634458899033626	1.874869461515585
0.12831544619552204	1.0254744534661362	0.5730959238364999	1.843015852686906
0.167988990477987	1.0153623169882	0.5827414842847343	1.8111065644173732
0.20766253476044483	1.0047184489706007	0.5923765545427563	1.7791508361241244
0.24733607904290977	0.9935541643265158	0.6019950647437253	1.7471581765802704
0.2870096233253747	0.9818818127573732	0.6115909029845319	1.7151383633590234
0.32668316760783256	0.969714762167778	0.621157926815609	1.6831014417020083
0.3663567118902975	0.9570673784650755	0.630689975065453	1.651057722772593
0.40603025617276245	0.9439550017323123	0.6401808799675777	1.6190177812541802
0.4457038004552274	0.9303939187805063	0.6496244795552808	1.5869924522528824
0.48537734473768523	0.916401332103593	0.6590146302872617	1.5549928274630584
0.5250508890201502	0.9019953252778493	0.6683452198649851	1.5230302505542914
0.5647244333026151	0.8871948248659193	0.6776101802005643	1.4911163117378317
0.604397977585073	0.8720195589047295	0.6868035004920859	1.459262841470995
0.6440715218675379	0.8564900120752941	0.695919240361473	1.4274819032578185
0.6837450661500029	0.8406273776719638	0.7049515430083915	1.3957857855055953
0.7234186104324607	0.8244535065073592	0.7138946483323714	1.3641869923970997
0.7630921547149256	0.8079908529085225	0.7227429059740424	1.3326982337403952
0.8027656989973906	0.7912624179780983	0.7314907882254653	1.3013324137592053
0.8424392432798484	0.7742916903126255	0.7401329027588238	1.2701026187891558
0.8821127875623134	0.7571025843875568	0.7486640051222535	1.2390221038478237
0.9217863318447783	0.7397193768353736	0.7570790109513686	1.208104278049387
0.9614598761272362	0.7221666408590488	0.765373007845168	1.1773626888382158
1.001133420409701	0.7044691790380084	0.7735412668553274	1.1468110050197504
1.040806964692166	0.6866519547975557	0.7815792535385343	1.1164629985717969
1.0804805089746239	0.6687400228248842	0.7894826385225264	1.086332525224052
1.1201540532570888	0.6507584587260861	0.7972473075377179	1.0564335037999075
1.1598275975395538	0.6327322882278065	0.8048693708678636	1.0267798943205402
1.1995011418220116	0.6146864162349921	0.8123451721751331	0.9973856748783142
1.2391746861044766	0.596645556062324	0.8196712966570955	0.9682648172942291
1.2788482303869415	0.5786341591608334	0.8268445784956119	0.9394312615819153
1.3185217746693993	0.5606763456635444	0.8338621075604213	0.9108988892496327
1.3581953189518643	0.5427958360741426	0.8407212353332182	0.8826814954809942
1.3978688632343292	0.5250158844207024	0.847419580021345	0.854792760244765
1.4375424075167942	0.5073592131925687	0.8539550308338112	0.8272462183945987
1.477215951799252	0.48984795037225726	0.8603257513961168	0.800055228830023
1.516889496081717	0.47250356886602224	0.8665301822843974	0.7732329428013185
1.556563040364182	0.4553468286263697	0.8725670426635767	0.7467922714522589
1.5962365846466398	0.43839772174715214	0.8784353310186344	0.7207458527062084
1.6359101289291047	0.42167542079742526	0.8841343249725558	0.6951060176127485
1.6755836732115696	0.4051982306438526	0.889663580189154	0.6698847562840744
1.7152572174940275	0.38898354399273893	0.8950229283636904	0.6450936835614057
1.7549307617764924	0.3730478008628847	0.9002124743089156	0.6207440045634474
1.7946043060589574	0.35740645217851214	0.9052325921489285	0.5968464802797318
1.8342778503414152	0.34207392764811817	0.9100839206380027	0.5734113933818746
1.8739513946238802	0.32706360807049956	0.914767357626197	0.5504485144355671
1.913624938906345	0.31238780218334367	0.9192840536981493	0.5279670687048093
1.953298483188803	0.29805772814284853	0.9236354050159514	0.5059757037475157
1.992972027471268	0.28408349969524965	0.9278230454012845	0.48448245800797823
2.032645571753733	0.2704741170729989	0.9318488376961049	0.46349473061686347
2.0723191160361907	0.25723746261962066	0.9357148644450817	0.4430192526124461
2.1119926603186556	0.2443803011187572	0.9394234179465877	0.4230620597987416
2.1516662046011206	0.2319082847742867	0.9429769897223851	0.40362846745570946
2.1913397488835784	0.21982596276015912	0.9463782594591833	0.3847230471143724
2.2310132931660434	0.2081367952309832	0.9496300834779061	0.3663496056052151
2.2706868374485083	0.19684317165762535	0.9527354827888088	0.3485111665814083
2.310360381730966	0.18594643332619135	0.9556976307925342	0.3312099547092261
2.350033926013431	0.1754468998143168	0.9585198406886919	0.3144473827064193
2.389707470295896	0.16534389923567613	0.9612055526546498	0.29822404139559366
2.429381014578361	0.1556358020221175	0.9637583208579227	0.2825396929230037
2.469054558860819	0.14632005799342082	0.9661818003657577	0.26739326727467194
2.5087281031432838	0.13739323644707166	0.9684797340153467	0.25278286220093366
2.5484016474257487	0.12885106898515244	0.9706559393074512	0.2387057466374026
2.5880751917082065	0.12068849478231995	0.9727142953851909	0.22515836768553293
2.6277487359906715	0.11289970798820814	0.9746587301582577	0.21213636118948642
2.6674222802731364	0.10547820694937951	0.976493207630947	0.19963456591798961
2.7070958245555943	0.09841684493023246	0.9782217154901426	0.1876470413307104
2.7467693688380592	0.09170788200918942	0.9798482530067456	0.17616708887890226
2.786442913120524	0.08534303782593827	0.9813768193010777	0.16518727675970915
2.826116457402982	0.07931354485739271	0.9828114020195003	0.1546994680129523
2.865790001685447	0.07361020190461366	0.9841559664659211	0.1446948518194324
2.905463545967912	0.06822342747974118	0.9854144452280312	0.13516397783015655
2.9451370902503697	0.06314331279123545	0.9865907283340971	0.12609679332786444
2.9848106345328347	0.05835967403709878	0.9876886539718981	0.11748268299554958
3.0244841788152996	0.05386210372930223	0.9887119997970556	0.10931051104199702
3.0641577230977575	0.04964002078787058	0.9896644748535468	0.1015686654118285
3.1038312673802224	0.04568271916033202	0.9905497121246731	0.09424510378806952
3.1435048116626874	0.04197941474073039	0.9913712617282215	0.08732740107830891
3.183178355945145	0.03851929038237459	0.992132584765044	0.08080279806208583
3.22285190022761	0.03529153881952942	0.9928370478258177	0.07465825086707963
3.262525444510075	0.03228540333514148	0.9934879181563884	0.06888048093537677
3.302198988792533	0.029490216034223807	0.994088359477873	0.06345602513816397
3.341872533074998	0.026895433605451297	0.9946414284536352	0.05837128569860566
3.381546077357463	0.024490670476695394	0.995150071791377	0.053612579587373775
3.4212196216399278	0.022265729293169483	0.995617123964963	0.04916618706402127
3.4608931659223856	0.020210628669749615	0.9960453055372006	0.0450183990494337
3.5005667102048506	0.018315628191230535	0.9964372220616964	0.041155563030382605
3.5402402544873155	0.016571250655907917	0.9967953635390926	0.0375641272157548
3.5799137987697733	0.014968301578557868	0.9971221044004872	0.03423068268565841
3.6195873430522383	0.01349788598851798	0.9974197039886579	0.031142003298648083
3.6592608873347032	0.012151422577052783	0.9976903075058605	0.028285083148749883
3.698934431617161	0.01092065526518731	0.9979359473954581	0.025647171391549463
3.738607975899626	0.009797662278888442	0.9981585451234537	0.023215804288379324
3.778281520182091	0.008774862832465643	0.9983599133251545	0.020978834347366485
3.817955064464549	0.007845021533536995	0.9985417582816692	0.01892445647111558
3.8576286087470137	0.007001250633602278	0.9987056826907361	0.01704123105123604
3.8973021530294787	0.006237010257336598	0.9988531886964733	0.015318103980325824
3.9369756973119365	0.005546106750982008	0.9989856811430293	0.013744423581320529
3.9766492415944015	0.004922689295846571	0.9991044710177603	0.01230995448268477
4.016322785876866	0.004361244936829593	0.9992107790504664	0.01100488849443479
4.055996330159324	0.003856592178181012	0.9993057394363462	0.009819852565107118
4.095669874441789	0.003403873299474399	0.9993904036516595	0.008745913922778577
4.135343418724254	0.0029985455440042024	0.9994657443326022	0.0077745825235994185
4.175016963006712	0.002636371329740151	0.9995326591895558	0.006897810949769963
4.214690507289177	0.0023134076295625167	0.9995919749306725	0.006107991914266144
4.254364051571642	0.002025994663013969	0.9996444511706408	0.005397953542654687
4.2940375958541	0.001770744036189138	0.9996907843024535	0.004760952612514087
4.333711140136565	0.0015445264599729287	0.9997316113120149	0.00419066593864769
4.37338468441903	0.0013444591696052178	0.999767513517473	0.0036811800971341463
4.4130582287014875	0.0011678931606763105	0.9997990202172136	0.0032269796838489094
4.452731772983952	0.00101240034834003	0.9998266122324899	0.002822934302919734
4.492405317266417	0.0008757607477828229	0.9998507253326552	0.002464284478672305
4.532078861548882	0.000755949765069845	0.9998717535329124	0.0021466266802213666
4.57175240583134	0.0006511256783507724	0.9998900522563665	0.0018658976417189152
4.611425950113805	0.0005596173803775951	0.9999059413539524	0.0016183581537611272
4.65109949439627	0.0004799124442521844	0.9999197079775001	0.0014005764920534795
4.690773038678728	0.00041064556555697377	0.9999316093027856	0.0012094116394146075
4.730446582961193	0.00035058742544386744	0.9999418751008832	0.0010419964455474395
4.770120127243658	0.00029863401114914523	0.9999507101574826	0.0008957208574366386
4.809793671526116	0.0002537964225914086	0.9999582965410584	0.0007682153403854458
4.8494672158085805	0.00021519118643362016	0.9999647957218784	0.0006573345971396698
4.8891407600910455	0.00018203109222507356	0.9999703505448047	0.00056114167960236
4.928814304373503	0.0001536165589767232	0.9999750870596895	0.0004778925748064702
4.968487848655968	0.0001293275348541428	0.9999791162138874	0.00040602133433665434
5.008161392938433	0.00010861592759514905	0.99998253541201	0.0003441258044408561
5.047834937220891	9.099855868602312e-5	0.9999854299485414	0.0002909540019502124
5.087508481503356	7.605063043421314e-5	0.9999878743193111	0.0002453911708840977
5.127182025785821	6.339969164091889e-5	0.9999899334181074	0.00020644754371530933
5.166855570068279	5.272008475568196e-5	0.9999916636249014	0.00017324682219865302
5.206529114350744	4.37278550580079e-5	0.9999931137922582	0.00014501538399483012
5.246202658633209	3.617610053950575e-5	0.9999943261365363	0.00012107221336305297
5.2858762029156665	2.985073981656577e-5	0.9999953370404389	0.00010081954763265313
5.3255497471981315	2.456667437803943e-5	0.9999961777733782	8.37342248206119e-5
5.365223291480596	2.0164320917707893e-5	0.9999968751359626	6.935971291744739e-5
5.404896835763054	1.6506489261895416e-5	0.9999974520347151	5.729879698647012e-5
5.444570380045519	1.3475581398593896e-5	0.9999979279929089	4.720689648152889e-5
5.484243924327984	1.0971087501542169e-5	0.9999983196031313	3.878598284466596e-5
5.523917468610449	8.907355368118532e-6	0.9999986409269143	3.1779065079925026e-5
5.563591012892907	7.2116103935613825e-6	0.9999989038464615	2.596520963144616e-5
5.603264557175372	5.822204149779328e-6	0.9999991183731981	2.1155060319914153e-5
5.642938101457837	4.687070621333228e-6	0.9999992929175471	1.7186823400179228e-5
5.682611645740295	3.7623702472274562e-6	0.9999994345240252	1.3922683212365534e-5
5.72228519002276	3.0113031515396235e-6	0.9999995490754339	1.1245614544897645e-5
5.7619587343052245	2.4030740792173982e-6	0.9999996414696158	9.05655831563549e-6
5.801632278587682	1.9119928502806747e-6	0.9999997157719508	7.27192875051819e-6
5.841305822870147	1.516695348135293e-6	0.9999997753464753	5.821421357935031e-6
5.880979367152612	1.1994713080583701e-6	0.9999998229682419	4.6460927744831905e-6
5.92065291143507	9.456862839321264e-7	0.999999860919274	3.696684964971185e-6
5.960326455717535	7.432864229871236e-7	0.999999891070231	2.9321682913505496e-6
6.0	5.823756746084096e-7	0.9999999149496712	2.3184795161080286e-6


==> data/K_3-M_64.csv <==
-3.71558223042006	1.3666904548549162e-12	1.0000000000000112e-14	58.09141272588629
-3.7058666481896396	1.5508651445461422e-12	1.1386882322615614e-14	58.02064308519954
-3.69615106595922	1.7595694706954808e-12	1.2964052497856856e-14	57.94961173771105
-3.6864354837287996	1.996029893351e-12	1.475732327634529e-14	57.87831801008302
-3.67671990149838	2.2638916371571588e-12	1.6795966797328102e-14	57.80676122804076
-3.6670043192679596	2.5672722723864493e-12	1.9113172267963056e-14	57.734940716401105
-3.6572887370375393	2.910822047212162e-12	2.1746563364457287e-14	57.662855799094245
-3.6475731548071195	3.2997918078916405e-12	2.4738783033615353e-14	57.59050579912832
-3.6378575725766993	3.74010944537335e-12	2.8138154344961044e-14	57.51789003863566
-3.6281419903462795	4.238465920822733e-12	3.19994271360811e-14	57.44500783887609
-3.6184264081158592	4.80241205013209e-12	3.6384621421918046e-14	57.37185852020719
-3.608710825885439	5.4404673702070944e-12	4.136397991887492e-14	57.29844140216766
-3.598995243655019	6.162242569435301e-12	4.701704358544207e-14	57.224755803378905
-3.589279661424599	6.9785771432937955e-12	5.3433865822975874e-14	57.150801041654155
-3.579564079194179	7.90169413558261e-12	6.071638293683684e-14	57.07657643396785
-3.569848496963759	8.945374048862366e-12	6.89799606547737e-14	57.0020812964407
-3.5601329147333387	1.0125150256920406e-11	7.8355138965384e-14	56.927314944376484
-3.550417332502919	1.1458528530527931e-11	8.898960030707026e-14	56.852276692267935
-3.5407017502724987	1.2965233598743629e-11	1.0105038924313873e-13	56.77696585380036
-3.530986168042079	1.4667486015244563e-11	1.147264152419452e-13	56.70138174187265
-3.5212705858116586	1.6590312986780223e-11	1.302312740877223e-13	56.62552366857301
-3.5115550035812384	1.8761897253422734e-11	1.478064278275185e-13	56.549390945240944
-3.5018394213508186	2.1213968592861328e-11	1.677247880698613e-13	56.47298288242268
-3.4921238391203984	2.398224305938636e-11	1.9029475295295086e-13	56.39629878992738
-3.4824082568899786	2.7106915668396108e-11	2.1586475426513458e-13	56.319337976821
-3.4726926746595583	3.0633212906557357e-11	2.4482837810617674e-13	56.242099751408496
-3.4629770924291385	3.4612012193603285e-11	2.7763013021068944e-13	56.164583421284036
-3.4532615101987183	3.9100536252796404e-11	3.147719257135434e-13	56.0867882933371
-3.443545927968298	4.4163131272841936e-11	3.5682039282759765e-13	56.00871367373968
-3.4338303457378783	4.9872138775079334e-11	4.0441509074877765e-13	55.93035886796929
-3.424114763507458	5.630887224754633e-11	4.582777542355741e-13	55.85172318083483
-3.4143991812770382	6.356471088503271e-11	5.192226908791587e-13	55.77280591647152
-3.404683599046618	7.174232419594611e-11	5.881684722536933e-13	55.69360637834443
-3.3949680168161978	8.095704281824186e-11	6.661510770977648e-13	55.614123869311385
-3.385252434585778	9.133839264513432e-11	7.543386636349026e-13	55.53435769155275
-3.3755368523553577	1.0303181131727192e-10	8.540481693215327e-13	55.45430714665837
-3.365821270124938	1.1620056831080548e-10	9.667639599706787e-13	55.37397153559381
-3.3561056878945177	1.3102791226656202e-10	1.0941587766213689e-12	55.29335015876272
-3.3463901056640974	1.4771947188770807e-10	1.2381172580226285e-12	55.21244231594164
-3.3366745234336777	1.6650593971380738e-10	1.4007623495256932e-12	55.13124730638638
-3.3269589412032574	1.8764607138596108e-10	1.5844849459194923e-12	55.0497644287754
-3.3172433589728376	2.1143003669068093e-10	1.7919771567304081e-12	54.96799298125509
-3.3075277767424174	2.381831627433982e-10	2.0262696282189756e-12	54.885932261447415
-3.297812194511997	2.682701141923838e-10	2.2907734072729588e-12	54.803581566478414
-3.2880966122815773	3.020995603355002e-10	2.589326889210414e-12	54.72094019295627
-3.278381030051157	3.4012938459919583e-10	2.9262484548135343e-12	54.63800743703706
-3.2686654478207373	3.828724979862951e-10	3.3063954724498106e-12	54.55478259439448
-3.258949865590317	4.309033249240347e-10	3.735230419693575e-12	54.47126496026277
-3.249234283359897	4.848650375001611e-10	4.218894966329302e-12	54.38745382946492
-3.239518701129477	5.454776224444679e-10	4.764292957993956e-12	54.30334849637155
-3.229803118899057	6.135468744789032e-10	5.379183348065288e-12	54.21894825498672
-3.220087536668637	6.899744199095364e-10	6.072284245964163e-12	54.134252398936624
-3.2103719544382168	7.757688856779688e-10	6.8533893841161275e-12	54.0492602214588
-3.2006563722077965	8.720583416356291e-10	7.733498454909325e-12	53.96397101548124
-3.1909407899773767	9.801041576706456e-10	8.724962934716729e-12	53.878384073583625
-3.1812252077469565	1.1013164326519401e-9	9.841649196218434e-12	53.79249868803694
-3.1715096255165367	1.2372711690917266e-9	1.1099120914874059e-11	53.70631415083769
-3.1617940432861165	1.3897293861398286e-9	1.2514843002654254e-11	53.61982975370804
-3.1520784610556962	1.5606583841847715e-9	1.4108409554446897e-11	53.53304478811279
-3.1423628788252764	1.7522553971475784e-9	1.5901798572659143e-11	53.44595854529612
-3.132647296594856	1.966973893722662e-9	1.7919656546335394e-11	53.35857031628943
-3.1229317143644364	2.207552816590171e-9	2.0189616305898814e-11	53.270879391938664
-3.113216132134016	2.4770490792475443e-9	2.2742651957029182e-11	53.1828850629172
-3.103500549903596	2.778873673872704e-9	2.5613475121148858e-11	53.094586619758005
-3.093784967673176	3.1168317808375356e-9	2.8840977179884602e-11	53.0059833528666
-3.084069385442756	3.49516731149228e-9	3.246872274157521e-11	52.91707455254542
-3.074353803212336	3.91861236099027e-9	3.6545500124624646e-11	52.82785950902545
-3.064638220981916	4.392442097639799e-9	4.112593529123966e-11	52.73833751247074
-3.0549226387514956	4.92253566998901e-9	4.627117637208757e-11	52.64850785302259
-3.045207056521076	5.515443773054698e-9	5.2049656704983314e-11	52.558369820816495
-3.0354914742906556	6.178463581320692e-9	5.853794517635744e-11	52.46792270597647
-3.025775892060236	6.91972182896799e-9	6.582169361184597e-11	52.37716579871689
-3.0160603098298155	7.748266897778562e-9	7.399669202097423e-11	52.28609838927467
-3.0063447275993953	8.674170861159415e-9	8.317004367113507e-11	52.194719767999814
-2.9966291453689755	9.708642529252094e-9	9.346147325907277e-11	52.10302922535218
-2.9869135631385553	1.0864152646197914e-8	1.0500478287647043e-10	52.01102605195287
-2.9771979809081355	1.215457250698637e-8	1.1794947204343e-10	51.918709538577744
-2.9674823986777152	1.359532738908142e-8	1.324625398249237e-10	51.82607897620431
-2.957766816447295	1.5203566334066263e-8	1.4873048896668456e-10	51.733133656056296
-2.948051234216875	1.6998349968145602e-8	1.6696155410698973e-10	51.639872869593844
-2.938335651986455	1.900085821872165e-8	1.8738817845850097e-10	51.546295908580646
-2.928620069756035	2.123461996864421e-8	2.1026976593196827e-10	51.45240206508698
-2.918904487525615	2.372576689179262e-8	2.3589573851409005e-10	51.358190631554606
-2.9091889052951947	2.6503313934721315e-8	2.645889318418189e-10	51.26366090076035
-2.899473323064775	2.9599469151269007e-8	2.967093653622226e-10	51.16881216592444
-2.8897577408343547	3.304997586165016e-8	3.3265842726280714e-10	51.07364372071134
-2.880042158603935	3.6894490397175784e-8	3.7288351853385615e-10	50.97815485924237
-2.8703265763735146	4.117699900834616e-8	4.1788320512133883e-10	50.882344876157866
-2.8606109941430944	4.594627785981352e-8	4.682129321838564e-10	50.7862130666493
-2.8508954119126746	5.125640041355292e-8	5.244913600256802e-10	50.68975872646368
-2.8411798296822544	5.7167296914243754e-8	5.874073873878206e-10	50.592981151994614
-2.8314642474518346	6.374537114080732e-8	6.577279344920613e-10	50.49587964025038
-2.8217486652214143	7.106418007963584e-8	7.363065656057634e-10	50.398453488940014
-2.812033082990994	7.920518271047617e-8	8.240930389919357e-10	50.30070199652067
-2.8023175007605743	8.825856467995839e-8	9.221438809952493e-10	50.20262446215778
-2.792601918530154	9.832414627451221e-8	1.0316340907631267e-9	50.10422018585744
-2.7828863362997343	1.0951238179697042e-7	1.1538700927969736e-9	50.005488468461905
-2.773170754069314	1.219454592063762e-7	1.2903040662519091e-9	49.906428611672304
-2.7634551718388938	1.3575850970188552e-7	1.4425497927543742e-9	49.80703991813923
-2.753739589608474	1.5110093782479548e-7	1.6124001785872048e-9	49.70732169145039
-2.7440240073780537	1.6813788362514138e-7	1.8018466225102247e-9	49.607273236216464
-2.734308425147634	1.870518294948075e-7	2.013100417368034e-9	49.506893858089
-2.7245928429172137	2.0804436541718904e-7	2.2486163921102576e-9	49.40618286382604
-2.7148772606867935	2.3133812762910578e-7	2.5111190210630595e-9	49.30513956128517
-2.7051616784563737	2.5717892704464383e-7	2.803631249391856e-9	49.203763259560745
-2.6954460962259534	2.858380852565573e-7	3.1295063078607862e-9	49.10205326893146
-2.6857305139955336	3.1761499752539994e-7	3.4924628163909563e-9	49.00000890099104
-2.6760149317651134	3.5283994388998914e-7	3.896623504767627e-9	48.89762946863263
-2.666299349534693	3.9187717140512786e-7	4.346557910328724e-9	48.79491428613489
-2.6565837673042734	4.3512827253643797e-7	4.847329446841223e-9	48.69186266920719
-2.6468681850738536	4.83035886936005e-7	5.404547276272088e-9	48.58847393502932
-2.6371526028434333	5.360877561948688e-7	6.024423456048835e-9	48.48474740231591
-2.627437020613013	5.948211637348861e-7	6.713835878996319e-9	48.38068239135878
-2.617721438382593	6.598277947771962e-7	7.480397571712527e-9	48.27627822409713
-2.608005856152173	7.317590543212352e-7	8.332532970066805e-9	48.1715342241538
-2.5982902739217533	8.113318843073527e-7	9.279561848125797e-9	48.06644971689796
-2.588574691691333	8.993351246297208e-7	1.033179163952027e-8	47.96102402950966
-2.578859109460913	9.966364664375586e-7	1.1500618958497365e-8	47.85525649104143
-2.5691435272304926	1.104190050228205e-6	1.279864120209231e-8	47.74914643245728
-2.5594279450000728	1.223044765619651e-6	1.4239779195500203e-8	47.64269318670291
-2.549712362769653	1.3543533144114536e-6	1.58394119303647e-8	47.53589608879407
-2.5399967805392327	1.499382103623259e-6	1.7614524540866277e-8	47.42875447581959
-2.5302811983088125	1.6595220406790683e-6	1.958387076580332e-8	47.3212676870796
-2.5205656160783922	1.8363003087782295e-6	2.1768151256994788e-8	47.213435064084834
-2.5108500338479725	2.031393206833021e-6	2.4190209215917715e-8	47.105255950671776
-2.5011344516175527	2.246640145136203e-6	2.687524497234221e-8	46.9967296930372
-2.4914188693871324	2.48405889523178e-6	2.985105126160941e-8	46.88785563983034
-2.481703287156712	2.745862200284968e-6	3.314827111194581e-8	46.77863314220542
-2.471987704926292	3.034475860656413e-6	3.680068042077543e-8	46.669061553910694
-2.462272122695872	3.352558418387686e-6	4.0845497480352407e-8	46.55914023135378
-2.4525565404654524	3.7030225739524703e-6	4.532372190914028e-8	46.448868533653325
-2.442840958235032	4.089058478972737e-6	5.028050565749369e-8	46.33824582278863
-2.433125376004612	4.5141590596243435e-6	5.5765558985403696e-8	46.22727146355345
-2.4234097937741916	4.982147537332458e-6	6.183359455754097e-8	46.11594482377757
-2.413694211543772	5.497207325931189e-6	6.854481306831913e-8	46.004265274305936
-2.403978629313352	6.063914498014734e-6	7.596543409791548e-8	45.8922321891076
-2.394263047082932	6.687273027591226e-6	8.416827621149405e-8	45.779844945376965
-2.3845474648525116	7.372753031520845e-6	9.32333906491966e-8	45.66710292360561
-2.3748318826220913	8.126332248617697e-6	1.0324875331590756e-7	45.55400550766777
-2.3651163003916715	8.954541012746818e-6	1.1431102016903038e-7	45.440552084906194
-2.3554007181612517	9.864510994843201e-6	1.265263515215212e-7	45.326742046243744
-2.3456851359308315	1.0864028008541619e-5	1.400113112282437e-7	45.21257478626118
-2.3359695537004113	1.1961589195136749e-5	1.5489384720840037e-7	45.09804970325627
-2.326253971469991	1.3166464925972469e-5	1.7131436027780773e-7	44.98316619942976
-2.3165383892395712	1.4488765783961715e-5	1.8942686882451293e-7	44.86792368086796
-2.3068228070091514	1.5939515011276244e-5	2.0940027746191722e-7	44.7523215577459
-2.297107224778731	1.7530726836719504e-5	2.3141975843845058e-7	44.63635924436778
-2.287391642548311	1.927549112471103e-5	2.556882552741564e-7	44.52003615929126
-2.2776760603178907	2.1188064817620104e-5	2.82428118835737e-7	44.403351725417416
-2.267960478087471	2.3283970674872224e-5	3.1188288685530015e-7	44.28630537013572
-2.258244895857051	2.558010384559658e-5	3.443192187483098e-7	44.168896525379424
-2.248529313626631	2.8094846846998334e-5	3.8002899849525345e-7	44.051124627788546
-2.2388137313962106	3.0848193557731366e-5	4.193316193247137e-7	43.9329891187884
-2.2290981491657904	3.386188287490542e-5	4.625764649741547e-7	43.814489444733034
-2.2193825669353706	3.7159542724602626e-5	5.101456034157764e-7	43.69562505699584
-2.209666984704951	4.0766845159352776e-5	5.624567101191311e-7	43.57639541211643
-2.1999514024745306	4.471167332164695e-5	6.199662391871275e-7	43.456799971919935
-2.1902358202441103	4.9024301100580745e-5	6.831728620493989e-7	43.33683820361391
-2.18052023801369	5.373758635920954e-5	7.52621194833293e-7	43.21650957996267
-2.1708046557832703	5.88871786627354e-5	8.28905837062249e-7	43.095813579371864
-2.1610890735528505	6.45117424932227e-5	9.126757459577017e-7	42.974749686064406
-2.1513734913224303	7.065319699402378e-5	1.0046389723514753e-6	42.8533173902018
-2.14165790909201	7.735697334768668e-5	1.1055677860542623e-6	42.7315161880082
-2.13194232686159	8.467229095404802e-5	1.2163042204778172e-6	42.60934558190327
-2.12222674463117	9.26524536410497e-5	1.3377660683808375e-6	42.48680508071182
-2.11251116240075	0.00010135516720866771	1.4709533628064383e-6	42.363894199735995
-2.10279558017033	0.00011084287967811225	1.6169553796055178e-6	42.24061246093295
-2.0930799979399097	0.00012118314569185037	1.7769582004083782e-6	42.11695939309767
-2.0833644157094895	0.0001324490165862416	1.9522528775141477e-6	41.99293453195546
-2.0736488334790697	0.0001447194577386955	2.144244244925683e-6	41.868537420400735
-2.06393325124865	0.0001580797948719108	2.3544604226744808e-6	41.74376760860006
-2.0542176690182297	0.0001726221910832721	2.5845630646515924e-6	41.61862465416736
-2.0445020867878094	0.00018844615645443693	2.836358403412314e-6	41.49310812237235
-2.034786504557389	0.00020565909218477806	3.1118091488357337e-6	41.36721758625802
-2.0250709223269694	0.0002243768712860244	3.4130473011275874e-6	41.240952626863084
-2.0153553400965496	0.000244724457967895	3.7423879424401e-6	41.11431283336989
-2.0056397578661294	0.0002668365679425912	4.102344075370357e-6	40.987297803316615
-1.9959241756357091	0.0002908583719729864	4.495642580778694e-6	40.859907142770325
-1.986208593405289	0.0003169462450903763	4.9252413717624695e-6	40.73214046649873
-1.976493011174869	0.0003452685640097552	5.394347825221672e-6	40.603997398216265
-1.966777428944449	0.00037600655537216613	5.90643857727553e-6	40.47547757075758
-1.957061846714029	0.00040935519754861654	6.465280773830171e-6	40.346580626222696
-1.9473462644836088	0.00044552417884694576	7.074954872870774e-6	40.21730621630158
-1.9376306822531888	0.00048473891506302754	7.7398791005587e-6	40.08765400241621
-1.9279151000227688	0.0005272416294277136	8.464835668954084e-6	39.95762365590619
-1.9181995177923488	0.000573292498104644	9.254998869159955e-6	39.82721485832848
-1.9084839355619287	0.0006231708644943813	1.0115965159921976e-5	39.69642730162077
-1.8987683533315085	0.0006771765257076876	1.1053785378170783e-5	39.56526068838803
-1.8890527711010885	0.0007356310946653146	1.207499920473483e-5	39.43371473204129
-1.8793371888706685	0.0007988794413870276	1.3186672025377145e-5	39.30178915717781
-1.8696216066402485	0.0008672912171149295	1.4396434334568292e-5	39.16948369969288
-1.8599060244098284	0.0009412624650204655	1.5712523836820534e-5	39.03679810710514
-1.8501904421794082	0.0010212173213182151	1.7143830408133216e-5	38.90373213880471
-1.8404748599489882	0.001107609810693793	1.8699944088023593e-5	38.77028556627567
-1.8307592777185682	0.0012009257400282924	2.0391206280783255e-5	38.636458173396996
-1.8210436954881482	0.0013016846944647533	2.222876435302432e-5	38.50224975674144
-1.8113281132577281	0.001410442139913217	2.422462982314362e-5	38.3676601257502
-1.8016125310273081	0.0015277916361567028	2.6391740347198513e-5	38.23268910313387
-1.7918969487968879	0.0016543671647319185	2.8744025714680664e-5	38.09733652510004
-1.7821813665664679	0.0017908455758035033	3.129647807687226e-5	37.961602241654944
-1.7724657843360478	0.00193794915825229	3.406522663983547e-5	37.82548611690097
-1.7627502021056278	0.002096448337198881	3.706761706358003e-5	37.68898802937347
-1.7530346198752078	0.002267164503157172	4.032229581858699e-5	37.55210787230607
-1.7433190376447876	0.0024509729769915624	4.3849299760611644e-5	37.414845554003094
-1.7336034554143676	0.002648806114775418	4.7670151194454806e-5	37.27720099813584
-1.7238878731839475	0.002861656556590072	5.180795870725268e-5	37.13917414409748
-1.7141722909535275	0.0030905806231940353	5.628752406172331e-5	37.00076494732191
-1.7044567087231073	0.003336701864375538	6.11354554495723e-5	36.86197337962532
-1.6947411264926875	0.003601214762658736	6.638028741506904e-5	36.72279942962401
-1.6850255442622672	0.003885388595835739	7.205260776847377e-5	36.58324310302515
-1.675309962031847	0.0041905714616289015	7.818519181841992e-5	36.44330442305657
-1.6655943798014272	0.004518194467513048	8.481314426177198e-5	36.302983430791215
-1.655878797571007	0.004869776088494101	9.197404907838288e-5	36.16228018556888
-1.6461632153405872	0.005246926695316941	9.970812778700669e-5	36.02119476542935
-1.636447633110167	0.005651353255217326	0.00010805840642687568	35.879727267429544
-1.6267320508797471	0.006084864207010188	0.00011707089163738391	35.737877808109765
-1.617016468649327	0.006549374511830939	0.00012679475621565456	35.59564652394258
-1.6073008864189067	0.007046910880391841	0.00013728253453860928	35.4530335717005
-1.5975853041884869	0.007579617177148309	0.00014859032824208871	35.31003912894743
-1.5878697219580666	0.00814976000116413	0.00016077802255512466	35.16666339447774
-1.5781541397276468	0.008759734442883055	0.00017390951369178397	35.02290658873282
-1.5684385574972266	0.009412070015405997	0.00018805294770654572	34.87876895437754
-1.5587229752668064	0.010109436758029907	0.0002032809712218263	34.73425075661357
-1.5490073930363866	0.010854651509288828	0.0002196709944371838	34.589352283871015
-1.5392918108059663	0.011650684345612373	0.00023730546683054773	34.44407384815333
-1.5295762285755465	0.012500665181145386	0.000256272165959676	34.29841578561471
-1.5198606463451263	0.013407890523128789	0.0002766644997698571	34.152378457033464
-1.510145064114706	0.014375830376445433	0.0002985818228092129	34.005962248490206
-1.5004294818842863	0.015408135289582686	0.00032212976674714716	33.8591675716895
-1.490713899653866	0.016508643533658014	0.00034742058558286	33.71199486474097
-1.4809983174234462	0.017681388404361474	0.0003745735159217754	33.56444459252768
-1.471282735193026	0.018930605636117218	0.0004037151526845961	33.41651724750242
-1.4615671529626058	0.02026074091577756	0.0004349798406005232	33.26821335008822
-1.451851570732186	0.02167645748249337	0.00046851008181795817	33.11953344940477
-1.4421359885017657	0.02318264379848185	0.0005044569599482574	32.97047812385239
-1.432420406271346	0.02478442127420614	0.0005429805808347014	32.821047981733294
-1.4227048240409257	0.026487152029953765	0.0005842505303148438	32.67124366195251
-1.4129892418105054	0.028296446674054752	0.0006284463492163724	32.52106583463051
-1.4032736595800857	0.030218172076564315	0.0006757580257954459	32.37051520178171
-1.3935580773496654	0.032258459115504075	0.0007263865057926947	32.21959249806925
-1.3838424951192456	0.03442371037079903	0.0007805442202439188	32.068298491442405
-1.3741269128888254	0.03672060773968756	0.0008384556311422255	31.91663398388131
-1.3644113306584051	0.03915611994527904	0.0009003577950021358	31.764599812178492
-1.3546957484279853	0.04173750990806986	0.0009665009443298249	31.612196848622506
-1.344980166197565	0.04447234194868677	0.0010371490869484658	31.459426001831893
-1.3352645839671453	0.047368488787787565	0.0011125806230733617	31.30628821750911
-1.325549001736725	0.05043413830756217	0.00119308897997044	31.152784479261957
-1.3158334195063048	0.05367780003706501	0.001278983263965143	30.998915809444476
-1.306117837275885	0.057108311321753764	0.0013705889295028005	30.844683269946756
-1.2964022550454648	0.06073484313599921	0.001468248464884322	30.69008796313
-1.286686672815045	0.06456690549482212	0.0015723220942270965	30.535131032638425
-1.2769710905846248	0.06861435241994762	0.001683188495114557	30.379813664328545
-1.2672555083542045	0.07288738641302553	0.001801245531314899	30.224137087208394
-1.2575399261237847	0.07739656238692244	0.0019269109998543024	30.068102574322502
-1.2478243438933645	0.08215279100509577	0.0020606233916375476	29.91171144380049
-1.2381087616629447	0.08716734137590666	0.0022028426647071795	29.75496505969319
-1.2283931794325245	0.09245184304944622	0.0023540510291255833	29.597864833150872
-1.2186775972021042	0.09801828726009569	0.0025147537423611437	29.440412223309576
-1.2089620149716844	0.10387902735933469	0.0026854799139388996	29.282608738365823
-1.1992464327412642	0.1100467783809696	0.0028667833180054214	29.124455936749996
-1.1895308505108444	0.11653461567859244	0.0030592432123343243	28.965955428043387
-1.1798152682804242	0.1233559725773815	0.0032634651621712123	28.807108874228337
-1.170099686050004	0.13052463697814318	0.003480081867193431	28.647917990802984
-1.1603841038195841	0.13805474685274022	0.0037097539897255585	28.48838454788844
-1.1506685215891639	0.1459607845699747	0.003953170982217996	28.328510371457888
-1.140952939358744	0.15425756998998807	0.0042110519118568395	28.168297344617542
-1.1312373571283239	0.1629602522645394	0.004484146280042117	28.007747408704823
-1.1215217748979036	0.17208430028405164	0.004773234834317043	27.84686256467327
-1.1118061926674838	0.1816454917089423	0.00507913037019924	27.68564487436155
-1.1020906104370636	0.19165990052619675	0.005402678520223623	27.524096461766042
-1.0923750282066438	0.2021438830735033	0.005744758527347464	27.362219514487244
-1.0826594459762235	0.21311406247218917	0.006106283999743988	27.20001628502297
-1.0729438637458033	0.22458731141586522	0.006488203643856746	27.03748909222761
-1.0632282815153835	0.23658073326030873	0.006891501972446628	26.87464032271286
-1.0535126992849633	0.24911164136581798	0.007317199984227452	26.71147243238069
-1.0437971170545435	0.2621975366427344	0.007766355811549889	26.54798794784672
-1.0340815348241232	0.27585608325846794	0.008240065332456087	26.384189468038333
-1.024365952593703	0.29010508246396427	0.008739462743304196	26.22007966574672
-1.0146503703632832	0.30496244450382115	0.009265721088037306	26.05566128918494
-1.004934788132863	0.3204461585793363	0.00982005274004899	25.89093716364148
-0.9952192059024432	0.33657426083791764	0.010403709832499884	25.725910193186383
-0.9855036236720229	0.35336480036609563	0.011017984632817944	25.560583362332295
-0.9757880414416027	0.370835803172069	0.011664209857045825	25.394959737732194
-0.9660724592111829	0.38900523414993365	0.012343758919588808	25.229042470018953
-0.9563568769807627	0.4078909570207664	0.013058046113862961	25.06283479558147
-0.9466412947503429	0.42751069225666843	0.013808526719276853	24.89634003838351
-0.9369257125199226	0.44788197300115745	0.01459669702991978	24.729561611897232
-0.9272101302895024	0.46902209900305747	0.015424094300315857	24.56250302094024
-0.9174945480590826	0.4909480885977971	0.01629229660356046	24.39516786373771
-0.9077789658286624	0.5136766287661085	0.017202922597167988	24.227559833787364
-0.8980633835982426	0.5372240233254569	0.018157631191957253	24.059682722010773
-0.8883478013678223	0.5616061393023012	0.01915812111934955	23.89154041876107
-0.8786322191374021	0.5868383515552535	0.020206130392484218	23.723136915929032
-0.8689166369069823	0.612935485725032	0.02130343565662748	23.554476309137097
-0.859201054676562	0.6399117595941853	0.02245185142445667	23.38556279987455
-0.8494854724461423	0.6677807229585908	0.023653229191889315	23.216400697797248
-0.839769890215722	0.6965551961133302	0.024909456430268463	23.046994422988394
-0.8300543079853018	0.7262472070715186	0.026222455450881643	22.87734850819731
-0.820338725754882	0.7568679276523989	0.027594182137940227	22.70746760129592
-0.8106231435244617	0.7884276085716659	0.029026624546385812	22.53735646766118
-0.800907561294042	0.8209355136882587	0.03052180136109169	22.367019992589526
-0.7911919790636217	0.8543998535735922	0.03208176021429245	22.196463183821084
-0.7814763968332019	0.8888277185711103	0.033708575858348494	22.02569117400072
-0.7717608146027817	0.9242250115415181	0.03540434819125467	21.8547092233564
-0.7620452323723614	0.9605963804770135	0.03717120013265842	21.683522722248608
-0.7523296501419416	0.997945151200871	0.039011275348460876	21.51213719387702
-0.7426140679115214	1.0362732603586677	0.04092673582251406	21.34055829688781
-0.7328984856811016	1.0755811889440678	0.042919759274285645	21.168791828266418
-0.7231829034506814	1.1158678965710722	0.044992536421838286	20.99684372599314
-0.7134673212202611	1.1571307567615994	0.04714726808989273	20.824720071994072
-0.7037517389898413	1.1993654934802236	0.04938616216328431	20.65242709494468
-0.6940361567594211	1.242566119187326	0.0517114303865389	20.479971173188073
-0.6843205745290013	1.2867248746796656	0.05412528501092503	20.307358837765047
-0.6746049922985811	1.3318321709752101	0.056629935290837444	20.13459677529799
-0.6648894100681608	1.3778765335465926	0.059227583831904455	19.961691831178886
-0.655173827837741	1.424844549153908	0.061920422793904105	19.788651012532917
-0.6454582456073208	1.4727208155893659	0.06471062995209959	19.615481491399827
-0.635742663376901	1.521487894606164	0.06760036462119497	19.44219060790926
-0.6260270811464808	1.5711262683136555	0.07059176344693509	19.26878587334781
-0.6163114989160605	1.621614299364064	0.0736869360707385	19.095274973635007
-0.6065959166856407	1.6729281951574526	0.07688796067368169	18.921665772400015
-0.5968803344552205	1.7250419763905418	0.08019687940659814	18.74796631424824
-0.5871647522248007	1.7779274502452007	0.08361569371405815	18.5741848282939
-0.5774491699943805	1.8315541884208697	0.08714635955989737	18.40032973130782
-0.5677335877639602	1.8858895103664621	0.09079078256399857	18.226409631264406
-0.5580180055335404	1.9408984718952695	0.09455081305900875	18.05243333066157
-0.5483024233031202	1.9965438594753944	0.09842824107768584	17.87840982996695
-0.5385868410727004	2.0527861904327795	0.10242479128185714	17.704348331134618
-0.5288712588422801	2.109583719250067	0.10654211784361256	17.530258240974778
-0.5191556766118599	2.1668924502451494	0.11078179929231007	17.356149174760542
-0.5094400943814401	2.2246661567340134	0.11514533333817416	17.182030959615318
-0.4997245121510199	2.282856406938992	0.11963413168759937	17.007913638080606
-0.4900089299206001	2.3414125967531585	0.1242495148628836	16.833807471632777
-0.48029334769017984	2.4002819894952756	0.12899270704058685	16.659722944143063
-0.4705777654597596	2.4594097628073555	0.13386483092418378	16.485670765415122
-0.4608621832293398	2.518739062757702	0.13886690266547388	16.31166187467394
-0.45114660099891957	2.578211065238091	0.14399982685094537	16.137707444063057
-0.44143101876849977	2.6377650446585643	0.1492643915677208	15.96381888204349
-0.43171543653807953	2.697338450042708	0.15466126356819718	15.790007836907717
-0.4219998543076593	2.756866988407784	0.16019098354644246	15.616286200129906
-0.4122842720772395	2.8162847154728543	0.16585396154581386	15.442666109755027
-0.40256868984681926	2.875524133584142	0.17165047251323176	15.269159953714041
-0.39285310761639947	2.934516296768486	0.1775806520173215	15.095780373085812
-0.3831375253859792	2.9931909228042386	0.1836444921481786	14.922540265325228
-0.373421943155559	3.0514765121087866	0.18984183761400464	14.749452787381502
-0.3637063609251392	3.109300473314811	0.19617238205403484	14.576531358803734
-0.35399077869471895	3.1665892552289425	0.20263566458094534	14.403789664688707
-0.34427519646429916	3.223268484993487	0.2092310665722146	14.231241658585015
-0.3345596142338789	3.2792631121347107	0.21595780872528353	14.058901565290428
-0.3248440320034587	3.334497558153761	0.2228149483908901	13.886783883501366
-0.3151284497730389	3.3888958713704924	0.2298013772024222	13.714903388379785
-0.30541286754261865	3.442381886586174	0.23691581901333256	13.543275133954394
-0.29569728531219885	3.4948793891907086	0.24415682815815032	13.37191445538711
-0.2859817030817786	3.546312283265471	0.25152278804977407	13.200836971075468
-0.2762661208513584	3.5966047632224805	0.25901191012579	13.030058584582255
-0.2665505386209386	3.645681488487169	0.26662223315527156	12.859595486375996
-0.25683495639051834	3.693467760706753	0.2743516229165337	12.689464155367132
-0.24711937416009855	3.7398897029738345	0.28219777225718723	12.51968136024054
-0.2374037919296783	3.784874440468631	0.29015820154295185	12.3502641605416
-0.22768820969925807	3.8283502819641506	0.2982302595039536	12.181229907517656
-0.21797262746883828	3.8702469016237475	0.3064111244864871	12.012596244708062
-0.20825704523841804	3.910495520428829	0.31469780611206194	11.84438110823379
-0.19854146300799824	3.949029086668337	0.32308714735089683	11.676602726800148
-0.188825880777578	3.9857824548464023	0.3315758270117219	11.509279621384465
-0.17911029854715776	4.020692562341596	0.3401603626471578	11.34243060457342
-0.16939471631673797	4.0536986032269064	0.348837113877867	11.176074779558647
-0.15967913408631773	4.0847421985717105	0.35760228613155126	11.01023153874991
-0.14996355185589794	4.113767562595632	0.3664519347945411	10.84492056199052
-0.1402479696254777	4.140721664049926	0.3753819697723387	10.680161814361803
-0.13053238739505746	4.165554382175191	0.38438816045172103	10.515975543540797
-0.12081680516463766	4.188218656632142	0.3934661410579409	10.352382276700805
-0.11110122293421743	4.208670630802436	0.4026114163984819	10.18940281692845
-0.10138564070379763	4.226869787850214	0.4118193679812399	10.027058239130309
-0.09167005847337739	4.242779079010333	0.42108526049819067	9.865369885416438
-0.08195447624295715	4.2563650435185405	0.4304042486581786	9.70435935992525
-0.07223889401253736	4.267597919683031	0.4397713843558113	9.544048523072965
-0.06252331178211712	4.276451746608765	0.4491816241609126	9.384459485205179
-0.052807729551697324	4.282904456085332	0.4586298371087283	9.225614599619085
-0.043092147321277086	4.286937954238129	0.46811081277477273	9.067536454941314
-0.03337656509085685	4.2885381925383985	0.4776192696135186	8.910247866833368
-0.023660982860437052	4.287695227787945	0.48714986353697554	8.753771868994459
-0.013945400630016813	4.284403270880308	0.49669719671884505	8.598131703530967
-0.0042298183995970184	4.27866072373483	0.5062558265876411	8.443350810243272
0.00548576383082322	4.2704702047081105	0.515820275000543	8.289452815607033
0.01520134606124346	4.259838562018367	0.5253850375600542	8.136461521056116
0.024916928291663254	4.2467768745817995	0.5349445930518331	7.984400889590708
0.03463251052208349	4.231300441114718	0.544493412982911	7.833295032444009
0.04434809275250329	4.213428756777423	0.5540259711808163	7.683168194629904
0.054063674982923526	4.193185477528013	0.5635367534409838	7.5340447394509775
0.06377925721334332	4.170598372362885	0.5730202671794884	7.385949132384733
0.07349483944376356	4.1456992634150645	0.5824710510754826	7.238905923893613
0.0832104216741838	4.118523954149092	0.5918836846675758	7.092939731398496
0.0929260039046036	4.089112145829087	0.6012527978794262	6.948075220294842
0.10264158613502383	4.057507342550065	0.6105730804431735	6.804337084095977
0.11235716836544363	4.023756745098558	0.6198392911965187	6.661750023579938
0.12207275059586387	3.987911134026948	0.6290462672229098	6.520338725024459
0.1317883328262841	3.9500247423320767	0.6381889328086128	6.3801278375007
0.1415039150567039	3.910155118168218	0.6472623081909421	6.241141949197959
0.15121949728712414	3.86836297810617	0.6562615180695075	6.103405562851317
0.16093507951754393	3.8247120514408532	0.6651817998570826	5.966943070224883
0.17065066174796417	3.7792689160945065	0.674018511646781	5.831778725634112
0.1803662439783844	3.73210282676763	0.6827671398683006	5.697936618647203
0.1900818262088042	3.683285535898337	0.6914233066156592	5.565440645836681
0.19979740843922444	3.632891108141147	0.6999827766219215	5.434314481721456
0.20951299066964424	3.5809957289943823	0.7084414638645379	5.304581548818571
0.21922857290006448	3.5276775083402265	0.7167954377792288	5.176264986958096
0.22894415513048472	3.4730162795810293	0.7250409290680045	5.04938762181546
0.2386597373609045	3.4170933951107236	0.7331743350862256	4.92397193270385
0.24837531959132475	3.3599915189032092	0.7411922247925312	4.80004001973587
0.25809090182174454	3.301794416945452	0.7490913432519041	4.67761357034069
0.2678064840521648	3.242586746301999	0.7568686156796757	4.556713825241095
0.277522066282585	3.182453843562429	0.7645211510187108	4.437361543924548
0.2872376485130048	3.121481513439376	0.7720462450422532	4.319576969688554
0.29695323074342506	3.0597558182936018	0.77944138297615	4.203379794367208
0.3066688129738453	2.9973628692879553	0.7867042416393295	4.088789122741896
0.31638439520426553	2.934388619945567	0.793832691098476	3.97582343679485
0.3260999774346849	2.8709186628243706	0.8008247958372521	3.864500559885858
0.3358155596651051	2.807038029985571	0.8076788154426872	3.7548376209186842
0.34553114189552536	2.7428309979325896	0.8143932048122278	3.646851018604181
0.3552467241259456	2.6783808976887853	0.8209666138854079	3.540556385961398
0.36496230635636584	2.613769930604816	0.8273978869083816	3.4359685551247887
0.3746778885867852	2.5490789905147966	0.833686061238399	3.3331015226245198
0.38439347081720543	2.484387492748783	0.8398303657000823	3.231968415193042
0.39410905304762567	2.419773210550647	0.8458302185036424	3.1325814562738907
0.4038246352780459	2.3553121193739894	0.8516852247382086	3.0349519333528563
0.41354021750846615	2.2910782494767674	0.8573951734553295	2.9390901662191413
0.4232557997388855	2.227143547219229	0.8629600343578259	2.845005476304633
0.43297138196930574	2.1635777454024763	0.8683799541112471	2.7527061572163682
0.442686964199726	2.1004482429905957	0.873655252294831	2.6621994466474845
0.4524025464301462	2.037819994422248	0.8787864170127507	2.573491499725182
0.46211812866056556	1.9757554087605742	0.8837741001843498	2.486587363977513
0.4718337108909858	1.9143142588485285	0.8886191125343332	2.401490956048709
0.48154929312140604	1.853553600593227	0.8933224183043669	2.318205040294169
0.4912648753518263	1.7935277024208132	0.8978851297090463	2.236731209336433
0.5009804575822465	1.734287984997399	0.9023085011572614	2.157069866790929
0.5106960398126659	1.6758829711405268	0.9065939232634865	2.0792202121975145
0.5204116220430861	1.6183582458983627	0.9107429166714572	2.0031802283172375
0.5301272042735063	1.5617564266840942	0.9147571257139868	1.9289466708833711
0.5398427865039266	1.50611714334661	0.9186383119323279	1.856515060934493
0.5495583687343468	1.4514770279414981	0.922388347479044	1.78587967974984
0.5592739509647662	1.3978697140647305	0.9260092084272449	1.7170335665700982
0.5689895331951864	1.345325845427025	0.9295029680098902	1.6499685190907867
0.5787051154256067	1.2938730934054086	0.9328717898117487	1.584675096818615
0.5884206976560269	1.2435361832689376	0.9361179209365816	1.52114262736097
0.5981362798864471	1.1943369287092778	0.9392436851715045	1.4593592156596642
0.6078518621168665	1.146294274301189	0.9422514761699372	1.3993117561928206
0.6175674443472867	1.0994243455191064	0.9451437506738084	1.3409859481874336
0.627283026577707	1.0537405058543248	0.9479230217950609	1.2843663137964607
0.6369986088081272	1.0092534206314216	0.9505918523755851	1.2294362192689583
0.6467141910385474	0.9659711270406717	0.9531528484439357	1.1761778990486662
0.6564297732689668	0.9238991099351148	0.9556086527861987	1.1245724827737869
0.666145355499387	0.8830403829114813	0.9579619386474544	1.0746000251162966
0.6758609377298073	0.8433955741861755	0.9602154035792271	1.026239538381491
0.6855765199602275	0.8049630167808198	0.9623717634472772	0.9794690277855015
0.6952921021906477	0.7677388425231984	0.9644337466130275	0.9342655293068588
0.7050076844210671	0.7317170793721186	0.9664040883007717	0.8906051499968459
0.7147232666514873	0.6968897515662861	0.9682855251617407	0.8484631106069964
0.7244388488819076	0.6632469821376564	0.9700807900448691	0.807813790422424
0.7341544311123278	0.6307770972783974	0.971792606983134	0.7686307741071443
0.743870013342748	0.5994667321265917	0.9734236864029764	0.7308869004354637
0.7535855955731674	0.5693009374831627	0.9749767205634065	0.6945543126984364
0.7633011778035876	0.5402632870484984	0.976454379230074	0.659604510637859
0.7730167600340079	0.5123359847206688	0.977859305588643	0.6260084036806788
0.7827323422644281	0.48549997156993396	0.979194112400607	0.593736365304943
0.7924479244948484	0.4597350320775546	0.9804613784036987	0.5627582883108195
0.8021635067252677	0.4350198992777604	0.9816636449579892	0.5330436408023548
0.8118790889556879	0.41133235844283783	0.9828034129378065	0.5045615226597276
0.8215946711861082	0.3886493489853943	0.9838831398686196	0.47728072229513346
0.8313102534165284	0.36694706426413576	0.9849052373071807	0.45116977347293463
0.8410258356469487	0.34620104901026816	0.9858720684622947	0.42619701198570636
0.850741417877368	0.32638629411132164	0.9867859460528283	0.40233063197471985
0.8604570001077883	0.3074773285138829	0.9876491303987714	0.37953874168927915
0.8701725823382085	0.2894483080295997	0.9884638277404695	0.3577894184825876
0.8798881645686287	0.2722731008546385	0.989232188780487	0.33705076284988844
0.889603746799049	0.25592536963595236	0.989956307441957	0.31729095132282603
0.8993193290294683	0.2403786499389125	0.9906382198367312	0.2984782880372003
0.9090349112598886	0.2256064250008473	0.9912799034361357	0.28058125481166235
0.9187504934903088	0.21158219666707453	0.9918832764367403	0.26356855957062847
0.928466075720729	0.19827955244000442	0.9924501973131236	0.24740918297051648
0.9381816579511493	0.1856722285834236	0.992982464549328	0.23207242308994755
0.9478972401815686	0.17373416925146307	0.9934818165404075	0.21752793806394818
0.9576128224119889	0.16243958162718125	0.9939499316552644	0.20374578655015377
0.9673284046424091	0.15176298707853061	0.9943884284517913	0.19069646593465117
0.9770439868728293	0.14167926835154335	0.9947988660352399	0.17835094819102562
0.9867595691032496	0.13216371284417372	0.9951827445506378	0.1666807133285275
0.9964751513336689	0.12319205201525946	0.9955415058000802	0.15565778037433306
1.0061907335640892	0.11474049699753652	0.9958765339757272	0.14525473584852097
1.0159063157945094	0.10678577050007186	0.9961891564993984	0.13544475970722242
1.0256218980249296	0.09930513509505587	0.9964806449597609	0.126201648741947
1.0353374802553499	0.09227641799509108	0.9967522161382396	0.1174998374334547
1.0450530624857692	0.08567803243766954	0.9970050331149478	0.10931441627556378
1.0547686447161895	0.0794889958028747	0.997240206446129	0.10162114759437432
1.0644842269466097	0.07368894459442953	0.9974587954048392	0.09439647889796708
1.07419980917703	0.06825814642530131	0.997661809276838	0.08761755380723582
1.0839153914074502	0.0631775091499031	0.9978502087039374	0.08126222062420055
1.0936309736378695	0.05842858729178508	0.9980249070673489	0.0753090386051412
1.1033465558682898	0.05399358591807151	0.9981867719038778	0.06973728201638121
1.11306213809871	0.04985536211287771	0.9983366263481399	0.06452694205370006
1.1227777203291303	0.045997424205091474	0.9984752505943061	0.05965872671826278
1.1324933025595505	0.04240392890434982	0.9986033833712328	0.055114058743808314
1.1422088847899698	0.039059676499680174	0.998721723425178	0.05087507167785921
1.15192446702039	0.03595010427312576	0.9988309310046637	0.04692460422149465
1.1616400492508103	0.0330612782789723	0.9989316293424023	0.043246192937029276
1.1713556314812306	0.030379883636490187	0.9990244061295582	0.03982406343586374
1.1810712137116508	0.02789321348078624	0.9991098149779762	0.03664312015832799
1.1907867959420702	0.025589156711762182	0.9991883768663582	0.03368893486016438
1.2005023781724904	0.023456184678112106	0.9992605815667142	0.030947733920074237
1.2102179604029106	0.021483336927438656	0.9993268890477585	0.028406384581150503
1.2199335426333309	0.019660206148438417	0.9993877308522494	0.026052380239281175
1.229649124863751	0.01797692242693569	0.9994435114455945	0.023873824888633818
1.2393647070941705	0.016424136929562787	0.9994946095333572	0.021859416832181237
1.2490802893245907	0.014993005125288261	0.9995413793455995	0.019998431762958072
1.258795871555011	0.013675169647524285	0.9995841518862825	0.018280705317694722
1.2685114537854312	0.012462742893712903	0.999623236146226	0.01669661520072991
1.2782270360158514	0.01134828945305515	0.9996589202783875	0.015237062972549408
1.2879426182462708	0.010324808447024	0.9996914727344696	0.013893455591879387
1.297658200476691	0.009385715861023746	0.9997211433620978	0.01265768679775938
1.3073737827071112	0.008524826938598979	0.9997481644620361	0.01152211840935236
1.3170893649375315	0.007736338705276027	0.9997727518051021	0.010479561621384342
1.3268049471679517	0.00701481268113863	0.9997951056086462	0.009523258362656748
1.336520529398371	0.0063551578369193595	0.9998154114726262	0.008646862784591739
1.3462361116287913	0.005752613842088553	0.999833841275476	0.007844422937735261
1.3559516938592115	0.00520273464833605	0.9998505540301119	0.007110362692473857
1.3656672760896318	0.004701372446286208	0.9998656967005564	0.006439463952388189
1.375382858320052	0.004244662028306564	0.9998794049797801	0.005826849204930079
1.3850984405504714	0.003829005586099126	0.9998918040294683	0.00526796444894326
1.3948140227808916	0.003451057966314891	0.9999030091825164	0.004758562534560677
1.4045296050113119	0.0031077124041972754	0.9999131266091416	0.004294686944701536
1.414245187241732	0.0027960867501097054	0.9999222539475697	0.0038726560446034892
1.4239607694721523	0.002513510201461561	0.9999304809003181	0.0034890478212629317
1.4336763517025717	0.002257510547651645	0.9999378897971463	0.0031406851295834597
1.443391933932992	0.00202580193352009	0.9999445561257869	0.0028246214600583966
1.4531075161634122	0.0018162731433518462	0.9999505490316052	0.0025381272372282187
1.4628230983938324	0.001626976404771973	0.9999559317873519	0.002278676657401705
1.4725386806242526	0.001456116709680877	0.9999607622342012	0.0020439350672074898
1.482254262854672	0.0013020416468875512	0.9999650931952634	0.0018317468868812063
1.4919698450850922	0.00116323173937499	0.9999689728627726	0.0016401240738368043
1.5016854273155125	0.0010382912770888167	0.999972445160142	0.0014672351248533207
1.5114010095459327	0.000925939634969619	0.9999755500800699	0.0013113946092472304
1.521116591776353	0.0008250030642255975	0.9999783239998691	0.0011710532256034773
1.5308321740067723	0.0007344069441610843	0.9999807999751689	0.0010447883723646327
1.5405477562371925	0.0006531684803015771	0.9999830080131225	0.0009312952206848092
1.5502633384676128	0.0005803898344069576	0.99998497532622	0.0008293782769386744
1.559978920698033	0.0005152516710281241	0.9999867265677868	0.0007379434216684445
1.5696945029284533	0.0004570071044960974	0.9999882840502082	0.0006559904094241147
1.5794100851588726	0.0004049760305731783	0.9999896679468955	0.000582605814948377
1.5891256673892928	0.0003585398263785414	0.9999908964789662	0.000516956409354178
1.598841249619713	0.00031713640156216853	0.9999919860875848	0.0004582829493977662
1.6085568318501333	0.00028025558508439893	0.9999929515928625	0.00040589436350705124
1.6182724140805536	0.0002474348304260213	0.9999938063401876	0.0003591623171903556
1.627987996310973	0.0002182552235861837	0.9999945623348111	0.00031751614113226256
1.6377035785413931	0.0001923377775230697	0.9999952303654797	0.0002804381043064808
1.6474191607718134	0.00016933999745846398	0.9999958201178696	0.0002474590152463957
1.6571347430022336	0.00014895270189298283	0.9999963402785335	0.00021815413494589693
1.6668503252326539	0.00013089708413617954	0.9999967986300397	0.00019213938451778873
1.6765659074630732	0.00011492200026243127	0.9999972021379445	0.00016906783145269195
1.6862814896934935	0.00010080146908427434	0.9999975570302023	0.00014862643867817222
1.6959970719239137	8.83323712033557e-5	0.9999978688695829	0.00013053306079634642
1.705712654154334	7.733233370966817e-5	0.9999981426196343	0.00011453367300909361
1.7154282363847542	6.763778852567247e-5	0.9999983827046929	0.00010039981800672128
1.7251438186151735	5.9102192370626316e-5	0.999998593064413	8.792625668403665e-5
1.7348594008455938	5.1594396958919736e-5	0.9999987772032579	7.6928809531411e-5
1.744574983076014	4.499715908906353e-5	0.9999989382353639	6.724237661826223e-5
1.7542905653064342	3.92057800245871e-5	0.9999990789251614	5.8719122311585025e-5
1.7640061475368545	3.412686486634095e-5	0.999999201724111	5.122681494214333e-5
1.7737217297672738	2.9677192594416944e-5	0.9999993088038878	4.4647308997778077e-5
1.783437311997694	2.5782688479465006e-5	0.9999994020863187	3.887516025844226e-5
1.7931528942281143	2.2377490627032697e-5	0.9999994832703628	3.381636306556621e-5
1.8028684764585345	1.9403103184728588e-5	0.9999995538563945	2.9387201735048844e-5
1.8125840586889548	1.680762908253202e-5	0.9999996151680356	2.551320557130765e-5
1.8222996409193741	1.4545075985311586e-5	0.9999996683717591	2.2128200749001863e-5
1.8320152231497944	1.2574728902505599e-5	0.9999997144944729	1.917345050566355e-5
1.8417308053802146	1.0860584113027394e-5	0.9999997544392712	1.659687680724785e-5
1.8514463876106348	9.37083880806658e-6	0.99999978899953	1.435235599154093e-5
1.861161969841055	8.077431705762339e-6	0.9999998188715044	1.239908310027595e-5
1.8708775520714744	6.955630040703064e-6	0.9999998446655738	1.0700998326417525e-5
1.8805931343018947	5.983658693011228e-6	0.9999998669162704	9.22627051599175e-6
1.890308716532315	5.142367562294217e-6	0.9999998860912084	7.946832103583014e-6
1.9000242987627352	4.414933632263803e-6	0.9999999025990289	6.837961531532614e-6
1.9097398809931554	3.786594533631444e-6	0.9999999167964586	5.8779085959564095e-6
1.9194554632235747	3.2444103916039513e-6	0.9999999289945735	5.047558471415696e-6
1.929171045453995	2.777051340217433e-6	0.9999999394643525	4.33013101284447e-6
1.9388866276844152	2.3746082347257235e-6	0.999999948441594	3.7109119997577353e-6
1.9486022099148355	2.0284240506942787e-6	0.9999999561312636	3.177012989510013e-6
1.9583177921452557	1.730944075646474e-6	0.9999999627113352	2.717157651495073e-6
1.968033374375675	1.4755828501308913e-6	0.9999999683361794	2.3214907376922524e-6
1.9777489566060953	1.2566062832958068e-6	0.9999999731395501	1.981408993804991e-6
1.9874645388365155	1.0690270488178104e-6	0.9999999772372129	1.6894104069773476e-6
1.9971801210669358	9.085121757709928e-7	0.9999999807292561	1.4389601408244192e-6
2.006895703297356	7.71301514914338e-7	0.99999998370212	1.2243730303556989e-6
2.0166112855277754	6.541355480487679e-7	0.9999999862303772	1.0407079674146729e-6
2.0263268677581956	5.5419196581313e-7	0.9999999883782921	8.836757332395395e-7
2.036042449988616	4.690296943967641e-7	0.9999999902011851	7.495568951744224e-7
2.045758032219036	3.965398816684149e-7	0.9999999917466261	6.35130071666321e-7
2.0554736144494563	3.3490262961222003e-7	0.999999993055475	5.376082771732163e-7
2.0651891966798757	2.825492602445849e-7	0.99999999416279	4.545829335846141e-7
2.074904778910296	2.3812909344624207e-7	0.9999999950986183	3.8397498889814747e-7
2.084620361140716	2.0048048131806977e-7	0.999999995888684	3.239918848711534e-7
2.0943359433711364	1.6860556699520011e-7	0.9999999965549862	2.730898501579481e-7
2.1040515256015557	1.4164806559299598e-7	0.9999999971163167	2.299407088227618e-7
2.113767107831976	1.1887400343704071e-7	0.9999999975887108	1.934032098510803e-7
2.123482690062396	9.965509633785846e-8	0.9999999979858359	1.624979110263721e-7
2.1331982722928164	8.345402201870733e-8	0.9999999983193283	1.3638518906357317e-7
2.1429138545232367	6.981177824001461e-8	0.9999999985990841	1.1434580026627082e-7
2.152629436753656	5.833682866379082e-8	0.9999999988335098	9.576480269176536e-8
2.1623450189840763	4.8695397979458744e-8	0.999999999029739	8.011658360752498e-8
2.1720606012144965	4.060346963918615e-8	0.9999999991938178	6.695290637687395e-8
2.1817761834449168	3.381948591963876e-8	0.9999999993308651	5.5891352622245657e-8
2.191491765675337	2.8138324940861005e-8	0.9999999994452101	4.6606634743473056e-8
2.2012073479057563	2.3385980011577027e-8	0.9999999995405094	3.8821857303753154e-8
2.2109229301361766	1.9415005148768334e-8	0.9999999996198489	3.230206443691513e-8
2.220638512366597	1.6100641641052942e-8	0.9999999996858288	2.6847696832576688e-8
2.230354094597017	1.3337391547059228e-8	0.9999999997406385	2.228980712099047e-8
2.2400696768274373	1.1036187107126046e-8	0.9999999997861189	1.8485279543150953e-8
2.2497852590578566	9.12196452476001e-9	0.9999999998238163	1.531326922913801e-8
2.259500841288277	7.53136544380551e-9	0.9999999998550281	1.2671376801489035e-8
2.269216423518697	6.211225882510213e-9	0.9999999998808413	1.0473707806970394e-8
2.2789320057491174	5.116767210927394e-9	0.999999999902166	8.647465930001982e-9
2.2886475879795376	4.210446889500961e-9	0.9999999999197631	7.1317341825438514e-9
2.298363170209957	3.4607879250316717e-9	0.9999999999342677	5.875082568650316e-9
2.308078752440377	2.841399870212522e-9	0.99999999994621	4.8343738440130716e-9
2.3177943346707974	2.330255214589682e-9	0.9999999999560316	3.973625083110477e-9
2.3275099169012177	1.9088806450482482e-9	0.9999999999640999	3.2623440945523434e-9
2.337225499131638	1.5619313934363258e-9	0.9999999999707205	2.675374010338915e-9
2.3469410813620573	1.27659532323874e-9	0.999999999976147	2.1915662184107294e-9
2.3566566635924775	1.0421885598199134e-9	0.9999999999805895	1.7931674077106254e-9
2.3663722458228977	8.498575337607217e-10	0.9999999999842225	1.4654916667745962e-9
2.376087828053318	6.92238458957759e-10	0.99999999998719	1.1963672246218875e-9
2.385803410283738	5.631806585789897e-10	0.9999999999896112	9.755017938608892e-10
2.3955189925141576	4.5768271720736053e-10	0.9999999999915843	7.945781292734857e-10
2.405234574744578	3.7150939370247315e-10	0.9999999999931904	6.463879578107962e-10
2.414950156974998	3.011916212005843e-10	0.9999999999944964	5.252159443835998e-10
2.4246657392054183	2.4392009402062584e-10	0.999999999995557	4.263360373609759e-10
2.4343813214358385	1.9731115885744893e-10	0.9999999999964173	3.456500478408956e-10
2.444096903666258	1.5940681478182424e-10	0.9999999999971144	2.7984437015618143e-10
2.453812485896678	1.286321480028499e-10	0.9999999999976785	2.263240835607811e-10
2.4635280681270983	1.0371020139276763e-10	0.9999999999981345	1.8292092880052132e-10
2.4732436503575186	8.347043091779902e-11	0.9999999999985028	1.4752207778272953e-10
2.482959232587939	6.712537968249315e-11	0.9999999999987996	1.189002255550809e-10
2.492674814818358	5.3930156028991e-11	0.9999999999990388	9.574126431105634e-11
2.5023903970487784	4.326756401220944e-11	0.9999999999992312	7.702204663123536e-11
2.5121059792791987	3.466938601863707e-11	0.9999999999993858	6.186190198761689e-11
2.521821561509619	2.7731252291150466e-11	0.99999999999951	4.96003583051498e-11
2.531537143740039	2.2176488785401985e-11	0.9999999999996094	3.9723407873141903e-11
2.5412527259704585	1.768585621945206e-11	0.9999999999996891	3.178876568100215e-11
2.5509683082008787	1.4131658880524873e-11	0.9999999999997528	2.5426698678064867e-11
2.560683890431299	1.123722272427279e-11	0.9999999999998037	2.0264102699116765e-11
2.570399472661719	8.959982513103872e-12	0.9999999999998442	1.6232202966709884e-11
2.5801150548921394	7.108394677854378e-12	0.9999999999998767	1.287606138699901e-11
2.589830637122559	5.639893980932366e-12	0.9999999999999024	1.0277553982439289e-11
2.599546219352979	4.469349947153951e-12	0.9999999999999228	8.132030201609019e-12
2.6092618015833993	3.554197338927189e-12	0.999999999999939	6.520194154858789e-12
2.6189773838138195	2.7880230622722263e-12	0.999999999999952	5.134483183800782e-12
2.6286929660442397	2.213392354781004e-12	0.9999999999999621	4.0544103525340126e-12
2.638408548274659	1.7451747412696378e-12	0.9999999999999702	3.2039060567225182e-12
2.6481241305050793	1.3620876029421564e-12	0.9999999999999767	2.5062099696346707e-12
2.6578397127354996	1.085413558594531e-12	0.9999999999999817	2.040856087234738e-12
2.66755529496592	8.513047518388477e-13	0.9999999999999857	1.573405221389361e-12
2.67727087719634	6.59761182675107e-13	0.9999999999999888	1.2615432153335293e-12
2.6869864594267594	5.107828511033087e-13	0.9999999999999912	9.482764253044312e-13
2.6967020416571796	4.043697571234527e-13	0.9999999999999931	7.920001540427351e-13
2.7064176238876	3.192392819395679e-13	0.9999999999999947	6.350191338461759e-13
2.71613320611802	2.5539142555165434e-13	0.9999999999999958	4.773309918553713e-13
2.7258487883484404	1.9154356916374073e-13	0.9999999999999968	3.9866668514664295e-13
2.7355643705788597	1.4897833157179836e-13	0.9999999999999974	3.1964763113099974e-13
2.74527995280928	1.2769571277582717e-13	0.999999999999998	2.4027263538950264e-13
2.7549955350397	1.0641309397985596e-13	0.9999999999999984	2.4081074989877326e-13
2.7647111172701204	8.513047518388477e-14	0.9999999999999988	1.6090004637940567e-13
2.7744266995005407	4.2565237591942386e-14	0.9999999999999991	8.06301990331956e-14
2.78414228173096	4.2565237591942386e-14	0.9999999999999993	8.081077839844374e-14
2.7938578639613803	4.2565237591942386e-14	0.9999999999999994	8.099176218917446e-14
2.8035734461918005	2.1282618795971193e-14	0.9999999999999996	8.117315131113891e-14
2.8132890284222207	2.1282618795971193e-14	0.9999999999999997	8.13549466721168e-14
2.823004610652641	2.1282618795971193e-14	0.9999999999999998	8.153714918192083e-14
2.8327201928830603	2.1282618795971193e-14	0.9999999999999998	8.171975975240141e-14
2.8424357751134806	0.0	0.9999999999999999	0.0
2.852151357343901	0.0	0.9999999999999999	0.0
2.861866939574321	0.0	0.9999999999999999	0.0
2.8715825218047413	2.1282618795971193e-14	0.9999999999999999	8.245430094966891e-14
2.8812981040351606	0.0	1.0	0.0
2.891013686265581	0.0	1.0	0.0
2.900729268496001	0.0	1.0	0.0
2.9104448507264213	0.0	1.0	0.0
2.9201604329568416	0.0	1.0	0.0
2.929876015187261	0.0	1.0	0.0
2.939591597417681	0.0	1.0	0.0
2.9493071796481014	0.0	1.0	0.0
2.9590227618785216	0.0	1.0	0.0
2.968738344108942	0.0	1.0	0.0
2.9784539263393612	0.0	1.0	0.0
2.9881695085697815	0.0	1.0	0.0
2.9978850908002017	0.0	1.0	0.0
3.007600673030622	0.0	1.0	0.0
3.017316255261042	0.0	1.0	0.0
3.0270318374914615	0.0	1.0	0.0
3.036747419721882	0.0	1.0	0.0
3.046463001952302	0.0	1.0	0.0
3.0561785841827223	0.0	1.0	0.0
3.0658941664131425	0.0	1.0	0.0
3.075609748643562	0.0	1.0	0.0
3.085325330873982	0.0	1.0	0.0
3.0950409131044023	0.0	1.0	0.0
3.1047564953348226	0.0	1.0	0.0
3.114472077565243	0.0	1.0	0.0
3.124187659795662	0.0	1.0	0.0
3.1339032420260824	0.0	1.0	0.0
3.1436188242565026	0.0	1.0	0.0
3.153334406486923	0.0	1.0	0.0
3.163049988717343	0.0	1.0	0.0
3.1727655709477625	0.0	1.0	0.0
3.1824811531781827	0.0	1.0	0.0
3.192196735408603	0.0	1.0	0.0
3.201912317639023	0.0	1.0	0.0
3.2116278998694434	0.0	1.0	0.0
3.2213434820998628	0.0	1.0	0.0
3.231059064330283	0.0	1.0	0.0
3.2407746465607032	0.0	1.0	0.0
3.2504902287911235	0.0	1.0	0.0
3.2602058110215437	0.0	1.0	0.0
3.269921393251963	0.0	1.0	0.0
3.2796369754823833	0.0	1.0	0.0
3.2893525577128035	0.0	1.0	0.0
3.299068139943224	0.0	1.0	0.0
3.308783722173644	0.0	1.0	0.0
3.3184993044040634	0.0	1.0	0.0
3.3282148866344836	0.0	1.0	0.0
3.337930468864904	0.0	1.0	0.0
3.347646051095324	0.0	1.0	0.0
3.3573616333257443	0.0	1.0	0.0
3.3670772155561637	0.0	1.0	0.0
3.376792797786584	0.0	1.0	0.0
3.386508380017004	0.0	1.0	0.0
3.3962239622474244	0.0	1.0	0.0
3.4059395444778446	0.0	1.0	0.0
3.415655126708264	0.0	1.0	0.0
3.4253707089386842	0.0	1.0	0.0
3.4350862911691045	0.0	1.0	0.0
3.4448018733995247	0.0	1.0	0.0
3.454517455629945	0.0	1.0	0.0
3.4642330378603643	0.0	1.0	0.0
3.4739486200907845	0.0	1.0	0.0
3.4836642023212048	0.0	1.0	0.0
3.493379784551625	0.0	1.0	0.0
3.5030953667820453	0.0	1.0	0.0
3.5128109490124646	0.0	1.0	0.0
3.522526531242885	0.0	1.0	0.0
3.532242113473305	0.0	1.0	0.0
3.5419576957037253	0.0	1.0	0.0
3.5516732779341456	0.0	1.0	0.0
3.561388860164565	0.0	1.0	0.0
3.571104442394985	0.0	1.0	0.0
3.5808200246254054	0.0	1.0	0.0
3.5905356068558256	0.0	1.0	0.0
3.600251189086246	0.0	1.0	0.0
3.609966771316665	0.0	1.0	0.0
3.6196823535470855	0.0	1.0	0.0
3.6293979357775057	0.0	1.0	0.0
3.639113518007926	0.0	1.0	0.0
3.648829100238346	0.0	1.0	0.0
3.6585446824687655	0.0	1.0	0.0
3.6682602646991858	0.0	1.0	0.0
3.677975846929606	0.0	1.0	0.0
3.6876914291600262	0.0	1.0	0.0
3.6974070113904465	0.0	1.0	0.0
3.707122593620866	0.0	1.0	0.0
3.716838175851286	0.0	1.0	0.0
3.7265537580817063	0.0	1.0	0.0
3.7362693403121265	0.0	1.0	0.0
3.745984922542547	0.0	1.0	0.0
3.755700504772966	0.0	1.0	0.0
3.7654160870033864	0.0	1.0	0.0
3.7751316692338066	0.0	1.0	0.0
3.784847251464227	0.0	1.0	0.0
3.794562833694646	0.0	1.0	0.0
3.8042784159250664	0.0	1.0	0.0
3.8139939981554867	0.0	1.0	0.0
3.823709580385907	0.0	1.0	0.0
3.833425162616327	0.0	1.0	0.0
3.8431407448467465	0.0	1.0	0.0
3.8528563270771667	0.0	1.0	0.0
3.862571909307587	0.0	1.0	0.0
3.872287491538007	0.0	1.0	0.0
3.8820030737684275	0.0	1.0	0.0
3.891718655998847	0.0	1.0	0.0
3.901434238229267	0.0	1.0	0.0
3.9111498204596873	0.0	1.0	0.0
3.9208654026901075	0.0	1.0	0.0
3.9305809849205278	0.0	1.0	0.0
3.940296567150947	0.0	1.0	0.0
3.9500121493813674	0.0	1.0	0.0
3.9597277316117876	0.0	1.0	0.0
3.969443313842208	0.0	1.0	0.0
3.979158896072628	0.0	1.0	0.0
3.9888744783030474	0.0	1.0	0.0
3.9985900605334677	0.0	1.0	0.0
4.008305642763888	0.0	1.0	0.0
4.018021224994309	0.0	1.0	0.0
4.027736807224729	0.0	1.0	0.0
4.037452389455147	0.0	1.0	0.0
4.0471679716855675	0.0	1.0	0.0
4.056883553915988	0.0	1.0	0.0
4.066599136146408	0.0	1.0	0.0
4.076314718376828	0.0	1.0	0.0
4.0860303006072485	0.0	1.0	0.0
4.095745882837669	0.0	1.0	0.0
4.105461465068089	0.0	1.0	0.0
4.115177047298509	0.0	1.0	0.0
4.124892629528929	0.0	1.0	0.0
4.134608211759348	0.0	1.0	0.0
4.144323793989768	0.0	1.0	0.0
4.154039376220188	0.0	1.0	0.0
4.163754958450609	0.0	1.0	0.0
4.173470540681029	0.0	1.0	0.0
4.183186122911449	0.0	1.0	0.0
4.192901705141869	0.0	1.0	0.0
4.20261728737229	0.0	1.0	0.0
4.21233286960271	0.0	1.0	0.0
4.22204845183313	0.0	1.0	0.0
4.2317640340635485	0.0	1.0	0.0
4.241479616293969	0.0	1.0	0.0
4.251195198524389	0.0	1.0	0.0
4.260910780754809	0.0	1.0	0.0
4.2706263629852295	0.0	1.0	0.0
4.28034194521565	0.0	1.0	0.0
4.29005752744607	0.0	1.0	0.0
4.29977310967649	0.0	1.0	0.0
4.30948869190691	0.0	1.0	0.0
4.319204274137331	0.0	1.0	0.0
4.328919856367751	0.0	1.0	0.0
4.338635438598171	0.0	1.0	0.0
4.348351020828591	0.0	1.0	0.0
4.35806660305901	0.0	1.0	0.0
4.36778218528943	0.0	1.0	0.0
4.37749776751985	0.0	1.0	0.0
4.3872133497502706	0.0	1.0	0.0
4.396928931980691	0.0	1.0	0.0
4.406644514211111	0.0	1.0	0.0
4.416360096441531	0.0	1.0	0.0
4.4260756786719515	0.0	1.0	0.0
4.435791260902372	0.0	1.0	0.0
4.445506843132792	0.0	1.0	0.0
4.4552224253632104	0.0	1.0	0.0
4.464938007593631	0.0	1.0	0.0
4.474653589824051	0.0	1.0	0.0
4.484369172054471	0.0	1.0	0.0
4.494084754284891	0.0	1.0	0.0
4.503800336515312	0.0	1.0	0.0
4.513515918745732	0.0	1.0	0.0
4.523231500976152	0.0	1.0	0.0
4.532947083206572	0.0	1.0	0.0
4.542662665436993	0.0	1.0	0.0
4.552378247667411	0.0	1.0	0.0
4.562093829897831	0.0	1.0	0.0
4.5718094121282515	0.0	1.0	0.0
4.581524994358672	0.0	1.0	0.0
4.591240576589092	0.0	1.0	0.0
4.600956158819512	0.0	1.0	0.0
4.6106717410499325	0.0	1.0	0.0
4.620387323280353	0.0	1.0	0.0
4.630102905510773	0.0	1.0	0.0
4.639818487741191	0.0	1.0	0.0
4.649534069971612	0.0	1.0	0.0
4.659249652202032	0.0	1.0	0.0
4.668965234432452	0.0	1.0	0.0
4.678680816662872	0.0	1.0	0.0
4.688396398893293	0.0	1.0	0.0
4.698111981123713	0.0	1.0	0.0
4.707827563354133	0.0	1.0	0.0
4.717543145584553	0.0	1.0	0.0
4.727258727814974	0.0	1.0	0.0
4.736974310045392	0.0	1.0	0.0
4.746689892275812	0.0	1.0	0.0
4.7564054745062325	0.0	1.0	0.0
4.766121056736653	0.0	1.0	0.0
4.775836638967073	0.0	1.0	0.0
4.785552221197493	0.0	1.0	0.0
4.7952678034279135	0.0	1.0	0.0
4.804983385658334	0.0	1.0	0.0
4.814698967888754	0.0	1.0	0.0
4.824414550119174	0.0	1.0	0.0
4.834130132349593	0.0	1.0	0.0
4.843845714580013	0.0	1.0	0.0
4.853561296810433	0.0	1.0	0.0
4.863276879040853	0.0	1.0	0.0
4.872992461271274	0.0	1.0	0.0
4.882708043501694	0.0	1.0	0.0
4.892423625732114	0.0	1.0	0.0
4.902139207962534	0.0	1.0	0.0
4.911854790192955	0.0	1.0	0.0
4.921570372423375	0.0	1.0	0.0
4.931285954653793	0.0	1.0	0.0
4.9410015368842135	0.0	1.0	0.0
4.950717119114634	0.0	1.0	0.0
4.960432701345054	0.0	1.0	0.0
4.970148283575474	0.0	1.0	0.0
4.9798638658058945	0.0	1.0	0.0
4.989579448036315	0.0	1.0	0.0
4.999295030266735	0.0	1.0	0.0
5.009010612497155	0.0	1.0	0.0
5.018726194727575	0.0	1.0	0.0
5.028441776957994	0.0	1.0	0.0
5.038157359188414	0.0	1.0	0.0
5.047872941418834	0.0	1.0	0.0
5.057588523649255	0.0	1.0	0.0
5.067304105879675	0.0	1.0	0.0
5.077019688110095	0.0	1.0	0.0
5.086735270340515	0.0	1.0	0.0
5.0964508525709356	0.0	1.0	0.0
5.106166434801356	0.0	1.0	0.0
5.115882017031776	0.0	1.0	0.0
5.1255975992621945	0.0	1.0	0.0
5.135313181492615	0.0	1.0	0.0
5.145028763723035	0.0	1.0	0.0
5.154744345953455	0.0	1.0	0.0
5.1644599281838754	0.0	1.0	0.0
5.174175510414296	0.0	1.0	0.0
5.183891092644716	0.0	1.0	0.0
5.193606674875136	0.0	1.0	0.0
5.203322257105556	0.0	1.0	0.0
5.213037839335977	0.0	1.0	0.0
5.222753421566395	0.0	1.0	0.0
5.232469003796815	0.0	1.0	0.0
5.242184586027236	0.0	1.0	0.0
5.251900168257656	0.0	1.0	0.0
5.261615750488076	0.0	1.0	0.0
5.271331332718496	0.0	1.0	0.0
5.2810469149489165	0.0	1.0	0.0
5.290762497179337	0.0	1.0	0.0
5.300478079409757	0.0	1.0	0.0
5.310193661640177	0.0	1.0	0.0
5.319909243870596	0.0	1.0	0.0
5.329624826101016	0.0	1.0	0.0
5.339340408331436	0.0	1.0	0.0
5.349055990561856	0.0	1.0	0.0
5.358771572792277	0.0	1.0	0.0
5.368487155022697	0.0	1.0	0.0
5.378202737253117	0.0	1.0	0.0
5.387918319483537	0.0	1.0	0.0
5.397633901713958	0.0	1.0	0.0
5.407349483944378	0.0	1.0	0.0
5.417065066174796	0.0	1.0	0.0
5.426780648405217	0.0	1.0	0.0
5.436496230635637	0.0	1.0	0.0
5.446211812866057	0.0	1.0	0.0
5.455927395096477	0.0	1.0	0.0
5.4656429773268975	0.0	1.0	0.0
5.475358559557318	0.0	1.0	0.0
5.485074141787738	0.0	1.0	0.0
5.494789724018158	0.0	1.0	0.0
5.5045053062485785	0.0	1.0	0.0
5.514220888478997	0.0	1.0	0.0
5.523936470709417	0.0	1.0	0.0
5.533652052939837	0.0	1.0	0.0
5.543367635170258	0.0	1.0	0.0
5.553083217400678	0.0	1.0	0.0
5.562798799631098	0.0	1.0	0.0
5.572514381861518	0.0	1.0	0.0
5.582229964091939	0.0	1.0	0.0
5.591945546322359	0.0	1.0	0.0
5.601661128552779	0.0	1.0	0.0
5.6113767107831976	0.0	1.0	0.0
5.621092293013618	0.0	1.0	0.0
5.630807875244038	0.0	1.0	0.0
5.640523457474458	0.0	1.0	0.0
5.6502390397048785	0.0	1.0	0.0
5.659954621935299	0.0	1.0	0.0
5.669670204165719	0.0	1.0	0.0
5.679385786396139	0.0	1.0	0.0
5.6891013686265595	0.0	1.0	0.0
5.69881695085698	0.0	1.0	0.0
5.708532533087398	0.0	1.0	0.0
5.718248115317818	0.0	1.0	0.0
5.727963697548239	0.0	1.0	0.0
5.737679279778659	0.0	1.0	0.0
5.747394862009079	0.0	1.0	0.0
5.757110444239499	0.0	1.0	0.0
5.76682602646992	0.0	1.0	0.0
5.77654160870034	0.0	1.0	0.0
5.78625719093076	0.0	1.0	0.0
5.79597277316118	0.0	1.0	0.0
5.805688355391599	0.0	1.0	0.0
5.815403937622019	0.0	1.0	0.0
5.825119519852439	0.0	1.0	0.0
5.8348351020828595	0.0	1.0	0.0
5.84455068431328	0.0	1.0	0.0
5.8542662665437	0.0	1.0	0.0
5.86398184877412	0.0	1.0	0.0
5.8736974310045404	0.0	1.0	0.0
5.883413013234961	0.0	1.0	0.0
5.893128595465381	0.0	1.0	0.0
5.902844177695799	0.0	1.0	0.0
5.91255975992622	0.0	1.0	0.0
5.92227534215664	0.0	1.0	0.0
5.93199092438706	0.0	1.0	0.0
5.94170650661748	0.0	1.0	0.0
5.951422088847901	0.0	1.0	0.0
5.961137671078321	0.0	1.0	0.0
5.970853253308741	0.0	1.0	0.0
5.980568835539161	0.0	1.0	0.0
5.9902844177695815	0.0	1.0	0.0
6.0	0.0	1.0	0.0


==> data/K_6-M_1.csv <==
-129.68365319934006	0.09297481436966902	1.000000000000079e-14	1.0000000000007918
-129.5479695461407	0.09297481436967371	1.0317354793264632e-14	1.000000000000833
-129.41228589294138	0.09297481436967862	1.0644780993009384e-14	1.0000000000008613
-129.27660223974203	0.09297481436968362	1.0982598220147241e-14	1.0000000000008737
-129.1409185865427	0.09297481436968878	1.1331136238912874e-14	1.0000000000009028
-129.00523493334336	0.09297481436969414	1.1690735278767377e-14	1.000000000000945
-128.869551280144	0.09297481436969963	1.2061746366517347e-14	1.0000000000009615
-128.7338676269447	0.09297481436970534	1.2444531668972095e-14	1.000000000001003
-128.59818397374534	0.0929748143697112	1.2839464846479783e-14	1.0000000000010199
-128.46250032054598	0.09297481436971722	1.3246931417677226e-14	1.0000000000010658
-128.32681666734666	0.09297481436972348	1.366732913582126e-14	1.0000000000010945
-128.1911330141473	0.09297481436972993	1.4101068377058413e-14	1.000000000001127
-128.055449360948	0.09297481436973656	1.454857254101867e-14	1.0000000000011693
-127.91976570774864	0.09297481436974342	1.5010278464123055e-14	1.0000000000012026
-127.7840820545493	0.0929748143697505	1.5486636846005016e-14	1.0000000000012335
-127.64839840134995	0.09297481436975778	1.5978112689466972e-14	1.0000000000012828
-127.51271474815061	0.0929748143697653	1.6485185754398794e-14	1.0000000000013147
-127.37703109495128	0.09297481436977309	1.700835102609954e-14	1.000000000001362
-127.24134744175194	0.0929748143697811	1.7548119198464693e-14	1.0000000000014084
-127.10566378855259	0.09297481436978938	1.810501717250531e-14	1.0000000000014446
-126.96998013535325	0.09297481436979795	1.867958857068775e-14	1.0000000000014946
-126.83429648215392	0.09297481436980672	1.9272394267598842e-14	1.000000000001542
-126.69861282895458	0.09297481436981578	1.9884012937448877e-14	1.000000000001591
-126.56292917575523	0.09297481436982517	2.0515041618951645e-14	1.000000000001641
-126.42724552255589	0.09297481436983485	2.116609629813039e-14	1.000000000001705
-126.29156186935656	0.09297481436984481	2.1837812509621236e-14	1.000000000001742
-126.15587821615722	0.0929748143698551	2.2530845957054528e-14	1.000000000001807
-126.02019456295787	0.09297481436986574	2.3245873153132098e-14	1.0000000000018483
-125.88451090975853	0.09297481436987667	2.3983592080008027e-14	1.0000000000019142
-125.7488272565592	0.09297481436988797	2.4744722870636596e-14	1.0000000000019817
-125.61314360335986	0.09297481436989963	2.553000851173632e-14	1.0000000000020353
-125.47745995016052	0.09297481436991166	2.6340215569064208e-14	1.0000000000021045
-125.34177629696117	0.09297481436992408	2.717613493571021e-14	1.0000000000021765
-125.20609264376183	0.09297481436993686	2.803858260413544e-14	1.0000000000022315
-125.0704089905625	0.09297481436995009	2.89284004627114e-14	1.0000000000023168
-124.93472533736315	0.09297481436996372	2.984645711754351e-14	1.000000000002376
-124.79904168416381	0.09297481436997779	3.079364874036475e-14	1.0000000000024627
-124.66335803096447	0.09297481436999228	3.1770899943350335e-14	1.00000000000255
-124.52767437776514	0.09297481437000729	3.277916468168609e-14	1.0000000000026097
-124.3919907245658	0.09297481437002271	3.381942718478009e-14	1.0000000000026983
-124.25630707136645	0.09297481437003866	3.4892702917035324e-14	1.0000000000027907
-124.12062341816711	0.0929748143700551	3.600003956910376e-14	1.0000000000028668
-123.98493976496778	0.09297481437007205	3.714251808060046e-14	1.0000000000029725
-123.84925611176844	0.09297481437008956	3.832125369528043e-14	1.0000000000030649
-123.71357245856909	0.0929748143701076	3.953739704969161e-14	1.000000000003159
-123.57788880536975	0.09297481437012627	4.07921352963844e-14	1.0000000000032678
-123.44220515217042	0.09297481437014549	4.208669326276603e-14	1.0000000000033638
-123.30652149897108	0.09297481437016533	4.342233464672697e-14	1.0000000000034601
-123.17083784577173	0.09297481437018577	4.480036325021528e-14	1.0000000000035882
-123.03515419257239	0.09297481437020687	4.6222124251962325e-14	1.0000000000036877
-122.89947053937306	0.09297481437022866	4.76890055205872e-14	1.0000000000038016
-122.76378688617372	0.09297481437025111	4.9202438969386533e-14	1.0000000000039313
-122.62810323297437	0.09297481437027433	5.076390195411342e-14	1.0000000000040503
-122.49241957977503	0.09297481437029824	5.2374918715110697e-14	1.0000000000041827
-122.3567359265757	0.09297481437032293	5.40370618652216e-14	1.0000000000043165
-122.22105227337636	0.0929748143703484	5.575195392491096e-14	1.0000000000044516
-122.08536862017701	0.09297481437037469	5.75212689061075e-14	1.000000000004605
-121.94968496697767	0.09297481437040174	5.93467339463139e-14	1.000000000004728
-121.81400131377833	0.09297481437042972	6.123013099456298e-14	1.000000000004896
-121.678317660579	0.0929748143704586	6.317329855090177e-14	1.0000000000050517
-121.54263400737966	0.09297481437048834	6.517813346105418e-14	1.0000000000051943
-121.40695035418031	0.09297481437051905	6.724659276804972e-14	1.000000000005369
-121.27126670098097	0.09297481437055076	6.938069562262063e-14	1.0000000000055438
-121.13558304778164	0.09297481437058343	7.158252525421418e-14	1.0000000000057196
-120.99989939458229	0.09297481437061718	7.385423100456239e-14	1.0000000000058984
-120.86421574138295	0.09297481437065201	7.61980304257865e-14	1.000000000006093
-120.72853208818361	0.09297481437068789	7.861621144509035e-14	1.0000000000062745
-120.59284843498428	0.09297481437072495	8.111113459813878e-14	1.0000000000064873
-120.45716478178494	0.09297481437076316	8.368523533333421e-14	1.0000000000066875
-120.32148112858559	0.09297481437080259	8.634102638919718e-14	1.0000000000068912
-120.18579747538625	0.09297481437084328	8.908110024720743e-14	1.0000000000071252
-120.05011382218692	0.09297481437088526	9.190813166249567e-14	1.0000000000073315
-119.91443016898756	0.09297481437092855	9.482488027481801e-14	1.000000000007572
-119.77874651578823	0.09297481437097324	9.783419330242732e-14	1.0000000000078264
-119.64306286258889	0.09297481437101936	1.0093900832141582e-13	1.0000000000080542
-119.50737920938955	0.0929748143710669	1.0414235613325087e-13	1.0000000000083131
-119.37169555619022	0.09297481437111603	1.0744736372334425e-13	1.000000000008591
-119.23601190299087	0.09297481437116663	1.1085725731349086e-13	1.0000000000088571
-119.10032824979153	0.09297481437121889	1.1437536551117342e-13	1.0000000000091398
-118.9646445965922	0.0929748143712728	1.180051225588343e-13	1.0000000000094245
-118.82896094339286	0.09297481437132839	1.2175007168624222e-13	1.000000000009726
-118.6932772901935	0.09297481437138576	1.2561386856926461e-13	1.000000000010034
-118.55759363699417	0.09297481437144495	1.2960028489839266e-13	1.0000000000103422
-118.42190998379483	0.09297481437150601	1.3371321206051986e-13	1.0000000000106823
-118.2862263305955	0.09297481437156903	1.3795666493757527e-13	1.0000000000110267
-118.15054267739615	0.09297481437163406	1.4233478582568905e-13	1.0000000000113596
-118.01485902419681	0.09297481437170112	1.4685184847873615e-13	1.0000000000117242
-117.87917537099747	0.09297481437177033	1.515122622802273e-13	1.0000000000121072
-117.74349171779814	0.09297481437184174	1.5632057654757502e-13	1.0000000000124807
-117.6078080645988	0.09297481437191539	1.612814849729496e-13	1.0000000000128852
-117.47212441139945	0.09297481437199141	1.6639983020510583e-13	1.0000000000132825
-117.33644075820011	0.09297481437206982	1.716806085765631e-13	1.0000000000137101
-117.20075710500078	0.0929748143721507	1.7712897498085859e-13	1.0000000000141567
-117.06507345180142	0.09297481437223419	1.8275024790454973e-13	1.0000000000145954
-116.92938979860209	0.09297481437232032	1.885499146188999e-13	1.0000000000150657
-116.79370614540275	0.09297481437240916	1.9453363653637074e-13	1.00000000001554
-116.65802249220341	0.09297481437250082	2.0070725473705633e-13	1.0000000000160196
-116.52233883900408	0.09297481437259536	2.0707679567052138e-13	1.0000000000165323
-116.38665518580473	0.09297481437269299	2.1364847703860543e-13	1.0000000000170675
-116.25097153260539	0.09297481437279366	2.2042871386489498e-13	1.0000000000176057
-116.11528787940605	0.09297481437289754	2.274241247568202e-13	1.000000000018164
-115.9796042262067	0.09297481437300471	2.346415383664971e-13	1.0000000000187301
-115.84392057300737	0.09297481437311529	2.4208800005657825e-13	1.0000000000193283
-115.70823691980803	0.09297481437322937	2.497707787776883e-13	1.0000000000199476
-115.5725532666087	0.09297481437334709	2.576973741640847e-13	1.0000000000205724
-115.43686961340936	0.0929748143734685	2.6587552385450093e-13	1.0000000000212328
-115.30118596021	0.0929748143735938	2.743132110453565e-13	1.0000000000219142
-115.16550230701067	0.09297481437372306	2.8301867228363584e-13	1.0000000000226021
-115.02981865381133	0.09297481437385641	2.9200040550707786e-13	1.0000000000233258
-114.894135000612	0.092974814373994	3.012671783395653e-13	1.0000000000240579
-114.75845134741265	0.09297481437413599	3.1082803664971167e-13	1.0000000000248275
-114.62276769421331	0.09297481437428247	3.2069231338111733e-13	1.000000000025617
-114.48708404101397	0.09297481437443358	3.3086963766281915e-13	1.0000000000264293
-114.35140038781464	0.09297481437458953	3.4136994420887926e-13	1.0000000000272644
-114.21571673461528	0.0929748143747504	3.522034830162727e-13	1.0000000000281246
-114.08003308141595	0.09297481437491634	3.6338082937053517e-13	1.0000000000290195
-113.94434942821661	0.09297481437508757	3.749128941689695e-13	1.0000000000299387
-113.80866577501727	0.09297481437526428	3.8681093457142397e-13	1.0000000000308962
-113.67298212181794	0.09297481437544654	3.990865649891266e-13	1.0000000000318623
-113.53729846861859	0.09297481437563464	4.117517684221855e-13	1.0000000000328848
-113.40161481541925	0.09297481437582862	4.2481890815698794e-13	1.0000000000339282
-113.26593116221991	0.09297481437602884	4.383007398347307e-13	1.0000000000349984
-113.13024750902056	0.09297481437623539	4.522104239029867e-13	1.0000000000361242
-112.99456385582123	0.09297481437644849	4.665615384624696e-13	1.000000000037259
-112.85888020262189	0.09297481437666832	4.81368092521398e-13	1.0000000000384341
-112.72319654942255	0.09297481437689517	4.966445396705863e-13	1.0000000000396654
-112.58751289622322	0.0929748143771292	5.124057921925103e-13	1.0000000000409086
-112.45182924302387	0.09297481437737067	5.286672356180279e-13	1.0000000000422213
-112.31614558982453	0.0929748143776198	5.454447437452444e-13	1.000000000043562
-112.18046193662519	0.09297481437787686	5.627546941348351e-13	1.0000000000449314
-112.04477828342584	0.092974814378142	5.806139840971905e-13	1.0000000000463738
-111.9090946302265	0.09297481437841561	5.990400471869919e-13	1.0000000000478433
-111.77341097702717	0.09297481437869792	6.180508702211047e-13	1.0000000000493567
-111.63772732382783	0.09297481437898918	6.376650108366477e-13	1.000000000050929
-111.5020436706285	0.09297481437928964	6.579016156062675e-13	1.0000000000525455
-111.36636001742914	0.0929748143795997	6.787804387282637e-13	1.0000000000542095
-111.23067636422981	0.09297481437991956	7.003218613098734e-13	1.0000000000559315
-111.09499271103047	0.0929748143802496	7.225469112625665e-13	1.0000000000576996
-110.95930905783112	0.09297481438059006	7.454772838286413e-13	1.000000000059531
-110.82362540463178	0.09297481438094135	7.691353627593158e-13	1.000000000061423
-110.68794175143245	0.09297481438130384	7.935442421649002e-13	1.0000000000633626
-110.55225809823311	0.09297481438167778	8.187277490583279e-13	1.0000000000653788
-110.41657444503377	0.09297481438206358	8.447104666142434e-13	1.0000000000674591
-110.28089079183442	0.09297481438246163	8.71517758166126e-13	1.0000000000695917
-110.14520713863509	0.09297481438287233	8.991757919649457e-13	1.0000000000718152
-110.00952348543575	0.09297481438329608	9.277115667237534e-13	1.0000000000740765
-109.87383983223641	0.09297481438373321	9.57152937972597e-13	1.0000000000764317
-109.73815617903708	0.09297481438418428	9.87528645250186e-13	1.0000000000788698
-109.60247252583773	0.09297481438464965	1.0188683401582848e-12	1.0000000000813611
-109.46678887263839	0.09297481438512976	1.0512026153063808e-12	1.0000000000839488
-109.33110521943905	0.09297481438562516	1.0845630341751602e-12	1.0000000000866072
-109.1954215662397	0.09297481438613622	1.118982161927458e-12	1.0000000000893512
-109.05973791304037	0.09297481438666352	1.1544935971971517e-12	1.0000000000921936
-108.92405425984103	0.09297481438720757	1.1911320048869123e-12	1.0000000000951221
-108.78837060664169	0.09297481438776888	1.2289331500066933e-12	1.0000000000981384
-108.65268695344236	0.092974814388348	1.2679339325861672e-12	1.000000000101257
-108.517003300243	0.0929748143889455	1.3081724236951923e-12	1.000000000104453
-108.38131964704367	0.09297481438956195	1.3496879026071593e-12	1.00000000010778
-108.24563599384433	0.092974814390198	1.3925208951421693e-12	1.0000000001111984
-108.10995234064498	0.09297481439085421	1.4367132132265726e-12	1.0000000001147256
-107.97426868744564	0.09297481439153121	1.4823079957082372e-12	1.0000000001183726
-107.83858503424631	0.09297481439222974	1.5293497504670971e-12	1.000000000122129
-107.70290138104697	0.09297481439295044	1.5778843978619666e-12	1.0000000001259965
-107.56721772784763	0.09297481439369397	1.6279593155562168e-12	1.0000000001300027
-107.43153407464828	0.09297481439446115	1.679623384766169e-12	1.0000000001341243
-107.29585042144895	0.09297481439525267	1.7329270379768731e-12	1.0000000001383866
-107.16016676824961	0.09297481439606926	1.787922308172551e-12	1.0000000001427778
-107.02448311505026	0.09297481439691181	1.8446628796290937e-12	1.0000000001473006
-106.88879946185092	0.09297481439778109	1.9032041403185672e-12	1.0000000001519849
-106.75311580865159	0.09297481439867794	1.963603235976994e-12	1.0000000001568023
-106.61743215545225	0.09297481439960324	2.0259191258876373e-12	1.00000000016177
-106.48174850225291	0.09297481440055795	2.0902126404348495e-12	1.0000000001669176
-106.34606484905356	0.09297481440154297	2.1565465404845102e-12	1.0000000001722207
-106.21038119585423	0.09297481440255916	2.2249855786485964e-12	1.0000000001776759
-106.07469754265489	0.09297481440360769	2.2955965624942134e-12	1.0000000001833171
-105.93901388945554	0.09297481440468948	2.3684484197587328e-12	1.0000000001891323
-105.80333023625622	0.09297481440580554	2.4436122656342273e-12	1.0000000001951315
-105.66764658305686	0.09297481440695708	2.5211614721875506e-12	1.0000000002013256
-105.53196292985753	0.09297481440814519	2.601171739983233e-12	1.0000000002077116
-105.39627927665819	0.09297481440937093	2.6837211719795004e-12	1.0000000002143048
-105.26059562345884	0.0929748144106356	2.7688903497694312e-12	1.000000000221111
-105.1249119702595	0.0929748144119404	2.8567624122415717e-12	1.0000000002281293
-104.98922831706017	0.09297481441328663	2.947423136736977e-12	1.0000000002353628
-104.85354466386083	0.09297481441467556	3.0409610227816484e-12	1.0000000002428417
-104.7178610106615	0.09297481441610855	3.137467378476638e-12	1.0000000002505411
-104.58217735746214	0.09297481441758708	3.237036409629194e-12	1.0000000002584948
-104.4464937042628	0.09297481441911244	3.33976531171309e-12	1.0000000002666978
-104.31081005106347	0.09297481442068631	3.4457543647470697e-12	1.0000000002751588
-104.17512639786412	0.09297481442231008	3.5551070311842968e-12	1.0000000002838922
-104.03944274466478	0.09297481442398536	3.6679300569085294e-12	1.000000000292902
-103.90375909146545	0.09297481442571383	3.78433357543528e-12	1.0000000003022036
-103.76807543826611	0.09297481442749717	3.90443121542007e-12	1.000000000311788
-103.63239178506677	0.0929748144293371	4.028340211578178e-12	1.000000000321672
-103.49670813186742	0.09297481443123538	4.156181519124726e-12	1.0000000003318876
-103.36102447866809	0.09297481443319394	4.288079931846657e-12	1.0000000003424356
-103.22534082546875	0.09297481443521464	4.424164203921727e-12	1.000000000353293
-103.0896571722694	0.09297481443729948	4.564567175602945e-12	1.0000000003645069
-102.95397351907006	0.09297481443945046	4.709425902892654e-12	1.000000000376064
-102.81828986587072	0.09297481444166975	4.858881791330912e-12	1.0000000003880116
-102.68260621267139	0.09297481444395943	5.0130807340307075e-12	1.0000000004003249
-102.54692255947205	0.09297481444632179	5.172173254092715e-12	1.0000000004130227
-102.4112389062727	0.0929748144487591	5.336314651540377e-12	1.0000000004261258
-102.27555525307336	0.09297481445127377	5.505665154917738e-12	1.0000000004396619
-102.13987159987403	0.09297481445386824	5.680390077698841e-12	1.0000000004536092
-102.00418794667468	0.0929748144565451	5.860659979659784e-12	1.0000000004680027
-101.86850429347534	0.09297481445930685	6.0466508333730485e-12	1.0000000004828433
-101.732820640276	0.09297481446215623	6.238544195984863e-12	1.0000000004981797
-101.59713698707667	0.0929748144650961	6.4365273864449674e-12	1.0000000005139884
-101.46145333387733	0.09297481446812922	6.640793668359512e-12	1.000000000530289
-101.32576968067798	0.09297481447125862	6.851542438647658e-12	1.0000000005471306
-101.19008602747864	0.09297481447448733	7.068979422185799e-12	1.0000000005645029
-101.0544023742793	0.09297481447781852	7.29331687262793e-12	1.0000000005823968
-100.91871872107997	0.09297481448125539	7.524773779598894e-12	1.0000000006008898
-100.78303506788063	0.09297481448480134	7.763576082465019e-12	1.0000000006199603
-100.64735141468128	0.09297481448845986	8.009956890886467e-12	1.0000000006396303
-100.51166776148195	0.09297481449223441	8.264156712370078e-12	1.0000000006599288
-100.37598410828261	0.09297481449612882	8.526423687043896e-12	1.000000000680881
-100.24030045508326	0.09297481450014679	8.797013829882163e-12	1.0000000007024799
-100.10461680188392	0.09297481450429229	9.076191280616426e-12	1.0000000007247858
-99.96893314868458	0.09297481450856931	9.364228561580081e-12	1.0000000007477794
-99.83324949548525	0.09297481451298212	9.661406843732811e-12	1.0000000007715097
-99.69756584228591	0.09297481451753493	9.968016221129756e-12	1.0000000007960002
-99.56188218908656	0.09297481452223223	1.0284355994100359e-11	1.0000000008212455
-99.42619853588722	0.09297481452707859	1.0610734961412595e-11	1.0000000008473202
-99.29051488268789	0.09297481453207879	1.0947471721712511e-11	1.0000000008742087
-99.15483122948854	0.09297481453723766	1.129489498452641e-11	1.000000000901948
-99.0191475762892	0.09297481454256024	1.1653343891134953e-11	1.0000000009305718
-98.88346392308986	0.09297481454805176	1.2023168345630051e-11	1.0000000009601198
-98.74778026989053	0.09297481455371749	1.240472935647845e-11	1.0000000009905723
-98.61209661669119	0.09297481455956311	1.2798399388922493e-11	1.0000000010220131
-98.47641296349184	0.09297481456559421	1.3204562728568735e-11	1.0000000010544348
-98.3407293102925	0.09297481457181667	1.362361585651081e-11	1.0000000010879042
-98.20504565709317	0.09297481457823664	1.4055967836360751e-11	1.000000001122435
-98.06936200389381	0.09297481458486033	1.4502040713560394e-11	1.0000000011580537
-97.93367835069448	0.09297481459169427	1.4962269927365624e-11	1.000000001194809
-97.79799469749514	0.09297481459874506	1.5437104735906424e-11	1.0000000012327297
-97.6623110442958	0.0929748146060196	1.5927008654735034e-11	1.0000000012718422
-97.52662739109647	0.09297481461352501	1.6432459909291623e-11	1.0000000013122023
-97.39094373789712	0.09297481462126858	1.6953951901730356e-11	1.0000000013538526
-97.25526008469778	0.09297481462925797	1.749199369255958e-11	1.0000000013968173
-97.11957643149844	0.09297481463750085	1.804711049756669e-11	1.0000000014411539
-96.9838927782991	0.09297481464600534	1.861984420051482e-11	1.000000001486879
-96.84820912509977	0.0929748146547797	1.921075388210681e-11	1.0000000015340726
-96.71252547190042	0.09297481466383252	1.9820416365741427e-11	1.0000000015827581
-96.57684181870108	0.09297481467317266	2.044942678058396e-11	1.0000000016329726
-96.44115816550175	0.09297481468280923	2.1098399142508502e-11	1.0000000016848072
-96.3054745123024	0.09297481469275158	2.1767966953479045e-11	1.0000000017382775
-96.16979085910306	0.09297481470300949	2.2458783819947255e-11	1.000000001793443
-96.03410720590372	0.09297481471359294	2.3171524090879345e-11	1.000000001850364
-95.89842355270437	0.09297481472451223	2.3906883516029832e-11	1.0000000019090856
-95.76273989950505	0.09297481473577802	2.4665579925105463e-11	1.000000001969658
-95.6270562463057	0.0929748147474014	2.5448353928482223e-11	1.0000000020321713
-95.49137259310636	0.09297481475939366	2.6255969640163197e-11	1.0000000020966582
-95.35568893990703	0.09297481477176645	2.708921542367491e-11	1.0000000021631967
-95.22000528670767	0.09297481478453194	2.7948904661639194e-11	1.000000002231854
-95.08432163350834	0.0929748147977025	2.8835876549766015e-11	1.000000002302675
-94.948637980309	0.09297481481129105	2.9750996916042856e-11	1.0000000023757571
-94.81295432710967	0.09297481482531088	3.0695159065925233e-11	1.0000000024511508
-94.67727067391033	0.09297481483977557	3.166928465434513e-11	1.0000000025289382
-94.54158702071098	0.09297481485469933	3.267432458539634e-11	1.000000002609202
-94.40590336751164	0.09297481487009675	3.3711259940570714e-11	1.0000000026920082
-94.2702197143123	0.09297481488598275	3.47811029364525e-11	1.0000000027774272
-94.13453606111295	0.09297481490237296	3.5884897912803764e-11	1.0000000028655731
-93.99885240791363	0.09297481491928326	3.7023722352010867e-11	1.0000000029565252
-93.86316875471428	0.09297481493673027	3.8198687930883205e-11	1.000000003050337
-93.72748510151494	0.09297481495473094	3.9410941605822786e-11	1.000000003147157
-93.5918014483156	0.09297481497330289	4.066166673244884e-11	1.0000000032470213
-93.45611779511626	0.09297481499246416	4.1952084220735055e-11	1.000000003350076
-93.32043414191692	0.09297481501223358	4.328345372682203e-11	1.0000000034563945
-93.18475048871758	0.0929748150326304	4.465707488264276e-11	1.0000000035660674
-93.04906683551823	0.09297481505367451	4.607428856457107e-11	1.0000000036792451
-92.91338318231891	0.09297481507538645	4.7536478202339164e-11	1.0000000037960206
-92.77769952911956	0.09297481509778745	4.9045071129487085e-11	1.0000000039164745
-92.64201587592022	0.09297481512089938	5.06015399766663e-11	1.0000000040407737
-92.50633222272089	0.09297481514474472	5.220740410917375e-11	1.0000000041689991
-92.37064856952153	0.09297481516934682	5.3864231110090465e-11	1.0000000043013089
-92.2349649163222	0.09297481519472968	5.557363831050175e-11	1.0000000044378115
-92.09928126312286	0.0929748152209181	5.7337294368271595e-11	1.000000004578639
-91.96359760992351	0.0929748152479376	5.915692089692155e-11	1.0000000047239528
-91.82791395672419	0.09297481527581461	6.103429414620697e-11	1.0000000048738775
-91.69223030352484	0.09297481530457628	6.297124673602465e-11	1.0000000050285407
-91.5565466503255	0.09297481533425074	6.496966944533936e-11	1.0000000051881288
-91.42086299712616	0.09297481536486689	6.703151305789945e-11	1.0000000053527807
-91.28517934392681	0.0929748153964547	6.91587902665126e-11	1.00000000552265
-91.14949569072748	0.09297481542904494	7.135357763775804e-11	1.0000000056979141
-91.01381203752814	0.09297481546266945	7.361801763905639e-11	1.0000000058787326
-90.87812838432879	0.09297481549736107	7.595432073005908e-11	1.0000000060653071
-90.74244473112947	0.0929748155331536	7.836476752042035e-11	1.0000000062577905
-90.60676107793012	0.09297481557008207	8.085171099603783e-11	1.0000000064563814
-90.47107742473078	0.09297481560818247	8.341757881594616e-11	1.0000000066612798
-90.33539377153144	0.09297481564749198	8.60648756821095e-11	1.0000000068726798
-90.19971011833209	0.09297481568804904	8.87961857844137e-11	1.0000000070907795
-90.06402646513277	0.09297481572989318	9.161417532325076e-11	1.000000007315817
-89.92834281193342	0.09297481577306525	9.452159511216892e-11	1.0000000075479947
-89.79265915873408	0.0929748158176074	9.75212832631089e-11	1.0000000077875137
-89.65697550553475	0.09297481586356317	1.006161679568518e-10	1.000000008034666
-89.5212918523354	0.0929748159109773	1.0380927030141598e-10	1.0000000082896434
-89.38560819913606	0.09297481595989619	1.0710370728112803e-10	1.000000008552726
-89.24992454593672	0.09297481601036751	1.1050269479931879e-10	1.0000000088241545
-89.11424089273737	0.09297481606244058	1.1400955081755886e-10	1.0000000091041898
-88.97855723953805	0.09297481611616623	1.1762769859452388e-10	1.0000000093931134
-88.8428735863387	0.09297481617159682	1.2136067002765603e-10	1.0000000096912123
-88.70718993313936	0.0929748162287866	1.2521210910086374e-10	1.0000000099987616
-88.57150627994002	0.09297481628779129	1.2918577544163692e-10	1.0000000103160875
-88.43582262674067	0.09297481634866857	1.3328554799106358e-10	1.0000000106434663
-88.30013897354134	0.09297481641147777	1.3751542879028774e-10	1.0000000109812395
-88.164455320342	0.09297481647628023	1.4187954688716177e-10	1.0000000113297454
-88.02877166714265	0.09297481654313927	1.4638216236686984e-10	1.0000000116892824
-87.89308801394333	0.0929748166121201	1.5102767051043706e-10	1.000000012060258
-87.75740436074398	0.09297481668329008	1.5582060608526946e-10	1.0000000124430006
-87.62172070754464	0.09297481675671868	1.6076564777179586e-10	1.0000000128378803
-87.4860370543453	0.09297481683247753	1.658676227306254e-10	1.0000000132452975
-87.35035340114595	0.09297481691064065	1.7113151131464284e-10	1.0000000136656382
-87.21466974794662	0.09297481699128432	1.7656245193063225e-10	1.0000000140993226
-87.07898609474728	0.09297481707448728	1.8216574605519998e-10	1.000000014546773
-86.94330244154793	0.09297481716033068	1.879468634098743e-10	1.0000000150084205
-86.8076187883486	0.09297481724889838	1.9391144730043422e-10	1.0000000154847182
-86.67193513514925	0.09297481734027682	2.000653201256983e-10	1.000000015976141
-86.53625148194992	0.09297481743455518	2.064144890611279e-10	1.0000000164831404
-86.40056782875058	0.09297481753182553	2.1296515192279115e-10	1.0000000170062502
-86.26488417555123	0.0929748176321828	2.197237032174578e-10	1.0000000175459642
-86.12920052235191	0.09297481773572493	2.2669674038466187e-10	1.0000000181027833
-85.99351686915256	0.09297481784255307	2.3389107023686665e-10	1.000000018677284
-85.85783321595322	0.0929748179527714	2.413137156040267e-10	1.0000000192700138
-85.72214956275388	0.0929748180664876	2.489719221890062e-10	1.000000019881553
-85.58646590955453	0.09297481818381262	2.5687316564055424e-10	1.0000000205125175
-85.4507822563552	0.09297481830486101	2.650251588507674e-10	1.0000000211634799
-85.31509860315586	0.09297481842975092	2.734358594840894e-10	1.0000000218351253
-85.17941494995651	0.09297481855860426	2.821134777453262e-10	1.0000000225280739
-85.04373129675719	0.09297481869154688	2.910664843941018e-10	1.0000000232429973
-84.90804764355784	0.09297481882870841	3.003036190137053e-10	1.0000000239806202
-84.7723639903585	0.09297481897022289	3.098338985423394e-10	1.000000024741673
-84.63668033715916	0.09297481911622839	3.1966662607514284e-10	1.0000000255268446
-84.50099668395981	0.09297481926686743	3.298113999454569e-10	1.0000000263369728
-84.36531303076048	0.09297481942228711	3.402781230944388e-10	1.0000000271727851
-84.22962937756114	0.09297481958263908	3.510770127378748e-10	1.0000000280351038
-84.09394572436179	0.09297481974807989	3.622186103398417e-10	1.0000000289248405
-83.95826207116247	0.09297481991877105	3.7371379190295534e-10	1.0000000298427831
-83.82257841796311	0.09297482009487916	3.8557377858504214e-10	1.0000000307898527
-83.68689476476378	0.09297482027657616	3.9781014765283566e-10	1.0000000317669713
-83.55121111156444	0.09297482046403943	4.1043484378327276e-10	1.000000032775102
-83.41552745836509	0.09297482065745188	4.2346019072343513e-10	1.0000000338152384
-83.27984380516575	0.09297482085700243	4.3689890332052613e-10	1.000000034888402
-83.14416015196642	0.09297482106288574	4.507640999336636e-10	1.000000035995582
-83.00847649876707	0.09297482127530288	4.6506931523943893e-10	1.0000000371379358
-82.87279284556774	0.09297482149446124	4.798285134440705e-10	1.0000000383165228
-82.7371091923684	0.09297482172057465	4.950561019146725e-10	1.0000000395325008
-82.60142553916906	0.09297482195386386	5.107669452431677e-10	1.0000000407871061
-82.46574188596972	0.09297482219455665	5.269763797566515e-10	1.0000000420814883
-82.33005823277037	0.09297482244288788	5.437002284880053e-10	1.0000000434169647
-82.19437457957103	0.09297482269910007	5.609548166218401e-10	1.0000000447948336
-82.0586909263717	0.09297482296344331	5.787569874305286e-10	1.0000000462164098
-81.92300727317236	0.09297482323617554	5.971241187159295e-10	1.0000000476831017
-81.78732361997302	0.09297482351756309	6.160741397729802e-10	1.0000000491963612
-81.65163996677367	0.09297482380788061	6.356255488916512e-10	1.0000000507576146
-81.51595631357434	0.09297482410741151	6.557974314141799e-10	1.0000000523684407
-81.380272660375	0.09297482441644812	6.766094783655926e-10	1.000000054030381
-81.24458900717565	0.09297482473529219	6.980820056752836e-10	1.0000000557450568
-81.10890535397633	0.09297482506425496	7.202359740086699e-10	1.0000000575141494
-80.97322170077697	0.09297482540365745	7.430930092282545e-10	1.0000000593393907
-80.83753804757764	0.0929748257538311	7.666754235039644e-10	1.000000061222555
-80.7018543943783	0.09297482611511762	7.910062370934717e-10	1.0000000631654906
-80.56617074117895	0.09297482648786978	8.161092008137585e-10	1.000000065170064
-80.43048708797961	0.09297482687245139	8.42008819225687e-10	1.000000067238271
-80.29480343478028	0.09297482726923792	8.68730374554569e-10	1.0000000693721187
-80.15911978158093	0.09297482767861663	8.962999513697084e-10	1.0000000715736614
-80.0234361283816	0.09297482810098719	9.247444620471038e-10	1.000000073845096
-79.88775247518225	0.0929748285367619	9.540916730405112e-10	1.0000000761885965
-79.75206882198292	0.09297482898636608	9.84370231985844e-10	1.0000000786064762
-79.61638516878358	0.09297482945023866	1.0156096956660627e-9	1.0000000811011076
-79.48070151558423	0.09297482992883249	1.0478405588634594e-9	1.0000000836748812
-79.34501786238489	0.09297483042261473	1.0810942841274006e-9	1.0000000863303515
-79.20933420918556	0.09297483093206739	1.1154033324871086e-9	1.0000000890700722
-79.0736505559862	0.09297483145768777	1.1508011951387608e-9	1.0000000918967633
-78.93796690278688	0.09297483199998888	1.1873224261385423e-9	1.000000094813146
-78.80228324958753	0.0929748325595003	1.2250026761329616e-9	1.0000000978220889
-78.6665995963882	0.09297483313676805	1.263878727159759e-9	1.0000001009265143
-78.53091594318886	0.09297483373235563	1.3039885285532024e-9	1.000000104129455
-78.39523228998951	0.09297483434684448	1.3453712339888357e-9	1.000000107434058
-78.25954863679017	0.09297483498083442	1.3880672397039672e-9	1.0000001108435228
-78.12386498359083	0.0929748356349444	1.4321182239309032e-9	1.000000114361213
-77.98818133039148	0.09297483630981278	1.4775671875819465e-9	1.0000001179905111
-77.85249767719216	0.09297483700609849	1.5244584962250852e-9	1.0000001217349956
-77.71681402399281	0.0929748377244812	1.5728379233923136e-9	1.0000001255983229
-77.58113037079347	0.09297483846566207	1.6227526952620528e-9	1.0000001295842307
-77.44544671759414	0.09297483923036468	1.674251536759573e-9	1.0000001336966502
-77.30976306439479	0.0929748400193355	1.7273847191207455e-9	1.0000001379395662
-77.17407941119546	0.09297484083334469	1.7822041089648151e-9	1.0000001423171487
-77.03839575799611	0.09297484167318684	1.838763218924989e-9	1.000000146833673
-76.90271210479678	0.09297484253968176	1.897117259885576e-9	1.0000001514934849
-76.76702845159744	0.09297484343367536	1.957323194876644e-9	1.0000001563011989
-76.63134479839809	0.09297484435604025	2.0194397946796874e-9	1.000000161261497
-76.49566114519875	0.09297484530767684	2.0835276951974653e-9	1.0000001663792186
-76.35997749199942	0.09297484628951411	2.1496494566447643e-9	1.0000001716593319
-76.22429383880007	0.09297484730251042	2.2178696246173117e-9	1.0000001771070341
-76.08861018560074	0.09297484834765464	2.288254793099275e-9	1.0000001827275955
-75.95292653240139	0.09297484942596701	2.3608736694697143e-9	1.000000188526553
-75.81724287920206	0.09297485053850021	2.4357971415726654e-9	1.0000001945095356
-75.68155922600272	0.09297485168634013	2.513098346915292e-9	1.000000200682377
-75.54587557280337	0.09297485287060728	2.5928527440621835e-9	1.0000002070511333
-75.41019191960403	0.0929748540924578	2.6751381862957176e-9	1.000000213621982
-75.2745082664047	0.09297485535308424	2.7600349976134586e-9	1.0000002204013783
-75.13882461320534	0.09297485665371732	2.8476260511381244e-9	1.0000002273959259
-75.00314096000602	0.09297485799562664	2.9379968500153163e-9	1.0000002346124557
-74.86745730680667	0.09297485938012205	3.031235610879125e-9	1.0000002420579894
-74.73177365360733	0.09297486080855512	3.127433349965985e-9	1.0000002497397995
-74.596090000408	0.09297486228232016	3.226683971961803e-9	1.000000257665434
-74.46040634720865	0.0929748638028559	3.329084361669181e-9	1.0000002658425495
-74.32472269400931	0.0929748653716465	3.434734478582305e-9	1.0000002742791867
-74.18903904080997	0.09297486699022349	3.5437374544649816e-9	1.0000002829835637
-74.05335538761062	0.09297486866016676	3.6561996940241227e-9	1.0000002919641982
-73.9176717344113	0.0929748703831065	3.77223097877905e-9	1.0000003012297993
-73.78198808121195	0.09297487216072456	3.8919445742260645e-9	1.0000003107894815
-73.64630442801261	0.09297487399475617	4.015457340405444e-9	1.0000003206525376
-73.51062077481328	0.09297487588699166	4.142889845976155e-9	1.0000003308285852
-73.37493712161393	0.0929748778392782	4.27436648591115e-9	1.0000003413275917
-73.23925346841459	0.09297487985352143	4.410015602928272e-9	1.000000352159781
-73.10356981521525	0.09297488193168767	4.5499696127742135e-9	1.0000003633357453
-72.96788616201592	0.09297488407580554	4.694365133485075e-9	1.0000003748663664
-72.83220250881658	0.09297488628796799	4.8433431187483994e-9	1.0000003867629195
-72.69651885561723	0.09297488857033448	4.997048995498259e-9	1.0000003990370274
-72.56083520241789	0.09297489092513297	5.155632805876713e-9	1.0000004117006691
-72.42515154921855	0.09297489335466216	5.319249353700813e-9	1.0000004247661647
-72.2894678960192	0.09297489586129362	5.488058355576918e-9	1.0000004382463168
-72.15378424281988	0.0929748984474742	5.662224596812163e-9	1.0000004521542747
-72.01810058962053	0.0929749011157285	5.841918092273228e-9	1.000000466503599
-71.8824169364212	0.09297490386866115	6.027314252349624e-9	1.000000481308303
-71.74673328322186	0.09297490670895944	6.2185940541848694e-9	1.0000004965828402
-71.6110496300225	0.09297490963939593	6.415944218341249e-9	1.0000005123421403
-71.47536597682317	0.09297491266283124	6.61955739107182e-9	1.0000005286015456
-71.33968232362383	0.09297491578221677	6.829632332375818e-9	1.0000005453769711
-71.20399867042448	0.09297491900059753	7.046374110024023e-9	1.0000005626847435
-71.06831501722516	0.0929749223211151	7.26999429973915e-9	1.0000005805418328
-70.93263136402581	0.09297492574701093	7.500711191732865e-9	1.000000598965584
-70.79694771082647	0.09297492928162918	7.738750003792892e-9	1.0000006179740348
-70.66126405762714	0.0929749329284203	7.984343101136797e-9	1.000000637585723
-70.52558040442779	0.09297493669094407	8.237730223240563e-9	1.0000006578198013
-70.38989675122845	0.09297494057287337	8.499158717866793e-9	1.0000006786960165
-70.25421309802911	0.09297494457799754	8.768883782519892e-9	1.000000700234752
-70.11852944482976	0.09297494871022631	9.047168713564214e-9	1.00000072245702
-69.98284579163044	0.09297495297359337	9.334285163247718e-9	1.0000007453845243
-69.84716213843109	0.09297495737226041	9.630513404883616e-9	1.0000007690396346
-69.71147848523175	0.09297496191052129	9.936142606446498e-9	1.0000007934454658
-69.57579483203241	0.09297496659280609	1.0251471112853043e-8	1.0000008186258267
-69.44011117883306	0.09297497142368547	1.0576806737199954e-8	1.0000008446052846
-69.30442752563373	0.09297497640787512	1.0912467061244704e-8	1.000000871409212
-69.16874387243439	0.09297498155024049	1.1258779745423516e-8	1.0000008990637752
-69.03306021923504	0.0929749868558013	1.1616082848707292e-8	1.0000009275959683
-68.89737656603572	0.09297499232973667	1.1984725158608484e-8	1.0000009570336554
-68.76169291283637	0.09297499797739	1.236506653166251e-8	1.0000009874055602
-68.62600925963703	0.09297500380427444	1.2757478244712995e-8	1.0000010187413162
-68.4903256064377	0.09297500981607783	1.3162343357346477e-8	1.0000010510715307
-68.35464195323834	0.09297501601866871	1.358005708583007e-8	1.0000010844277578
-68.21895830003902	0.09297502241810189	1.401102718891556e-8	1.0000011188425564
-68.08327464683967	0.09297502902062414	1.4455674365888279e-8	1.0000011543495295
-67.94759099364033	0.0929750358326807	1.4914432667248446e-8	1.000001190983334
-67.811907340441	0.09297504286092118	1.538774991842643e-8	1.0000012287797195
-67.67622368724165	0.09297505011220629	1.5876088156944833e-8	1.0000012677755772
-67.54054003404231	0.0929750575936145	1.637992408345401e-8	1.0000013080090158
-67.40485638084297	0.09297506531244881	1.689974952708563e-8	1.000001349519254
-67.26917272764362	0.09297507327624414	1.7436071925569208e-8	1.0000013923468387
-67.1334890744443	0.09297508149277436	1.7989414820590755e-8	1.0000014365335772
-66.99780542124495	0.09297508997006024	1.856031836887108e-8	1.000001482122597
-66.86212176804561	0.09297509871637694	1.9149339869463002e-8	1.0000015291584121
-66.72643811484627	0.09297510774026226	1.9757054307785608e-8	1.0000015776869242
-66.59075446164692	0.09297511705052501	2.0384054916922555e-8	1.0000016277555022
-66.45507080844759	0.09297512665625349	2.1030953756734675e-8	1.0000016794130313
-66.31938715524825	0.09297513656682455	2.169838231135371e-8	1.0000017327099222
-66.1837035020489	0.09297514679191236	2.2386992105635545e-8	1.0000017876982306
-66.04801984884958	0.09297515734149844	2.3097455341182328e-8	1.000001844431586
-65.91233619565023	0.09297516822588081	2.383046555254476e-8	1.0000019029654132
-65.77665254245089	0.09297517945568438	2.4586738284255568e-8	1.0000019633568389
-65.64096888925155	0.09297519104187132	2.536701178934788e-8	1.0000020256648028
-65.5052852360522	0.09297520299575163	2.6172047750042175e-8	1.0000020899501316
-65.36960158285287	0.09297521532899423	2.700263202130773e-8	1.0000021562755608
-65.23391792965353	0.09297522805363839	2.785957539802045e-8	1.000002224705868
-65.09823427645419	0.09297524118210541	2.8743714406471988e-8	1.000002295307854
-64.96255062325484	0.0929752547272109	2.9655912120998127e-8	1.000002368150405
-64.8268669700555	0.09297526870217693	3.059705900652247e-8	1.0000024433046142
-64.69118331685617	0.09297528312064551	3.1568073787842095e-8	1.0000025208439014
-64.55549966365683	0.09297529799669135	3.2569904346507635e-8	1.0000026008439193
-64.4198160104575	0.0929753133448359	3.360352864616078e-8	1.00000268338275
-64.28413235725814	0.09297532918006143	3.466995568724305e-8	1.0000027685409916
-64.14844870405881	0.09297534551782576	3.5770226492008916e-8	1.00000285640174
-64.01276505085947	0.09297536237407716	3.690541512079425e-8	1.000002947050801
-63.877081397660135	0.0929753797652702	3.8076629720549264e-8	1.0000030405766096
-63.741397744460784	0.09297539770838141	3.928501360663716e-8	1.0000031370705214
-63.60571409126145	0.09297541622092623	4.053174637898304e-8	1.000003236626673
-63.47003043806211	0.09297543532097603	4.18180450736325e-8	1.0000033393422834
-63.334346784862774	0.09297545502717543	4.3145165350871384e-8	1.000003445317603
-63.19866313166342	0.09297547535876104	4.451440272104809e-8	1.0000035546560775
-63.06297947846409	0.09297549633557974	4.592709380930424e-8	1.0000036674644226
-62.92729582526475	0.0929755179781084	4.7384617660444835e-8	1.0000037838527944
-62.79161217206541	0.0929755403074736	4.8888397085230286e-8	1.0000039039347781
-62.65592851886606	0.09297556334547259	5.043990004939033e-8	1.0000040278275895
-62.520244865666726	0.09297558711459411	5.2040641106728094e-8	1.0000041556521762
-62.38456121246739	0.09297561163804077	5.3692182877713077e-8	1.0000042875332975
-62.24887755926805	0.09297563693975158	5.539613757499765e-8	1.0000044235997072
-62.1131939060687	0.092975663044425	5.7154168577359995e-8	1.00000456398422
-61.977510252869365	0.09297568997754366	5.896799205359898e-8	1.0000047088238635
-61.84182659967003	0.09297571776539858	6.083937863797321e-8	1.0000048582600267
-61.70614294647069	0.09297574643511534	6.277015515881987e-8	1.00000501243857
-61.57045929327134	0.09297577601468035	6.476220642203687e-8	1.0000051715100118
-61.434775640072004	0.09297580653296804	6.68174770511798e-8	1.0000053356296088
-61.29909198687267	0.09297583801976943	6.893797338595739e-8	1.0000055049575802
-61.16340833367333	0.09297587050582068	7.112576544099359e-8	1.0000056796592054
-61.02772468047398	0.09297590402283368	7.338298892675889e-8	1.0000058599050075
-60.892041027274644	0.0929759386035265	7.571184733464642e-8	1.0000060458709346
-60.75635737407531	0.09297597428165566	7.811461408823698e-8	1.0000062377385153
-60.62067372087597	0.09297601109204894	8.059363476284288e-8	1.0000064356950495
-60.48499006767662	0.09297604907063926	8.315132937550953e-8	1.0000066399337595
-60.34930641447728	0.09297608825450016	8.579019474769959e-8	1.0000068506540056
-60.213622761277946	0.09297612868188154	8.85128069429787e-8	1.0000070680614808
-60.07793910807861	0.09297617039224725	9.132182378207747e-8	1.0000072923683974
-59.94225545487927	0.0929762134263135	9.421998743778572e-8	1.0000075237937196
-59.80657180167992	0.09297625782608877	9.721012711222345e-8	1.000007762563322
-59.670888148480586	0.09297630363491458	1.0029516179908166e-7	1.0000080089102976
-59.53520449528125	0.09297635089750797	1.0347810313356377e-7	1.0000082630751075
-59.39952084208191	0.09297639966000518	1.0676205833278204e-7	1.0000085253058413
-59.26383718888256	0.09297644997000651	1.1015023322949539e-7	1.0000087958584751
-59.128153535683225	0.0929765018766229	1.1364593540215267e-7	1.0000090749970907
-58.99246988248389	0.09297655543052397	1.1725257740429323e-7	1.0000093629941795
-58.85678622928455	0.09297661068398724	1.209736800964726e-7	1.0000096601308306
-58.7211025760852	0.09297666769094941	1.2481287608394183e-7	1.0000099666971045
-58.585418922885864	0.0929767265070588	1.2877391326347475e-7	1.000010282992244
-58.44973526968653	0.09297678718972983	1.3286065848278585e-7	1.0000106093249617
-58.31405161648719	0.09297684979819901	1.3707710131610743e-7	1.0000109460138038
-58.17836796328784	0.09297691439358272	1.4142735795963842e-7	1.000011293387446
-58.042684310088504	0.09297698103893702	1.4591567525066495e-7	1.0000116517849422
-57.90700065688917	0.09297704979931902	1.5054643481426181e-7	1.0000120215561186
-57.77131700368983	0.09297712074185047	1.5532415734164384e-7	1.0000124030619106
-57.63563335049048	0.09297719393578326	1.6025350700434717e-7	1.00001279667471
-57.49994969729114	0.09297726945256712	1.6533929600854697e-7	1.0000132027787334
-57.364266044091806	0.09297734736591935	1.705864892939789e-7	1.0000136217703635
-57.22858239089247	0.09297742775189655	1.760002093820264e-7	1.0000140540585787
-57.09289873769312	0.09297751068896913	1.81585741377746e-7	1.0000145000653256
-56.95721508449378	0.09297759625809784	1.8734853813069018e-7	1.000014960225968
-56.821531431294446	0.09297768454281286	1.9329422555960905e-7	1.0000154349896466
-56.68584777809511	0.09297777562929516	1.9942860814619017e-7	1.00001592481976
-56.55016412489576	0.09297786960646072	2.0575767460323555e-7	1.0000164301944365
-56.41448047169642	0.09297796656604745	2.122876037228162e-7	1.0000169516069777
-56.278796818497085	0.09297806660270458	2.1902477041012732e-7	1.0000174895663025
-56.14311316529775	0.09297816981408522	2.259757519089051e-7	1.0000180445975053
-56.0074295120984	0.09297827630094152	2.3314733422454643e-7	1.000018617242319
-55.87174585889906	0.09297838616722306	2.40546518751155e-7	1.000019208059715
-55.736062205699724	0.09297849952017848	2.481805291090631e-7	1.0000198176263697
-55.60037855250039	0.09297861647045996	2.560568181994515e-7	1.0000204465372375
-55.46469489930105	0.09297873713223133	2.6418307548298275e-7	1.000021095406181
-55.3290112461017	0.09297886162327965	2.725672344895945e-7	1.0000217648665417
-55.193327592902364	0.09297899006512998	2.812174805667701e-7	1.0000224555717396
-55.05764393970303	0.0929791225831641	2.901422588738693e-7	1.0000231681959475
-54.92196028650369	0.09297925930674304	2.993502826303524e-7	1.0000239034347103
-54.78627663330434	0.09297940036933308	3.088505416259394e-7	1.0000246620056648
-54.650592980105	0.09297954590863633	3.186523110010704e-7	1.0000254446491843
-54.514909326905666	0.09297969606672496	3.2876516030619983e-7	1.0000262521291894
-54.37922567370633	0.09297985099018007	3.391989628488736e-7	1.000027085233786
-54.24354202050698	0.09298001083023458	3.499639053376313e-7	1.000027944776115
-54.10785836730764	0.09298017574292099	3.6107049783226354e-7	1.0000288315950894
-53.972174714108306	0.09298034588922377	3.725295840100812e-7	1.0000297465562995
-53.83649106090897	0.09298052143523634	3.8435235175834884e-7	1.0000306905527458
-53.70080740770962	0.0929807025523234	3.965503441031433e-7	1.0000316645057454
-53.56512375451028	0.09298088941728803	4.091354704853414e-7	1.000032669365932
-53.429440101310945	0.09298108221254454	4.221200183949341e-7	1.0000337061140234
-53.29375644811161	0.09298128112629633	4.355166653748273e-7	1.000034775761865
-53.15807279491226	0.09298148635271965	4.493384914060194e-7	1.0000358793534538
-53.02238914171292	0.0929816980921533	4.635989916863084e-7	1.0000370179658673
-52.886705488513584	0.09298191655129409	4.783120898149381e-7	1.000038192710378
-52.75102183531425	0.09298214194339863	4.934921513961967e-7	1.0000394047334837
-52.6153381821149	0.09298237448849171	5.091539980752102e-7	1.000040655218078
-52.47965452891556	0.09298261441358081	5.253129220197226e-7	1.0000419453846157
-52.343970875716224	0.0929828619528778	5.419847008621289e-7	1.0000432764922147
-52.20828722251689	0.09298311734802789	5.591856131162213e-7	1.0000446498399609
-52.072603569317536	0.09298338084834509	5.769324540838956e-7	1.0000460667681932
-51.9369199161182	0.09298365271105591	5.952425522674368e-7	1.0000475286597048
-51.80123626291886	0.09298393320155035	6.141337863033052e-7	1.0000490369412105
-51.665552609719526	0.09298422259364118	6.336246024342097e-7	1.000050593084675
-51.529868956520176	0.09298452116983084	6.537340325364843e-7	1.0000521986087678
-51.39418530332084	0.09298482922158788	6.744817127205159e-7	1.0000538550803075
-51.2585016501215	0.09298514704963093	6.958879025223944e-7	1.0000555641158253
-51.122817996922166	0.0929854749642225	7.179735047056308e-7	1.00005732738319
-50.98713434372283	0.09298581328547212	7.407600856925304e-7	1.000059146603097
-50.85145069052348	0.0929861623436485	7.642698966449326e-7	1.000061023550889
-50.71576703732414	0.09298652247950207	7.88525895215358e-7	1.0000629600582007
-50.580083384124805	0.09298689404459788	8.135517679897157e-7	1.0000649580147667
-50.44439973092547	0.09298727740165864	8.393719536436116e-7	1.0000670193702923
-50.30871607772612	0.09298767292491883	8.660116668351153e-7	1.0000691461363043
-50.17303242452678	0.09298808100049026	8.934969228573107e-7	1.0000713403881338
-50.037348771327444	0.09298850202673872	9.218545630749159e-7	1.0000736042669596
-49.90166511812811	0.09298893641467339	9.511122811699852e-7	1.0000759399818768
-49.76598146492876	0.09298938458834768	9.812986502224563e-7	1.0000783498120414
-49.63029781172942	0.09298984698527347	1.0124431506521295e-6	1.000080836108902
-49.494614158530084	0.09299032405684834	1.0445761990496083e-6	1.0000834012985154
-49.35893050533075	0.0929908162687961	1.077729177924595e-6	1.0000860478838316
-49.223246852131396	0.09299132410162164	1.1119344664005873e-6	1.000088778447227
-49.08756319893206	0.09299184805108006	1.147225471886404e-6	1.0000915956530014
-48.95187954573272	0.09299238862866077	1.1836366627557306e-6	1.000094502249915
-48.816195892533386	0.09299294636208676	1.221203602066584e-6	1.0000975010739095
-48.680512239334035	0.09299352179582998	1.2599629823541017e-6	1.000100595050901
-48.5448285861347	0.092994115491643	1.2999526615309772e-6	1.0001037871995666
-48.40914493293536	0.0929947280291074	1.3412116999307138e-6	1.0001070806343229
-48.273461279736026	0.09299536000619978	1.383780398530352e-6	1.0001104785683397
-48.137777626536675	0.09299601203987554	1.4277003383902017e-6	1.0001139843167268
-48.00209397333734	0.0929966847666714	1.4730144213497327e-6	1.0001176012996749
-47.866410320138	0.0929973788433269	1.5197669120194823e-6	1.000121333045822
-47.730726666938665	0.09299809494742566	1.5680034811104064e-6	1.0001251831957552
-47.595043013739314	0.09299883377805707	1.6177712501438343e-6	1.0001291555054574
-47.45935936053998	0.09299959605649898	1.6691188375856505e-6	1.0001332538500114
-47.32367570734064	0.09300038252692164	1.7220964064506555e-6	1.0001374822273426
-47.187992054141304	0.09300119395711501	1.7767557134238066e-6	1.0001418447621817
-47.05230840094197	0.09300203113923805	1.8331501595472602e-6	1.00014634571004
-46.91662474774262	0.09300289489059235	1.89133484252321e-6	1.0001509894612906
-46.78094109454328	0.09300378605442033	1.9513666106839222e-6	1.0001557805455215
-46.645257441343944	0.09300470550072874	2.0133041186828544e-6	1.0001607236359455
-46.50957378814461	0.09300565412713813	2.077207884961878e-6	1.0001658235538744
-46.373890134945256	0.09300663285975937	2.1431403510512017e-6	1.0001710852734844
-46.23820648174592	0.09300764265409851	2.211165942761167e-6	1.0001765139266254
-46.10252282854658	0.09300868449598929	2.2813511333263914e-6	1.000182114807824
-45.966839175347246	0.0930097594025564	2.3537645085649945e-6	1.0001878933793855
-45.831155522147895	0.0930108684232085	2.4284768341172333e-6	1.0001938552767822
-45.69547186894856	0.09301201264066337	2.5055611248308248e-6	1.0002000063140875
-45.55978821574922	0.09301319317200527	2.5850927163614873e-6	1.0002063524896558
-45.424104562549886	0.09301441116977562	2.667149339060198e-6	1.0002128999918878
-45.288420909350535	0.09301566782309922	2.751811194220124e-6	1.0002196552053284
-45.1527372561512	0.09301696435884534	2.83916103275962e-6	1.00022662471685
-45.01705360295186	0.09301830204282582	2.9292842364195503e-6	1.0002338153220365
-44.881369949752525	0.09301968218103199	3.0222689015557222e-6	1.000241234031748
-44.745686296553174	0.09302110612090968	3.1182059256095857e-6	1.0002488880790354
-44.61000264335384	0.09302257525267585	3.21718909634434e-6	1.0002567849261002
-44.4743189901545	0.09302409101067612	3.3193151839349895e-6	1.00026493227151
-44.338635336955164	0.0930256548747862	3.4246840360040485e-6	1.0002733380577462
-44.20295168375581	0.09302726837185722	3.5333986756985996e-6	1.0002820104788805
-44.06726803055648	0.09302893307720737	3.6455654029063265e-6	1.0002909579885282
-43.93158437735714	0.0930306506161606	3.761293898712157e-6	1.0003001893080454
-43.7959007241578	0.09303242266563469	3.880697333199759e-6	1.0003097134350307
-43.66021707095845	0.093034250955779	4.0038924767066086e-6	1.000319539652012
-43.524533417759116	0.09303613727166521	4.130999814643659e-6	1.000329677535478
-43.38884976455978	0.09303808345503081	4.262143665995543e-6	1.0003401369651421
-43.25316611136044	0.09304009140607883	4.397452305619906e-6	1.0003509281335317
-43.11748245816109	0.09304216308533408	4.5370580904691135e-6	1.000362061555906
-42.981798804961755	0.09304430051555881	4.681097589861924e-6	1.000373548080384
-42.84611515176242	0.09304650578372896	4.829711719935739e-6	1.000385398898499
-42.71043149856308	0.09304878104307347	4.983045882415628e-6	1.0003976255560227
-42.574747845363746	0.09305112851517813	5.141250107839997e-6	1.000410239964177
-42.439064192164395	0.09305355049215663	5.304479203388469e-6	1.0004232544110983
-42.30338053896506	0.0930560493388899	5.472892905460072e-6	1.0004366815738304
-42.16769688576572	0.0930586274953377	5.646656037158626e-6	1.0004505345305181
-42.032013232566385	0.09306128747892271	5.825938670843078e-6	1.0004648267730925
-41.896329579367034	0.09306403188699089	6.0109162959092e-6	1.0004795722203077
-41.7606459261677	0.09306686339934969	6.201769991972564e-6	1.0004947852312258
-41.62496227296836	0.09306978478088758	6.398686607630206e-6	1.000510480619041
-41.489278619769024	0.09307279888427623	6.601858944981592e-6	1.0005266736654759
-41.35359496656967	0.09307590865275879	6.811485950099408e-6	1.0005433801354724
-41.21791131337034	0.09307911712302681	7.027772909643122e-6	1.0005606162924403
-41.082227660171	0.09308242742818873	7.250931653817452e-6	1.0005783989140147
-40.94654400697166	0.09308584280083271	7.4811807658847344e-6	1.0005967453081401
-40.81086035377231	0.09308936657618669	7.7187457984444e-6	1.0006156733298406
-40.675176700572976	0.09309300219537921	7.963859496703391e-6	1.0006352013984485
-40.53949304737364	0.09309675320880367	8.216762028968278e-6	1.000655348515287
-40.4038093941743	0.09310062327958976	8.477701224594246e-6	1.0006761342820867
-40.26812574097495	0.09310461618718534	8.74693281964046e-6	1.0006975789197743
-40.132442087775615	0.093108735831052	9.024720710483276e-6	1.0007197032879689
-39.99675843457628	0.09311298623447839	9.311337215651649e-6	1.0007425289050922
-39.86107478137694	0.09311737154851489	9.607063346157592e-6	1.0007660779689853
-39.72539112817759	0.09312189605603327	9.912189084600383e-6	1.0007903733783932
-39.589707474978255	0.0931265641759157	1.0227013673340301e-5	1.0008154387548023
-39.45402382177892	0.09313138046737704	1.0551845912038153e-5	1.0008412984652528
-39.31834016857958	0.09313634963442449	1.0887004464875998e-5	1.0008679776456595
-39.18265651538023	0.09314147653045943	1.1232818177778768e-5	1.0008955022250208
-39.046972862180894	0.09314676616302553	1.1589626405974006e-5	1.0009238989501505
-38.91128920898156	0.09315222369870821	1.1957779352230384e-5	1.0009531954114523
-38.77560555578222	0.09315785446818972	1.2337638416136988e-5	1.0009834200692653
-38.63992190258287	0.09316366397146562	1.2729576554791009e-5	1.001014602281092
-38.50423824938353	0.09316965788322712	1.3133978655275398e-5	1.0010467723297845
-38.3685545961842	0.09317584205841443	1.3551241919327083e-5	1.00107996145243
-38.23287094298486	0.09318222253794793	1.3981776260603325e-5	1.0011142018701609
-38.09718728978552	0.09318880555464092	1.4426004714970294e-5	1.0011495268190058
-37.96150363658617	0.09319559753930115	1.488436386425745e-5	1.0011859705815471
-37.825819983386836	0.09320260512702701	1.5357304273930608e-5	1.001223568519627
-37.6901363301875	0.09320983516370357	1.5845290945157745e-5	1.0012623571080266
-37.55445267698816	0.09321729471270644	1.6348803781755242e-5	1.0013023739692062
-37.41876902378881	0.09322499106181874	1.686833807252304e-5	1.001343657909056
-37.283085370589475	0.09323293173036874	1.740440498949104e-5	1.001386248953833
-37.14740171739014	0.09324112447659513	1.795753210262457e-5	1.0014301883881334
-37.0117180641908	0.09324957730524693	1.8528263911549762e-5	1.0014755187940585
-36.87603441099145	0.09325829847542583	1.9117162394884127e-5	1.001522284091606
-36.740350757792115	0.09326729650867865	1.972480757777923e-5	1.0015705295802226
-36.60466710459278	0.09327658019734804	2.0351798118301627e-5	1.001620301981725
-36.46898345139344	0.0932861586131894	2.0998751913306467e-5	1.001671649484385
-36.33329979819409	0.09329604111626276	2.1666306724475644e-5	1.001724621788462
-36.197616144994754	0.09330623736410872	2.2355120825222947e-5	1.0017792701530834
-36.06193249179542	0.09331675732121676	2.3065873669193513e-5	1.0018356474445274
-35.92624883859608	0.09332761126879643	2.3799266581110265e-5	1.0018938081859607
-35.79056518539673	0.09333880981486005	2.45560234707499e-5	1.0019538086086952
-35.65488153219739	0.09335036390462761	2.5336891570860687e-5	1.0020157067049553
-35.51919787899806	0.09336228483126412	2.6142642199863652e-5	1.002079562282292
-35.38351422579872	0.09337458424695973	2.6974071550213897e-5	1.0021454370195417
-35.24783057259937	0.09338727417436438	2.7832001503328793e-5	1.0022133945244893
-35.11214691940003	0.09340036701838739	2.8717280472024196e-5	1.0022835003933055
-34.976463266200696	0.09341387557837486	2.963078427144229e-5	1.0023558222717057
-34.84077961300136	0.09342781306067575	3.057341701948668e-5	1.002430429917879
-34.70509595980201	0.09344219309161063	3.1546112067819196e-5	1.0025073952673862
-34.56941230660267	0.09345702973085489	3.2549832964520326e-5	1.002586792499899
-34.433728653403335	0.0934723374852503	3.3585574449552763e-5	1.0026686981079602
-34.298045000204	0.09348813132305861	3.465436348421612e-5	1.0027531909677028
-34.16236134700466	0.09350442668867166	3.575726031582391e-5	1.00284035241171
-34.02667769380531	0.09352123951779237	3.6895359578887436e-5	1.0029302663039916
-33.890994040605975	0.09353858625310238	3.806979143414007e-5	1.0030230191171312
-33.75531038740664	0.09355648386043118	3.9281722746793314e-5	1.0031187000116293
-33.6196267342073	0.09357494984544405	4.053235830545696e-5	1.0032174009177275
-33.48394308100795	0.09359400227086491	4.182294208324394e-5	1.0033192166193612
-33.348259427808614	0.09361365977425119	4.315475854260422e-5	1.0034242448407589
-33.21257577460928	0.09363394158633967	4.452913398553563e-5	1.0035325863353186
-33.07689212140994	0.09365486754998022	4.5947437950848356e-5	1.0036443449772052
-32.94120846821059	0.09367645813967826	4.7411084660261586e-5	1.0037596278554843
-32.80552481501125	0.09369873448176426	4.892153451516783e-5	1.0038785453708996
-32.66984116181192	0.0937217183752114	5.048029564597718e-5	1.00400121133551
-32.53415750861258	0.09374543231312238	5.2088925516049955e-5	1.0041277430749467
-32.39847385541323	0.09376989950490683	5.374903258227991e-5	1.0042582615338096
-32.26279020221389	0.09379514389917236	5.546227801452776e-5	1.0043928913836537
-32.127106549014556	0.09382119020735188	5.723037747613329e-5	1.0045317611343705
-31.99142289581522	0.09384806392809147	5.905510296789672e-5	1.0046750032483889
-31.85573924261587	0.09387579137242398	6.093828473798004e-5	1.0048227542580768
-31.720055589416532	0.09390439968975316	6.288181326029476e-5	1.0049751548864239
-31.584371936217195	0.09393391689467599	6.488764128406794e-5	1.0051323501709808
-31.44868828301786	0.09396437189466886	6.695778595737925e-5	1.005294489591188
-31.313004629818508	0.09399579451866842	6.909433102760951e-5	1.0054617271990016
-31.17732097661917	0.09402821554657372	7.129942912182418e-5	1.0056342217533036
-31.041637323419835	0.09406166673970164	7.357530411033267e-5	1.0058121368575115
-30.905953670220498	0.09409618087222647	7.592425355670164e-5	1.0059956411012299
-30.770270017021147	0.09413179176363555	7.834865125776303e-5	1.0061849082052838
-30.63458636382181	0.09416853431223479	8.085094987722274e-5	1.0063801171707383
-30.498902710622474	0.09420644452973884	8.343368367670487e-5	1.0065814524316985
-30.363219057423137	0.09424555957698079	8.609947134820658e-5	1.0067891040120722
-30.227535404223786	0.09428591780077948	8.885101895214977e-5	1.0070032676862417
-30.09185175102445	0.09432755877200151	9.169112296537314e-5	1.0072241451439448
-29.956168097825113	0.09437052332485865	9.462267344367549e-5	1.0074519441590317
-29.820484444625777	0.09441485359748004	9.7648657303643e-5	1.0076868787626898
-29.68480079142644	0.09446059307380304	0.00010077216172881785	1.0079291694207546
-29.54911713822709	0.09450778662682531	0.00010399637770545286	1.00817904321524
-29.413433485027753	0.0945564805632634	0.00010732460369331932	1.008436734030476
-29.277749831828416	0.09460672266966565	0.00011076024943739617	1.0087024827433655
-29.14206617862908	0.09465856226002645	0.00011430683992642217	1.008976537418371
-29.00638252542973	0.09471205022495245	0.00011796801950471187	1.009259153506761
-28.870698872230392	0.09476723908243326	0.00012174755614383652	1.0095505940505956
-28.735015219031055	0.09482418303026868	0.00012564934588119134	1.009851129891136
-28.59933156583172	0.0948829380002096	0.00012967741743273424	1.010161039882
-28.463647912632368	0.09494356171386818	0.00013383593698761712	1.0104806111068398
-28.32796425943303	0.09500611374045886	0.00013812921319275982	1.010810139101723
-28.192280606233695	0.09507065555642931	0.00014256170233585655	1.0111499280821752
-28.056596953034358	0.09513725060704667	0.00014713801373571173	1.011500291174893
-27.920913299835007	0.09520596437000418	0.00015186291534927246	1.0118615506541107
-27.78522964663567	0.09527686442111695	0.00015674133960518716	1.0122340381826254
-27.649545993436334	0.0953500205021759	0.00016177838947424415	1.012618095057399
-27.513862340236997	0.09542550459103565	0.00016697934478753453	1.0130140724598697
-27.378178687037646	0.09550339097400892	0.0001723496688138068	1.013422331710741
-27.24249503383831	0.09558375632064806	0.00017789501510804043	1.013843244529222
-27.106811380638973	0.09566667976099433	0.0001836212346438896	1.014277193296779
-26.971127727439637	0.09575224296537735	0.00018953438324333091	1.0147245713251807
-26.835444074240286	0.09584053022685445	0.00019564072931754949	1.0151857831288267
-26.69976042104095	0.09593162854637782	0.00020194676193385812	1.0156612447010915
-26.564076767841613	0.09602562772078345	0.00020845919922416286	1.01615138379489
-26.428393114642276	0.09612262043369925	0.00021518499715145542	1.0166566402068438
-26.292709461442925	0.09622270234947115	0.00022213135865156082	1.0171774660652138
-26.15702580824359	0.0963259722102123	0.00022930574316834814	1.0177143261214205
-26.021342155044252	0.09643253193608188	0.00023671587660168612	1.0182676980446357
-25.885658501844915	0.09654248672890561	0.00024436976168829797	1.0188380727196371
-25.749974848645564	0.09665594517925255	0.000252275688837007	1.0194259545471405
-25.614291195446228	0.09677301937708886	0.00026044224744076747	1.0200318617469448
-25.47860754224689	0.09689382502613152	0.000268878337689447	1.02065632666288
-25.342923889047555	0.0970184815620309	0.0002775931829082884	1.0212998960698874
-25.207240235848218	0.09714711227451511	0.00028659634244872884	1.0219631314822386
-25.071556582648867	0.09727984443363444	0.0002958977251594425	1.0226466094629685
-24.93587292944953	0.097416809420248	0.0003055076034672623	1.02335092193371
-24.800189276250194	0.09755814286090252	0.00031543662809918474	1.0240766764846365
-24.664505623050857	0.09770398476725436	0.0003256958434784442	1.024824496683954
-24.528821969851506	0.09785447968019645	0.00033629670382959447	1.0255950223862613
-24.39313831665217	0.09800977681885381	0.0003472510900294221	1.026388910039277
-24.257454663452833	0.09817003023461905	0.0003585713272427218	1.0272068329881785
-24.121771010253497	0.09833539897040536	0.0003702702033841199	1.028049481776913
-23.986087357054146	0.09850604722530086	0.0003823609884495991	1.0289175644456228
-23.85040370385481	0.09868214452481414	0.0003948574547638422	1.029811806823368
-23.714720050655473	0.09886386589691051	0.00040777389819220226	1.0307329528153606
-23.579036397456136	0.09905139205404079	0.00042112516036898323	1.031681764683611
-23.443352744256785	0.0992449095813774	0.0004349266519966978	1.0326590233201052
-23.30766909105745	0.09944461113147728	0.0004491943772742304	1.0336655285113237
-23.171985437858112	0.09965069562559775	0.0004639449595151901	1.0347020991930445
-23.036301784658775	0.09986336846190445	0.0004791956680213587	1.0357695736942292
-22.900618131459424	0.10008284173081387	0.0004949644462801067	1.0368688099685197
-22.764934478260088	0.10030933443772573	0.0005112699415585186	1.0380006858122337
-22.62925082506075	0.10054307273340689	0.000528131535971565	1.0391660990671827
-22.493567171861415	0.10078429015230055	0.0005455693791060769	1.0403659678068893
-22.357883518662064	0.10103322785904079	0.0005636044222872733	1.0416012305045907
-22.222199865462727	0.10129013490346685	0.0005822584545798543	1.042872846181205
-22.08651621226339	0.10155526848443801	0.0006015541406210784	1.0441817945316563
-21.950832559064054	0.1018288942227625	0.0006215150603893591	1.045529076027362
-21.815148905864703	0.10211128644356611	0.0006421657510179158	1.0469157119932175
-21.679465252665366	0.10240272846843271	0.0006635317507699258	1.0483427446567266
-21.54378159946603	0.1027035129176678	0.0006856396452986343	1.049811237167163
-21.408097946266693	0.10301394202304066	0.0007085171163233107	1.0513222735825194
-21.272414293067342	0.10333432795137773	0.00073219299286018	1.0528769588217217
-21.136730639868006	0.10366499313939029	0.0007566973051557946	1.054476418579685
-21.00104698666867	0.10400627064013385	0.0007820613414795402	1.0561217992025607
-20.865363333469332	0.10435850448150624	0.0008083177079416398	1.0578142675202757
-20.729679680269996	0.10472205003720916	0.0008355003915130288	1.0595550106338902
-20.593996027070645	0.10509727441060727	0.0008636448264349178	1.0613452356543878
-20.45831237387131	0.10548455683193601	0.0008927879642170215	1.0631861693901126
-20.322628720671972	0.10588428906931925	0.0009229683474361444	1.0650790579795624
-20.186945067472635	0.10629687585407573	0.0009542261875598332	1.0670251664662775
-20.051261414273284	0.10672273532080392	0.000986603447033994	1.069025778312391
-19.915577761073948	0.10716229946275083	0.001020143925888187	1.0710821948473668
-19.77989410787461	0.10761601460298237	0.0010548933531282808	1.0731957346483947
-19.644210454675274	0.10808434188188956	0.0010908994832031667	1.0753677328485944
-19.508526801475924	0.10856775776157435	0.001128212197850219	1.0775995403692906
-19.372843148276587	0.1090667545476749	0.0011668836136431915	1.0798925230726164
-19.23715949507725	0.10958184092920381	0.0012069681955871351	1.0822480608303067
-19.101475841877914	0.11011354253698076	0.001248522877126305	1.084667546504678
-18.965792188678563	0.11066240252125738	0.001291607186954255	1.0871523848378475
-18.830108535479226	0.11122898214914047	0.0013362833830403104	1.0897039912447761
-18.69442488227989	0.11181386142243095	0.001382616594312306	1.0923237905063075
-18.558741229080553	0.1124176397165027	0.001430674970464185	1.0950132153575651
-18.423057575881202	0.11304093644085508	0.0014805298403861573	1.0977737049677805
-18.287373922681866	0.11368439172197718	0.001532255879747227	1.1006067033071685
-18.15169026948253	0.1143486671091678	0.0015859312882936952	1.1035136573965836
-18.016006616283192	0.11503444630395325	0.0016416379774627026	1.1064960154359202
-17.88032296308384	0.11574243591374883	0.0016994617689489984	1.1095552248068015
-17.744639309884505	0.11647336623040311	0.0017594926049029254	1.112692729945711
-17.60895565668517	0.11722799203425963	0.0018218247704814838	1.115909970083553
-17.47327200348583	0.11800709342435853	0.0018865571295206378	1.1192083768474879
-17.33758835028648	0.11881147667538691	0.0019537933741456052	1.1225893717215187
-17.201904697087144	0.1196419751219678	0.002023642289188335	1.1260543633621931
-17.066221043887808	0.1204994500708537	0.002096218032337421	1.1296047447658173
-16.93053739068847	0.1213847917415573	0.0021716404310039255	1.133241890284161
-16.79485373748912	0.12229892023591943	0.002250035296950591	1.1369671524854175
-16.659170084289784	0.12324278653706434	0.002331534759797321	1.1407818588580734
-16.523486431090447	0.12421737353814638	0.0024162776205889367	1.1446873083547666
-16.38780277789111	0.12522369710122036	0.002504409726684557	1.1486847677744483
-16.252119124691774	0.126262807146506	0.002596084369310263	1.1527754679807503
-16.116435471492423	0.12733578877222332	0.0026914627052004514	1.1569605999554557
-15.980751818293086	0.12844376340508357	0.0027907142038450174	1.1612413106858865
-15.84506816509375	0.12958788998140922	0.002894017121955493	1.1656186988856787
-15.709384511894413	0.1307693661587251	0.0030015590068645003	1.1700938105490848
-15.573700858695062	0.13198942955752296	0.0031135372306828188	1.1746676343389297
-15.438017205495726	0.13324935903273372	0.0032301595571520257	1.1793410968092766
-15.302333552296389	0.13455047597425995	0.003351644743252769	1.1841150574643895
-15.166649899097052	0.13589414563570704	0.0034782231777584806	1.1889903036557161
-15.030966245897702	0.13728177849022266	0.0036101375590594327	1.193967545319949
-14.895282592698365	0.13871483161208442	0.003747643614729082	1.1990474095607995
-14.759598939499028	0.1401948100823878	0.0038910108654549125	1.2042304350788557
-14.623915286299692	0.1417232684168485	0.004040523436119764	1.2095170664535375
-14.488231633100341	0.1433018120133753	0.004196480916989469	1.2149076482823447
-14.352547979901004	0.1449320986166541	0.004359199278142316	1.2204024191831457
-14.216864326701668	0.14661583979653547	0.004529011840467441	1.2260015056655345
-14.081180673502331	0.1483548024365109	0.004706270306756959	1.2317049158784066
-13.94549702030298	0.1501508102280087	0.004891345856629807	1.237512533240866
-13.809813367103644	0.15200574516562254	0.005084630309243392	1.2434241099648586
-13.674129713904307	0.15392154903771088	0.005286537357984405	1.249439260477758
-13.53844606070497	0.15590022490604571	0.005497503881570416	1.255557454754187
-13.40276240750562	0.15794383856737604	0.0057179913362517985	1.2617780115662094
-13.267078754306283	0.1600545199888545	0.005948487234064669	1.268100091662391
-13.131395101106946	0.16223446470828345	0.006189506712368788	1.2745226908853071
-12.99571144790761	0.1644859351890446	0.0064415942001871725	1.2810446332385517
-12.860027794708259	0.16681126211837377	0.006705325187167138	1.2876645639137942
-12.724344141508922	0.1692128456363398	0.006981308101291521	1.294380942288792
-12.588660488309586	0.17169315648145442	0.007270186301787969	1.3011920349075854
-12.452976835110249	0.17425473703727382	0.007572640194015471	1.308095908453561
-12.317293181910912	0.17690020226266176	0.007889389473443392	1.3150904227264786
-12.181609528711562	0.17963224048652676	0.008221195506182936	1.322173223634247
-12.045925875512225	0.18245361404583918	0.008568863853882254	1.3293417362097808
-11.910242222312888	0.1853671597435588	0.008933246951151054	1.3365931576629484
-11.774558569113552	0.18837578910072808	0.009315246944030544	1.343924450477711
-11.6388749159142	0.19148248837445173	0.009715818698387401	1.3513323355628684
-11.503191262714864	0.19469031831070344	0.01013597298744845	1.358813285465624
-11.367507609515528	0.19800241359795007	0.010576779868043652	1.3663635176551356
-11.231823956316191	0.20142198198436298	0.011039372255443682	1.3739789878833912
-11.09614030311684	0.2049523030179666	0.011524949706990676	1.3816553836295862
-10.960456649917504	0.2085967263653801	0.01203478242500595	1.3893881176329244
-10.824772996718167	0.2123586696608824	0.0125702154897076	1.3971723215184457
-10.68908934351883	0.21624161583330742	0.013132673333083565	1.405002839519056
-10.55340569031948	0.22024910985382226	0.013723664464831654	1.4128742222958968
-10.417722037120143	0.2243847548428738	0.014344786461574797	1.4207807208586003
-10.282038383920806	0.22865220746957304	0.014997731230594644	1.4287162805856284
-10.14635473072147	0.23305517257146274	0.015684290559271088	1.436674535343684
-10.010671077522119	0.23759739691704287	0.016406361961250383	1.4446488017051784
-9.874987424322782	0.24228266202757082	0.01716595483009643	1.4526320732607878
-9.739303771123446	0.2471147759685538	0.017965196910755026	1.4606170150243003
-9.603620117924109	0.2520975640150018	0.01880634109858489	1.4685959579258439
-9.467936464724758	0.25723485808796903	0.01969177257494672	1.476560893389084
-9.332252811525422	0.26253048485317976	0.020624016287352467	1.4845034679882696
-9.196569158326085	0.26798825236568163	0.0216057447809648	1.4924149781800335
-9.060885505126748	0.27361193513752863	0.022639786386718434	1.5002863651058524
-8.925201851927397	0.27940525749854345	0.02372913376952788	1.5081082094605605
-8.78951819872806	0.28537187511334366	0.024876952837852264	1.5158707264239353
-8.653834545528724	0.2915153545110864	0.026086592013320066	1.523563760652343
-8.518150892329388	0.29783915047795984	0.027361591856069796	1.5311767813293644
-8.382467239130037	0.30434658115642843	0.028705695037927775	1.5386988772756283
-8.2467835859307	0.3110408006897932	0.030122856651436266	1.546118752120076
-8.111099932731364	0.31792476924595126	0.0316172548380156	1.5534247195373088
-7.975416279532027	0.32500122025049605	0.033193301713116026	1.560604698558281
-7.83973262633269	0.3322726246568115	0.0348556545600289	1.5676462089649323
-7.7040489731333395	0.33974115207978095	0.0366092272569957	1.5745363667829804
-7.568365319934003	0.34740862862049593	0.03845920189431157	1.5812618798909825
-7.432681666734666	0.35527649121229615	0.040411040529173124	1.5878090437686725
-7.29699801353533	0.3633457383238995	0.04247049701598695	1.5941637374125224
-7.161314360335979	0.3716168768638513	0.04464362883867199	1.6003114194518548
-7.025630707136642	0.3800898651424081	0.046936808859019255	1.6062371245055438
-6.8899470539373056	0.3887640517628723	0.04935673688140373	1.611925459825457
-6.754263400737969	0.3976381103348417	0.05191045091891786	1.6173606022805669
-6.618579747538618	0.40670996992751585	0.05460533802931542	1.6225262957432116
-6.4828960943392815	0.4159767412127123	0.057449144570883806	1.6274058489478476
-6.347212441139945	0.4254346382853957	0.06044998570851322	1.631982133901633
-6.211528787940608	0.43507889619494294	0.06361635397871003	1.636237584936106
-6.075845134741257	0.4449036842740215	0.06695712669913717	1.6401541985000954
-5.940161481541921	0.4549020154144684	0.0704815719834537	1.6437135338049904
-5.804477828342584	0.46506565151193363	0.0741993530958085	1.6468967144461433
-5.668794175143248	0.4753850053839216	0.07812053085141257	1.649684431136958
-5.533110521943897	0.4858490395602268	0.08225556374031827	1.6520569457064278
-5.39742686874456	0.49644516245118214	0.08661530542105841	1.6539940965255164
-5.2617432155452235	0.5071591225184013	0.09121099919938302	1.6554753055443174
-5.126059562345887	0.5179749012052598	0.09605426907537896	1.6564795871383229
-4.990375909146536	0.5288746055307274	0.10115710691013644	1.6569855589809148
-4.854692255947199	0.5398383614103854	0.10653185523141627	1.6569714551783519
-4.719008602747863	0.5508442089425654	0.11219118516711919	1.6564151419244066
-4.583324949548526	0.5618680010850414	0.11814806896652141	1.6552941359538962
-4.447641296349175	0.5728833073478748	0.12441574654320882	1.653585626097816
-4.311957643149839	0.5838613243394507	0.13100768545140665	1.651266498267992
-4.176273989950502	0.5947707952237309	0.13793753369033096	1.6483133642254229
-4.0405903367511655	0.6055779403746594	0.1452190647205438	1.644702594515111
-3.9049066835518147	0.6162464017453346	0.15286611407392212	1.6404103559790928
-3.769223030352478	0.6267372037008246	0.16089250694624097	1.635412654291447
-3.6335393771531415	0.6370087332894059	0.16931197618081212	1.6296853819912658
-3.497855723953805	0.6470167431412778	0.17813807008503735	1.623204372523489
-3.3621720707544682	0.656714380379537	0.18738404957148913	1.615945460833573
-3.2264884175551174	0.6660522450967078	0.19706277418379503	1.6078845510972528
-3.0908047643557808	0.6749784820820095	0.20718657665742496	1.598997692204408
-2.955121111156444	0.6834389095689308	0.2177671257793915	1.5892611616522994
-2.8194374579571075	0.6913771887974214	0.2288152774509816	1.5786515585407115
-2.6837538047577567	0.6987350381371373	0.24034091402680838	1.567145906396356
-2.54807015155842	0.7054524953833731	0.2523527722035141	1.5547217665873436
-2.4123864983590835	0.7114682316007871	0.26485825996446366	1.5413573631181683
-2.276702845159747	0.716719919536493	0.27786326335400424	1.5270317196201766
-2.141019191960396	0.7211446591381079	0.2913719441569768	1.511724809370646
-2.0053355387610594	0.7246794620792031	0.30538652989600873	1.495417719182323
-1.8696518855617228	0.7272617964005433	0.31990709792961997	1.4780928280014525
-1.7339682323623862	0.7288301914088798	0.33493135583528266	1.4597340010348923
-1.5982845791630496	0.7293249018269069	0.35045442068988	1.4403268001886829
-1.4626009259636987	0.728688628853507	0.3664686003092592	1.4198587115390364
-1.326917272764348	0.726867294272414	0.3829631799708699	1.398319390466485
-1.1912336195650255	0.7238108620465028	0.3999242186091573	1.3757009249574124
-1.0555499663656747	0.7194741999678266	0.41733435892968496	1.3519981174083273
-0.9198663131663523	0.7138179719231014	0.43517265632020286	1.3272087850480299
-0.7841826599670014	0.7068095492133627	0.4534144318276371	1.3013340788125987
-0.6484990067676506	0.6984239271792281	0.47203115479947094	1.274378820156731
-0.5128153535683282	0.6886446311852826	0.4909903610341712	1.2463518548523786
-0.37713170036897736	0.6774645938775018	0.5102556124244102	1.217266422298692
-0.24144804716962653	0.6648869836269999	0.5297865040835418	1.18714053823445
-0.10576439397030413	0.6509259623049461	0.5495387247948941	1.1559973879922363
0.029919259229046702	0.6356073491003442	0.5694641762886644	1.1238657265522594
0.1656029124283691	0.6189691661064407	0.5895111563103929	1.0907802806301985
0.30128656562771994	0.6010620409790078	0.6096246096762519	1.0567821468630343
0.43697021882707077	0.5819494422283292	0.6297464504987349	1.0219191788341027
0.5726538720263932	0.5617077237581731	0.6498159575020603	0.986246354207952
0.708337525225744	0.5404259572109295	0.6697702428288406	0.9498261116380841
0.8440211784250664	0.5182055336002627	0.6895447929775487	0.9127286453901481
0.9797048316244172	0.49515951966613125	0.7090740785257851	0.8750321438271879
1.115388484823768	0.4714117593919342	0.7282922271216881	0.8368229560901564
1.2510721380230905	0.4470957171544865	0.7471337519158502	0.7981956695538908
1.3867557912224413	0.42235306595858385	0.7655343252232021	0.7592530790525257
1.5224394444217921	0.3973320320038007	0.7834315848295399	0.720106027582957
1.6581230976211145	0.37218551524357635	0.8007659580852111	0.6808730973751738
1.7938067508204654	0.3470690143640761	0.8174814868650797	0.6416801300612504
1.9294904040197878	0.32213839340803085	0.8335266347344004	0.6026595554029445
2.0651740572191386	0.29754753571751885	0.848855056363221	0.5639495098942269
2.2008577104184894	0.27344593854773375	0.863426308493264	0.5256927297904902
2.336541363617812	0.24997630816161595	0.877206481688691	0.48803520796540895
2.4722250168171627	0.2272722200019118	0.8901687327849718	0.4511246106578338
2.6079086700165135	0.20545591122336307	0.902293699453393	0.4151084587655857
2.743592323215836	0.18463627307872346	0.9135697806536337	0.3801320888780879
2.8792759764151867	0.16490710809985998	0.9239932699434802	0.34633642156401245
3.014959629614509	0.14634571152861883	0.9335683325971571	0.3138555781893453
3.15064328281386	0.12901182800771122	0.94230682214538	0.28281440214390924
3.286326936013211	0.11294702328627017	0.9502279371336007	0.25332595495368104
3.422010589212533	0.09817449695617829	0.9573577243954473	0.225489071252757
3.557694242411884	0.08469934652839012	0.9637284407099937	0.19938606767797867
3.693377895611235	0.07250927616859036	0.9693777900794398	0.17508070800036574
3.8290615488105573	0.06157572596842113	0.9743480587385955	0.15261652879624416
3.964745202009908	0.05185538066259749	0.9786851741037038	0.1320156254380921
4.1004288552092305	0.0432920011864049	0.9824377169247147	0.1132779862701613
4.236112508408581	0.03581850935080811	0.9856559177063736	0.09638144321404041
4.371796161607932	0.029359246044143226	0.9883906688585711	0.08128228014641335
4.507479814807255	0.02383231742878335	0.9906925829562422	0.06791650746070604
4.643163468006605	0.019151942031880687	0.992611124956849	0.05620177436005879
4.778847121205956	0.015230714588238945	0.9941938423596676	0.046039852439015365
4.914530774405279	0.011981709823857177	0.995485712309367	0.037319588272915004
5.0502144276046295	0.009320360598170745	0.9965286188416	0.029920192438833683
5.185898080803952	0.007166059190513059	0.9973609671964919	0.0237147107281537
5.321581734003303	0.005443447028438842	0.9980174357772369	0.018573512644519365
5.4572653872026535	0.004083375666701615	0.9985288602989475	0.01436763390604993
5.592949040401976	0.0030235391352967265	0.9989222393217757	0.010971823591286409
5.728632693601327	0.0022087937327993634	0.9992208459968228	0.008267171459648101
5.864316346800649	0.001591194947802397	0.9994444276935176	0.006143224334493998
6.0	0.0011297916839299697	0.9996094733414177	0.004499538895932502


==> data/K_6-M_16.csv <==
-7.114289864919665	1.2897218260245907e-12	9.999999999999896e-15	25.0649627191475
-7.101175575054746	1.386940586905131e-12	1.0786263111562247e-14	25.065091246561696
-7.088061285189826	1.4914842852269496e-12	1.1634350582176366e-14	25.065155711814093
-7.074946995324906	1.603904232624705e-12	1.25491215330563e-14	25.06515581216206
-7.061832705459986	1.72479316448935e-12	1.353581661671663e-14	25.06509124386718
-7.048718415595067	1.8547883449358305e-12	1.460008792776324e-14	25.06496170219488
-7.035604125730147	1.9945749037705195e-12	1.5748031253501355e-14	25.06476688140925
-7.022489835865227	2.144889422724543e-12	1.698622084687843e-14	25.06450647477063
-7.0093755460003075	2.3065237894963393e-12	1.8321746918459767e-14	25.06418017453341
-6.996261256135388	2.480329339520876e-12	1.9762256059425227e-14	25.063787671948084
-6.983146966270469	2.6672213068544123e-12	2.1315994824042107e-14	25.06332865724812
-6.970032676405549	2.8681836071495022e-12	2.299185671779502e-14	25.062802819660618
-6.956918386540629	3.0842739773881726e-12	2.4799432856487427e-14	25.062209847394566
-6.943804096675709	3.316629498869032e-12	2.6749066582196637e-14	25.061549427638656
-6.93068980681079	3.5664725318986145e-12	2.8851912344144156e-14	25.0608212465656
-6.91757551694587	3.835117092737215e-12	3.111999917645077e-14	25.060024989322233
-6.90446122708095	4.123975705606238e-12	3.356629913044815e-14	25.05916034003117
-6.8913469372160305	4.434566764981732e-12	3.620480104696337e-14	25.05822698178547
-6.878232647351111	4.768522445999524e-12	3.905059008383989e-14	25.05722459665109
-6.865118357486192	5.1275972035776e-12	4.2119933446098634e-14	25.056152865658166
-6.852004067621272	5.5136769038635e-12	4.543037280080782e-14	25.05501146880354
-6.838889777756352	5.928788634813212e-12	4.9000823895998727e-14	25.053800085043306
-6.825775487891432	6.375111246163768e-12	5.285168394315655e-14	25.052518392297205
-6.812661198026513	6.854986672748286e-12	5.700494736607568e-14	25.051166067440107
-6.799546908161593	7.370932099076803e-12	6.148433056544119e-14	25.049742786302026
-6.786432618296674	7.92565302735886e-12	6.631540639870096e-14	25.048248223664924
-6.7733183284317535	8.522057315709404e-12	7.152574912878551e-14	25.04668205325892
-6.760204038566834	9.163270258181826e-12	7.714509065341366e-14	25.04504394776514
-6.747089748701915	9.852650783525312e-12	8.320548888940677e-14	25.0433335788077
-6.733975458836995	1.0593808855203435e-11	8.974150925379204e-14	25.04155061695257
-6.720861168972075	1.1390624161264157e-11	9.679042025619082e-14	25.039694731706124
-6.707746879107155	1.2247266189133648e-11	1.0439240429509412e-13	25.037765591514038
-6.694632589242236	1.3168215787370294e-11	1.1259078483485969e-13	25.035762863753924
-6.681518299377316	1.4158288323887406e-11	1.214322712308473e-13	25.033686214737088
-6.668404009512397	1.522265855814969e-11	1.3096722256766673e-13	25.03153530970735
-6.6552897196474765	1.6366887353443565e-11	1.412499319805745e-13	25.029309812831954
-6.642175429782557	1.7596950364542793e-11	1.523389330430364e-13	25.02700938720779
-6.629061139917638	1.8919268845943736e-11	1.642973299252148e-13	25.024633694851122
-6.615946850052718	2.034074273647161e-11	1.7719315315907884e-13	25.02218239670168
-6.602832560187798	2.186878618738717e-11	1.9109974298685936e-13	25.019655152613844
-6.589718270322878	2.351136571333387e-11	2.060961624212368e-13	25.017051621360533
-6.576603980457959	2.527704115850169e-11	2.2226764230905528e-13	25.01437146062629
-6.563489690593039	2.717500968440376e-11	2.397060608659621e-13	25.011614327007045
-6.55037540072812	2.921515300067174e-11	2.585104603386694e-13	25.008779876005953
-6.5372611108631995	3.140808807637651e-11	2.787876036549353e-13	25.005867762034953
-6.52414682099828	3.37652215866164e-11	3.006525741404535e-13	25.002877638405117
-6.511032531133361	3.6298808367659064e-11	3.242294216174605e-13	24.999809157333377
-6.497918241268441	3.902201417368812e-11	3.496518584535541e-13	24.996661969930546
-6.484803951403521	4.194898304952829e-11	3.7706400940182107e-13	24.9934357262098
-6.471689661538601	4.5094909656430895e-11	4.066212193672866e-13	24.99013007507246
-6.458575371673682	4.847611691249768e-11	4.3849092355009174e-13	24.986744664315534
-6.445461081808762	5.211013933540158e-11	4.728535847559248e-13	24.98327914062309
-6.432346791943843	5.601581250317638e-11	5.099037030294466e-13	24.97973314956848
-6.4192325020789225	6.021336907884204e-11	5.498509031598931e-13	24.97610633560673
-6.406118212214003	6.472454187687125e-11	5.929211060305846e-13	24.97239834207819
-6.3930039223490835	6.957267448396514e-11	6.393577902394675e-13	24.96860881120139
-6.379889632484164	7.478283998360064e-11	6.89423350906584e-13	24.96473738407282
-6.366775342619244	8.038196837338837e-11	7.434005631109508e-13	24.960783700663004
-6.353661052754324	8.63989833067399e-11	8.015941579650812e-13	24.956747399819495
-6.340546762889405	9.286494883571783e-11	8.643325199441931e-13	24.952628119257174
-6.327432473024485	9.981322688072496e-11	9.319695147413346e-13	24.94842549555953
-6.314318183159566	1.0727964620476602e-10	1.0048864576238805e-12	24.944139164176782
-6.3012038932946455	1.1530268372587741e-10	1.0834942330231861e-12	24.939768759425867
-6.288089603429726	1.23923659061104e-10	1.168235576903254e-12	24.935313914479888
-6.2749753135648065	1.3318694325962274e-10	1.2595875343289147e-12	24.930774261376193
-6.261861023699887	1.431401827509192e-10	1.3580641055945164e-12	24.926149431006923
-6.248746733834967	1.5383453960770896e-10	1.4642190952856619e-12	24.921439053120864
-6.235632443970047	1.6532494930165903e-10	1.5786491797328715e-12	24.916642756317763
-6.222518154105128	1.776703972144301e-10	1.7019972094854425e-12	24.91176016804733
-6.209403864240208	1.9093421525655874e-10	1.83495576468868e-12	24.906790914612824
-6.196289574375289	2.051844000431652e-10	1.9782709825988866e-12	24.901734621155942
-6.1831752845103685	2.2049395417912612e-10	2.1327466779198533e-12	24.8965909116682
-6.170060994645449	2.3694125231649707e-10	2.2992487782058774e-12	24.891359408981664
-6.1569467047805295	2.546104337657093e-10	2.4787100982503887e-12	24.88603973476812
-6.14383241491561	2.735918235685941e-10	2.6721354791812584e-12	24.88063150953444
-6.13071812505069	2.9398238407700734e-10	2.8806073199181548e-12	24.87513435262582
-6.11760383518577	3.1588619922573114e-10	3.1052915307270666e-12	24.869547882221127
-6.104489545320851	3.394149938438342e-10	3.347443940841261e-12	24.86387171532883
-6.091375255455931	3.6468869051473357e-10	3.608417194517339e-12	24.858105467786867
-6.078260965591012	3.9183600667289483e-10	3.889668172474132e-12	24.852248754260206
-6.0651466757260915	4.2099509481546543e-10	4.192765978432531e-12	24.84630118824069
-6.052032385861172	4.523142289102902e-10	4.519400533448849e-12	24.84026238204035
-6.0389180959962525	4.85952540299872e-10	4.871391823930963e-12	24.83413194679537
-6.025803806131333	5.220808066331282e-10	5.2506998526606294e-12	24.82790949245855
-6.012689516266413	5.608822976060834e-10	5.659435345828264e-12	24.82159462779972
-5.999575226401493	6.025536815589589e-10	6.0998712730508025e-12	24.8151869604056
-5.986460936536574	6.473059972617474e-10	6.574455241593452e-12	24.808686096675412
-5.973346646671654	6.953656955247264e-10	7.085822830578255e-12	24.802091641818077
-5.960232356806735	7.469757555966675e-10	7.636811935871917e-12	24.795403199854547
-5.947118066941814	8.023968816605791e-10	8.230478201604152e-12	24.78862037360896
-5.934003777076895	8.619087851101506e-10	8.870111619918017e-12	24.781742764716412
-5.9208894872119755	9.258115586867564e-10	9.559254386627966e-12	24.774769973610287
-5.907775197347056	9.944271489835429e-10	1.0301720106963785e-11	24.767701599528724
-5.894660907482136	1.0681009342763007e-9	1.1101614452577652e-11	24.760537240509425
-5.881546617617216	1.1472034151277803e-9	1.1963357378491318e-11	24.753276493387936
-5.868432327752297	1.2321320257307884e-9	1.2891707016714238e-11	24.745918953795314
-5.855318037887377	1.323313074510593e-9	1.3891785371906151e-11	24.738464216159635
-5.842203748022458	1.4212038230995267e-9	1.4969105953735e-11	24.730911873700038
-5.829089458157537	1.5262947134306669e-9	1.6129603490528104e-11	24.72326151842486
-5.815975168292618	1.639111753374478e-9	1.7379665879499088e-11	24.715512741135527
-5.8028608784276985	1.760219072063938e-9	1.8726168540289364e-11	24.707665131419613
-5.789746588562779	1.890221656827598e-9	2.017651135085244e-11	24.69971827765014
-5.776632298697859	2.0297682844738364e-9	2.1738658357899103e-11	24.691671766983873
-5.763518008832939	2.1795546605509842e-9	2.3421180468262787e-11	24.683525185364356
-5.75040371896802	2.3403267811480585e-9	2.5233301342729603e-11	24.67527811751248
-5.7372894291031	2.5128845328066096e-9	2.7184946730126208e-11	24.666930146930195
-5.724175139238181	2.6980855471859162e-9	2.9286797496942255e-11	24.658480855895764
-5.711060849373261	2.8968493282692264e-9	3.1550346626447837e-11	24.64992982546705
-5.697946559508341	3.1101616711212774e-9	3.398796048136971e-11	24.641276635476085
-5.6848322696434215	3.339079392511791e-9	3.661294464567427e-11	24.63252086452587
-5.671717979778502	3.584735395115444e-9	3.943961468410715e-11	24.623662089996053
-5.658603689913582	3.84834408847974e-9	4.248337218285156e-11	24.614699888036554
-5.645489400048662	4.131207191544447e-9	4.5760786461204554e-11	24.605633833561097
-5.632375110183743	4.434719943188199e-9	4.928968237256079e-11	24.5964635002578
-5.619260820318823	4.760377749079236e-9	5.308923464349481e-11	24.587188460581327
-5.606146530453904	5.109783295040739e-9	5.718006923236655e-11	24.577808285746126
-5.593032240588984	5.484654159195969e-9	6.158437222383679e-11	24.568322545737633
-5.579917950724064	5.886830957345342e-9	6.63260068132339e-11	24.558730809301277
-5.5668036608591445	6.318286058375353e-9	7.143063897482731e-11	24.549032643944475
-5.553689370994225	6.781132908987904e-9	7.692587245115012e-11	24.539227615934973
-5.540575081129305	7.2776360097004336e-9	8.28413937466017e-11	24.52931529030041
-5.527460791264385	7.81022158690334e-9	8.920912785796918e-11	24.519295230828387
-5.514346501399466	8.381489008785217e-9	9.606340552743788e-11	24.509167000062245
-5.501232211534546	8.994222996161416e-9	1.0344114286030147e-10	24.498930159301583
-5.488117921669627	9.651406682676774e-9	1.113820342103086e-10	24.488584268602786
-5.475003631804707	1.03562355825145e-8	1.1992875930057108e-10	24.478128886775337
-5.461889341939787	1.1112132527653415e-8	1.2912720561756703e-10	24.467563571385373
-5.4487750520748675	1.1922763640862457e-8	1.3902670719028983e-10	24.45688787874601
-5.435660762209948	1.2792055415075212e-8	1.496803009463693e-10	24.44610136392709
-5.422546472345028	1.3724212974484237e-8	1.611450019224466e-10	24.43520358074871
-5.409432182480108	1.4723739597743923e-8	1.7348209869743812e-10	24.42419408178081
-5.396317892615189	1.5795457589025306e-8	1.8675747051528142e-10	24.413072418341418
-5.383203602750269	1.6944530588370436e-8	2.0104192766836942e-10	24.401838140498757
-5.37008931288535	1.8176487418872642e-8	2.1641157682505611e-10	24.39049079706964
-5.35697502302043	1.949724757468769e-8	2.329482131045262e-10	24.37902993561932
-5.34386073315551	2.0913148460760857e-8	2.5073974083056764e-10	24.367455102459783
-5.33074644329059	2.243097450250403e-8	2.6988062503317697e-10	24.35576584264768
-5.317632153425671	2.4057988251464047e-8	2.9047237591368537e-10	24.343961699988725
-5.304517863560751	2.580196362132272e-8	3.1262406864625915e-10	24.33204221703191
-5.291403573695831	2.767122139743841e-8	3.3645290105654493e-10	24.320006935072637
-5.278289283830912	2.9674667172541563e-8	3.6208479189807034e-10	24.307855394153606
-5.265174993965992	3.182183187119701e-8	3.896550226389108e-10	24.29558713306023
-5.252060704101073	3.412291503634431e-8	4.1930892587685456e-10	24.2832016893226
-5.238946414236153	3.658883106252078e-8	4.512026237206994e-10	24.270698599215486
-5.225832124371233	3.9231258572459004e-8	4.855038197103235e-10	24.258077397759894
-5.212717834506313	4.206269314654288e-8	5.223926480990361e-10	24.24533761871652
-5.199603544641394	4.509650362830481e-8	5.620625845900914e-10	24.232478794595742
-5.186489254776474	4.834699224354575e-8	6.047214229058707e-10	24.219500456650042
-5.173374964911554	5.1829458786180354e-8	6.505923218747189e-10	24.206402134877376
-5.160260675046635	5.556026914021389e-8	6.999149280477233e-10	24.193183358018395
-5.147146385181715	5.9556928424723885e-8	7.529465792074268e-10	24.179843653560894
-5.134032095316796	6.38381590671919e-8	8.09963594504425e-10	24.166382547736134
-5.120917805451876	6.842398413021238e-8	8.712626573562962e-10	24.152799565522145
-5.107803515586956	7.333581623749974e-8	9.37162297670372e-10	24.13909423064176
-5.094689225722036	7.859655246730547e-8	1.0080044804063323e-9	24.125266065566336
-5.081574935857117	8.423067560492312e-8	1.0841563079814452e-9	24.111314591512027
-5.068460645992197	9.026436217102317e-8	1.1660118445395425e-9	24.097239328445067
-5.055346356127277	9.672559766909832e-8	1.253994070659756e-9	24.0830397950767
-5.042232066262358	1.0364429952360106e-7	1.348556977671749e-9	24.06871550886954
-5.029117776397438	1.1105244821022835e-7	1.450187811376222e-9	24.054265986034107
-5.016003486532519	1.1898422711171981e-7	1.5594094756428628e-9	24.039690741532375
-5.002889196667599	1.2747617166620725e-7	1.6767831070768513e-9	24.02498928908165
-4.989774906802679	1.3656732841098267e-7	1.802910832713042e-9	24.01016114114551
-4.976660616937759	1.4629942456268336e-7	1.9384387235139508e-9	23.995205808944405
-4.96354632707284	1.5671704881503374e-7	2.0840599573228413e-9	23.980122802451785
-4.95043203720792	1.6786784407819567e-7	2.2405182058522762e-9	23.964911630402224
-4.937317747343	1.7980271292898397e-7	2.4086112612841237e-9	23.94957180028153
-4.924203457478081	1.9257603658958553e-7	2.5891949191141254e-9	23.934102818338104
-4.911089167613161	2.0624590830301986e-7	2.7831871350048067e-9	23.918504189578567
-4.897974877748242	2.208743820280356e-7	2.9915724746144124e-9	23.90277541777244
-4.884860587883322	2.3652773743311017e-7	3.21540687665215e-9	23.88691600545267
-4.871746298018403	2.5327676223017703e-7	3.455822750779791e-9	23.870925453915458
-4.858632008153482	2.711970529529715e-7	3.7140344334355705e-9	23.854803263227772
-4.845517718288563	2.903693353528898e-7	3.991344026211873e-9	23.838548932221858
-4.832403428423643	3.108798056578366e-7	4.2891476430720715e-9	23.822161958502985
-4.819289138558723	3.328204940155896e-7	4.608942094456523e-9	23.805641838447702
-4.806174848693804	3.562896515245032e-7	4.952332038204711e-9	23.788988067208845
-4.793060558828884	3.8139216233996187e-7	5.321037629223015e-9	23.772200138717825
-4.779946268963965	4.08239982435659e-7	5.716902701956539e-9	23.75527754568018
-4.766831979099045	4.3695260669538e-7	6.141903521992002e-9	23.73821977959186
-4.753717689234126	4.6765756611152783e-7	6.598158145535849e-9	23.721026330727
-4.740603399369205	5.004909569756264e-7	7.087936428079974e-9	23.70369668814879
-4.727489109504286	5.355980040584974e-7	7.61367072630397e-9	23.686230339711834
-4.7143748196393656	5.731336598990848e-7	8.177967340179625e-9	23.668626772063206
-4.701260529774446	6.132632424475622e-7	8.78361874533301e-9	23.650885470647037
-4.688146239909527	6.561631134432898e-7	9.433616669026984e-9	23.633005919701315
-4.675031950044607	7.020214000505908e-7	1.0131166066622096e-8	23.61498760227312
-4.661917660179688	7.510387624248209e-7	1.0879700059116602e-8	23.596830000211114
-4.648803370314768	8.034292100412491e-7	1.1682895896320334e-8	23.578532594173275
-4.635689080449849	8.594209697863882e-7	1.2544692014444542e-8	23.560094863631242
-4.622574790584928	9.192574089889537e-7	1.346930626137034e-8	23.541516286872714
-4.609460500720009	9.831980167548611e-7	1.4461255367624187e-8	23.52279634100227
-4.5963462108550885	1.0515194471689754e-6	1.552537574615606e-8	23.503934501951676
-4.583231920990169	1.1245166281342017e-6	1.6666845709402517e-8	23.484930244481006
-4.57011763112525	1.2025039398396785e-6	1.7891209197835435e-8	23.465783042178575
-4.55700334126033	1.2858164670825272e-6	1.9204401120268756e-8	23.446492367472402
-4.543889051395411	1.3748113299124667e-6	2.061277441267003e-8	23.427057691627564
-4.530774761530491	1.4698690973282845e-6	2.2123128929050492e-8	23.40747848475877
-4.517660471665572	1.5713952890273338e-6	2.3742742285319723e-8	23.387754215827712
-4.504546181800651	1.6798219704986494e-6	2.5479402784696476e-8	23.36788435265115
-4.491431891935732	1.7956094470525123e-6	2.7341444561484875e-8	23.347868361904677
-4.4783176020708115	1.919248062700668e-6	2.9337785088734843e-8	23.32770570912952
-4.465203312205892	2.0512601101373435e-6	3.1477965204536425e-8	23.307395858738634
-4.452089022340973	2.1922018584278716e-6	3.377219182152887e-8	23.286938274016805
-4.438974732476053	2.342665705386245e-6	3.6231383494578245e-8	23.26633241713244
-4.425860442611134	2.50328246201544e-6	3.8867219032637444e-8	23.245577749138683
-4.412746152746214	2.674723776802502e-6	4.169218935249355e-8	23.2246737299838
-4.399631862881295	2.857704708093863e-6	4.4719652784520984e-8	23.203619818509882
-4.386517573016374	3.0529864532415235e-6	4.796389405371109e-8	23.18241547246927
-4.373403283151455	3.26137924368792e-6	5.1440187173199033e-8	23.16106014852261
-4.3602889932865345	3.4837454156736062e-6	5.516486250228748e-8	23.139553302246146
-4.347174703421615	3.7210026667835666e-6	5.915537823661135e-8	23.11789438814486
-4.334060413556696	3.974127509110093e-6	6.343039661471287e-8	23.09608285964984
-4.320946123691776	4.24415893040827e-6	6.800986514282537e-8	23.07411816913653
-4.307831833826857	4.532202275232593e-6	7.291510315832154e-8	23.05199976791873
-4.294717543961937	4.839433358709363e-6	7.816889407193533e-8	23.02972710626815
-4.281603254097018	5.167102826274509e-6	8.379558364979868e-8	23.007299633414444
-4.268488964232097	5.516540773436655e-6	8.982118471833213e-8	22.98471679755908
-4.255374674367178	5.8891616403758294e-6	9.627348869849414e-8	22.961978045872122
-4.2422603845022575	6.286469396993961e-6	1.0318218440051577e-7	22.939082824517445
-4.229146094637338	6.710063034848586e-6	1.1057898453650921e-7	22.91603057864374
-4.216031804772419	7.1616423833020006e-6	1.1849776043591428e-7	22.892820752406976
-4.202917514907499	7.643014268110669e-6	1.2697468547807766e-7	22.869452788970065
-4.18980322504258	8.156099031661855e-6	1.3604838778713028e-7	22.84592613051494
-4.17668893517766	8.702937435063156e-6	1.4576011276706447e-7	22.82224021825293
-4.163574645312741	9.285697963350903e-6	1.561538960894575e-7	22.79839449243368
-4.15046035544782	9.906684556190799e-6	1.6727674778278728e-7	22.77438839235315
-4.137346065582901	1.0568344787607805e-5	1.7917884811086327e-7	22.750221356367334
-4.1242317757179805	1.1273278519489519e-5	1.9191375596866954e-7	22.72589282189531
-4.111117485853061	1.2024247054891934e-5	2.0553863056683281e-7	22.701402225438336
-4.098003195988142	1.282418281849107e-5	2.201144672214964e-7	22.67674900258524
-4.084888906123222	1.3676199592931446e-5	2.3570634811420143e-7	22.65193258802416
-4.071774616258303	1.458360334126785e-5	2.523837089370169e-7	22.626952415551592
-4.058660326393383	1.5549903647225878e-5	2.702206223914748e-7	22.60180791808859
-4.045546036528464	1.6578825806594313e-5	2.8929609956634234e-7	22.57649852769141
-4.032431746663543	1.7674323604717347e-5	3.096944102784254e-7	22.551023675556756
-4.019317456798624	1.8840592816816357e-5	3.3150542352331453e-7	22.52538279204521
-4.0062031669337035	2.0082085469638987e-5	3.5482496924905466e-7	22.499575306681162
-3.9930888770687845	2.140352490488032e-5	3.797552227350784e-7	22.473600648176404
-3.979974587203865	2.2809921686739423e-5	4.064051129322559e-7	22.4474582444364
-3.966860297338945	2.430659039807938e-5	4.3489075619692144e-7	22.421147522579194
-3.9537460074740256	2.5899167371765363e-5	4.653359169332377e-7	22.39466790893994
-3.9406317176091057	2.759362940603552e-5	4.978724967435834e-7	22.36801882909412
-3.927517427744186	2.939631351504668e-5	5.326410537771617e-7	22.341199707867958
-3.9144031378792663	3.1313937768186424e-5	5.697913540613801e-7	22.314209969353488
-3.901288848014347	3.335362327427399e-5	6.094829567009033e-7	22.2870490369204
-3.888174558149427	3.5522917369392205e-5	6.518858349335993e-7	22.25971633323616
-3.8750602682845074	3.78298180698197e-5	6.971810351435177e-7	22.23221128027861
-3.861945978419588	4.0282799854397476e-5	7.45561376046793e-7	22.20453329935248
-3.848831688554668	4.2890840843600176e-5	7.972321903884348e-7	22.17668181110366
-3.8357173986897486	4.5663451445661276e-5	8.524121116158818e-7	22.148656235538304
-3.8226031088248287	4.8610704543295236e-5	9.113339081303758e-7	22.12045599203966
-3.809488818959909	5.174326729784515e-5	9.742453678579144e-7	22.09208049938463
-3.7963745290949893	5.507243465114439e-5	1.0414102360306175e-6	22.063529175758276
-3.78326023923007	5.8610164608943355e-5	1.1131092092245015e-6	22.034801438780136
-3.77014594936515	6.236911539337933e-5	1.189640988864166e-6	22.00589670550849
-3.7570316595002304	6.63626845559325e-5	1.2713233975750696e-6	21.976814392475312
-3.743917369635311	7.060505014606382e-5	1.358494561945205e-6	21.947553915696815
-3.730803079770391	7.511121403501658e-5	1.451514165446184e-6	21.918114690690416
-3.7176887899054716	7.989704749840468e-5	1.5507647754608188e-6	21.88849613249852
-3.7045745000405517	8.49793391656252e-5	1.6566532485724545e-6	21.85869765571422
-3.691460210175632	9.03758454485617e-5	1.7696122184878006e-6	21.828718674488357
-3.6783459203107123	9.610534356695539e-5	1.8901016711918317e-6	21.79855860256589
-3.665231630445793	0.00010218768729230891	2.0186106121722615e-6	21.768216853294913
-3.652117340580873	0.00010864386553749057	2.1556588307986194e-6	21.73769283965673
-3.6390030507159534	0.00011549606392411407	2.3017987672029627e-6	21.706985974287996
-3.625888760851034	0.0001227677294650954	2.4576174872803954e-6	21.67609566949741
-3.612774470986114	0.000130483638505377	2.623738771712966e-6	21.645021337298573
-3.5996601811211946	0.00013866996806908977	2.8008253252179363e-6	21.613762389423893
-3.5865458912562747	0.00014735437076757567	2.9895811125325226e-6	21.582318237357747
-3.573431601391355	0.0001565660534281997	3.1907538279720744e-6	21.55068829235491
-3.5603173115264353	0.0001663358596103011	3.4051375057371357e-6	21.51887196547532
-3.547203021661516	0.00017669635618047534	3.633575278500264e-6	21.486868667597808
-3.534088731796596	0.00018768192412615815	3.876962292170507e-6	21.454677809451074
-3.5209744419316764	0.0001993288537927923	4.136248785120563e-6	21.422298801649923
-3.507860152066757	0.00021167544473630468	4.412443340562568e-6	21.389731054708925
-3.494745862201837	0.00022476211039003748	4.706616321175693e-6	21.356973979079925
-3.4816315723369176	0.00023863148775165138	5.0199034955264925e-6	21.324026985179014
-3.4685172824719976	0.0002533285523029493	5.353509866276243e-6	21.29088948341204
-3.455402992607078	0.0002689007383827607	5.708713710639969e-6	21.257560884208143
-3.4422887027421583	0.0002853980652403916	6.0868708440570034e-6	21.224040598052824
-3.429174412877239	0.00030287326900446286	6.489419118541753e-6	21.190328035511357
-3.4160601230123193	0.00032138194081005083	6.91788316771483e-6	21.156422607268915
-3.4029458331473994	0.0003409826713341283	7.373879411068553e-6	21.12232372415829
-3.38983154328248	0.00036173720199766387	7.859121330593256e-6	21.088030797193092
-3.37671725341756	0.0003837105831004014	8.375425033486734e-6	21.05354323760259
-3.3636029635526405	0.0004069713391623886	8.924715115287275e-6	21.018860456868325
-3.3504886736877206	0.00043159164175428377	9.509030838413412e-6	20.983981866754338
-3.337374383822801	0.0004576474901068475	1.0130532641754046e-5	20.94890687934696
-3.3242600939578812	0.0004852188997978876	1.0791508997646483e-5	20.913634907090813
-3.3111458040929618	0.0005143900998232734	1.1494383633290974e-5	20.87816536282409
-3.2980315142280423	0.0005452497383669146	1.2241723134386388e-5	20.84249765982296
-3.2849172243631224	0.000577891097592117	1.3036244949542204e-5	20.806631211826137
-3.271802934498203	0.0006124123177865475	1.3880825814803728e-5	20.770565433092976
-3.258688644633283	0.0006489166311984362	1.4778510618452168e-5	20.734299738427676
-3.2455743547683635	0.0006875126059128841	1.5732521727078333e-5	20.69783354323602
-3.2324600649034436	0.0007283144001216761	1.6746268794805955e-5	20.66116626354917
-3.219345775038524	0.0007714420271513734	1.782335907842857e-5	20.624297316084554
-3.2062314851736042	0.0008170216316185062	1.896760828216561e-5	20.587226118276874
-3.1931171953086848	0.0008651857770911205	2.0183051956682168e-5	20.549952088327146
-3.1800029054437653	0.0009160737456414761	2.1473957478009285e-5	20.512474645250926
-3.1668886155788454	0.0009698318496819546	2.2844836633011954e-5	20.474793208921028
-3.153774325713926	0.001026613756483383	2.4300458839090645e-5	20.436907200112433
-3.140660035849006	0.0010865808257815813	2.584586502686759e-5	20.398816040561194
-3.1275457459840865	0.0011499024608817817	2.7486382215717485e-5	20.36051915299709
-3.1144314561191666	0.0012167564736805716	2.9227638813113335e-5	20.322015961211306
-3.1013171662542467	0.0012873294640245519	3.107558066993235e-5	20.283305890093523
-3.0882028763893272	0.0013618172138348634	3.3036487925024894e-5	20.244388365694224
-3.0750885865244078	0.001440425096426726	3.51169926735906e-5	20.205262815270476
-3.0619742966594883	0.001523368501459545	3.7324097495112614e-5	20.165928667345618
-3.048860006794569	0.001610873275954001	3.966519487789648e-5	20.126385351761467
-3.0357457169296485	0.0017031761818158382	4.2148087578528465e-5	20.086632299735214
-3.022631427064729	0.001800525370307131	4.478100995589463e-5	20.04666894392099
-3.0095171371998095	0.0019031808739054473	4.757265032075997e-5	20.00649471846035
-2.99640284733489	0.00201141511599321	5.053217434323552e-5	19.9661090590498
-2.9832885574699697	0.002125513438814857	5.366924956188925e-5	19.92551140299625
-2.97017426760505	0.0022457746501407696	5.6994071039642935e-5	19.884701189284442
-2.9570599777401307	0.002372511589070482	6.051738821303924e-5	19.843677858642412
-2.9439456878752113	0.0025060517114020835	6.425053298290524e-5	19.802440853591328
-2.930831398010292	0.0026467376949966814	6.820544909589794e-5	19.760989618532935
-2.9177171081453714	0.002794928065545028	7.239472286791525e-5	19.719323599799264
-2.904602818280452	0.002950997843150786	7.683161530183614e-5	19.677442245729793
-2.8914885284155325	0.0031153392101221523	8.15300956535331e-5	19.63534500674303
-2.878374238550613	0.0032883622003582838	8.650487650169032e-5	19.59303133540278
-2.8652599486856927	0.0034704954106997503	9.17714503783358e-5	19.550500686489695
-2.852145658820773	0.003662186734603459	9.734612801867276e-5	19.507752517087212
-2.8390313689558537	0.003863904118471936	0.00010324607829018841	19.464786286643523
-2.8259170790909343	0.0040761363409635345	0.00010948936986258195	19.421601457053193
-2.812802789226015	0.0042993938155790725	0.00011609501468155453	19.378197492741798
-2.7996884993610944	0.004534209416794995	0.00012308301331096533	19.3345738607394
-2.786574209496175	0.004781139329996799	0.00013047440220937596	19.290730030766206
-2.7734599196312555	0.00504076392542813	0.00013829130300840306	19.246665475314085
-2.760345629766336	0.005313688656346387	0.000146556973861758	19.202379669731684
-2.7472313399014165	0.005600544981541236	0.00015529586293524324	19.157872092314822
-2.734117050036496	0.005901991312332096	0.0001645336641092998	19.11314222439351
-2.7210027601715767	0.0062187139841259585	0.0001742973749670811	19.068189550415827
-2.7078884703066572	0.006551428252578275	0.0001846153571421587	19.023013558053016
-2.6947741804417378	0.006900879314341753	0.00019551739910140013	18.97761373828266
-2.6816598905768174	0.007267843352354766	0.00020703478143940002	18.931989585491266
-2.668545600711898	0.007653128605557355	0.00021920034476225107	18.886140597563017
-2.6554313108469785	0.008057576462881985	0.00023204856023911012	18.840066275994396
-2.642317020982059	0.008482062581284668	0.00024561560290128003	18.79376612598026
-2.6292027311171395	0.008927498027550796	0.00025993942776896667	18.747239656530844
-2.616088441252219	0.009394830443512235	0.0002750598488869567	18.70048638056711
-2.6029741513872997	0.009885045234270301	0.0002910186213507885	18.65350581503205
-2.5898598615223802	0.01039916677893108	0.00030785952640558336	18.606297481009026
-2.5767455716574608	0.010938259663272611	0.00032562845970017924	18.558860903817425
-2.5636312817925404	0.011503429933717729	0.000344373522779075	18.511195613145073
-2.550516991927621	0.01209582637184864	0.00036414511789522973	18.46330114314982
-2.5374027020627015	0.012716641788665972	0.00038499604622620935	18.415177032592425
-2.524288412197782	0.013367114337642424	0.00040698160957626105	18.3668228249427
-2.5111741223328625	0.014048528845585268	0.00043015971564607566	18.318238068520092
-2.498059832467942	0.01476221816015224	0.0004545909869517817	18.269422316606267
-2.4849455426030227	0.015509564512817807	0.00048033887347335275	18.22037512758007
-2.4718312527381032	0.01629200089593909	0.0005074697691119113	18.17109606505249
-2.4587169628731838	0.017111012452449698	0.0005360531320338812	18.121584697989245
-2.4456026730082634	0.0179681378766401	0.0005661616089782974	18.071840600867265
-2.432488383143344	0.018864970824255665	0.0005978711636020695	18.02186335378646
-2.4193740932784245	0.019803161330161394	0.000631261208935282	17.97165254263863
-2.406259803413505	0.020784417231523154	0.0006664147440168552	17.921207759237777
-2.3931455135485855	0.021810505594446073	0.0007034184947776012	17.870528601471875
-2.380031223683665	0.022883254141798884	0.0007423630592349642	17.81961467345365
-2.3669169338187457	0.02400455267982921	0.0007833430570602644	17.768465585675546
-2.353802643953826	0.025176354521009848	0.0008264572835754205	17.717080955164956
-2.3406883540889067	0.026400677900414067	0.0008718088682321242	17.665460405644307
-2.3275740642239864	0.027679607382750354	0.0009195054376217439	17.61360356769776
-2.314459774359067	0.029015295257013563	0.0009696592830596821	17.561510078933058
-2.3013454844941474	0.030409962915567912	0.0010223875327819017	17.509179584158407
-2.288231194629228	0.031865902214261776	0.001077812328786531	17.45661173554624
-2.2751169047643085	0.03338547681006169	0.0011360610083460609	17.40380619281695
-2.262002614899388	0.0349711234724621	0.0011972662902100554	17.350762623420948
-2.2488883250344687	0.03662535336474396	0.0012615664655104026	17.297480702712942
-2.235774035169549	0.03835075329105911	0.0013291055933735637	17.243960114152923
-2.2226597453046297	0.04014998690498638	0.0014000337012364998	17.190200549487308
-2.2095454554397094	0.04202579587516794	0.0014745069898538013	17.13620170894658
-2.19643116557479	0.04398100100334981	0.0015526880429738924	17.081963301449587
-2.1833168757098704	0.04601850328998522	0.0016347460416540273	17.02748504479862
-2.170202585844951	0.048141284942400574	0.001720856983170951	16.972766665890767
-2.1570882959800315	0.050352410320308356	0.0018112039044752045	16.91780790093294
-2.143974006115111	0.05265502681323256	0.0019059771101243804	16.86260849565267
-2.1308597162501917	0.05505236564429304	0.0020053744046190235	16.807168205515286
-2.117745426385272	0.057547742594579857	0.002109601329051033	16.75148679595465
-2.1046311365203527	0.06014455864214991	0.002218871401962887	16.695564042602694
-2.0915168466554324	0.06284630050945467	0.00233340636429979	16.639399731512622
-2.078402556790513	0.06565654111303125	0.0024534364283236194	16.58299365941267
-2.0652882669255934	0.06857893990876916	0.0025792005303418982	16.52634563393305
-2.052173977060674	0.07161724312628563	0.0027109465870881273	16.46945547386259
-2.0390596871957545	0.07477528388549158	0.002848931755574788	16.41232300939943
-2.025945397330834	0.07805698218842076	0.002993422696221363	16.35494808241173
-2.0128311074659146	0.08146634477915214	0.003144695839042843	16.297330546693754
-1.9997168176009952	0.08500746486470695	0.003303037652665193	16.239470268246148
-1.9866025277360757	0.08868452168927599	0.003468744915914591	16.181367125528613
-1.9734882378711553	0.09250177995465894	0.003642124991708596	16.12302100975747
-1.9603739480062359	0.0964635890789944	0.0038234961029548725	16.064431825189246
-1.9472596581413164	0.10057438228614576	0.004013187610144305	16.005599489401074
-1.934145368276397	0.10483867551806407	0.004211540290301515	15.94652393358976
-1.9210310784114775	0.10926106616220299	0.00441890661693424	15.887205102874706
-1.907916788546557	0.11384623158616589	0.004635651040601374	15.827642956612241
-1.8948024986816376	0.11859892747142997	0.004862150269692891	15.767837468696348
-1.8816882088167182	0.12352398593862317	0.00509879355099467	15.707788627899689
-1.8685739189517987	0.12862631345577047	0.005345982949584179	15.647496438169819
-1.8554596290868783	0.13391088852239783	0.005604133627578254	15.586960918991183
-1.8423453392219589	0.13938275912084397	0.005873674121230232	15.526182105707976
-1.8292310493570394	0.14504703992750592	0.00615504661584707	15.465160049877877
-1.81611675949212	0.1509089092760409	0.006448707217971017	15.403894819624213
-1.8030024696272005	0.1569736058649786	0.006755126224243644	15.342386499995365
-1.78988817976228	0.163246425202308	0.007074788386344326	15.280635193333207
-1.7767738898973606	0.1697327157797289	0.0074081931713688995	15.218641019646633
-1.7636596000324412	0.17643787496943747	0.007755855016984604	15.156404116991792
-1.7505453101675217	0.18336734463675075	0.008118303580674429	15.093924641869448
-1.7374310203026022	0.19052660646162753	0.008496083982352713	15.031202769614517
-1.7243167304376819	0.19792117696314723	0.008889757039610705	14.968238694808365
-1.7112024405727624	0.20555660222052785	0.00929989949482258	14.905032631679283
-1.698088150707843	0.2134384522856638	0.00972710423331286	14.841584814544449
-1.6849738608429234	0.22157231528104554	0.010171980491766828	14.777895498219342
-1.671859570978003	0.22996379117907198	0.010635154056031958	14.713964958464675
-1.6587452811130836	0.23861848525799748	0.01111726744743814	14.649793492437222
-1.6456309912481641	0.24754200123052428	0.011618980096738795	14.585381419137805
-1.6325167013832447	0.25673993404196616	0.012140968504748158	14.520729079877015
-1.6194024115183252	0.2662178623351159	0.012683926388729953	14.455836838748949
-1.6062881216534048	0.2759813405797561	0.013248564813568812	14.390705083118194
-1.5931738317884854	0.2860358908649679	0.013835612306733974	14.325334224101923
-1.580059541923566	0.2963869943540112	0.014445814956025194	14.259724697078719
-1.5669452520586464	0.3070400824012618	0.015079936489070583	14.193876962199951
-1.553830962193726	0.3180005273318711	0.01573875833353022	14.127791504903518
-1.5407166723288066	0.32927363288608025	0.016423079656940665	14.06146883645136
-1.5276023824638871	0.34086462433003395	0.017133717385123988	13.994909494464968
-1.5144880925989677	0.3527786382366891	0.017871506198066458	13.928114043479003
-1.5013738027340482	0.3650207119409473	0.018637298502167825	13.861083075507375
-1.4882595128691278	0.3775957726737382	0.019431964377749935	13.793817210606548
-1.4751452230042084	0.3905086263817461	0.02025639150070286	13.726317097461836
-1.462030933139289	0.4037639462397234	0.02111148503714744	13.658583413985088
-1.4489166432743694	0.41736626086345757	0.021998167509989567	13.590616867917847
-1.435802353409449	0.4313199422327882	0.02291737863624116	13.522418197443319
-1.4226880635445296	0.4456291933354851	0.023870075133981185	13.453988171820825
-1.4095737736796101	0.4602980355430882	0.024857230497847237	13.385327592020818
-1.3964594838146906	0.47533029573198693	0.025879834741943587	13.316437291379104
-1.3833451939497712	0.49072959316341785	0.02693889410907501	13.247318136256409
-1.3702309040848508	0.5064993261381453	0.028035430745219435	13.17797102672
-1.3571166142199313	0.5226426584416628	0.029170482338184228	13.10839689722429
-1.3440023243550119	0.5391625055985145	0.030345101719400077	13.038596717314622
-1.3308880344900924	0.5560615209544515	0.03156035642783615	12.96857149234285
-1.317773744625172	0.5733420816066016	0.032817328235060346	12.898322264185506
-1.3046594547602526	0.5910062742042129	0.03411711263047684	12.82785011199059
-1.291545164895333	0.6090558806419926	0.03546081826583998	12.757156152922077
-1.2784308750304136	0.6274923636714073	0.03684956635815723	12.686241542930285
-1.2653165851654942	0.6463168524548868	0.03828449005016491	12.615107477525793
-1.2522022953005738	0.6655301280905304	0.03976673372757687	12.543755192576938
-1.2390880054356543	0.6851326091348778	0.04129745229240721	12.472185965106595
-1.2259737155707349	0.7051243371543439	0.04287781039167143	12.400401114117479
-1.2128594257058154	0.7255049623354698	0.044508981600873916	12.328402001427117
-1.199745135840895	0.7462737291857715	0.046192147561748664	12.256190032506979
-1.1866308459759756	0.7674294623596458	0.047928497073766355	12.183766657352098
-1.173516556111056	0.7889705526424656	0.04971922513904119	12.111133371351052
-1.1604022662461366	0.8108949431293898	0.05156553196030042	12.038291716180355
-1.1472879763812172	0.8332001156347082	0.05346862189171863	11.965243280702644
-1.1341736865162968	0.8558830773704819	0.05542970234245376	11.891989701892562
-1.1210593966513773	0.8789403479316522	0.05744998263286319	11.818532665763607
-1.1079451067864579	0.9023679466287968	0.0595306728034435	11.744873908323347
-1.0948308169215384	0.9261613802069295	0.06167298237666498	11.67101521652714
-1.081716527056618	0.950315630993928	0.06387811907194624	11.596958429268453
-1.0686022371916986	0.9748251455171175	0.06614728747418004	11.52270543835677
-1.055487947326779	0.9996838236338348	0.06848168765626234	11.448258189536306
-1.0423736574618596	1.024885008215704	0.07088251375627305	11.373618683499528
-1.0292593675969401	1.0504214754323622	0.07335095251001332	11.29878897693212
-1.0161450777320198	1.0762854256763188	0.07588818173977879	11.223771183564498
-1.0030307878671003	1.1024684751713099	0.07849536880037368	11.148567475216694
-0.9899164980021808	1.1289616483140588	0.0811736689834225	11.073180082911879
-0.9768022081372614	1.1557553707852355	0.08392422388131499	10.997611297962665
-0.963687918272341	1.1828394634743093	0.08674815971218598	10.921863473050484
-0.9505736284074215	1.2102031372700532	0.08964658560733817	10.845939023396607
-0.9374593385425021	1.2378349887454432	0.09262059186298195	10.769840427865825
-0.9243450486775826	1.2657229967906112	0.09567124815794958	10.693570230137304
-0.9112307588126631	1.2938545202270624	0.09879960173945423	10.617131039855467
-0.8981164689477428	1.3222162964498376	0.10200667557895426	10.540525533824844
-0.8850021790828233	1.3507944411309545	0.10529346650042504	10.463756457193421
-0.8718878892179038	1.3795744490259236	0.1086609432834097	10.386826624661907
-0.8587735993529844	1.4085411959180878	0.11211004474344277	10.30973892169958
-0.8456593094880649	1.4376789417368465	0.11564167779252077	10.232496305777582
-0.8325450196231445	1.4669713348819111	0.11925671548248074	10.15510180760958
-0.8194307297582251	1.4964014177859137	0.1229559950342689	10.077558532406618
-0.8063164398933056	1.525951633744294	0.12674031585624734	9.999869661141432
-0.7932021500283861	1.555603835039617	0.13061043755478208	9.922038451823596
-0.7800878601634658	1.585339292385483	0.13456707794054334	9.844068240785418
-0.7669735702985463	1.615138705711761	0.138610911034028	9.765962443976065
-0.7538592804336268	1.6449822163111854	0.14274256507399918	9.687724558264224
-0.7407449905687074	1.674849420363761	0.14696262053259612	9.609358162748489
-0.7276307007037879	1.704719383853125	0.15127160814102547	9.530866920076829
-0.7145164108388675	1.7345706588850505	0.15567000692986166	9.452254577769992
-0.701402120973948	1.7643813014154983	0.16015824228805853	9.373524969550179
-0.6882878311090286	1.7941288903926564	0.1647366840448785	9.294682016676743
-0.6751735412441091	1.823790548312651	0.1694056445790585	9.215729729283339
-0.6620592513791888	1.853342963185885	0.17416537695959222	9.136672207717213
-0.6489449615142693	1.8827624119072153	0.1790160731225795	9.05751364388146
-0.6358306716493498	1.9120247850183627	0.18395786208866527	8.97825832257547
-0.6227163817844303	1.9411056128479454	0.18899080822564218	8.898910622834634
-0.6096020919195109	1.9699800930103675	0.194114909560831	8.819475019268944
-0.5964878020545905	1.998623119239631	0.19933009614789265	8.739956083395723
-0.583373512189671	2.0270093115308425	0.2046362284927169	8.660358484967096
-0.5702592223247516	2.055113047558095	0.2100330960431095	8.580686993290488
-0.5571449324598321	2.0829084953322687	0.2155204157468894	8.500946478541087
-0.5440306425949117	2.110369647058074	0.22109783068312217	8.42114191306086
-0.5309163527299923	2.1374703541468105	0.22676490877103705	8.341278372650015
-0.5178020628650728	2.164184363333549	0.23252114156130554	8.26136103783689
-0.5046877730001533	2.1904853538477416	0.23836594311411685	8.181395195137265
-0.49157348313523386	2.2163469755777916	0.24429864896856734	8.10138623829197
-0.4784591932703135	2.241742888168189	0.2503185152077262	8.021339669483186
-0.46534490340539403	2.266646800982887	0.25642471762361874	7.941261100527775
-0.45223061354047456	2.291032513864705	0.2626163509863292	7.861156254043787
-0.4391163236755551	2.314873958616535	0.26889242842121974	7.781030964589103
-0.42600203381063473	2.3381452411254973	0.2752518808981709	7.700891179766393
-0.41288774394571526	2.36082068404929	0.28169355683654385	7.620742961296528
-0.3997734540807958	2.382874869977614	0.2882162218294587	7.540592486051053
-0.3866591642158763	2.404282684981018	0.29481855849071914	7.460446047046047
-0.37354487435095685	2.4250193624540626	0.3014991664275559	7.380310054391178
-0.3604305844860365	2.445060527157708	0.3082565623421464	7.300191036190913
-0.347316294621117	2.4643822393627577	0.3150891802646022	7.220095639394896
-0.33420200475619755	2.4829610389937695	0.3219953719199212	7.140030630593789
-0.3210877148912781	2.5007739896697214	0.32897340723108703	7.060002896755424
-0.3079734250263577	2.5177987225369693	0.33602147496029	6.980019445898896
-0.29485913516143825	2.534013479786942	0.34313768348988194	6.9000874077017444
-0.2817448452965188	2.5493971577502785	0.35032006174448316	6.820214034035468
-0.2686305554315993	2.563929349457526	0.3575665602552335	6.740406699425693
-0.25551626556667983	2.5775903865560945	0.3648750523669779	6.660672901432296
-0.24240197570175948	2.590361380471721	0.3722433355887711	6.581020260943582
-0.22928768583684	2.6022242627037926	0.37966913308777817	6.501456522381696
-0.21617339597192053	2.613161824142649	0.38715009532631406	6.421989553812193
-0.20305910610700106	2.623157753298565	0.3946838018413841	6.342627346954006
-0.1899448162420807	2.6321966733322193	0.40226776316577173	6.263378017083437
-0.17683052637716123	2.640264177778204	0.40989942288930425	6.184249802827495
-0.16371623651224176	2.6473468648546383	0.4175761598586195	6.10525106584082
-0.1506019466473223	2.6534323702535696	0.42529529051333614	6.026390290360058
-0.13748765678240282	2.658509398309638	0.4330540713561857	5.9476760826299415
-0.12437336691748246	2.662567751447189	0.44084970155429015	5.869117170195428
-0.111259077052563	2.6655983578089275	0.44867932566838464	5.790722401053564
-0.09814478718764352	2.6675932969730294	0.45654003650642183	5.712500742659073
-0.08503049732272405	2.6685458236687856	0.464428878097634	5.634461280776439
-0.0719162074578037	2.668450389406481	0.472342848782752	5.556613218173801
-0.05880191759288422	2.6673026619400453	0.48027890441572807	5.478965873150428
-0.04568762772796475	2.6650995424872668	0.48823396167197297	5.4015286778919585
-0.03257333786304528	2.661839180637668	0.4962049014577308	5.324311176647996
-0.01945904799812581	2.6575209868818894	0.5041885724149592	5.2473230237223
-0.0063447581332054526	2.6521456427052943	0.5121817945156674	5.170573981272478
0.006769531731714018	2.645715108192312	0.5201813627394201	5.0940739169106966
0.01988382159663349	2.638232627094899	0.528184050827412	5.017832801098
0.03299811146155296	2.6297027293263735	0.5361866151061947	4.941860704327277
0.04611240132647332	2.6201312308477336	0.5441857983739072	4.866167794087675
0.05922669119139279	2.6095252309209154	0.552178333841611	4.790764331603608
0.07234098105631226	2.5978931067107585	0.5601609491220754	4.7156606683419655
0.08545527092123173	2.585244505225536	0.5681303702581584	4.64086724228201
0.0985695607861512	2.5715903325925775	0.5760833257827647	4.566394573940777
0.11168385065107156	2.5569427406739185	0.5840165508021167	4.492253262148663
0.12479814051599103	2.5413151110348706	0.5919267910940051	4.418453979569892
0.1379124303809105	2.5247220362852643	0.5998108072125277	4.345007467960992
0.15102672024582997	2.507179298822063	0.6076653785907035	4.271924533162985
0.16414101011074944	2.4887038470100693	0.6154873076322904	4.199216039823105
0.1772552999756698	2.4693137688436053	0.6232734237840979	4.126892905839407
0.19036958984058927	2.4490282631422193	0.6310205875800174	4.0549660965262655
0.20348387970550874	2.4278676083391937	0.6387256946480185	3.983446618495818
0.2165981695704282	2.4058531289302443	0.6463856796714031	3.912345513252279
0.22971245943534857	2.383007159656586	0.653997520295597	3.8416738504961896
0.24282674930026804	2.359353007504544	0.6615582409719134	3.7714427211371526
0.2559410391651875	2.334914911609821	0.6690649167297482	3.7016632300125645
0.269055329030107	2.3097180011620706	0.6765146768689076	3.6323464883115895
0.28216961889502645	2.2837882514116483	0.6839047085637654	3.5635036057045193
0.2952839087599468	2.2571524378865018	0.6912322603713089	3.4951456821776516
0.3083981986248663	2.229838088932786	0.6984946456352032	3.4272837995747114
0.32151248848978575	2.2018734366989197	0.7056892457783189	3.3599290128475596
0.3346267783547052	2.1732873666867714	0.7128135134763928	3.2930923410179855
0.3477410682196256	2.1441093659998964	0.7198649757057701	3.226784757856224
0.36085535808454505	2.1143694704211433	0.726841236658522	3.1610171822791973
0.3739696479494645	2.084098210457396	0.7337399805185125	3.0958004684755362
0.387083937814384	2.0533265564915273	0.7405589740923744	3.031145395763865
0.40019822767930346	2.0220858631849983	0.7472960692896977	2.967062658192669
0.4133125175442238	1.9904078132765683	0.7539492054471558	2.90356285389036
0.4264268074091433	1.958324360924931	0.7605164114916642	2.8406564741767224
0.43954109727406276	1.9258676747438297	0.7669958079381184	2.778353892446488
0.45265538713898223	1.8930700806795615	0.7733856087176829	2.7166653528385534
0.4657696770039026	1.8599640048807826	0.7796841228330538	2.6556009587043903
0.47888396686882206	1.8265819167104074	0.78588975583759	2.595170660891437
0.49199825673374153	1.7929562720487533	0.7920010111356703	2.5353842458581783
0.505112546598661	1.759119457035376	0.7980164911021277	2.4762513236385035
0.5182268364635805	1.7251037323959746	0.8039348980190838	2.4177813156755303
0.5313411263285008	1.690941178497523	0.8097550348290238	2.359983442544792
0.5444554161934203	1.6566636412728701	0.8154758057034248	2.3028667115897727
0.5575697060583398	1.6223026791519293	0.821096216426772	2.2464399044923535
0.5706839959232592	1.5878895111333193	0.8266153745962758	2.190711564803549
0.5837982857881796	1.5534549661257322	0.8320324896381147	2.1356899854602616
0.5969125756530991	1.5190294336838963	0.837346872641504	2.081383196315641
0.6100268655180185	1.4846428162582455	0.8425579360124085	2.027798951710935
0.623141155382938	1.450324483072838	0.8476651929491468	1.9749447181194655
0.6362554452478575	1.4161032257389023	0.8526682567426612	1.9228276618926785
0.6493697351127778	1.3820072157062007	0.8575668399046367	1.87145463714055
0.6624840249776973	1.348063963647067	0.8623607531271341	1.820832173779011
0.6755983148426168	1.314300280861245	0.8670499040778176	1.77096646577811
0.6887126047075363	1.280742242782558	0.8716342960352723	1.7218633596452697
0.7018268945724566	1.247415154660842	0.8761140263693173	1.6735283431789072
0.7149411844373761	1.2143435194849364	0.8804892848715892	1.6259665345279954
0.7280554743022956	1.1815510082047742	0.8847603519420424	1.5791826715936592
0.741169764167215	1.1490604323025007	0.8889275966373396	1.5331811018092671
0.7542840540321345	1.1168937187546284	0.8929914745874366	1.48796577233547
0.7673983438970549	1.0850718874189784	0.8969525257869452	1.443540220707088
0.7805126337619743	1.0536150308717749	0.9008113722681447	1.3999075659675664
0.7936269236268938	1.0225422967125355	0.90456871566274	1.3570705003278563
0.8067412134918133	0.9918718723457041	0.9082253346596935	1.315031281384745
0.8198555033567336	0.9616209722400686	0.9117820823666501	1.2737917249337107
0.8329697932216531	0.9318058276592232	0.9152398835826316	1.2333531984105643
0.8460840830865726	0.902441678847766	0.9185997319898345	1.1937166149943186
0.859198372951492	0.8735427696512019	0.9218626872724438	1.1548824284037893
0.8723126628164115	0.8451223445388898	0.9250298721704995	1.1168506284176032
0.8854269526813319	0.8171926479928918	0.9281024694768688	1.0796207371468172
0.8985412425462505	0.7897649262180659	0.9310817189854365	1.0431918060867602
0.9116555324111717	0.7628494311220837	0.9339689143986081	1.0075624139731145
0.9247698222760912	0.7364554265077096	0.9367654002021957	0.9727306654653671
0.9378841121410106	0.7105911964130239	0.9394725685157216	0.938694190677281
0.9509984020059301	0.6852640555301858	0.9420918559260701	0.9054501455731157
0.9641126918708496	0.6604803616270822	0.9446247403123357	0.8729952132440586
0.977226981735769	0.6362455298918432	0.9470727376695771	0.8413256060779687
0.9903412716006885	0.6125640491149862	0.9494373989390384	0.8104370688312205
1.003455561465608	0.5894394996200188	0.9517203068522262	0.7803248826094068
1.0165698513305275	0.5668745728492681	0.9539230727960292	0.7509838697596287
1.0296841411954487	0.5448710925085956	0.9560473337058606	0.722408399674617
1.0427984310603682	0.5234300371712712	0.9580947489935575	0.6945923955045423
1.0559127209252877	0.502551564239077	0.9600669975165292	0.6675293417698884
1.0690270107902071	0.48223503515667926	0.9619657745943633	0.6412122928648177
1.0821413006551266	0.46247904177316784	0.9637927890788265	0.6156338824365902
1.095255590520046	0.443281433744234	0.9655497604828889	0.5907863336239307
1.1083698803849655	0.42463934686707866	0.9672384161740892	0.5666614701330814
1.121484170249885	0.40654923224002143	0.9688604886372426	0.5432507281267607
1.1345984601148045	0.38900688613916523	0.9704177128111502	0.5205451688986158
1.1477127499797257	0.3720074805044421	0.9719118235036411	0.4985354923014292
1.1608270398446452	0.355545593928872	0.9733445528889192	0.4772120508947615
1.1739413297095647	0.3396152430458026	0.9747176280908457	0.45656486477484665
1.1870556195744841	0.32420991421074924	0.9760327688554277	0.436583637045785
1.2001699094394036	0.3093225953764248	0.9772916853154269	0.41725776988896507
1.213284199304323	0.2949458080620474	0.9784960758496494	0.39857638118529115
1.2263984891692425	0.28107163932064805	0.9796476250391145	0.3805283216414316
1.239512779034162	0.2676917736110927	0.9807480017219544	0.36310219237033775
1.2526270688990815	0.2547975244849209	0.9817988571485381	0.3462863628736548
1.2657413587640027	0.2423798660015461	0.9828018232379763	0.3300689893719354
1.2788556486289222	0.23042946378910467	0.9837585109368181	0.3144380334278025
1.2919699384938417	0.21893670567255039	0.984670508680423	0.2993812808055814
1.3050842283587611	0.20789173179417395	0.9855393809571675	0.2848863605101065
1.3181985182236806	0.19728446415677142	0.9863666669753312	0.2709407639470953
1.3313128080886	0.18710463552338308	0.9871538794322082	0.2575318641471051
1.3444270979535196	0.1773418176129487	0.9879025033846948	0.2446469349952537
1.357541387818439	0.16798544853510972	0.9886139952203251	0.23227317040890172
1.3706556776833585	0.1590248594126349	0.9892897817274667	0.2203977034066007
1.3837699675482797	0.15044930014458366	0.9899312592631271	0.2090076250120592
1.3968842574131992	0.14224796426793024	0.9905397930165919	0.1980900029384077
1.4099985472781187	0.13441001288057478	0.9911167163668887	0.1876318999994121
1.4231128371430382	0.1269245975928532	0.9916633303318632	0.1776203921957552
1.4362271270079576	0.11978088248001871	0.9921809031064623	0.1680425864270959
1.449341416872877	0.11296806501222992	0.9926706696876443	0.15888563778180625
1.4624557067377966	0.10647539594352634	0.99313383158317	0.15013676636003018
1.475569996602716	0.10029219814559871	0.9935715566013931	0.14178327358675807
1.4886842864676355	0.09440788437639122	0.9939849787190298	0.13381255797589545
1.5017985763325568	0.08881197397809396	0.9943751980237833	0.12621213030814157
1.5149128661974762	0.08349410850272053	0.9947432807285955	0.11896962818914952
1.5280271560623957	0.07844406626761578	0.9950902592542243	0.11207282995717259
1.5411414459273152	0.07365177584695437	0.9954171323767703	0.10550966791345665
1.5542557357922346	0.06910732850876863	0.9957248654367342	0.09926824085081128
1.567370025657154	0.06480098961027374	0.9960143906061448	0.0933368258605719
1.5804843155220736	0.060723208967584666	0.996286607210278	0.08770388940010049
1.593598605386993	0.056864630218751544	0.9965423821004759	0.08235809760785183
1.6067128952519125	0.05321609920180879	0.996782550074585	0.07728832585525686
1.619827185116832	0.04976867137186975	0.9970079143415437	0.07248366752870801
1.6329414749817532	0.046513618283926375	0.9972192470266817	0.0679334420382015
1.6460557648466727	0.043442433169676865	0.9974172897143359	0.06362720205180014
1.6591700547115922	0.040546835638916257	0.9976027540244332	0.059554739959264025
1.6722843445765116	0.03781877553731683	0.9977763222197583	0.05570609357020222
1.6853986344414311	0.035250435994318666	0.9979386478406868	0.052071551055723204
1.6985129243063506	0.03283423569538161	0.9980903563642505	0.04864165514468384
1.71162721417127	0.03056283041465477	0.9982320458844813	0.045407206589071665
1.7247415040361895	0.028429113844173126	0.9983642878110788	0.042359266914552066
1.737855793901109	0.026426217756867154	0.9984876275835396	0.03948916047511503
1.7509700837660302	0.024547511540733712	0.9986025853979997	0.03678847583275192
1.7640843736309497	0.022786601141949792	0.9987096569441436	0.034249066484789
1.7771986634958692	0.021137327454737297	0.9988093141496502	0.03186305096350598
1.7903129533607887	0.019593764195539314	0.9989020059297663	0.02962281233372405
1.8034272432257081	0.018150215299165683	0.9989881589397109	0.02752099711611718
1.8165415330906276	0.016801211873671888	0.9990681783277439	0.025550513664232548
1.829655822955547	0.015541508750832819	0.9991424484868475	0.023704530025322187
1.8427701128204665	0.014366080667648164	0.9992113338031031	0.02197647131419473
1.855884402685386	0.013270118114378376	0.9992751793989578	0.02036001663178567
1.8689986925503073	0.012249022882964174	0.9993343118697126	0.018849095558881524
1.8821129824152267	0.011298403349381887	0.999389040011675	0.01743788425704461
1.8952272722801462	0.010414069521726011	0.9994396555405518	0.016120801207199168
1.9083415621450657	0.009592027885483094	0.9994864337987667	0.014892502618350543
1.9214558520099851	0.00882847607549669	0.9995296344505147	0.013747877536474993
1.9345701418749046	0.008119797403371062	0.9995695021634754	0.012682042685028422
1.947684431739824	0.007462555267592505	0.9996062672762204	0.011690337066663297
1.9607987216047436	0.006853487472284577	0.9996401464504583	0.010768316356018557
1.973913011469663	0.006289500479239339	0.9996713433073695	0.00991174711229758
1.9870273013345843	0.005767663616327165	0.9997000490473797	0.009116600839354347
2.0001415911995037	0.005285203264228552	0.9997264430528223	0.008379047920396218
2.013255881064423	0.004839497041785629	0.9997506934730319	0.007695451453296059
2.0263701709293427	0.0044280680091296105	0.9997729577914991	0.0070623610111532975
2.039484460794262	0.004048578906023936	0.9997933833748047	0.006476506352222425
2.0525987506591816	0.0036988264418541207	0.9998121080031267	0.005934791100966909
2.065713040524101	0.003376735652155776	0.9998292603821928	0.005434286422724315
2.0788273303890206	0.003080354335121156	0.9998449606366201	0.004972224710439295
2.09194162025394	0.0028078475806751634	0.9998593207846502	0.004545993303762071
2.1050559101188613	0.0025574924028801743	0.9998724451943484	0.004153128256833516
2.1181701999837808	0.002327672485783135	0.9998844310213943	0.0037913081714824404
2.1312844898487002	0.002116873051128376	0.9998953686286428	0.003458348110398425
2.1443987797136197	0.00192367585570483	0.9999053419876806	0.0031521936041246004
2.157513069578539	0.001746754324707178	0.9999144290626495	0.0028709147640412326
2.1706273594434586	0.0015848688265967825	0.9999227021766457	0.002612700512400064
2.183741649308378	0.0014368620939041847	0.999930228361039	0.0023758529393537804
2.1968559391732976	0.0013016547935832158	0.9999370696880882	0.002158781795717002
2.209970229038217	0.001178241249703892	0.9999432835872546	0.0019599991289514264
2.2230845189031383	0.0010656853201563969	0.9999489231456422	0.001778114069030467
2.2361988087680578	0.0009631164287730076	0.999954037393008	0.001611827769325047
2.2493130986329772	0.0008697257530626258	0.9999586715718096	0.0014599285073134427
2.2624273884978967	0.0007847625675313662	0.9999628673927646	0.0013212869483173748
2.275541678362816	0.0007075307416866941	0.9999666632764104	0.0011948515751062027
2.2886559682277356	0.0006373853914244285	0.99997009458116	0.00107964428500099
2.301770258092655	0.0005737296818166262	0.9999731938183554	0.0009747561554078381
2.3148845479575746	0.0005160117792829631	0.9999759908548199	0.0008793433782898814
2.327998837822494	0.00046372195012839155	0.9999785131034172	0.0007926233627183687
2.3411131276874153	0.0004163898026776005	0.9999807857021156	0.0007138710048755683
2.3542274175523348	0.000373581669467011	0.99998283168206	0.0006424151236305235
2.3673417074172542	0.0003348981260523755	0.999984672125144	0.0005776350597749604
2.3804559972821737	0.00029997164237067353	0.9999863263115696	0.0005189574358403027
2.393570287147093	0.0002684643627985063	0.999987811857874	0.00046585307400074787
2.4066845770120127	0.00024006601063332814	0.9999891448458932	0.0004178340683822735
2.419798866876932	0.0002144919127769424	0.9999903399431204	0.0003744510081170596
2.4329131567418516	0.00019148113996712935	0.9999914105149098	0.0003352903471017615
2.446027446606771	0.00017079475845185866	0.9999923687289587	0.0002999719161836336
2.4591417364716923	0.00015221418826614377	0.9999932256524917	0.00026814657350880927
2.472256026336612	0.0001355396638201791	0.9999939913425564	0.0002394939882478269
2.4853703162015313	0.0001205887921623243	0.9999946749298249	0.0002137205531346408
2.4984846060664507	0.0001071952044663107	0.9999952846962832	0.00019055742057214845
2.51159889593137	9.520729635398196e-5	0.9999958281471736	0.00016975865821895286
2.5247131857962897	8.448705267372966e-5	0.9999963120775422	0.0001510995184456457
2.537827475661209	7.490895238132832e-5	0.9999967426337288	0.00013437481695863655
2.5509417655261286	6.63589493733829e-5	0.9999971253701204	0.00011939741561626323
2.564056055391048	5.8733525247475154e-5	0.9999974653014757	0.00010599680501337982
2.5771703452559693	5.193880984806991e-5	0.9999977669511143	9.401778128123741e-5
2.590284635120889	4.588976589965002e-5	0.9999980343952481	8.331921305786561e-5
2.6033989249858083	4.0509433851585355e-5	0.999998271303719	7.377289339637435e-5
2.6165132148507277	3.572823343971263e-5	0.9999984809773935	6.526247268136635e-5
2.629627504715647	3.1483318381120645e-5	0.9999986663824527	5.76824676294159e-5
2.6427417945805667	2.7717981052195918e-5	0.9999988301817972	5.0937342250921645e-5
2.655856084445486	2.4381103610664318e-5	0.999998974763784	4.4940656660159144e-5
2.6689703743104056	2.142665304875098e-5	0.9999991022684868	3.961427979526682e-5
2.682084664175325	1.8813216602801624e-5	0.9999992146116738	3.488766176603819e-5
2.6951989540402463	1.6503575404654812e-5	0.9999993135066719	3.069716264392689e-5
2.708313243905166	1.4464313171730938e-5	0.9999994004842855	2.6985433622689964e-5
2.7214275337700853	1.2665457900760959e-5	0.999999476910921	2.370084752298334e-5
2.7345418236350048	1.1080153857617695e-5	0.9999995440050627	2.07969750947018e-5
2.7476561134999242	9.684361863565333e-6	0.9999996028522324	1.823210413773583e-5
2.7607704033648437	8.456585621646139e-6	0.9999996544185571	1.596879851075387e-5
2.773884693229763	7.377622225090614e-6	0.9999996995630621	1.3973494014909828e-5
2.7869989830946826	6.430334821522275e-6	0.9999997390487974	1.2216128660625529e-5
2.800113272959602	5.599445973010524e-6	0.9999997735528944	1.0669805058640206e-5
2.8132275628245234	4.871349729983602e-6	0.9999998036756494	9.310481733027908e-6
2.826341852689443	4.233941153714603e-6	0.999999829948717	8.116692204846776e-6
2.8394561425543623	3.676461747800614e-6	0.9999998528424923	7.069288889854148e-6
2.8525704324192818	3.189359542196114e-6	0.9999998727727566	6.151210344575151e-6
2.8656847222842012	2.76416244948756e-6	0.9999998901066524	5.347269633840573e-6
2.8787990121491207	2.3933640085930884e-6	0.9999999051680485	4.643962425404444e-6
2.89191330201404	2.0703201532705555e-6	0.9999999182423553	4.029293239969125e-6
2.9050275918789596	1.789156262188422e-6	0.9999999295808382	3.492617792442955e-6
2.918141881743879	1.5446834110838604e-6	0.9999999394044797	3.024500760636917e-6
2.9312561716088004	1.3323231545478637e-6	0.9999999479074329	2.616587219763526e-6
2.94437046147372	1.1480398906841558e-6	0.9999999552601052	2.261486736042663e-6
2.9574847513386393	9.88280268904088e-7	0.9999999616119111	1.9526689447757928e-6
2.9705990412035588	8.499187914340927e-7	0.9999999670937242	1.684369441453198e-6
2.9837133310684782	7.302092103684559e-7	0.999999971820061	1.451505380993098e-6
2.9968276209333977	6.267410831998281e-7	0.9999999758910219	1.2495997746547644e-6
3.009941910798317	5.374009293933504e-7	0.9999999793940161	1.0747132701351281e-6
3.0230562006632367	4.603375898371541e-7	0.9999999824052922	9.233834109987247e-7
3.036170490528156	3.9393144409096724e-7	0.9999999849912936	7.92570123316375e-7
3.0492847803930774	3.3676692799869535e-7	0.9999999872098597	6.796071092875394e-7
3.062399070257997	2.8760813046095783e-7	0.9999999891112874	5.821582808850752e-7
3.0755133601229163	2.453771950745959e-7	0.9999999907392688	4.981791344042963e-7
3.088627649987836	2.0913511962375425e-7	0.9999999921317189	4.2588245851698796e-7
3.1017419398527553	1.7806467912955353e-7	0.9999999933215047	3.6370728250593416e-7
3.1148562297176747	1.5145549015467367e-7	0.9999999943370872	3.1029204652560757e-7
3.127970519582594	1.2869066777688023e-7	0.9999999952030861	2.64450343981364e-7
3.1410848094475137	1.0923510177597539e-7	0.9999999959407754	2.2514936880486086e-7
3.154199099312433	9.262513083015402e-8	0.9999999965685186	1.9149116632925102e-7
3.1673133891773544	7.845946430303153e-8	0.9999999971021497	1.6269594412479193e-7
3.180427679042274	6.639111272100177e-8	0.9999999975553074	1.3808697486440265e-7
3.1935419689071933	5.612043311885485e-8	0.9999999979397267	1.1707797737309763e-7
3.206656258772113	4.7388935327222894e-8	0.9999999982654931	9.916140203945244e-8
3.2197705486370323	3.997384920185404e-8	0.9999999985412662	8.389827366632928e-8
3.2328848385019517	3.3683435098392784e-8	0.9999999987744721	7.090958981703149e-8
3.245999128366871	2.8352842933129537e-8	0.9999999989714728	5.986826335185257e-8
3.2591134182317907	2.384047558891519e-8	0.9999999991377126	5.049244694539568e-8
3.27222770809671	2.0024856666240908e-8	0.9999999992778454	4.253948099689476e-8
3.2853419979616314	1.6801905249714273e-8	0.9999999993958449	3.5800818823356284e-8
3.298456287826551	1.4082529208323961e-8	0.9999999994951002	3.009723243970344e-8
3.3115705776914703	1.179054587765369e-8	0.999999999578499	2.527498870929051e-8
3.32468486755639	9.860903579563102e-9	0.9999999996484987	2.120240856622227e-8
3.3377991574213093	8.238097801406052e-9	0.9999999997071884	1.7766703688042985e-8
3.3509134472862288	6.874852820072645e-9	0.9999999997563418	1.4871518260746754e-8
3.3640277371511482	5.7309183521215725e-9	0.9999999997974635	1.2434461868415469e-8
3.3771420270160677	4.772078559771448e-9	0.9999999998318281	1.038536554032544e-8
3.390256316880987	3.969276082982426e-9	0.9999999998605144	8.664388297515415e-9
3.4033706067459084	3.2978776421104968e-9	0.999999999884434	7.220591308974146e-9
3.416484896610828	2.7370015776873196e-9	0.9999999999043571	6.0106790317989505e-9
3.4295991864757474	2.2689692644511365e-9	0.9999999999209329	4.9979111543867085e-9
3.442713476340667	1.878880399628776e-9	0.9999999999347083	4.151189209083958e-9
3.4558277662055863	1.5541086577705238e-9	0.9999999999461436	3.4440080387284116e-9
3.4689420560705058	1.2840185496047934e-9	0.9999999999556257	2.854095469283631e-9
3.4820563459354252	1.0596734327319973e-9	0.9999999999634793	2.362531897401406e-9
3.4951706358003447	8.735258259968413e-10	0.9999999999699768	1.953407330303186e-9
3.508284925665264	7.192669907548644e-10	0.999999999975346	1.6133129589481975e-9
3.5213992155301836	5.915614860486895e-10	0.9999999999797781	1.3309027077035046e-9
3.534513505395105	4.859852314824815e-10	0.9999999999834321	1.0966860754059092e-9
3.5476277952600244	3.9877775871978083e-10	0.9999999999864415	9.026166569753899e-10
3.560742085124944	3.2684221148350273e-10	0.999999999988917	7.420345137426547e-10
3.5738563749898633	2.675772305008962e-10	0.9999999999909508	6.093252182688561e-10
3.5869706648547828	2.1879732005641882e-10	0.99999999999262	4.997341916140235e-10
3.6000849547197022	1.787063035093615e-10	0.9999999999939883	4.0942076884596785e-10
3.6131992445846217	1.4578229720355696e-10	0.9999999999951086	3.3498450120851393e-10
3.626313534449541	1.187865586281714e-10	0.9999999999960247	2.73798460872888e-10
3.6394278243144607	9.668385297057944e-11	0.999999999996773	2.235303380661517e-10
3.652542114179382	7.858936415161404e-11	0.9999999999973836	1.8222920748493971e-10
3.6656564040443014	6.381293562952493e-11	0.9999999999978811	1.4841382723223556e-10
3.678770693909221	5.1744044309686885e-11	0.9999999999982861	1.207083850365761e-10
3.6918849837741403	4.1913737670141374e-11	0.9999999999986153	9.80926711546873e-11
3.70499927363906	3.390615215367991e-11	0.9999999999988827	7.957532736553382e-11
3.7181135635039793	2.7402753971802373e-11	0.9999999999990994	6.452763913939416e-11
3.7312278533688987	2.211155381838364e-11	0.999999999999275	5.2229491808283665e-11
3.744342143233818	1.78290439952153e-11	0.999999999999417	4.224523674520211e-11
3.7574564330987377	1.4360564964880612e-11	0.9999999999995318	3.413380274215227e-11
3.770570722963659	1.1538001672337841e-11	0.9999999999996245	2.749081845757277e-11
3.7836850128285784	9.26402434887862e-12	0.9999999999996992	2.2160665075991917e-11
3.796799302693498	7.432455065002904e-12	0.9999999999997593	1.781608280396035e-11
3.8099135925584173	5.954812212793993e-12	0.9999999999998077	1.43385178714371e-11
3.823027882423337	4.769158666710197e-12	0.9999999999998465	1.1522575281952166e-11
3.8361421722882563	3.804709140418153e-12	0.9999999999998777	9.203132590162669e-12
3.8492564621531757	3.043767312334523e-12	0.9999999999999025	7.384772062290419e-12
3.862370752018095	2.424396056917614e-12	0.9999999999999225	5.899845572397504e-12
3.8754850418830147	1.928899052584087e-12	0.9999999999999385	4.708233617871905e-12
3.888599331747936	1.5395799777506015e-12	0.9999999999999512	3.76931287243761e-12
3.9017136216128554	1.212198028458807e-12	0.9999999999999614	2.9984958682088793e-12
3.914827911477775	9.732976870837137e-13	0.9999999999999694	2.3973336561141826e-12
3.9279422013426943	7.697899888753007e-13	0.9999999999999758	1.9236670160097785e-12
3.941056491207614	6.105230946252386e-13	0.9999999999999809	1.5348173336360083e-12
3.9541707810725333	4.778006827501867e-13	0.999999999999985	1.1875826498983899e-12
3.9672850709374528	3.8047091404181535e-13	0.9999999999999881	9.705863734724126e-13
3.980399360802372	3.008374669167842e-13	0.9999999999999907	7.52266737457304e-13
3.9935136506672917	2.3890034137509334e-13	0.9999999999999927	6.21387342557468e-13
4.006627940532213	1.858113766250726e-13	0.9999999999999942	4.897094458293406e-13
4.019742230397132	1.4157057266672198e-13	0.9999999999999956	3.572294145766134e-13
4.032856520262052	1.150260902917116e-13	0.9999999999999964	3.1352104200732786e-13
4.045970810126971	8.848160791670124e-14	0.9999999999999972	2.2462086077690604e-13
4.059085099991891	7.078528633336099e-14	0.9999999999999979	1.8024013465219477e-13
4.07219938985681	5.308896475002074e-14	0.9999999999999983	1.3558891814583192e-13
4.08531367972173	4.424080395835062e-14	0.9999999999999987	1.3599897166398204e-13
4.098427969586649	3.5392643166680496e-14	0.999999999999999	9.094017685510069e-14
4.111542259451569	2.654448237501037e-14	0.9999999999999992	9.121520183480087e-14
4.12465654931649	1.7696321583340248e-14	0.9999999999999994	4.5745529278112437e-14
4.137770839181409	1.7696321583340248e-14	0.9999999999999996	4.5883874767379894e-14
4.150885129046329	8.848160791670124e-15	0.9999999999999997	4.6022638646699935e-14
4.163999418911248	1.7696321583340248e-14	0.9999999999999997	4.616182218138478e-14
4.177113708776168	8.848160791670124e-15	0.9999999999999998	4.6301426640573235e-14
4.190227998641087	0.0	0.9999999999999999	0.0
4.203342288506007	0.0	0.9999999999999999	0.0
4.216456578370926	0.0	0.9999999999999999	0.0
4.229570868235846	8.848160791670124e-15	0.9999999999999999	4.686407923971983e-14
4.242685158100767	8.848160791670124e-15	0.9999999999999999	4.7005807493251927e-14
4.255799447965686	0.0	1.0	0.0
4.268913737830606	0.0	1.0	0.0
4.282028027695525	0.0	1.0	0.0
4.295142317560445	0.0	1.0	0.0
4.308256607425364	0.0	1.0	0.0
4.321370897290284	0.0	1.0	0.0
4.334485187155203	0.0	1.0	0.0
4.347599477020123	0.0	1.0	0.0
4.360713766885044	0.0	1.0	0.0
4.3738280567499634	0.0	1.0	0.0
4.386942346614883	0.0	1.0	0.0
4.400056636479802	0.0	1.0	0.0
4.413170926344722	0.0	1.0	0.0
4.426285216209641	0.0	1.0	0.0
4.439399506074561	0.0	1.0	0.0
4.45251379593948	0.0	1.0	0.0
4.4656280858044	0.0	1.0	0.0
4.478742375669321	0.0	1.0	0.0
4.4918566655342405	0.0	1.0	0.0
4.50497095539916	0.0	1.0	0.0
4.518085245264079	0.0	1.0	0.0
4.531199535128999	0.0	1.0	0.0
4.544313824993918	0.0	1.0	0.0
4.557428114858838	0.0	1.0	0.0
4.570542404723757	0.0	1.0	0.0
4.583656694588677	0.0	1.0	0.0
4.596770984453598	0.0	1.0	0.0
4.6098852743185175	0.0	1.0	0.0
4.622999564183437	0.0	1.0	0.0
4.636113854048356	0.0	1.0	0.0
4.649228143913276	0.0	1.0	0.0
4.662342433778195	0.0	1.0	0.0
4.675456723643115	0.0	1.0	0.0
4.688571013508034	0.0	1.0	0.0
4.701685303372954	0.0	1.0	0.0
4.714799593237875	0.0	1.0	0.0
4.7279138831027945	0.0	1.0	0.0
4.741028172967714	0.0	1.0	0.0
4.754142462832633	0.0	1.0	0.0
4.767256752697553	0.0	1.0	0.0
4.780371042562472	0.0	1.0	0.0
4.793485332427392	0.0	1.0	0.0
4.806599622292311	0.0	1.0	0.0
4.819713912157231	0.0	1.0	0.0
4.832828202022152	0.0	1.0	0.0
4.8459424918870715	0.0	1.0	0.0
4.859056781751991	0.0	1.0	0.0
4.87217107161691	0.0	1.0	0.0
4.88528536148183	0.0	1.0	0.0
4.898399651346749	0.0	1.0	0.0
4.911513941211669	0.0	1.0	0.0
4.924628231076588	0.0	1.0	0.0
4.937742520941508	0.0	1.0	0.0
4.950856810806429	0.0	1.0	0.0
4.9639711006713485	0.0	1.0	0.0
4.977085390536268	0.0	1.0	0.0
4.990199680401187	0.0	1.0	0.0
5.003313970266107	0.0	1.0	0.0
5.016428260131026	0.0	1.0	0.0
5.029542549995946	0.0	1.0	0.0
5.042656839860865	0.0	1.0	0.0
5.055771129725785	0.0	1.0	0.0
5.068885419590706	0.0	1.0	0.0
5.0819997094556255	0.0	1.0	0.0
5.095113999320545	0.0	1.0	0.0
5.1082282891854645	0.0	1.0	0.0
5.121342579050384	0.0	1.0	0.0
5.134456868915303	0.0	1.0	0.0
5.147571158780223	0.0	1.0	0.0
5.160685448645142	0.0	1.0	0.0
5.173799738510062	0.0	1.0	0.0
5.186914028374983	0.0	1.0	0.0
5.2000283182399025	0.0	1.0	0.0
5.213142608104822	0.0	1.0	0.0
5.2262568979697415	0.0	1.0	0.0
5.239371187834661	0.0	1.0	0.0
5.25248547769958	0.0	1.0	0.0
5.2655997675645	0.0	1.0	0.0
5.278714057429419	0.0	1.0	0.0
5.291828347294339	0.0	1.0	0.0
5.30494263715926	0.0	1.0	0.0
5.3180569270241795	0.0	1.0	0.0
5.331171216889099	0.0	1.0	0.0
5.3442855067540185	0.0	1.0	0.0
5.357399796618938	0.0	1.0	0.0
5.370514086483857	0.0	1.0	0.0
5.383628376348777	0.0	1.0	0.0
5.396742666213696	0.0	1.0	0.0
5.409856956078616	0.0	1.0	0.0
5.422971245943535	0.0	1.0	0.0
5.4360855358084565	0.0	1.0	0.0
5.449199825673376	0.0	1.0	0.0
5.4623141155382955	0.0	1.0	0.0
5.475428405403215	0.0	1.0	0.0
5.488542695268134	0.0	1.0	0.0
5.501656985133054	0.0	1.0	0.0
5.514771274997973	0.0	1.0	0.0
5.527885564862893	0.0	1.0	0.0
5.540999854727812	0.0	1.0	0.0
5.554114144592734	0.0	1.0	0.0
5.567228434457653	0.0	1.0	0.0
5.5803427243225725	0.0	1.0	0.0
5.593457014187492	0.0	1.0	0.0
5.606571304052411	0.0	1.0	0.0
5.619685593917331	0.0	1.0	0.0
5.63279988378225	0.0	1.0	0.0
5.64591417364717	0.0	1.0	0.0
5.659028463512089	0.0	1.0	0.0
5.672142753377011	0.0	1.0	0.0
5.68525704324193	0.0	1.0	0.0
5.6983713331068495	0.0	1.0	0.0
5.711485622971769	0.0	1.0	0.0
5.7245999128366885	0.0	1.0	0.0
5.737714202701608	0.0	1.0	0.0
5.750828492566527	0.0	1.0	0.0
5.763942782431447	0.0	1.0	0.0
5.777057072296366	0.0	1.0	0.0
5.790171362161288	0.0	1.0	0.0
5.803285652026207	0.0	1.0	0.0
5.8163999418911265	0.0	1.0	0.0
5.829514231756046	0.0	1.0	0.0
5.8426285216209655	0.0	1.0	0.0
5.855742811485885	0.0	1.0	0.0
5.868857101350804	0.0	1.0	0.0
5.881971391215724	0.0	1.0	0.0
5.895085681080643	0.0	1.0	0.0
5.908199970945565	0.0	1.0	0.0
5.921314260810484	0.0	1.0	0.0
5.9344285506754035	0.0	1.0	0.0
5.947542840540323	0.0	1.0	0.0
5.9606571304052425	0.0	1.0	0.0
5.973771420270162	0.0	1.0	0.0
5.986885710135081	0.0	1.0	0.0


==> data/K_6-M_32.csv <==
-4.438502876927949	1.2806770591827776e-12	1.0000000000000093e-14	46.08815707588998
-4.42806437405102	1.426125615088896e-12	1.1170971422137354e-14	46.05326254156543
-4.417625871174093	1.5879517266945725e-12	1.2478010714023292e-14	46.01817110354508
-4.407187368297165	1.7679824930936531e-12	1.3936798928780895e-14	45.982882172305324
-4.3967488654202365	1.968246812736442e-12	1.5564808252171093e-14	45.9473951571343
-4.386310362543309	2.190997430722709e-12	1.738150463394688e-14	45.911709466118715
-4.375871859666381	2.4387353665303942e-12	1.9408573105905426e-14	45.87582450616116
-4.365433356789453	2.714236975896186e-12	2.1670168298171056e-14	45.83973968296039
-4.354994853912525	3.0205839272346307e-12	2.4193192939896487e-14	45.80345440103746
-4.344556351035597	3.361196402398013e-12	2.700760743487235e-14	45.76696806371726
-4.3341178481586695	3.739869864044731e-12	3.014677393958324e-14	45.73028007312476
-4.323679345281741	4.160815767694909e-12	3.364783874459983e-14	45.69338983022224
-4.313240842404813	4.628706636038798e-12	3.755215717366347e-14	45.65629673477473
-4.302802339527886	5.1487259566326065e-12	4.190576567258583e-14	45.61900018536806
-4.292363836650957	5.7266234121358245e-12	4.6759906266991386e-14	45.58149957940942
-4.281925333774029	6.368776005189655e-12	5.217160912894508e-14	45.543794313118134
-4.271486830897102	7.082255698409151e-12	5.820433961352723e-14	45.50588378155657
-4.261048328020173	7.874904254265116e-12	6.492871681364992e-14	45.467767378596555
-4.250609825143245	8.755416030539226e-12	7.242331144179533e-14	45.42944449694848
-4.240171322266318	9.733429565096157e-12	8.077553168859859e-14	45.39091452815316
-4.2297328193893895	1.0819628869770859e-11	9.008260663885122e-14	45.35217686258085
-4.219294316512462	1.202585544789518e-11	1.0045267785457016e-13	45.313230889432766
-4.208855813635534	1.3365232154353187e-11	1.1200601087307339e-13	45.27407599676347
-4.198417310758606	1.4852300131907273e-11	1.2487633962633734e-13	45.2347115714582
-4.187978807881678	1.650317018404773e-11	1.392123581790811e-13	45.19513699925499
-4.17754030500475	1.8335690083792667e-11	1.5517937572086917e-13	45.15535166472354
-4.167101802127822	2.0369629471103582e-11	1.7296115244681884e-13	45.115354951302926
-4.156663299250894	2.2626884160096334e-11	1.9276193583961315e-13	45.075146241271774
-4.146224796373966	2.5131701862749658e-11	2.1480871894017108e-13	45.03472491576848
-4.135786293497038	2.7910931539736227e-11	2.3935374448629987e-13	44.994090354791375
-4.12534779062011	3.099429881338221e-11	2.666772813301476e-13	44.953241937203494
-4.114909287743182	3.4414710124410574e-11	2.970907023406763e-13	44.91217904072911
-4.104470784866255	3.82085885853641e-11	3.309398960842333e-13	44.87090104196204
-4.0940322819893264	4.2416244781646333e-11	3.686090479835153e-13	44.8294073163746
-4.083593779112398	4.7082286098786635e-11	4.105248304169438e-13	44.78769723832203
-4.073155276235471	5.2256068514454126e-11	4.571610453711405e-13	44.745770181013945
-4.0627167733585425	5.799219518940707e-11	5.090437678396293e-13	44.70362551657359
-4.052278270481614	6.435106662568946e-11	5.667570432144224e-13	44.661262616000705
-4.041839767604687	7.13994876377945e-11	6.309491974912786e-13	44.61868084918479
-4.031401264727759	7.921133690620191e-11	7.023398252574294e-13	44.575879584913544
-4.02096276185083	8.786830545786004e-11	7.81727527209879e-13	44.53285819087982
-4.010524258973903	9.746071104943012e-11	8.699984764268099e-13	44.48961603368286
-4.000085756096975	1.080883961219968e-10	9.681359008550182e-13	44.446152478827024
-3.989647253220047	1.1986171775594763e-10	1.0772305785562342e-12	44.402466890728036
-3.979208750343119	1.3290263888880995e-10	1.1984924522643204e-12	44.35855863273051
-3.968770247466191	1.473459309733006e-10	1.3332634808310232e-12	44.31442706710183
-3.958331744589263	1.6334049925592527e-10	1.4830318572838823e-12	44.2700715550289
-3.947893241712335	1.8105084295648625e-10	1.6494477366002451e-12	44.225491456651724
-3.937454738835407	2.006586638336873e-10	1.834340631032551e-12	44.18068613102618
-3.927016235958479	2.2236463794429577e-10	2.0397386470418692e-12	44.135654936174944
-3.916577733081551	2.4639036685004025e-10	2.267889755755564e-12	44.09039722905037
-3.9061392302046234	2.7298052611369295e-10	2.521285308515911e-12	44.0449123655883
-3.8957007273276956	3.0240523066216955e-10	2.8026860307215022e-12	43.999199700663674
-3.8852622244507673	3.3496263849826313e-10	3.1151507509532862e-12	43.953258588127674
-3.8748237215738395	3.7098181632533836e-10	3.462068148564077e-12	43.90708838080491
-3.8643852186969117	4.108258929300916e-10	3.847191831696135e-12	43.86068843049957
-3.8539467158199834	4.548955286652998e-10	4.2746790893626706e-12	43.814058088003016
-3.8435082129430556	5.036327321049322e-10	4.749133696031577e-12	43.767196703097
-3.8330697100661277	5.575250579338665e-10	5.275653185428616e-12	43.72010362457232
-3.8226312071891995	6.171102234017136e-10	5.859881052327916e-12	43.672778200219106
-3.8121927043122716	6.82981184246471e-10	6.508064387319963e-12	43.62521977682871
-3.801754201435344	7.557917149021632e-10	7.2271175003191e-12	43.57742770023972
-3.7913156985584155	8.362625420753633e-10	8.024692144354342e-12	43.52940131529392
-3.7808771956814877	9.251880854490827e-10	8.909255012434868e-12	43.481139965877745
-3.77043869280456	1.0234438643712551e-9	9.890173247545097e-12	43.43264299492829
-3.760000189927632	1.1319946349613545e-9	1.0977808779664413e-11	43.383909744427065
-3.7495616870507043	1.2519033281567783e-9	1.218362238475175e-11	43.33493955538666
-3.739123184173776	1.3843408658716333e-9	1.352028844956667e-11	43.285731767938934
-3.728684681296848	1.5305969396905884e-9	1.500182152380438e-11	43.23628572124675
-3.7182461784199203	1.692091844457923e-9	1.6643715848048272e-11	43.18660075357722
-3.707807675542992	1.8703894677519982e-9	1.8463099163448927e-11	43.13667620228263
-3.6973691726660642	2.067211545680335e-9	2.0478902237791607e-11	43.086511403807506
-3.6869306697891364	2.2844533057157193e-9	2.2712045683736498e-11	43.036105693714774
-3.676492166912208	2.5242006285137233e-9	2.5185645799719866e-11	42.985458406694654
-3.6660536640352803	2.7887488728873836e-9	2.7925241333542646e-11	42.93456887654294
-3.6556151611583525	3.080623521457824e-9	3.095904325441408e-11	42.88343643621163
-3.6451766582814242	3.402602819020442e-9	3.4318209822697685e-11	42.83206041778827
-3.6347381554044964	3.757742591516462e-9	3.803714946944854e-11	42.780440152521855
-3.6242996525275686	4.149403450741513e-9	4.2153854241868974e-11	42.72857497082807
-3.6138611496506408	4.58128060870812e-9	4.671026683787893e-11	42.676464202296295
-3.603422646773713	5.057436546043352e-9	5.175268454547832e-11	42.62410717571001
-3.5929841438967847	5.582336801053739e-9	5.7332203722432815e-11	42.571503219045944
-3.582545641019857	6.160889170333659e-9	6.350520880191819e-11	42.518651659491006
-3.572107138142929	6.7984866381519e-9	7.033391019264442e-11	42.46555182346143
-3.5616686352660007	7.501054380524922e-9	7.788693586069943e-11	42.41220303659902
-3.551230132389073	8.275101221075256e-9	8.623998183812451e-11	42.358604623776976
-3.540791629512145	9.127775949691951e-9	9.547652740375325e-11	42.30475590914987
-3.530353126635217	1.0066928951834015e-8	1.0568862122875459e-10	42.250656216131354
-3.519914623758289	1.1101179636395992e-8	1.1697774537683082e-10	42.19630486739729
-3.509476120881361	1.2239990193570298e-8	1.2945576470193298e-10	42.14170118493603
-3.4990376180044334	1.3493746261361907e-8	1.4324596989924422e-10	42.08684449005033
-3.4885991151275055	1.4873845130755746e-8	1.5848422324375567e-10	42.03173410333285
-3.4781606122505773	1.6392792175267597e-8	1.7532021690041152e-10	41.97636934473291
-3.4677221093736494	1.806430625101046e-8	1.9391885461764373e-10	41.92074953354342
-3.4572836064967216	1.990343487905223e-8	2.1446176862784868e-10	41.86487398840305
-3.4468451036197933	2.1926680093017888e-8	2.3714898468268083e-10	41.80874202734542
-3.4364066007428655	2.4152135911990554e-8	2.622007493552339e-10	41.75235296777917
-3.4259680978659377	2.6599638482515852e-8	2.898595350540203e-10	41.69570612652211
-3.4155295949890094	2.9290930024130448e-8	3.203922396252849e-10	41.63880081981215
-3.4050910921120816	3.224983781113356e-8	3.540925989802598e-10	41.58163636331189
-3.394652589235154	3.5502469529786216e-8	3.9128383288370497e-10	41.524212072156274
-3.3842140863582255	3.907742646529909e-8	4.3232154589212744e-10	41.46652726092522
-3.373775583481298	4.300603609796968e-8	4.775969074468326e-10	41.408581243687024
-3.36333708060437	4.73226058227491e-8	5.275401373229247e-10	41.350373334015735
-3.352898577727442	5.2064699652797145e-8	5.826243250260543e-10	41.29190284500315
-3.342460074850514	5.727343992569746e-8	6.433696143303806e-10	41.233169089252726
-3.332021571973586	6.299383620215152e-8	7.103477869815585e-10	41.174171378950675
-3.321583069096658	6.92751437315822e-8	7.841872826683208e-10	41.114909025833704
-3.3111445662197303	7.617125405933472e-8	8.655786957143465e-10	41.05538134122259
-3.300706063342802	8.374112056585296e-8	9.552807925825582e-10	40.995587636065075
-3.290267560465874	9.204922196147088e-8	1.0541270982419877e-9	40.93552722091698
-3.2798290575889464	1.0116606701262909e-7	1.1630331037464631e-9	40.87519940597675
-3.269390554712018	1.1116874404703653e-7	1.2830041520460694e-9	40.814603501118164
-3.2589520518350903	1.22141519078953e-7	1.4151440641275664e-9	40.75373881589951
-3.2485135489581625	1.3417648671230461e-7	1.560664573086361e-9	40.69260465957268
-3.238075046081234	1.473742783213151e-7	1.7208956397163638e-9	40.63120034113456
-3.227636543204307	1.6184483237591365e-7	1.8972967296914415e-9	40.56952516931325
-3.2171980403273785	1.7770823217710626e-7	2.091469139456158e-9	40.50757845261595
-3.2067595374504507	1.9509561669435266e-7	2.305169465578824e-9	40.44535949933492
-3.196321034573523	2.1415017065866315e-7	2.540324320605095e-9	40.382867617579116
-3.1858825316965946	2.3502820056079745e-7	2.7990464074252334e-9	40.320102115307115
-3.175444028819667	2.5790030373835183e-7	3.0836520739033058e-9	40.25706230031318
-3.165005525942739	2.829526383110952e-7	3.3966804800545997e-9	40.19374748029823
-3.1545670230658107	3.1038830234120345e-7	3.740914521481016e-9	40.13015696286731
-3.144128520188883	3.404288312616019e-7	4.119403665139331e-9	40.06629005555599
-3.133690017311955	3.7331582333020833e-7	4.535488866904508e-9	40.00214606585862
-3.123251514435027	4.093127036365249e-7	4.9928297548760965e-9	39.93772430126153
-3.1128130115580994	4.487066380131604e-7	5.4954342780579805e-9	39.87302406925575
-3.102374508681171	4.918106090917724e-7	6.047691036987586e-9	39.80804467737488
-3.091936005804243	5.38965667695108e-7	6.6544045312315485e-9	39.742785433223276
-3.0814975029273155	5.90543373778965e-7	7.320833578483026e-9	39.677245644486426
-3.0710590000503872	6.469484422351003e-7	8.052733181408339e-9	39.61142461898786
-3.0606204971734594	7.086216100401986e-7	8.856400141535164e-9	39.545321664676926
-3.0501819942965316	7.760427425007767e-7	9.738722744462784e-9	39.478936089712136
-3.0397434914196033	8.497341976894404e-7	1.070723486765347e-8	39.41226720244829
-3.0293049885426755	9.302644696219737e-7	1.1770174891197968e-8	39.345314311489524
-3.0188664856657477	1.0182521322693038e-6	1.2936549823359805e-8	39.27807672569561
-3.0084279827888194	1.1143701081633487e-6	1.4216205086614794e-8	39.21055375424868
-2.9979894799118916	1.2193502871258857e-6	1.5619900446447867e-8	39.14274470665902
-2.9875509770349638	1.3339885225550054e-6	1.715939260458548e-8	39.07464889281033
-2.9771124741580355	1.4591500347310735e-6	1.8847525020807932e-8	39.006265622987435
-2.966673971281108	1.5957752527765946e-6	2.0698325573233305e-8	38.937594207906265
-2.95623546840418	1.744886129225297e-6	2.272711271625037e-8	38.86863395876668
-2.945796965527252	1.907592963629445e-6	2.495061084832884e-8	38.79938418726159
-2.935358462650324	2.085101774285342e-6	2.738707565902474e-8	38.7298442056481
-2.924919959773396	2.2787222599707957e-6	3.005643028595424e-8	38.66001332675235
-2.914481456896468	2.4898763966066514e-6	3.298041317855484e-8	38.58989086401898
-2.9040429540195403	2.720107716960494e-6	3.6182738636541696e-8	38.51947613155545
-2.893604451142612	2.9710913249288446e-6	3.968927106728411e-8	38.44876844416178
-2.883165948265684	3.2446446995830626e-6	4.35282140884215e-8	38.377767117363135
-2.8727274453887564	3.5427393480440758e-6	4.773031569011813e-8	38.306471467491384
-2.862288942511828	3.8675133703693706e-6	5.2329090766062706e-8	38.2348808116581
-2.8518504396349003	4.2212850040537205e-6	5.736106242376008e-8	38.16299446786567
-2.8414119367579724	4.6065672203861345e-6	6.28660235937789e-8	38.09081175501485
-2.830973433881044	5.026083449895185e-6	6.888732057441834e-8	38.01833199293599
-2.820534931004117	5.482784519383189e-6	7.547216027357205e-8	37.94555450245879
-2.8100964281271885	5.979866888647543e-6	8.267194304394987e-8	37.87247860546698
-2.7996579252502607	6.520792280927214e-6	9.054262315167913e-8	37.79910362490132
-2.789219422373333	7.1093088074503565e-6	9.914509907246487e-8	37.72542888485261
-2.7787809194964046	7.749473693096304e-6	1.0854563597441775e-7	37.65145371058346
-2.7683424166194768	8.4456777173186e-6	1.1881632292338452e-7	37.57717742857093
-2.757903913742549	9.202671491967335e-6	1.3003556753537507e-7	37.50259936659381
-2.7474654108656207	1.0025593705570199e-5	1.422886310027763e-7	37.427718853747756
-2.737026907988693	1.09200014720887e-5	1.556682066369779e-7	37.35253522050514
-2.726588405111765	1.1891902931021086e-5	1.70275045300696e-7	37.27704779876682
-2.7161499022348368	1.2947792255146505e-5	1.8621863134976713e-7	37.20125592193866
-2.7057113993579094	1.4094687232101105e-5	2.0361791296729703e-7	37.12515892495589
-2.695272896480981	1.534016959651368e-5	2.2260209105385473e-7	37.04875614435309
-2.6848343936040533	1.669242830043124e-5	2.433114711367923e-7	36.97204691831511
-2.6743958907271255	1.816030592148015e-5	2.658983830814522e-7	36.89503058674253
-2.663957387850197	1.975334842046118e-5	2.905281737271136e-7	36.81770649131759
-2.6535188849732694	2.1481858473041762e-5	3.1738027793368855e-7	36.74007397553789
-2.6430803820963416	2.3356952613863485e-5	3.4664937391089087e-7	36.66213238480796
-2.6326418792194133	2.539062244566042e-5	3.785466291133217e-7	36.583881066485574
-2.6222033763424855	2.759580018111627e-5	4.133010434220735e-7	36.50531936994828
-2.6117648734655576	2.9986428800990782e-5	4.511608967988885e-7	36.426446646660715
-2.6013263705886294	3.2577537128656674e-5	4.923953090934507e-7	36.34726225022514
-2.5908878677117015	3.538532013870766e-5	5.372959202100209e-7	36.26776553648679
-2.5804493648347737	3.842722483542856e-5	5.861786993980297e-7	36.18795586356448
-2.5700108619578454	4.1722042056244376e-5	6.393858930231718e-7	36.107832591936045
-2.559572359080918	4.529000457522388e-5	6.972881208051205e-7	36.027395084518744
-2.54913385620399	4.915289190265848e-5	7.602866311742291e-7	35.94664270671931
-2.538695353327062	5.333414219878872e-5	8.288157271062429e-7	35.86557482653786
-2.528256850450134	5.7858971742477975e-5	9.033453745440246e-7	35.78419081461119
-2.517818347573206	6.275450241971319e-5	9.843840063062325e-7	35.702490044327526
-2.507379844696278	6.804989772151872e-5	1.0724815352250767e-6	35.620471891865
-2.4969413418193502	7.3776507767056e-5	1.1682325911401008e-6	35.53813573629667
-2.486502838942422	7.996802389451372e-5	1.2722799973162476e-6	35.455480959672315
-2.476064336065494	8.666064339055417e-5	1.38531850284485e-6	35.37250694710631
-2.4656258331885663	9.389324495821332e-5	1.5080987886353673e-6	35.289213086832014
-2.455187330311638	0.00010170757555365968	1.641431765709545e-6	35.20559877032885
-2.4447488274347107	0.00011014844925318121	1.7861931856790958e-6	35.121663392374316
-2.4343103245577824	0.00011926395884487546	1.943328584515856e-6	35.03740635116891
-2.4238718216808546	0.00012910570087253836	2.1138585820214233e-6	34.952827048401886
-2.4134333188039263	0.0001397290148945709	2.2988845607672e-6	34.86792488935521
-2.4029948159269985	0.00015119323775630815	2.49959474971415e-6	34.78269928299984
-2.3925563130500707	0.00016356197371119195	2.7172707392305976e-6	34.69714964209587
-2.382117810173143	0.0001769033812644237	2.9532944558188853e-6	34.61127538328115
-2.3716793072962146	0.00019129047765185944	3.2091556265269446e-6	34.52507592717647
-2.3612408044192867	0.00020680146190708276	3.486459764775233e-6	34.438550698489834
-2.350802301542359	0.00022352005751098485	3.7869367111675715e-6	34.351699126138634
-2.3403637986654307	0.00024153587565999276	4.112449764783029e-6	34.26452064333046
-2.329925295788503	0.00026094480023282113	4.465005442461831e-6	34.177014687682416
-2.319486792911575	0.0002818493955791722	4.846763905716786e-6	34.08918070132964
-2.309048290034647	0.000304359338299181	5.260050097111718e-6	34.001018131073145
-2.298609787157719	0.0003285918742263969	5.7073656302620676e-6	33.9125264284204
-2.288171284280791	0.00035467230187660655	6.19140148002504e-6	33.82370504978938
-2.2777327814038633	0.0003827344836670317	6.715051521975858e-6	33.7345534565619
-2.2672942785269354	0.00041292138626233506	7.2814269728895145e-6	33.6450711152541
-2.256855775650007	0.0004453856514475415	7.893871786692873e-6	33.55525749762186
-2.2464172727730793	0.00048029019897802543	8.555979063206791e-6	33.465112080769586
-2.2359787698961515	0.0005178088629047855	9.271608529964386e-6	33.37463434732799
-2.2255402670192233	0.000558127062918209	1.0044905160485364e-5	33.28382378554092
-2.2151017641422954	0.0006014425123048107	1.0880318995583145e-5	33.192679889428355
-2.2046632612653676	0.0006479659641554363	1.1782626237621857e-5	33.101202158913466
-2.1942247583884398	0.0006979219975110432	1.2756951691071111e-5	33.00939009996622
-2.1837862555115115	0.0007515498451781752	1.380879262629614e-5	32.917243224768704
-2.1733477526345837	0.000809104264987983	1.4944044147206525e-5	32.82476105181649
-2.162909249757656	0.0008708564563200317	1.616902614719693e-5	32.73194310610051
-2.1524707468807276	0.0009370950237498047	1.7490511941774024e-5	32.63878891927353
-2.1420322440037998	0.001008126989717406	1.891575867030383e-5	32.54529802976772
-2.131593741126872	0.0010842788581574131	2.0452539563524963e-5	32.451469982969456
-2.121155238249944	0.0011658977310592025	2.2109178177745102e-5	32.35730433140908
-2.110716735373016	0.001253352479958218	2.389458470109379e-5	32.262800634884655
-2.100278232496088	0.0013470349743921618	2.5818294441713916e-5	32.167958460645295
-2.08983972961916	0.0014473613693768554	2.7890508612433605e-5	32.07277738360054
-2.079401226742232	0.00155477345397156	3.012213753122491e-5	31.97725698641595
-2.068962723865304	0.0016697400630346234	3.252484636156196e-5	31.881396859774597
-2.0585242209883763	0.0017927585542611222	3.511110352182089e-5	31.78519660251742
-2.0480857181114485	0.0019243563526145824	3.7894231897817375e-5	31.688655821846176
-2.03764721523452	0.002065092564254501	4.0888462997773095e-5	31.591774133483895
-2.0272087123575924	0.0022155596620614232	4.410899419411181e-5	31.494551161912202
-2.0167702094806645	0.002376385244836714	4.757204920183088e-5	31.396986540556522
-2.0063317066037363	0.002548233872236612	5.129494194843477e-5	31.299079911960074
-1.9958932037268085	0.002731808977473107	5.529614399574897e-5	31.20083092802703
-1.9854547008498806	0.0029278548597635214	5.959535567939345e-5	31.10223925021674
-1.9750161979729528	0.0031371587584672895	6.42135811369443e-5	31.003304549760223
-1.9645776950960245	0.0033605530107875055	6.917320740130668e-5	30.90402650787967
-1.9541391922190967	0.003598917294840176	7.449808774108856e-5	30.80440481601298
-1.9437006893421689	0.003853180959814506	8.021362943513102e-5	30.70443917605343
-1.9332621864652406	0.004124325444843128	8.634688617357246e-5	30.604129300558863
-1.9228236835883128	0.004413386788106496	9.292665528294861e-5	30.503474913022668
-1.912385180711385	0.004721458227549644	9.998357997801709e-5	30.40247574806873
-1.9019466778344571	0.005049692894484515	0.00010755025684771134	30.301131551760072
-1.8915081749575289	0.005399306601151003	0.00011566134878758982	30.19944208180669
-1.881069672080601	0.005771580723184504	0.0001243537035955739	30.09740710783305
-1.8706311692036732	0.006167865177727953	0.00013366647845217778	29.995026411669006
-1.8601926663267454	0.006589581497704934	0.0001436412705104935	29.89229978757788
-1.8497541634498171	0.007038226002589007	0.00015432225382504446	29.789227042553037
-1.8393156605728893	0.007515373065716863	0.00016575632285196075	29.68580799660519
-1.8288771576959615	0.008022678477946249	0.00017799324275624703	29.58204248302822
-1.8184386548190332	0.008561882907188548	0.00019108580676437283	29.477930348727675
-1.8080001519421054	0.009134815452988788	0.0002050900008028865	29.3734714544638
-1.7975616490651776	0.009743397295074953	0.00022006517566525033	29.26866567520539
-1.7871231461882497	0.010389645434357	0.00023607422695055553	29.163512900419175
-1.7766846433113215	0.011075676524542232	0.0002531837830182444	29.05801303438482
-1.7662461404343937	0.01180371079210765	0.00027146440120278493	28.952165996542735
-1.7558076375574658	0.012576076041925642	0.0002909907725320604	28.84597172178279
-1.7453691346805376	0.013395211745434876	0.0003118419351908086	28.739430160817733
-1.7349306318036097	0.014263673207719105	0.00033410149696919004	28.6325412805264
-1.724492128926682	0.015184135809357837	0.00035785786693261706	28.525305064278076
-1.714053626049754	0.016159399318435366	0.0003832044965451841	28.417721512319126
-1.7036151231728258	0.01719239226745559	0.0004102401304739606	28.309790642131357
-1.693176620295898	0.018286176389372147	0.0004390690672950446	28.201512488798706
-1.6827381174189702	0.01944395110634121	0.0004698014303153306	28.092887105399107
-1.672299614542042	0.020669058064121105	0.0005025534487149311	27.983914563401115
-1.661861111665114	0.021964985704388432	0.0005374477492061852	27.874594953030083
-1.6514226087881863	0.02333537386663152	0.0005746136583932416	27.764928383729764
-1.6409841059112584	0.024784018410363477	0.0006141875160045972	27.65491498452337
-1.6305456030343302	0.026314875847918466	0.0006563129991563969	27.54455490447247
-1.6201071001574023	0.027932067977087596	0.0007011414577890652	27.43384831309958
-1.6096685972804745	0.029639886502199942	0.0007488322614029666	27.322795400820425
-1.5992300944035467	0.031442797631419855	0.0007995531571993618	27.211396379419178
-1.5887915915266184	0.033345446637122265	0.0008534806397136382	27.099651482483004
-1.5783530886496906	0.03535266236547525	0.0009108003320035755	26.987560965901665
-1.5679145857727628	0.03746946168033009	0.0009717073784336349	26.875125108308545
-1.5574760828958345	0.039701053825870865	0.0010364068490676134	26.762344211623493
-1.5470375800189067	0.04205284469119561	0.0011051141556558928	26.649218601495892
-1.5365990771419789	0.04453044095962368	0.0011780554791720143	26.53574862788399
-1.526160574265051	0.04713965412391956	0.0012554682088214027	26.421934665511912
-1.5157220713881228	0.04988650434843512	0.0013376013924109606	26.30777711443924
-1.505283568511195	0.05277722415763663	0.0014247161979303409	26.19327640060096
-1.4948450656342671	0.05581826192992023	0.0015170863861581473	26.078432976379577
-1.4844065627573388	0.05901628517439043	0.001614998794064121	25.963247321128215
-1.473968059880411	0.062378183567824916	0.0017187538287348275	25.847719941791226
-1.4635295570034832	0.06591107172758494	0.0018286659715041644	25.731851373491082
-1.4530910541265554	0.06962229169565212	0.0019450642919228002	25.615642180103908
-1.442652551249627	0.07351941510831714	0.0020682929711478676	25.499092954938597
-1.4322140483726993	0.07761024502440131	0.0021987118342834014	25.38220432129518
-1.4217755454957715	0.08190281738528365	0.0023366968911441846	25.26497693316979
-1.4113370426188432	0.08640540207791556	0.0024826408848597835	25.1474114758604
-1.4008985397419154	0.09112650357250542	0.0026369538476732988	25.02950866668617
-1.3904600368649875	0.09607486110472103	0.0028000636632293397	24.91126925562742
-1.3800215339880597	0.1012594483727756	0.0029724166345775926	24.79269402608174
-1.3695830311111314	0.10668947271790984	0.0031544780570553948	24.673783795524553
-1.3591445282342036	0.11237437375757672	0.0033467327951394363	24.5545394162649
-1.3487060253572758	0.11832382143923152	0.0035496858622888214	24.43496177618848
-1.3382675224803475	0.12454771348268771	0.0037638630027271103	24.31505179951336
-1.3278290196034197	0.13105617217884027	0.00398981127403587	24.194810447596225
-1.3173905167264919	0.13785954051154642	0.004228099629358258	24.074238719651557
-1.306952013849564	0.14496837757136444	0.0044793194979276495	23.953337653660643
-1.2965135109726358	0.1523934532267853	0.004744085362564706	23.832108327111868
-1.286075008095708	0.16014574202215853	0.005023035332697752	23.710551857900313
-1.2756365052187801	0.16823641626897426	0.005316831711386375	23.588669405164268
-1.2651980023418519	0.1766768382992056	0.005626161554740939	23.466462170160806
-1.254759499464924	0.18547855184958528	0.005951737222050748	23.34393139718767
-1.2443209965879962	0.19465327254570608	0.006294296914852233	23.221078374470046
-1.2338824937110684	0.2042128774567286	0.00665460520307845	23.09790443510813
-1.2234439908341401	0.21416939369183824	0.007033453536356838	22.97441095805063
-1.2130054879572123	0.22453498601039978	0.007431660738437359	22.850599369045536
-1.2025669850802845	0.23532194341980486	0.007850073482646764	22.726471141624994
-1.1921284822033567	0.24654266473665412	0.008289566746195895	22.60202779814483
-1.1816899793264284	0.25820964308726374	0.008751044241074788	22.477270910811633
-1.1712514764495006	0.27033544932680137	0.009235438819210833	22.35220210273526
-1.1608129735725727	0.28293271435767775	0.009743712849474416	22.226823049015263
-1.1503744706956445	0.29601411032971026	0.010276858564061069	22.101135477805244
-1.1399359678187166	0.3095923307094648	0.010835898371702131	21.975141171516807
-1.1294974649417888	0.3236800692028444	0.011421885135091573	21.848841967860224
-1.119058962064861	0.3382899975268614	0.012035902409872375	21.722239761083905
-1.1086204591879327	0.3534347420206858	0.012679064642447644	21.59533650314257
-1.098181956311005	0.3691268590947868	0.01335251732384998	21.468134204908424
-1.087743453434077	0.38537880951890524	0.014057437096857613	21.340634937417992
-1.0773049505571488	0.4022029315525264	0.014795031813498028	21.212840833127867
-1.066866447680221	0.41961141292673493	0.01556654054005861	21.08475408721617
-1.0564279448032932	0.4376162616883907	0.01637323350670134	20.956376958858705
-1.0459894419263653	0.45622927592580753	0.017216411998746725	20.827711772636707
-1.035550939049437	0.4754620123920441	0.01809740818671777	20.69876091981325
-1.0251124361725092	0.49532575405735496	0.019017584892194732	20.569526859803723
-1.0146739332955814	0.515831476615271	0.01997833528657951	20.440012121545987
-1.0042354304186532	0.5369898139811976	0.020981082519858266	20.310219304964676
-0.9937969275417253	0.55881102282151	0.022027279276518718	20.180151082409793
-0.9833584246647975	0.5813049461615699	0.023118407255769635	20.049810200215845
-0.9729199217878697	0.6044809761195759	0.024255976573322725	19.919199480201748
-0.9624814189109414	0.6283480158229529	0.02544152508201157	19.78832182116982
-0.9520429160340136	0.6529144405755266	0.026676617608618662	19.657180200611364
-0.9416044131570858	0.6781880583300852	0.027962845104406307	19.525777676176386
-0.9311659102801579	0.7041760695541762	0.029301823706851193	19.394117387437777
-0.9207274074032297	0.7308850265557111	0.030695193710348425	19.26220255750114
-0.9102889045263018	0.7583207923591763	0.032144618443623	19.130036494718272
-0.899850401649374	0.7864884992206885	0.03365178305184573	18.997622594415034
-0.8894118987724458	0.8153925068779305	0.03521839318155731	18.86496434064932
-0.8789733958955179	0.845036360636291	0.03684617356669265	18.732065307995175
-0.8685348930185901	0.8754227494021573	0.03853686651415562	18.5989291634507
-0.8580963901416623	0.9065534637606072	0.04029223028766289	18.465559668115596
-0.847657887264734	0.9384293542406621	0.042114037388712396	18.33196067922504
-0.8372193843878062	0.9710502898671431	0.044004072733802656	18.19813615200664
-0.8267808815108784	1.004415117139192	0.04596413172729587	18.064090141627442
-0.8163423786339501	1.0385216195651896	0.047996018229531416	17.929826805179175
-0.8059038757570223	1.073366477888621	0.05010154242009371	17.795350403661473
-0.7954653728800944	1.1089452311481134	0.05228251855643752	17.66066530400441
-0.7850268700031666	1.1452522387227984	0.05454076262833441	17.52577598123501
-0.7745883671262384	1.1822806434896103	0.05687808990900352	17.390687020422156
-0.7641498642493105	1.2200223362732883	0.05929631240395892	17.25540311891255
-0.7537113613723827	1.258467921718601	0.06179723619916874	17.119929088423646
-0.7432728584954544	1.297606685760356	0.06438265871021837	16.984269857326773
-0.7328343556185266	1.3374265648226171	0.06705436583479335	16.84843047271158
-0.7223958527415988	1.377914116943123	0.06981412901088227	16.712416102779883
-0.711957349864671	1.419054494936344	0.0726637021837467	16.57623203892523
-0.7015188469877427	1.4608314218213894	0.07560481868494513	16.439883698337134
-0.6910803441108149	1.5032271685788485	0.07863918802703655	16.303376625991948
-0.680641841233887	1.546222534495862	0.08176849261820951	16.166716497213393
-0.6702033383569588	1.5897968301845775	0.08499438440120047	16.02990911998337
-0.659764835480031	1.6339278634564536	0.08831848142146313	15.892960437333743
-0.6493263326031031	1.6785919282044741	0.09174236432999075	15.755876529802746
-0.6388878297261753	1.7237637964273018	0.09526757282634282	15.618663617856862
-0.628449326849247	1.7694167135476644	0.09889560204809728	15.481328064360481
-0.6180108239723192	1.815522397161096	0.10262789891328594	15.343876377073082
-0.6075723210953914	1.8620510393390095	0.10646585842257124	15.206315211135792
-0.5971338182184631	1.9089713126265546	0.11041081992883454	15.06865137162911
-0.5866953153415353	1.9562503798210549	0.11446406338109572	14.930891816053494
-0.5762568124646075	2.0038539076830473	0.11862680555192409	14.793043656929482
-0.5658183095876796	2.051746084638548	0.1229001962556978	14.655114164331405
-0.5553798067107514	2.099889642589497	0.12728531456717632	14.517110768470694
-0.5449413038338236	2.14824588289068	0.13178316504883045	14.379041062249085
-0.5345028009568957	2.1967747065907557	0.1363946739972927	14.240912803871808
-0.5240642980799679	2.2454346489534553	0.14112068571721892	14.102733919396774
-0.5136257952030396	2.294182918344119	0.14596195883393298	13.964512505338384
-0.5031872923261118	2.3429754394780895	0.1509191626538212	13.826256831225441
-0.492748789449184	2.3917669010791274	0.1559928735840204	13.687975342191809
-0.4823102865722557	2.4405108079119446	0.16118357162048141	13.549676661504265
-0.4718717836953279	2.4891595372256585	0.16649163691709506	13.411369593133868
-0.46143328081840007	2.537664399533392	0.17191734644483508	13.273063124262599
-0.45099477794147225	2.5859757037206315	0.17746087075333333	13.134766427797574
-0.440556275064544	2.63404282639495	0.18312227084472513	12.996488864830324
-0.43011777218761615	2.681814285438629	0.18890149517242794	12.858239987105916
-0.4196792693106879	2.7292378176224648	0.19479837677366896	12.720029539407847
-0.4092407664337605	2.7762604602206484	0.2008126305489501	12.581867461938334
-0.39880226355683224	2.822828636472837	0.20694385069809917	12.443763892637655
-0.38836376067990397	2.868888244753697	0.21319150832371003	12.305729169448478
-0.3779252578029766	2.914384751305304	0.21955494921341526	12.167773832532998
-0.3674867549260483	2.95926328633483	0.22603339181020646	12.029908626413558
-0.35704825204912094	3.0034687433043468	0.2326259253820201	11.892144502051408
-0.34660974917219267	3.046945881197884	0.23933150840013614	11.754492618850009
-0.3361712462952644	3.0896394295218848	0.2461489671347693	11.616964346557888
-0.325732743418337	3.1314941958317206	0.2530769944789106	11.479571267096096
-0.31529424054140875	3.172455175508679	0.26011414900799823	11.342325176281872
-0.3048557376644805	3.2124676635131872	0.26725885428332175	11.20523808543855
-0.2944172347875531	3.2514773678355615	0.2745093984071999	11.06832222288794
-0.28397873191062484	3.2894305243609026	0.2818639338379744	10.931590035325986
-0.27354022903369657	3.326274012809625	0.2893204774694473	10.795054189052024
-0.2631017261567692	3.3619554734705783	0.29687691098324653	10.658727571066237
-0.2526632232798409	3.3964234243569624	0.3045309814767009	10.522623290000897
-0.24222472040291265	3.4296273784574804	0.3122803023715583	10.38675467688379
-0.23178621752598527	3.461517960780058	0.32012235461073846	10.251135285749132
-0.221347714649057	3.492047024727031	0.32805448813841875	10.115778894022979
-0.21090921177212962	3.5211677675724036	0.33607392367528977	9.98069950274882
-0.20047070889520135	3.5488348445758335	0.344177754783138	9.845911336580619
-0.1900322060182731	3.575004481385253	0.3523629502204903	9.711428843548987
-0.1795937031413457	3.599634584416	0.36062635659370196	9.577266694612172
-0.16915520026441744	3.622684848751338	0.36896470129551395	9.443439782937329
-0.15871669738748917	3.644116863265708	0.3773745957344105	9.309963222935588
-0.1482781945105618	3.6638942125562943	0.3858525388479014	9.176852349009298
-0.13783969163363352	3.6819825753593824	0.39439492089875855	9.04412271401818
-0.12740118875670525	3.6983498190665536	0.402998027546693	8.911790087437403
-0.11696268587977787	3.712966090020875	0.4116580441922798	8.77987045319896
-0.1065241830028496	3.7258038992262636	0.4203710605834445	8.648380007198403
-0.09608568012592222	3.7368382031571086	0.4291330756783749	8.517335154450286
-0.08564717724899396	3.746046479370621	0.4379400027577923	8.386752505887506
-0.07520867437206569	3.7534087965808602	0.44678767477337317	8.256648874773655
-0.0647701714951383	3.758907878933807	0.4556718499242981	8.127041272721714
-0.05433166861821004	3.762529164215151	0.4645882174508019	7.997946905304935
-0.04389316574128177	3.764260855734533	0.47353240363233984	7.869383167240079
-0.03345466286435439	3.7640939676384466	0.482499977975647	7.741367637125565
-0.02301615998742612	3.7620223634448244	0.49148645958095033	7.613918071695583
-0.012577657110497853	3.7580427877438436	0.500487323674038	7.487052399815198
-0.0021391542335704727	3.752154890380246	0.509498008282314	7.3607887152654845
0.008299348643357796	3.744361244070544	0.5185139210448155	7.2351452704111905
0.018737851520286064	3.734667353805779	0.5275304461414182	7.110140467659688
0.029176354397213444	3.7230816594086704	0.5365429513145363	6.985792851745782
0.03961485727414171	3.7096155302115164	0.5455467949801642	6.862121100713058
0.05005336015106909	3.6942832522510987	0.5545373333970864	6.739144016624064
0.06049186302799736	3.6771020078568637	0.5635099278831549	6.6168805156663435
0.07093036590492563	3.6580918476160527	0.5724599520613687	6.495349617577852
0.08136886878185301	3.637275654815918	0.5813827991111709	6.374570434558517
0.09180737165878128	3.6146791024158262	0.5902738890104766	6.254562159567373
0.10224587453570955	3.5903306026101904	0.5991286757492142	6.135344053936421
0.11268437741263693	3.5642612491713965	0.6079426544920217	6.016935434439318
0.1231228802895652	3.536504752669446	0.6167113686755537	5.899355659660779
0.13356138316649346	3.507097368780227	0.6254304170178855	5.7826241157547855
0.14399988604342084	3.4760778198776086	0.6340954604228726	5.66676020155087
0.1544383889203491	3.4434872101415666	0.6427022287608057	5.551783313007953
0.16487689179727738	3.409368934448497	0.6512465275062065	5.437712827038874
0.17531539467420476	3.3737685812926266	0.6597242442173632	5.3245680846345484
0.18575389755113303	3.3367338300960645	0.6681313548362531	5.212368373412749
0.1961924004280604	3.298314343184528	0.6764639297952486	5.101132909490014
0.20663090330498868	3.2585616527681016	0.6847181399152413	4.9908808186736895
0.21706940618191695	3.2175290433685775	0.6928902620729405	4.8816311171525335
0.22750790905884433	3.1752714299468874	0.7009766846329323	4.773402691422622
0.2379464119357726	3.131845232255856	0.7089739126195276	4.666214277742027
0.24838491481270086	3.0873082457505983	0.7168785726223288	4.560084440956114
0.25882341768962824	3.0417195094837255	0.7246874174211384	4.455031552738313
0.2692619205665565	2.9951391714607944	0.7323973303169552	4.351073769341778
0.2797004234434848	2.9476283518581297	0.7400053291605302	4.24822900881619
0.29013892632041216	2.8992490045778103	0.7475085700673043	4.14651492776676
0.30057742919734043	2.8500637775617914	0.7549043508124638	4.045948897630416
0.3110159320742678	2.800135872364425	0.7621901138954441	3.9465479805851733
0.3214544349511961	2.7495289033984838	0.7693634492705085	3.8483289050556477
0.33189293782812435	2.698306757346168	0.7764220967359323	3.751308040919864
0.3423314407050517	2.646533453163418	0.7833639479788481	3.655501374423261
0.35276994358198	2.594273003129033	0.7901870482728762	3.560924482855599
0.36320844645890826	2.541589275396563	0.7968895978255692	3.4675925090729014
0.37364694933583564	2.488545858465597	0.803469952775816	3.3755201358965325
0.3840854522127639	2.4352059279839926	0.8099266258424045	3.2847215604339857
0.3945239550896922	2.3816321163191185	0.8162582866234832	3.1952104684333977
0.40496245796661956	2.3278863852786205	0.8224637615507829	3.107000008713723
0.41540096084354783	2.27402990233879	0.828542033503183	3.0201027677113133
0.4258394637204761	2.22012292077731	0.8344922410830198	2.934530744268519
0.4362779665974035	2.1662246640420015	0.8403136775616245	2.8502953247235063
0.44671646947433175	2.11239321465079	0.8460057895024156	2.767407258338408
0.4571549723512591	2.0586854079705743	0.8515681750674422	2.6858766332153823
0.4675934752281874	2.0051567311295413	0.8570005820174965	2.605712852746698
0.47803197810511566	1.951861227298222	0.8623029054165511	2.5269246126540885
0.48847048098204304	1.898851405622929	0.8674751850489385	2.4495198787786445
0.4989089838589713	1.8461781569686158	0.8725176025631163	2.373505865636695
0.5093474867358996	1.7938906756754747	0.8774304783530139	2.2988890158638817
0.519785989612827	1.742036387491093	0.8822142681900591	2.225674980643132
0.5302244924897552	1.6906608837853496	0.886869559620046	2.153868601175913
0.5406629953666835	1.6398078621650825	0.8913970681385873	2.083473891304133
0.5511014982436109	1.5895190735627056	0.8957976331599369	2.0144940213664206
0.5615400011205391	1.5398342758472314	0.9000722137942745	1.9469313033730788
0.5719785039974674	1.4907911939766845	0.9042218844491817	1.880787177576877
0.5824170068743948	1.4424254866889348	0.9082478302709794	1.8160622005193743
0.5928555097513231	1.394770719711166	0.9121513424419324	1.7527560346419855
0.6032940126282504	1.347858345423316	0.9159338133496834	1.6908674395189927
0.6137325155051787	1.3017176889106137	0.919596731645225	1.6303942647986691
0.624171018382107	1.2563759402804213	0.9231416772058836	1.5713334448858383
0.6346095212590344	1.2118581531532866	0.9265703160194713	1.513680995467104
0.6450480241359626	1.1681872491535432	0.9298843950061251	1.4574320118940698
0.6554865270128909	1.1253840282538727	0.9330857367937835	1.402580669495782
0.6659250298898183	1.083467184779026	0.9361762344633094	1.3491202258475878
0.6763635327667465	1.0424533288664894	0.9391578462788616	1.2970430250285039
0.6868020356436748	1.0023570131714359	0.9420325904188442	1.2463405039008273
0.6972405385206022	0.963190764578765	0.9448025397223144	1.1970032004241213
0.7076790413975305	0.9249651206727603	0.9474698164654365	1.1490207640109775
0.7181175442744578	0.8876886707050307	0.9500365871819187	1.1023819679251885
0.7285560471513861	0.8513681007908799	0.9525050575409698	1.0570747237149962
0.7389945500283144	0.8160082430556189	0.9548774672956931	1.013086097665766
0.7494330529052418	0.781612128441045	0.9571560853142311	0.9704023292432895
0.75987155578217	0.7481810428732473	0.9593432047053996	0.9290088514852737
0.7703100586590983	0.7157145865020875	0.9614411380497657	0.8888903133074618
0.7807485615360257	0.6842107357040856	0.9634522127465739	0.8500306036628242
0.7911870644129539	0.6536659075499767	0.965378766486068	0.8124128774961643
0.8016255672898822	0.6240750264245143	0.9672231428561708	0.7760195834120659
0.8120640701668096	0.5954315925037132	0.9689876870916203	0.7408324929856622
0.8225025730437379	0.5677277517909629	0.9706747419729286	0.7068327316301006
0.8329410759206661	0.5409543674012428	0.9722866438818436	0.674000810906392
0.8433795787975935	0.5151010918213627	0.9738257190191218	0.642316662196391
0.8538180816745218	0.49015643984659013	0.9752942797897098	0.6117596716109089
0.8642565845514492	0.4661078619203837	0.9766946213596889	0.5823087160217353
0.8746950874283774	0.4429418176119619	0.9780290183885255	0.55394220010114
0.8851335903053057	0.42064384896341517	0.979299721939487	0.5266380942320102
0.8955720931822331	0.3991986534633196	0.9805089565703147	0.5003739731654201
0.9060105960591613	0.3785901564041467	0.9816589176055613	0.4751270552872922
0.9164490989360896	0.3588015823992748	0.9827517685912857	0.45087424236031876
0.926887601813017	0.3398155258413712	0.9837896389321539	0.42759215959769753
0.9373261046899453	0.3216140201035572	0.9847746217103316	0.40525719593376064
0.9477646075668735	0.304178605291757	0.9857087716849473	0.3838455443466037
0.9582031104438009	0.2874903943778158	0.9865941034703152	0.36333324209959644
0.9686416133207292	0.2715301375471829	0.9874325898905487	0.3436962107566501
0.9790801161976566	0.2562782846181205	0.9882261605076753	0.3249102958403938
0.9895186190745848	0.24171504539909613	0.9889767003198638	0.30695130599912146
0.9999571219515131	0.22782044786627173	0.9896860486259221	0.2897950515543817
1.0103956248284405	0.2145743940566806	0.9903559980518005	0.2734173823028875
1.0208341277053687	0.20195671358830988	0.990988293734455	0.25779422445638406
1.031272630582297	0.18994721473049903	0.9915846326580623	0.24290161660389803
1.0417111334592244	0.1785257329626108	0.9921466631372744	0.22871574459020785
1.0521496363361527	0.16767217697384962	0.9926759844419148	0.21521297521270888
1.062588139213081	0.15736657206433974	0.9931741465572915	0.20236988863843144
1.0730266420900083	0.14758910092930655	0.9936426500740713	0.1901633094637756
1.0834651449669366	0.1383201418111781	0.9940829462015112	0.17857033633467775
1.0939036478438648	0.12954030402187144	0.9944964368976912	0.16756837006220635
1.1043421507207922	0.12123046084566955	0.994884475110299	0.1571351401721579
1.1147806535977205	0.11337177984456133	0.9952483651214344	0.1472487298392961
1.1252191564746479	0.10594575059791592	0.9955893629898692	0.1378875991642303
1.1356576593515761	0.09893420991570609	0.9959086770841854	0.12903060675835598
1.1460961622285044	0.0923193645758041	0.9962074687002296	0.12065702961530847
1.1565346651054318	0.08608381164049135	0.9964868527563677	0.1127465812505868
1.16697316798236	0.08021055641705686	0.9967478985600943	0.10527942810460231
1.1774116708592883	0.07468302813243802	0.9969916306396408	0.09823620420943878
1.1878501737362157	0.06948509339709519	0.9972190296343489	0.09159802412814594
1.198288676613144	0.06460106754001892	0.9974310332377031	0.08534649418471238
1.2087271794900722	0.06001572389970575	0.9976285371870759	0.07946372200794491
1.2191656823669996	0.0557143011598498	0.9978123962944093	0.07393232442118161
1.229604185243928	0.051682508822443456	0.997983425512242	0.06873543371460732
1.2400426881208553	0.04790653091207752	0.9981424010296884	0.06385670234432597
1.2504811909977835	0.04437302800846997	0.9982900613931943	0.05928030610738043
1.2609196938747118	0.04106913770418127	0.9984271086471045	0.054990945845622564
1.2713581967516392	0.03798247358643886	0.9985542094893165	0.05097384773867643
1.2817966996285675	0.035101122840913615	0.9986719964375259	0.04721476224649489
1.2922352025054957	0.03241364257614078	0.9987810690018089	0.043699961768169905
1.302673705382423	0.02990905496584427	0.9988819948595347	0.0404162370861134
1.3131122082593514	0.02757684130525549	0.9989753110288483	0.0373508926650168
1.3235507111362796	0.025406935075960257	0.999061525037208	0.034491740879407734
1.333989214013207	0.02338971411240973	0.9991411160817112	0.03182709524387812
1.3444277168901353	0.02151599195969168	0.9992145361781902	0.029345762719433302
1.3548662197670636	0.019777008511008443	0.999282211296298	0.027037035172868092
1.365304722643991	0.018164420009361387	0.9993445424780463	0.02489068006304622
1.3757432255209192	0.016670288495375926	0.9994019069374912	0.022896930428540584
1.3861817283978466	0.015287070779750247	0.9994546591394913	0.02104647425093798
1.3966202312747749	0.014007607015767165	0.9995031318556833	0.01933044326583953
1.4070587341517031	0.012825108942742873	0.9995476371960391	0.017740401291739392
1.4174972370286305	0.011733147868755803	0.9995884676145729	0.016268332146286497
1.4279357399055588	0.010725642456787027	0.9996258968879651	0.014906627216562262
1.438374242782487	0.009796846373855764	0.9996601810660671	0.013648072746713879
1.4488127456594144	0.008941335860291357	0.9996915593934235	0.012485836905521923
1.4592512485363427	0.008153997271381322	0.9997202552011276	0.01141345669242152
1.469689751413271	0.007430014639883333	0.9997464767684877	0.010424824737229265
1.4801282542901983	0.006764857304827652	0.9997704181541317	0.009514176047219491
1.4905667571671266	0.006154267647240714	0.9997922599963256	0.00867607474994693
1.5010052600440549	0.005594248970854689	0.999812170282412	0.00790540087969156
1.5114437629209823	0.005081053561443704	0.9998303050874001	0.007197337249245088
1.5218822657979105	0.004611170955153632	0.9998468092818547	0.006547356447282221
1.532320768674838	0.004181316443573261	0.9998618172093314	0.005951207998532237
1.5427592715517662	0.003788419838711346	0.99987545333371	0.0054049057184919055
1.5531977744286944	0.0034296145192566937	0.9998878328568542	0.004904715294640267
1.5636362773056218	0.003102226775782198	0.9998990623071131	0.004447142119282077
1.57407478018255	0.0028037654700762884	0.9999092400992413	0.004028919399430625
1.5845132830594784	0.0025319120208299396	0.9999184570663836	0.0036469965635125097
1.5949517859364057	0.002284510725872323	0.9999267969648153	0.003298527983725412
1.605390288813334	0.0020595594283875592	0.9999343369521817	0.002980862028984202
1.6158287916902623	0.001855200532651515	0.9999411480400145	0.0026915304615123636
1.6262672945671897	0.001669712372456293	0.9999472955213389	0.0024282381867728525
1.636705797444118	0.0015015009339920417	0.9999528393742051	0.002188853365470931
1.6471443003210453	0.0013490919328321587	0.9999578346420043	0.001971397892533144
1.6575828031979736	0.0012111232432699538	0.9999623317914375	0.0017740382470607672
1.6680213060749018	0.0010863376769630062	0.9999663770490171	0.0015950767154465624
1.6784598089518292	0.0009735761061248985	0.9999700127169875	0.0014329429863798896
1.6888983118287575	0.0008717709259377428	0.9999732774695432	0.0012861861176258255
1.6993368147056858	0.0007799398494785885	0.9999762066302301	0.0011534668701545802
1.7097753175826131	0.000697180027567989	0.9999788324313961	0.0010335504061994543
1.7202138204595414	0.0006226624852588525	0.999981184256555	0.0009252993443235658
1.7306523233364697	0.0005556268663297694	0.9999832888665087	0.0008276671663804429
1.741090826213397	0.0004953764758905721	0.9999851706100578	0.0007396919668634905
1.7515293290903253	0.00044127361149102763	0.9999868516201128	0.0006604905378072048
1.7619678319672536	0.000392735172309525	0.9999883519959956	0.00058925277865266
1.772406334844181	0.00034922853605171786	0.9999896899726985	0.0005252364224088899
1.7828448377211092	0.00031026769264048823	0.9999908820778486	0.0004677620667095648
1.7932833405980366	0.000275409623955566	0.9999919432770924	0.0004162084999610745
1.803721843474965	0.0002442509188811365	0.9999928871085985	0.0003700083114633552
1.8141603463518932	0.00021642461267202043	0.9999937258073426	0.0003286437734201886
1.8245988492288205	0.00019159723973749212	0.9999944704198184	0.0002916429848975316
1.8350373521057488	0.00016946608959656571	0.9999951309097836	0.00025857626506526027
1.845475854982677	0.00014975665494454878	0.9999957162556321	0.00022905278504166467
1.8559143578596045	0.00013222026213327847	0.9999962345399451	0.00020271742686822525
1.8663528607365327	0.00011663187362421109	0.9999966930317589	0.00017924785804291195
1.876791363613461	0.00010278805255751352	0.9999970982620496	0.00015835181097745087
1.8872298664903884	9.050508055360331e-5	0.9999974560929163	0.0001397645565017764
1.8976683693673166	7.961721855405614e-5	0.9999977717809143	0.00012324655991038412
1.908106872244245	6.997510300398062e-5	0.9999980500349657	0.00010858131086561023
1.9185453751211723	6.144426773136558e-5	0.9999982950692524	9.557331519114937e-5
1.9289838779981006	5.390378439178156e-5	0.9999985106514686	8.404624041225899e-5
1.939422380875028	4.724501263027655e-5	0.999998700146791	7.38412044463382e-5
1.9498608837519562	4.1370453395129904e-5	0.9999988665578997	6.481519933405749e-5
1.9602993866288845	3.619269770556505e-5	0.9999990125613638	5.683964055313298e-5
1.9707378895058119	3.163346434347812e-5	0.9999991405406832	4.979903403442267e-5
1.9811763923827401	2.762272008081038e-5	0.99999925261626	4.358975282667868e-5
1.9916148952596684	2.4097876231155772e-5	0.9999993506725549	3.811891590879777e-5
2.0020533981365958	2.1003055968958362e-5	0.999999436382662	3.3303361709630675e-5
2.012491901013524	1.828842694813646e-5	0.999999511230526	2.9068709690968058e-5
2.0229304038904523	1.590959421207441e-5	0.9999995765310018	2.5348503599879932e-5
2.0333689067673797	1.3827048422315594e-5	0.9999996334479476	2.2083430254072186e-5
2.043807409644308	1.200566535349911e-5	0.9999996830105243	1.9220607591791294e-5
2.0542459125212353	1.0414252159674364e-5	0.9999997261278633	1.6712937912936066e-5
2.0646844153981636	9.025136554195519e-6	0.9999997636022508	1.4518519300993588e-5
2.075122918275092	7.813795487805708e-6	0.999999796140965	1.2600112463878486e-5
2.0855614211520193	6.758519803343031e-6	0.9999998243668916	1.0924656964890394e-5
2.0959999240289475	5.840111717123088e-6	0.9999998488280337	9.462833786235854e-6
2.106438426905876	5.041612384068201e-6	0.9999998700060206	8.188669663128773e-6
2.116876929782803	4.348056662082917e-6	0.9999998883237131	7.079179683229617e-6
2.1273154326597314	3.7462529698135095e-6	0.9999999041519922	6.114045784586243e-6
2.1377539355366597	3.2245853355947423e-6	0.9999999178158145	5.2753260117901815e-6
2.148192438413587	2.7728362041818626e-6	0.9999999295996043	4.547194102369429e-6
2.1586309412905154	2.382027860012888e-6	0.9999999397520513	3.9157049475123405e-6
2.1690694441674436	2.044280237264688e-6	0.9999999484903755	3.368584121338021e-6
2.179507947044371	1.752684267279407e-6	0.999999956004112	2.895039575299549e-6
2.1899464499212993	1.5011887636769088e-6	0.9999999624584666	2.4855927331529485e-6
2.2003849527982267	1.2844996064107136e-6	0.9999999679972889	2.1319277509839282e-6
2.210823455675155	1.0979899506322841e-6	0.999999972745702	1.8267567375625456e-6
2.221261958552083	9.376206640291878e-7	0.9999999768124258	1.563699806253941e-6
2.2317004614290106	7.998693645755472e-7	0.9999999802918282	1.3371776810919254e-6
2.242138964305939	6.81667687072027e-7	0.9999999832657336	1.142316905660368e-6
2.252577467182867	5.803457343923836e-7	0.9999999858050145	9.748651457709548e-7
2.2630159700597945	4.935827578352133e-7	0.9999999879709932	8.311158739593319e-7
2.2734544729367228	4.193637834397506e-7	0.9999999898166719	7.078420668367895e-7
2.283892975813651	3.559412286643542e-7	0.9999999913878129	6.022372202203263e-7
2.2943314786905784	3.0180103162699676e-7	0.9999999927238855	5.118631533480233e-7
2.3047699815675067	2.5563299207029094e-7	0.9999999938588947	4.3460418241165485e-7
2.315208484444434	2.1630443923497346e-7	0.9999999948221066	3.686262693503448e-7
2.3256469873213623	1.8283740360506257e-7	0.9999999956386814	3.123415377767261e-7
2.3360854901982906	1.5438824844171574e-7	0.9999999963302267	2.6437649397570755e-7
2.346523993075218	1.3023022121014832e-7	0.9999999969152784	2.2354462737008265e-7
2.3569624959521462	1.0973781003135401e-7	0.9999999974097207	1.8882200663957654e-7
2.3674009988290745	9.237327678137983e-8	0.9999999978271502	1.5932592539397818e-7
2.377839501706002	7.767487134115169e-8	0.9999999981791933	1.3429646825407153e-7
2.38827800458293	6.524655003363442e-8	0.9999999984757801	1.1307988376056591e-7
2.3987165074598584	5.47489858924675e-8	0.9999999987253834	9.511471916696003e-8
2.409155010336786	4.589174688782513e-8	0.999999998935224	7.991903993919488e-8
2.419593513213714	3.842658902053622e-8	0.9999999991114491	6.707974250858143e-8
2.4300320160906423	3.214152805435394e-8	0.9999999992592865	5.624319202110432e-8
2.4404705189675697	2.6855707582696548e-8	0.999999999383177	4.7106836254795677e-8
2.450909021844498	2.2415134215145818e-8	0.9999999994868883	3.941237339681898e-8
2.4613475247214254	1.868873129773395e-8	0.9999999995736141	3.293931567804587e-8
2.4717860275983536	1.5564994308164316e-8	0.9999999996460582	2.7499706755075216e-8
2.482224530475282	1.2949389496538713e-8	0.9999999997065072	2.2933574312844514e-8
2.4926630333522093	1.0761628651833527e-8	0.9999999997568926	1.910487960679683e-8
2.5031015362291376	8.933757899168731e-9	0.9999999997988441	1.5898098850691292e-8
2.513540039106066	7.408246497076887e-9	0.9999999998337356	1.3215068792796203e-8
2.523978541982993	6.1365357391333075e-9	0.9999999998627233	1.097292408242191e-8
2.5344170448599215	5.077534766621479e-9	0.9999999998867798	9.101115171508341e-9
2.5448555477368497	4.196664967167552e-9	0.9999999999067222	7.540353136310453e-9
2.555294050613777	3.46479819544535e-9	0.9999999999232356	6.240327025926053e-9
2.5657325534907054	2.8573719570971967e-9	0.9999999999368948	5.158729109209034e-9
2.5761710563676328	2.3538231264432505e-9	0.9999999999481803	4.259816889639871e-9
2.586609559244561	1.936862397296588e-9	0.9999999999574944	3.5136599115258366e-9
2.5970480621214893	1.5919787859588702e-9	0.9999999999651729	2.8949889473018157e-9
2.6074865649984167	1.307032615823926e-9	0.9999999999714959	2.382544174825041e-9
2.617925067875345	1.0719015909460844e-9	0.9999999999766968	1.9586075410674525e-9
2.6283635707522732	8.780560843221754e-10	0.99999999998097	1.6082687142885883e-9
2.6388020736292006	7.184706562836133e-10	0.999999999984477	1.3191349980271049e-9
2.649240576506129	5.872170390999788e-10	0.9999999999873518	1.080776254171408e-9
2.659679079383057	4.793933516926868e-10	0.9999999999897058	8.84422769152683e-10
2.6701175822599845	3.9091174377598566e-10	0.9999999999916312	7.229203928650646e-10
2.680556085136913	3.184276105706241e-10	0.9999999999932041	5.902912239790785e-10
2.690994588013841	2.590564516585176e-10	0.9999999999944877	4.814193446701748e-10
2.7014330908907684	2.105331378769987e-10	0.9999999999955339	3.9219339513934017e-10
2.7118715937676967	1.7087568120873325e-10	0.9999999999963858	3.1905636890940216e-10
2.722310096644624	1.3854450167597065e-10	0.9999999999970784	2.593437424116055e-10
2.7327485995215524	1.122123751599604e-10	0.999999999997641	2.105639890184432e-10
2.7431871023984806	9.076443340095203e-11	0.9999999999980975	1.7073363123677993e-10
2.753625605275408	7.333355664136191e-11	0.9999999999984674	1.3825005383816026e-10
2.7640641081523363	5.917649937468972e-11	0.9999999999987669	1.1182931931136029e-10
2.7745026110292645	4.7691586667101916e-11	0.999999999999009	9.037600729517374e-11
2.784941113906192	3.84010178358483e-11	0.9999999999992044	7.29183523874574e-11
2.79537961678312	3.08800811629287e-11	0.9999999999993621	5.881189902107869e-11
2.8058181196600485	2.479254653825966e-11	0.9999999999994892	4.733831851101154e-11
2.816256622536976	1.9908361781257758e-11	0.9999999999995913	3.81107113059153e-11
2.826695125413904	1.5944385746589546e-11	0.9999999999996735	3.06026511695798e-11
2.8371336282908324	1.2759047861588305e-11	0.9999999999997394	2.455463949067555e-11
2.8475721311677598	1.0210777553587312e-11	0.9999999999997923	1.9704619518259962e-11
2.858010634044688	8.140307928336505e-12	0.9999999999998347	1.5719614699486436e-11
2.8684491369216154	6.494550021085864e-12	0.9999999999998685	1.2605954469687611e-11
2.8788876397985437	5.185022223918687e-12	0.9999999999998955	1.009529690643402e-11
2.889326142675472	4.105546607334933e-12	0.9999999999999172	7.985527341553248e-12
2.8997646455523993	3.2738194929179425e-12	0.9999999999999344	6.417596541770246e-12
2.9102031484293276	2.6013592727510136e-12	0.999999999999948	5.118763117890774e-12
2.920641651306256	2.0527733036674666e-12	0.9999999999999589	4.021658190509532e-12
2.9310801541831832	1.6280615856673011e-12	0.9999999999999676	3.197266553826514e-12
2.9415186570601115	1.2918314755838366e-12	0.9999999999999745	2.577903091161343e-12
2.9519571599370398	1.008690330250393e-12	0.9999999999999799	2.0253809059210458e-12
2.962395662813967	8.140307928336506e-13	0.9999999999999841	1.6102021411321777e-12
2.9728341656908954	6.370675770002483e-13	0.9999999999999876	1.263190698755264e-12
2.983272668567823	4.954970043335264e-13	0.9999999999999902	9.848459426169244e-13
2.993711171444751	3.8931907483348504e-13	0.9999999999999923	7.75669651566419e-13
3.0041496743216793	3.008374669167839e-13	0.999999999999994	6.361660291850485e-13
3.0145881771986067	2.30052180583423e-13	0.9999999999999953	4.959864993393215e-13
3.025026680075535	1.9465953741674252e-13	0.9999999999999963	4.2615434018799685e-13
3.0354651829524633	1.5926689425006207e-13	0.9999999999999971	3.559832142947102e-13
3.0459036858293906	1.238742510833816e-13	0.9999999999999978	2.8547189464629657e-13
3.056342188706319	1.0617792950004138e-13	0.9999999999999982	2.1461915028705998e-13
3.066780691583247	7.078528633336092e-14	0.9999999999999987	1.4342374630690484e-13
3.0772191944601746	5.308896475002069e-14	0.999999999999999	1.4376888765886358e-13
3.087657697337103	3.539264316668046e-14	0.9999999999999992	7.205742978724528e-14
3.098096200214031	3.539264316668046e-14	0.9999999999999993	7.22308320262457e-14
3.1085347030909585	1.769632158334023e-14	0.9999999999999996	7.240465154819083e-14
3.1189732059678867	1.769632158334023e-14	0.9999999999999997	7.257888935724912e-14
3.129411708844814	1.769632158334023e-14	0.9999999999999997	7.27535464600055e-14
3.1398502117217424	1.769632158334023e-14	0.9999999999999998	7.292862386546715e-14
3.1502887145986707	1.769632158334023e-14	0.9999999999999998	7.310412258506942e-14
3.160727217475598	0.0	0.9999999999999999	0.0
3.1711657203525263	0.0	0.9999999999999999	0.0
3.1816042232294546	1.769632158334023e-14	0.9999999999999999	7.363315677961776e-14
3.192042726106382	1.769632158334023e-14	0.9999999999999999	7.381035091890296e-14
3.2024812289833102	0.0	1.0	0.0
3.2129197318602385	0.0	1.0	0.0
3.223358234737166	0.0	1.0	0.0
3.233796737614094	0.0	1.0	0.0
3.2442352404910224	0.0	1.0	0.0
3.25467374336795	0.0	1.0	0.0
3.265112246244878	0.0	1.0	0.0
3.2755507491218054	0.0	1.0	0.0
3.2859892519987337	0.0	1.0	0.0
3.296427754875662	0.0	1.0	0.0
3.3068662577525894	0.0	1.0	0.0
3.3173047606295176	0.0	1.0	0.0
3.327743263506446	0.0	1.0	0.0
3.3381817663833733	0.0	1.0	0.0
3.3486202692603015	0.0	1.0	0.0
3.35905877213723	0.0	1.0	0.0
3.369497275014157	0.0	1.0	0.0
3.3799357778910855	0.0	1.0	0.0
3.390374280768013	0.0	1.0	0.0
3.400812783644941	0.0	1.0	0.0
3.4112512865218694	0.0	1.0	0.0
3.4216897893987968	0.0	1.0	0.0
3.432128292275725	0.0	1.0	0.0
3.4425667951526533	0.0	1.0	0.0
3.4530052980295807	0.0	1.0	0.0
3.463443800906509	0.0	1.0	0.0
3.473882303783437	0.0	1.0	0.0
3.4843208066603646	0.0	1.0	0.0
3.494759309537293	0.0	1.0	0.0
3.505197812414221	0.0	1.0	0.0
3.5156363152911485	0.0	1.0	0.0
3.5260748181680768	0.0	1.0	0.0
3.536513321045004	0.0	1.0	0.0
3.5469518239219324	0.0	1.0	0.0
3.5573903267988607	0.0	1.0	0.0
3.567828829675788	0.0	1.0	0.0
3.5782673325527163	0.0	1.0	0.0
3.5887058354296446	0.0	1.0	0.0
3.599144338306573	0.0	1.0	0.0
3.6095828411834994	0.0	1.0	0.0
3.6200213440604276	0.0	1.0	0.0
3.630459846937356	0.0	1.0	0.0
3.640898349814284	0.0	1.0	0.0
3.6513368526912124	0.0	1.0	0.0
3.6617753555681407	0.0	1.0	0.0
3.672213858445067	0.0	1.0	0.0
3.6826523613219955	0.0	1.0	0.0
3.6930908641989237	0.0	1.0	0.0
3.703529367075852	0.0	1.0	0.0
3.7139678699527803	0.0	1.0	0.0
3.7244063728297068	0.0	1.0	0.0
3.734844875706635	0.0	1.0	0.0
3.7452833785835633	0.0	1.0	0.0
3.7557218814604916	0.0	1.0	0.0
3.76616038433742	0.0	1.0	0.0
3.776598887214348	0.0	1.0	0.0
3.7870373900912746	0.0	1.0	0.0
3.797475892968203	0.0	1.0	0.0
3.807914395845131	0.0	1.0	0.0
3.8183528987220594	0.0	1.0	0.0
3.8287914015989877	0.0	1.0	0.0
3.839229904475916	0.0	1.0	0.0
3.8496684073528424	0.0	1.0	0.0
3.8601069102297707	0.0	1.0	0.0
3.870545413106699	0.0	1.0	0.0
3.8809839159836272	0.0	1.0	0.0
3.8914224188605555	0.0	1.0	0.0
3.901860921737482	0.0	1.0	0.0
3.9122994246144103	0.0	1.0	0.0
3.9227379274913385	0.0	1.0	0.0
3.933176430368267	0.0	1.0	0.0
3.943614933245195	0.0	1.0	0.0
3.9540534361221233	0.0	1.0	0.0
3.96449193899905	0.0	1.0	0.0
3.974930441875978	0.0	1.0	0.0
3.9853689447529064	0.0	1.0	0.0
3.9958074476298346	0.0	1.0	0.0
4.006245950506763	0.0	1.0	0.0
4.016684453383689	0.0	1.0	0.0
4.027122956260618	0.0	1.0	0.0
4.037561459137546	0.0	1.0	0.0
4.047999962014474	0.0	1.0	0.0
4.0584384648914025	0.0	1.0	0.0
4.068876967768331	0.0	1.0	0.0
4.079315470645257	0.0	1.0	0.0
4.0897539735221855	0.0	1.0	0.0
4.100192476399114	0.0	1.0	0.0
4.110630979276042	0.0	1.0	0.0
4.12106948215297	0.0	1.0	0.0
4.131507985029897	0.0	1.0	0.0
4.141946487906825	0.0	1.0	0.0
4.152384990783753	0.0	1.0	0.0
4.162823493660682	0.0	1.0	0.0
4.17326199653761	0.0	1.0	0.0
4.183700499414538	0.0	1.0	0.0
4.194139002291465	0.0	1.0	0.0
4.204577505168393	0.0	1.0	0.0
4.215016008045321	0.0	1.0	0.0
4.225454510922249	0.0	1.0	0.0
4.235893013799178	0.0	1.0	0.0
4.246331516676104	0.0	1.0	0.0
4.2567700195530325	0.0	1.0	0.0
4.267208522429961	0.0	1.0	0.0
4.277647025306889	0.0	1.0	0.0
4.288085528183817	0.0	1.0	0.0
4.2985240310607455	0.0	1.0	0.0
4.308962533937672	0.0	1.0	0.0
4.3194010368146	0.0	1.0	0.0
4.329839539691529	0.0	1.0	0.0
4.340278042568457	0.0	1.0	0.0
4.350716545445385	0.0	1.0	0.0
4.361155048322313	0.0	1.0	0.0
4.37159355119924	0.0	1.0	0.0
4.382032054076168	0.0	1.0	0.0
4.392470556953096	0.0	1.0	0.0
4.402909059830025	0.0	1.0	0.0
4.413347562706953	0.0	1.0	0.0
4.423786065583879	0.0	1.0	0.0
4.434224568460808	0.0	1.0	0.0
4.444663071337736	0.0	1.0	0.0
4.455101574214664	0.0	1.0	0.0
4.4655400770915925	0.0	1.0	0.0
4.475978579968521	0.0	1.0	0.0
4.486417082845447	0.0	1.0	0.0
4.4968555857223755	0.0	1.0	0.0
4.507294088599304	0.0	1.0	0.0
4.517732591476232	0.0	1.0	0.0
4.52817109435316	0.0	1.0	0.0
4.538609597230087	0.0	1.0	0.0
4.549048100107015	0.0	1.0	0.0
4.559486602983943	0.0	1.0	0.0
4.569925105860872	0.0	1.0	0.0
4.5803636087378	0.0	1.0	0.0
4.590802111614728	0.0	1.0	0.0
4.601240614491655	0.0	1.0	0.0
4.611679117368583	0.0	1.0	0.0
4.622117620245511	0.0	1.0	0.0
4.6325561231224395	0.0	1.0	0.0
4.642994625999368	0.0	1.0	0.0
4.653433128876294	0.0	1.0	0.0
4.6638716317532225	0.0	1.0	0.0
4.674310134630151	0.0	1.0	0.0
4.684748637507079	0.0	1.0	0.0
4.695187140384007	0.0	1.0	0.0
4.705625643260936	0.0	1.0	0.0
4.716064146137862	0.0	1.0	0.0
4.72650264901479	0.0	1.0	0.0
4.736941151891719	0.0	1.0	0.0
4.747379654768647	0.0	1.0	0.0
4.757818157645575	0.0	1.0	0.0
4.768256660522503	0.0	1.0	0.0
4.77869516339943	0.0	1.0	0.0
4.789133666276358	0.0	1.0	0.0
4.799572169153286	0.0	1.0	0.0
4.810010672030215	0.0	1.0	0.0
4.820449174907143	0.0	1.0	0.0
4.8308876777840695	0.0	1.0	0.0
4.841326180660998	0.0	1.0	0.0
4.851764683537926	0.0	1.0	0.0
4.862203186414854	0.0	1.0	0.0
4.8726416892917825	0.0	1.0	0.0
4.883080192168711	0.0	1.0	0.0
4.893518695045637	0.0	1.0	0.0
4.903957197922566	0.0	1.0	0.0
4.914395700799494	0.0	1.0	0.0
4.924834203676422	0.0	1.0	0.0
4.93527270655335	0.0	1.0	0.0
4.945711209430277	0.0	1.0	0.0
4.956149712307205	0.0	1.0	0.0
4.966588215184133	0.0	1.0	0.0
4.977026718061062	0.0	1.0	0.0
4.98746522093799	0.0	1.0	0.0
4.997903723814918	0.0	1.0	0.0
5.008342226691845	0.0	1.0	0.0
5.018780729568773	0.0	1.0	0.0
5.029219232445701	0.0	1.0	0.0
5.0396577353226295	0.0	1.0	0.0
5.050096238199558	0.0	1.0	0.0
5.060534741076484	0.0	1.0	0.0
5.0709732439534125	0.0	1.0	0.0
5.081411746830341	0.0	1.0	0.0
5.091850249707269	0.0	1.0	0.0
5.102288752584197	0.0	1.0	0.0
5.112727255461126	0.0	1.0	0.0
5.123165758338052	0.0	1.0	0.0
5.13360426121498	0.0	1.0	0.0
5.144042764091909	0.0	1.0	0.0
5.154481266968837	0.0	1.0	0.0
5.164919769845765	0.0	1.0	0.0
5.175358272722693	0.0	1.0	0.0
5.18579677559962	0.0	1.0	0.0
5.196235278476548	0.0	1.0	0.0
5.2066737813534765	0.0	1.0	0.0
5.217112284230405	0.0	1.0	0.0
5.227550787107333	0.0	1.0	0.0
5.2379892899842595	0.0	1.0	0.0
5.248427792861188	0.0	1.0	0.0
5.258866295738116	0.0	1.0	0.0
5.269304798615044	0.0	1.0	0.0
5.279743301491973	0.0	1.0	0.0
5.290181804368901	0.0	1.0	0.0
5.300620307245827	0.0	1.0	0.0
5.311058810122756	0.0	1.0	0.0
5.321497312999684	0.0	1.0	0.0
5.331935815876612	0.0	1.0	0.0
5.34237431875354	0.0	1.0	0.0
5.352812821630467	0.0	1.0	0.0
5.363251324507395	0.0	1.0	0.0
5.373689827384323	0.0	1.0	0.0
5.384128330261252	0.0	1.0	0.0
5.39456683313818	0.0	1.0	0.0
5.405005336015108	0.0	1.0	0.0
5.415443838892035	0.0	1.0	0.0
5.425882341768963	0.0	1.0	0.0
5.436320844645891	0.0	1.0	0.0
5.4467593475228195	0.0	1.0	0.0
5.457197850399748	0.0	1.0	0.0
5.467636353276674	0.0	1.0	0.0
5.478074856153603	0.0	1.0	0.0
5.488513359030531	0.0	1.0	0.0
5.498951861907459	0.0	1.0	0.0
5.509390364784387	0.0	1.0	0.0
5.519828867661316	0.0	1.0	0.0
5.530267370538242	0.0	1.0	0.0
5.54070587341517	0.0	1.0	0.0
5.551144376292099	0.0	1.0	0.0
5.561582879169027	0.0	1.0	0.0
5.572021382045955	0.0	1.0	0.0
5.5824598849228835	0.0	1.0	0.0
5.59289838779981	0.0	1.0	0.0
5.603336890676738	0.0	1.0	0.0
5.6137753935536665	0.0	1.0	0.0
5.624213896430595	0.0	1.0	0.0
5.634652399307523	0.0	1.0	0.0
5.6450909021844495	0.0	1.0	0.0
5.655529405061378	0.0	1.0	0.0
5.665967907938306	0.0	1.0	0.0
5.676406410815234	0.0	1.0	0.0
5.686844913692163	0.0	1.0	0.0
5.697283416569091	0.0	1.0	0.0
5.707721919446017	0.0	1.0	0.0
5.718160422322946	0.0	1.0	0.0
5.728598925199874	0.0	1.0	0.0
5.739037428076802	0.0	1.0	0.0
5.74947593095373	0.0	1.0	0.0
5.759914433830657	0.0	1.0	0.0
5.770352936707585	0.0	1.0	0.0
5.7807914395845135	0.0	1.0	0.0
5.791229942461442	0.0	1.0	0.0
5.80166844533837	0.0	1.0	0.0
5.812106948215298	0.0	1.0	0.0
5.822545451092225	0.0	1.0	0.0
5.832983953969153	0.0	1.0	0.0
5.843422456846081	0.0	1.0	0.0
5.85386095972301	0.0	1.0	0.0
5.864299462599938	0.0	1.0	0.0
5.874737965476864	0.0	1.0	0.0
5.885176468353793	0.0	1.0	0.0
5.895614971230721	0.0	1.0	0.0
5.906053474107649	0.0	1.0	0.0
5.916491976984577	0.0	1.0	0.0
5.926930479861506	0.0	1.0	0.0
5.937368982738432	0.0	1.0	0.0
5.94780748561536	0.0	1.0	0.0
5.958245988492289	0.0	1.0	0.0
5.968684491369217	0.0	1.0	0.0
5.979122994246145	0.0	1.0	0.0
5.989561497123072	0.0	1.0	0.0
6.0	0.0	1.0	0.0


==> data/K_6-M_4.csv <==
-27.347407629382573	2.217895882485846e-11	1.0000000000000043e-14	4.085078361184129
-27.31406022175319	2.271422476960388e-11	1.0318670365675341e-14	4.085715836166673
-27.28071281412381	2.3262548925580076e-11	1.06475481192109e-14	4.086357951080744
-27.247365406494424	2.382425422951491e-11	1.0986962267164347e-14	4.087004737671073
-27.214017998865042	2.439967174067576e-11	1.1337252501156273e-14	4.087656227869573
-27.18067059123566	2.4989140849398943e-11	1.1698769548039869e-14	4.088312453796211
-27.14732318360628	2.5593009491100077e-11	1.2071875531669139e-14	4.088973447759518
-27.113975775976897	2.621163436591853e-11	1.245694434665583e-14	4.089639242257141
-27.08062836834751	2.684538116414699e-11	1.28543620445163e-14	4.090309869976626
-27.04728096071813	2.749462479760266e-11	1.326452723262517e-14	4.090985363796051
-27.013933553088748	2.815974963710168e-11	1.3687851486406148e-14	4.091665756784549
-26.980586145459366	2.884114975620091e-11	1.4124759775202674e-14	4.092351082203199
-26.94723873782998	2.953922918137894e-11	1.4575690902292344e-14	4.093041373505288
-26.9138913302006	3.025440214882983e-11	1.5041097959516194e-14	4.093736664337153
-26.880543922571217	3.0987093368051645e-11	1.5521448797018782e-14	4.094436988538691
-26.847196514941835	3.1737738292412073e-11	1.6017226508604347e-14	4.095142380144179
-26.813849107312453	3.25067833968814e-11	1.6528929933238383e-14	4.095852873382523
-26.780501699683068	3.32946864631303e-11	1.7057074173235867e-14	4.096568502678031
-26.747154292053686	3.4101916872194894e-11	1.7602191129700927e-14	4.097289302651212
-26.713806884424304	3.492895590490549e-11	1.8164830055799104e-14	4.098015308118737
-26.680459476794923	3.57762970503073e-11	1.8745558128462288e-14	4.098746554094786
-26.64711206916554	3.664444632228023e-11	1.934496103915508e-14	4.099483075791031
-26.613764661536155	3.753392258457968e-11	1.9963643604336e-14	4.10022490861734
-26.580417253906774	3.844525788454503e-11	2.0602230396290364e-14	4.100972088182564
-26.54706984627739	3.937899779569403e-11	2.1261366395017235e-14	4.1017246502947
-26.51372243864801	4.033570176946189e-11	2.1941717661884837e-14	4.102482630961601
-26.480375031018625	4.131594349632846e-11	2.264397203578996e-14	4.103246066391675
-26.447027623389243	4.232031127658914e-11	2.3368839852585483e-14	4.104014992993972
-26.41368021575986	4.334940840105281e-11	2.4117054688566508e-14	4.1047894473791935
-26.38033280813048	4.440385354191014e-11	2.48893741288238e-14	4.105569466359804
-26.346985400501097	4.548428115408121e-11	2.5686580561317413e-14	4.106355086950478
-26.313637992871712	4.659134188731636e-11	2.6509481997533974e-14	4.107146346369039
-26.28029058524233	4.772570300934997e-11	2.7358912920639826e-14	4.10794328203657
-26.24694317761295	4.8888048840414717e-11	2.8235735162059008e-14	4.108745931577855
-26.213595769983566	5.0079081199427917e-11	2.9140838807441214e-14	4.109554332821937
-26.180248362354185	5.1299519862175975e-11	3.007514313302405e-14	4.110368523802501
-26.1469009547248	5.255010303182944e-11	3.103959757342037e-14	4.111188542758504
-26.113553547095417	5.3831587822126915e-11	3.2035182721904845e-14	4.112014428134258
-26.080206139466036	5.5144750753579734e-11	3.306291136429946e-14	4.11284621858
-26.046858731836654	5.6490388263074345e-11	3.412382954761547e-14	4.113683952952479
-26.013511324207272	5.786931722721312e-11	3.521901768462339e-14	4.114527670314986
-25.980163916577887	5.92823754998109e-11	3.634959169558852e-14	4.115377409937965
-25.946816508948505	6.073042246392117e-11	3.75167041884363e-14	4.116233211299314
-25.913469101319123	6.221433959880281e-11	3.872154567866091e-14	4.117095114084739
-25.88012169368974	6.373503106223958e-11	3.9965345850333634e-14	4.11796315818804
-25.846774286060356	6.529342428865393e-11	4.1249374859621646e-14	4.1188373837116625
-25.813426878430974	6.689047060344288e-11	4.257494468227213e-14	4.119717830966616
-25.780079470801592	6.852714585399947e-11	4.394341050655855e-14	4.120604540473232
-25.74673206317221	7.020445105787816e-11	4.5356172173258344e-14	4.121497552961058
-25.71338465554283	7.192341306859896e-11	4.681467566426852e-14	4.122396909369301
-25.680037247913443	7.368508525957582e-11	4.832041464152767e-14	4.123302650847268
-25.64668984028406	7.549054822666885e-11	4.9874932037970124e-14	4.124214818754247
-25.61334243265468	7.734091050991405e-11	5.147982170230662e-14	4.1251334546600305
-25.579995025025298	7.923730933493496e-11	5.313673009946843e-14	4.126058600345022
-25.546647617395912	8.118091137462153e-11	5.484735806864429e-14	4.126990297800475
-25.51330020976653	8.317291353162339e-11	5.661346264087607e-14	4.12792858922866
-25.47995280213715	8.521454374226145e-11	5.843685891827496e-14	4.128873517043082
-25.446605394507767	8.73070618024588e-11	6.031942201697778e-14	4.129825123868598
-25.413257986878385	8.945176021630877e-11	6.226308907603556e-14	4.130783452541654
-25.379910579249	9.164996506792599e-11	6.426986133451786e-14	4.131748546110114
-25.346563171619618	9.390303691724543e-11	6.634180627917223e-14	4.132720447833969
-25.313215763990236	9.621237172043081e-11	6.848105986509375e-14	4.133699201184839
-25.279868356360854	9.857940177561781e-11	7.068982881191303e-14	4.134684849846407
-25.246520948731472	1.0100559669467989e-10	7.297039297811603e-14	4.135677437714159
-25.213173541102087	1.0349246440179846e-10	7.532510781620253e-14	4.136677008895992
-25.179826133472705	1.0604155215955042e-10	7.775640691147944e-14	4.1376836077116685
-25.146478725843323	1.0865444762334572e-10	8.026680460738578e-14	4.138697278693189
-25.11313131821394	1.1133277992498757e-10	8.28588987203492e-14	4.139718066584433
-25.07978391058456	1.1407822078621862e-10	8.553537334727366e-14	4.1407460163416925
-25.046436502955174	1.168924856630744e-10	8.829900176888061e-14	4.141781173133257
-25.013089095325792	1.197773349219544e-10	9.115264945223383e-14	4.142823582339097
-24.97974168769641	1.2273457504831754e-10	9.409927715587327e-14	4.143873289551507
-24.94639428006703	1.2576605988891698e-10	9.714194414116191e-14	4.144930340574315
-24.913046872437647	1.2887369192855732e-10	1.0028381149349844e-13	4.1459947814232825
-24.87969946480826	1.320594236023586e-10	1.0352814555726224e-13	4.147066658325581
-24.84635205717888	1.353252586445469e-10	1.0687832148841721e-13	4.148146017719851
-24.813004649549498	1.3867325347482696e-10	1.1033782692890031e-13	4.149232906255903
-24.779657241920116	1.421055186234165e-10	1.1391026580702216e-13	4.1503273707947965
-24.74630983429073	1.456242201958612e-10	1.1759936226830886e-13	4.151429458408212
-24.71296242666135	1.4923158137876612e-10	1.2140896474129617e-13	4.152539216378438
-24.679615019031967	1.5292988398766606e-10	1.2534305014304234e-13	4.153656692198253
-24.646267611402585	1.5672147005818423e-10	1.2940572822920195e-13	4.15478193357032
-24.6129202037732	1.6060874348180622e-10	1.3360124609375032e-13	4.155914988407086
-24.579572796143818	1.6459417168751394e-10	1.379339928235832e-13	4.15705590483035
-24.546225388514436	1.6868028737064557e-10	1.4240850431342755e-13	4.1582047311711685
-24.512877980885055	1.7286969027030694e-10	1.4702946824667966e-13	4.15936151596909
-24.479530573255673	1.7716504899679625e-10	1.5180172924799003e-13	4.160526307972023
-24.446183165626287	1.8156910291048118e-10	1.5673029421364695e-13	4.161699156135762
-24.412835757996906	1.8608466405359608e-10	1.618203378259662e-13	4.162880109623443
-24.379488350367524	1.9071461913655908e-10	1.6707720825819415e-13	4.164069217805344
-24.346140942738142	1.9546193158036333e-10	1.7250643307662888e-13	4.165266530258046
-24.31279353510876	2.0032964361668042e-10	1.7811372534686208e-13	4.166472096764059
-24.279446127479375	2.053208784473903e-10	1.839049899513704e-13	4.167685967311485
-24.246098719849993	2.104388424652476e-10	1.8988633012591442e-13	4.168908192092981
-24.21275131222061	2.1568682753751736e-10	1.960640542224294e-13	4.170138821505718
-24.17940390459123	2.2106821335437745e-10	2.0244468270644735e-13	4.171377906150285
-24.146056496961847	2.265864698440329e-10	2.090349553972969e-13	4.172625496830282
-24.112709089332462	2.3224515965649022e-10	2.1584183895970135e-13	4.173881644551606
-24.07936168170308	2.3804794071799504e-10	2.228725346556387e-13	4.175146400521655
-24.0460142740737	2.439985688582744e-10	2.301344863657175e-13	4.176419816148871
-24.012666866444317	2.5010090051263337e-10	2.3763538888957285e-13	4.177701943041604
-23.979319458814935	2.5635889550122815e-10	2.453831965352246e-13	4.178992833007494
-23.94597205118555	2.6277661988772273e-10	2.533861320076042e-13	4.180292538052844
-23.912624643556168	2.693582489196834e-10	2.6165269560691207e-13	4.181601110381419
-23.879277235926786	2.761080700532019e-10	2.701916747478229e-13	4.182918602393731
-23.845929828297404	2.830304860641389e-10	2.790121538108645e-13	4.184245066686411
-23.81258242066802	2.901300182486435e-10	2.8812352433794805e-13	4.185580556050557
-23.779235013038637	2.974113097156002e-10	2.975354955841341e-13	4.186925123471661
-23.745887605409255	3.0487912877366197e-10	3.072581054384715e-13	4.188278822127852
-23.712540197779873	3.125383724157839e-10	3.1730173172696733e-13	4.189641705389445
-23.67919279015049	3.2039406990409854e-10	3.276771039114256e-13	4.191013826817417
-23.645845382521106	3.2845138645817167e-10	3.3839531519821805e-13	4.192395240162548
-23.612497974891724	3.367156270496964e-10	3.4946783507165903e-13	4.1937859993644615
-23.579150567262342	3.4519224030681103e-10	3.6090652226723586e-13	4.195186158549899
-23.54580315963296	3.5388682253138087e-10	3.727236382003203e-13	4.196595772032381
-23.512455752003575	3.6280512183252676e-10	3.849318608668421e-13	4.198014894310067
-23.479108344374193	3.7195304238000013e-10	3.9754429923267245e-13	4.199443580065195
-23.44576093674481	3.8133664878093085e-10	4.10574508129411e-13	4.200881884162406
-23.41241352911543	3.9096217058370084e-10	4.240365036746393e-13	4.202329861647797
-23.379066121486048	4.008360069127323e-10	4.3794477923561435e-13	4.203787567746945
-23.345718713856662	4.1096473123818843e-10	4.5231432195579e-13	4.205255057864121
-23.31237130622728	4.2135509628461e-10	4.671606298645696e-13	4.206732387580571
-23.2790238985979	4.320140390827217e-10	4.824997295912467e-13	4.208219612653008
-23.245676490968517	4.429486861687386e-10	4.983481947048778e-13	4.209716789012412
-23.212329083339135	4.54166358935577e-10	5.147231647027391e-13	4.211223972762076
-23.17898167570975	4.656745791406763e-10	5.31642364670725e-13	4.212741220176303
-23.145634268080368	4.774810745751075e-10	5.49124125640004e-13	4.214268587698777
-23.112286860450986	4.895937848988801e-10	5.671874056651186e-13	4.215806131940685
-23.078939452821604	5.020208676475653e-10	5.858518116496135e-13	4.217353909679318
-23.045592045192222	5.147707044153653e-10	6.051376219462699e-13	4.218911977856354
-23.012244637562837	5.278519072200257e-10	6.250658097600695e-13	4.220480393575773
-22.978897229933455	5.412733250551941e-10	6.456580673829283e-13	4.222059214102304
-22.945549822304073	5.550440506359346e-10	6.669368312905384e-13	4.223648496859476
-22.91220241467469	5.691734273432514e-10	6.88925308132442e-13	4.22524829942798
-22.87885500704531	5.836710563737392e-10	7.116475016480483e-13	4.2268586795432785
-22.845507599415924	5.98546804100745e-10	7.35128240542118e-13	4.228479695094166
-22.812160191786543	6.138108096533403e-10	7.593932073547608e-13	4.230111404120344
-22.77881278415716	6.294734927199896e-10	7.844689683621701e-13	4.231753864810577
-22.745465376527775	6.455455615837058e-10	8.103830045456983e-13	4.233407135500606
-22.712117968898397	6.620380213958578e-10	8.371637436683164e-13	4.235071274670879
-22.678770561269012	6.789621826960136e-10	8.648405934988723e-13	4.236746340944663
-22.64542315363963	6.96329670185347e-10	8.934439762261781e-13	4.238432393085682
-22.612075746010248	7.14152431761496e-10	9.230053641065434e-13	4.240129489995541
-22.578728338380863	7.324427478229402e-10	9.535573163896758e-13	4.24183769071197
-22.54538093075148	7.512132408512737e-10	9.851335175702584e-13	4.24355705440604
-22.5120335231221	7.704768852799636e-10	1.0177688170133744e-12	4.245287640380412
-22.478686115492717	7.902470176583926e-10	1.0514992700047525e-12	4.247029508065844
-22.445338707863336	8.10537347120603e-10	1.0863621802776089e-12	4.24878271701983
-22.41199130023395	8.313619661679408e-10	1.1223961440710322e-12	4.250547326923288
-22.37864389260457	8.52735361775637e-10	1.1596410957758482e-12	4.252323397578538
-22.345296484975187	8.746724268331272e-10	1.1981383552266559e-12	4.254110988906263
-22.311949077345805	8.971884719288676e-10	1.2379306767007768e-12	4.255910160943121
-22.278601669716423	9.202992374901178e-10	1.279062299687014e-12	4.257720973838942
-22.245254262087037	9.44020906289011e-10	1.3215790014897724e-12	4.259543487854025
-22.211906854457656	9.683701163262179e-10	1.365528151736237e-12	4.261377763356238
-22.178559446828274	9.933639741041886e-10	1.410958768857137e-12	4.2632238608184565
-22.145212039198892	1.0190200683020602e-9	1.4579215786142633e-12	4.265081840815298
-22.11186463156951	1.0453564838650521e-9	1.5064690747505594e-12	4.266951764020422
-22.078517223940125	1.072391816521113e-9	1.5566555818414156e-12	4.268833691203432
-22.045169816310743	1.1001451877385515e-9	1.6085373204291247e-12	4.270727683227018
-22.01182240868136	1.1286362601384541e-9	1.662172474525414e-12	4.272633801043763
-21.97847500105198	1.1578852533761308e-9	1.7176212615698653e-12	4.274552105692954
-21.945127593422598	1.1879129605066275e-9	1.7749460049360225e-12	4.276482658297264
-21.911780185793212	1.2187407648495256e-9	1.8342112090797257e-12	4.27842552006002
-21.87843277816383	1.250390657368785e-9	1.895483637428681e-12	4.280380752261644
-21.84508537053445	1.282885254584102e-9	1.958832393115573e-12	4.282348416256011
-21.811737962905067	1.3162478170304742e-9	2.0243290026602463e-12	4.284328573467575
-21.778390555275685	1.3505022682837938e-9	2.0920475027126047e-12	4.286321285387694
-21.7450431476463	1.3856732145698293e-9	2.1620645299693085e-12	4.288326613571188
-21.711695740016918	1.4217859649759822e-9	2.2344594143846032e-12	4.290344619632745
-21.678348332387536	1.4588665522843495e-9	2.3093142757974777e-12	4.292375365243659
-21.64500092475815	1.496941754446377e-9	2.3867141241047765e-12	4.294418912127566
-21.611653517128772	1.5360391167194288e-9	2.4667469631120377e-12	4.29647532205732
-21.578306109499387	1.5761869744867774e-9	2.5495038982017964e-12	4.298544656851298
-21.544958701870005	1.6174144767821082e-9	2.6350792479618267e-12	4.300626978368906
-21.511611294240623	1.6597516105424404e-9	2.723570659923215e-12	4.302722348507753
-21.478263886611238	1.7032292256115233e-9	2.8150792305632486e-12	4.304830829198714
-21.444916478981856	1.7478790605188791e-9	2.9097096297332586e-12	4.306952482403011
-21.411569071352474	1.793733769058888e-9	3.0075702296801653e-12	4.309087370107242
-21.378221663723092	1.8408269476960048e-9	3.108773238833518e-12	4.3112355543200565
-21.34487425609371	1.8891931638225503e-9	3.213434840539827e-12	4.313397097067689
-21.311526848464325	1.9388679848969266e-9	3.321675336931025e-12	4.315572060389958
-21.278179440834943	1.9898880084904252e-9	3.433619298121729e-12	4.317760506335909
-21.24483203320556	2.0422908932723745e-9	3.5493957169376735e-12	4.31996249695965
-21.21148462557618	2.0961153909638345e-9	3.669138169385366e-12	4.322178094315939
-21.178137217946798	2.151401379291356e-9	3.792984981080908e-12	4.324407360456056
-21.144789810317413	2.2081898959734977e-9	3.921079399865982e-12	4.32665035742295
-21.11144240268803	2.2665231737733225e-9	4.05356977484454e-12	4.3289071472472225
-21.07809499505865	2.3264446766521307e-9	4.190609742087625e-12	4.331177791942187
-21.044747587429267	2.3879991370599175e-9	4.332358417258526e-12	4.333462353499481
-21.011400179799885	2.4512325943999443e-9	4.478980595424025e-12	4.335760893884331
-20.9780527721705	2.516192434705871e-9	4.630646958325888e-12	4.338073475031079
-20.944705364541118	2.582927431570793e-9	4.787534289398505e-12	4.340400158838029
-20.911357956911736	2.651487788369564e-9	4.949825696828763e-12	4.3427410071628385
-20.878010549282354	2.7219251818172517e-9	5.117710844967824e-12	4.345096081817836
-20.844663141652973	2.7942928069062872e-9	5.291386194413549e-12	4.347465444564697
-20.811315734023587	2.8686454232694126e-9	5.471055251098632e-12	4.349849157109675
-20.777968326394205	2.9450394030139626e-9	5.656928824728704e-12	4.352247281098694
-20.744620918764824	3.0235327800769904e-9	5.849225296932796e-12	4.354659878111956
-20.711273511135442	3.1041853011507732e-9	6.048170899497745e-12	4.357087009658952
-20.67792610350606	3.187058478231031e-9	6.254000003077223e-12	4.359528737173203
-20.644578695876675	3.2722156428416827e-9	6.4669554167793086e-12	4.361985122007191
-20.611231288247293	3.3597220019909744e-9	6.687288699052609e-12	4.364456225426681
-20.57788388061791	3.449644695917416e-9	6.915260480308288e-12	4.366942108605593
-20.544536472988526	3.5420528576842555e-9	7.151140797732179e-12	4.369442832620501
-20.511189065359144	3.6370176746843094e-9	7.39520944275965e-12	4.371958458445057
-20.477841657729762	3.7346124521188725e-9	7.647756321704145e-12	4.374489046944689
-20.44449425010038	3.834912678515859e-9	7.909081830049824e-12	4.3770346588708
-20.411146842471	3.937996093356194e-9	8.179497240940715e-12	4.379595354855008
-20.377799434841613	4.043942756878343e-9	8.459325108416888e-12	4.382171195403639
-20.34445202721223	4.152835122133979e-9	8.748899685973466e-12	4.384762240891821
-20.31110461958285	4.264758109370082e-9	9.04856736103839e-12	4.3873685515577545
-20.277757211953467	4.3797991828158595e-9	9.358687105991681e-12	4.389990187496727
-20.244409804324086	4.4980484299549725e-9	9.67963094637106e-12	4.392627208655202
-20.2110623966947	4.619598643366487e-9	1.0011784446935758e-11	4.395279674824841
-20.17771498906532	4.744545405221657e-9	1.0355547216288956e-11	4.397947645636392
-20.144367581435937	4.872987174525188e-9	1.0711333430783617e-11	4.400631180553613
-20.111020173806555	5.005025377194491e-9	1.1079572378470144e-11	4.40333033886708
-20.077672766177173	5.1407644990719345e-9	1.1460709023870435e-11	4.406045179687964
-20.044325358547788	5.2803121819701686e-9	1.1855204594398626e-11	4.408775761941751
-20.010977950918406	5.423779322852362e-9	1.2263537189277771e-11	4.411522144361881
-19.977630543289024	5.571280176254817e-9	1.2686202411840992e-11	4.414284385483365
-19.944283135659642	5.722932460060649e-9	1.3123714026135249e-11	4.4170625436363204
-19.91093572803026	5.878857464739428e-9	1.357660463878875e-11	4.419856676939474
-19.877588320400875	6.039180166171205e-9	1.4045426407140881e-11	4.422666843293583
-19.844240912771493	6.204029342174351e-9	1.4530751774666154e-11	4.425493100374824
-19.81089350514211	6.373537692868106e-9	1.5033174234783516e-11	4.42833550562801
-19.77754609751273	6.5478419649964075e-9	1.5553309124162832e-11	4.431194116260145
-19.744198689883348	6.727083080350723e-9	1.6091794446707323e-11	4.434068989233265
-19.710851282253962	6.911406268432647e-9	1.6649291729425836e-11	4.436960181257821
-19.67750387462458	7.100961203499518e-9	1.7226486911460118e-11	4.439867748785725
-19.6441564669952	7.295902146145912e-9	1.7824091267590265e-11	4.4427917480033665
-19.610809059365813	7.496388089575315e-9	1.8442842367587266e-11	4.445732234824595
-19.577461651736435	7.702582910723673e-9	1.9083505072840802e-11	4.4486892648838525
-19.54411424410705	7.914655526402155e-9	1.9746872571753883e-11	4.451662893528631
-19.510766836477668	8.132780054632543e-9	2.0433767455445475e-11	4.45465317581282
-19.477419428848286	8.357135981353809e-9	2.1145042835379834e-11	4.4576601664890045
-19.4440720212189	8.587908332685864e-9	2.1881583504592952e-11	4.460683920001366
-19.41072461358952	8.825287852943803e-9	2.264430714426746e-11	4.463724490478602
-19.377377205960137	9.069471188599881e-9	2.3434165577473255e-11	4.46678193172605
-19.344029798330755	9.320661078401873e-9	2.425214607196481e-11	4.469856297218595
-19.310682390701373	9.579066549860608e-9	2.5099272694009774e-11	4.472947640093044
-19.277334983071988	9.844903122327203e-9	2.5976607715296198e-11	4.476056013140547
-19.24398757544261	1.0118393016892318e-8	2.6885253075061387e-11	4.479181468799211
-19.210640167813224	1.039976537334265e-8	2.782635189966593e-11	4.482324059146133
-19.177292760183843	1.068925647442103e-8	2.8801090081924604e-11	4.485483835889771
-19.14394535255446	1.098710997764936e-8	2.9810697922619006e-11	4.4886608503625665
-19.110597944925075	1.1293577154972514e-8	3.0856451836697426e-11	4.491855153512321
-19.077250537295694	1.160891714050361e-8	3.1939676126777774e-11	4.4950667958953145
-19.04390312966631	1.1933397186650662e-8	3.306174482669278e-11	4.498295827667574
-19.01055572203693	1.2267292928921006e-8	3.4224083617902855e-11	4.501542298577343
-18.977208314407548	1.2610888659708514e-8	3.5428171821744974e-11	4.5048062579571635
-18.943860906778163	1.2964477611377543e-8	3.6675544470596656e-11	4.5080877547152
-18.91051349914878	1.3328362248976543e-8	3.796779446116483e-11	4.511386837327749
-18.8771660915194	1.3702854572915311e-8	3.930657479324205e-11	4.514703553831047
-18.843818683890014	1.408827643196171e-8	4.0693600897425166e-11	4.518037951812455
-18.810471276260635	1.4484959846921761e-8	4.2130653055407074e-11	4.521390078402872
-18.77712386863125	1.4893247345382198e-8	4.361957891664617e-11	4.524759980268087
-18.74377646100187	1.5313492307906833e-8	4.5162296115338274e-11	4.528147703600469
-18.710429053372486	1.574605932609464e-8	4.676079499180661e-11	4.531553294110573
-18.6770816457431	1.6191324572919364e-8	4.8417141422581924e-11	4.534976797018612
-18.643734238113723	1.6649676185791737e-8	5.013347976363994e-11	4.53841825704628
-18.610386830484337	1.712151466279209e-8	5.1912035911441246e-11	4.541877718407521
-18.577039422854956	1.7607253272548933e-8	5.375512048660672e-11	4.545355224800634
-18.543692015225574	1.8107318478246737e-8	5.566513214529199e-11	4.54885081939922
-18.51034460759619	1.8622150376272276e-8	5.76445610235128e-11	4.552364544843739
-18.47699719996681	1.9152203150018604e-8	5.969599231990411e-11	4.555896443232403
-18.443649792337425	1.9697945539396733e-8	6.18221100226309e-11	4.559446556112937
-18.410302384708043	2.025986132661129e-8	6.402570078640855e-11	4.5630149244731815
-18.37695497707866	2.0838449838793744e-8	6.630965796584844e-11	4.566601588732514
-18.343607569449276	2.1434226468090528e-8	6.867698581158517e-11	4.570206588733109
-18.310260161819897	2.2047723209841455e-8	7.113080383596384e-11	4.573829963730525
-18.276912754190512	2.2679489219500136e-8	7.367435135530252e-11	4.577471752385038
-18.24356534656113	2.3330091388968915e-8	7.631099221606909e-11	4.581131992752484
-18.21021793893175	2.4000114943057198e-8	7.904421971263981e-11	4.584810722275094
-18.176870531302363	2.469016405678658e-8	8.187766170459234e-11	4.588507977772677
-18.14352312367298	2.5400862494298818e-8	8.481508594187272e-11	4.592223795432974
-18.1101757160436	2.6132854270154977e-8	8.786040560649812e-11	4.595958210802762
-18.076828308414218	2.6886804333833457e-8	9.101768507984172e-11	4.5997112587784885
-18.043480900784836	2.7663399278275022e-8	9.429114594493877e-11	4.6034829735969405
-18.01013349315545	2.8463348073351154e-8	9.768517323365017e-11	4.607273388826138
-17.97678608552607	2.9287382825158886e-8	1.0120432192894314e-10	4.611082537355556
-17.943438677896687	3.0136259562092466e-8	1.0485332373299278e-10	4.614910451386927
-17.910091270267305	3.1010759048668e-8	1.0863709411227131e-10	4.61875716242494
-17.876743862637923	3.191168762811146e-8	1.1256073963126627e-10	4.6226227012673
-17.843396455008538	3.283987809477591e-8	1.1662956558697914e-10	4.6265070979957255
-17.810049047379156	3.379619059746848e-8	1.208490839568781e-10	4.630410381965836
-17.776701639749774	3.478151357483266e-8	1.25225021673514e-10	4.634332581797921
-17.74335423212039	3.5796764723963014e-8	1.2976332923962171e-10	4.638273725367118
-17.71000682449101	3.684289200346847e-8	1.3447018969805472e-10	4.642233839793746
-17.676659416861625	3.792087467226598e-8	1.3935202797161646e-10	4.646212951433583
-17.643312009232243	3.9031724365415e-8	1.4441552058842248e-10	4.650211085868157
-17.60996460160286	4.017648620835933e-8	1.496676058091519e-10	4.654228267894659
-17.576617193973476	4.1356239971009365e-8	1.5511549417325717e-10	4.6582645215164735
-17.543269786344098	4.2572101263128914e-8	1.6076667948192996e-10	4.662319869933265
-17.509922378714712	4.382522277255837e-8	1.6662895023640364e-10	4.666394335530742
-17.47657497108533	4.511679554787403e-8	1.7271040155098468e-10	4.67048793987098
-17.44322756345595	4.644805032712747e-8	1.7901944756106156e-10	4.674600703682358
-17.409880155826563	4.782025891438211e-8	1.855648343472072e-10	4.678732646849551
-17.376532748197185	4.923473560582762e-8	1.9235565339742724e-10	4.682883788403471
-17.3431853405678	5.0692838667323225e-8	1.9940135563058172e-10	4.687054146511256
-17.309837932938418	5.2195971865284615e-8	2.0671176600500088e-10	4.6912437384656895
-17.276490525309036	5.3745586052927394e-8	2.1429709873737293e-10	4.695452580676153
-17.24314311767965	5.53431808139056e-8	2.221679731581317e-10	4.699680688656905
-17.209795710050273	5.699030616553582e-8	2.303354302306038e-10	4.703928077018229
-17.176448302420887	5.868856432381364e-8	2.3881094976257654e-10	4.708194759455271
-17.143100894791505	6.043961153255923e-8	2.4760646833997794e-10	4.712480748738332
-17.109753487162124	6.224515995909487e-8	2.567343980138824e-10	4.716786056702093
-17.076406079532738	6.410697965897047e-8	2.6620764577329254e-10	4.72111069423551
-17.043058671903356	6.602690061232912e-8	2.7603963383764005e-10	4.725454671271459
-17.009711264273975	6.800681483462584e-8	2.86244320804488e-10	4.729817996776109
-16.976363856644593	7.004867856450388e-8	2.968362236893866e-10	4.73420067873872
-16.94301644901521	7.215451453174793e-8	3.0783044089659756e-10	4.738602724160924
-16.909669041385825	7.432641430835657e-8	3.1924267616105206e-10	4.743024139046371
-16.876321633756444	7.6566540745867e-8	3.3108926350367807e-10	4.747464928390023
-16.842974226127062	7.88771305022297e-8	3.4338719324420064e-10	4.751925096167875
-16.809626818497676	8.126049666162212e-8	3.561541391174372e-10	4.756404645326069
-16.776279410868298	8.371903145073687e-8	3.6940848654111197e-10	4.760903577770098
-16.742932003238913	8.625520905523758e-8	3.831693620854294e-10	4.765421894354841
-16.70958459560953	8.887158854017172e-8	3.9745666419693617e-10	4.7699595948727405
-16.67623718798015	9.157081687835648e-8	4.1229109523137756e-10	4.774516678044312
-16.642889780350764	9.435563209080884e-8	4.2769419485292664e-10	4.779093141506447
-16.609542372721386	9.722886650356604e-8	4.436883748596059e-10	4.783688981801989
-16.576194965092	1.0019345012530559e-7	4.602969554973587e-10	4.788304194368884
-16.54284755746262	1.0325241415044071e-7	4.775442033282562e-10	4.79293877352926
-16.509500149833237	1.0640889459248404e-7	4.954553707210241e-10	4.7975927124785605
-16.47615274220385	1.0966613605269446e-7	5.140567370352636e-10	4.802266003274661
-16.442805334574473	1.1302749562922349e-7	5.333756515740279e-10	4.806958636826759
-16.409457926945088	1.1649644697217848e-7	5.534405783826375e-10	4.811670602884839
-16.376110519315706	1.2007658449019549e-7	5.742811429752286e-10	4.816401890027861
-16.342763111686324	1.2377162771443685e-7	5.959281810741977e-10	4.821152485653479
-16.30941570405694	1.2758542582604873e-7	6.184137894516132e-10	4.825922375966582
-16.27606829642756	1.3152196235343373e-7	6.417713789656e-10	4.830711545968257
-16.242720888798175	1.3558536004590163e-7	6.660357298889618e-10	4.835519979444679
-16.209373481168793	1.3977988593057788e-7	6.912430496319149e-10	4.840347658955804
-16.17602607353941	1.4410995655963097e-7	7.174310329649312e-10	4.845194565824446
-16.142678665910026	1.4858014345528308e-7	7.446389248533234e-10	4.850060680124519
-16.109331258280648	1.531951787602638e-7	7.729075860193061e-10	4.854945980670648
-16.075983850651262	1.579599611017202e-7	8.02279561353638e-10	4.859850445005617
-16.04263644302188	1.6287956167692711e-7	8.327991513032763e-10	4.864774049390362
-16.0092890353925	1.6795923056945391e-7	8.645124863687036e-10	4.869716768791604
-15.975941627763115	1.7320440330478765e-7	8.974676048492388e-10	4.874678576870879
-15.942594220133731	1.7862070765481782e-7	9.31714533982164e-10	4.879659445973031
-15.90924681250435	1.8421397070090582e-7	9.673053746274643e-10	4.884659347114647
-15.875899404874968	1.8999022616569653e-7	1.0042943896571592e-9	4.889678249972816
-15.842551997245584	1.9595572202424617e-7	1.0427380962158196e-9	4.894716122873283
-15.809204589616202	2.0211692840541296e-7	1.0826953620258604e-9	4.899772932778925
-15.775857181986819	2.0848054579497972e-7	1.1242275059198367e-9	4.904848645278317
-15.742509774357437	2.150535135523573e-7	1.1673984027900149e-9	4.909943224573843
-15.709162366728053	2.2184301875328074e-7	1.212274593154362e-9	4.915056633470275
-15.675814959098672	2.288565053713461e-7	1.258925397547441e-9	4.920188833362624
-15.64246755146929	2.361016838117889e-7	1.3074230359538096e-9	4.92533978422489
-15.609120143839906	2.435865408114673e-7	1.3578427525125845e-9	4.930509444597783
-15.575772736210524	2.5131934971954636e-7	1.4102629457311104e-9	4.935697771577736
-15.54242532858114	2.593086811739303e-7	1.4647653044581797e-9	4.9409047208034655
-15.509077920951759	2.675634141892915e-7	1.5214349498772616e-9	4.946130246445606
-15.475730513322375	2.760927476729236e-7	1.580360583794032e-9	4.951374301193841
-15.442383105692993	2.849062123855248e-7	1.6416346435035547e-9	4.956636836245713
-15.409035698063612	2.9401368336456726e-7	1.7053534635373988e-9	4.961917801293368
-15.375688290434228	3.034253928287865e-7	1.7716174446031851e-9	4.967217144512561
-15.342340882804846	3.1315194358293017e-7	1.84053123004551e-9	4.972534812550062
-15.308993475175463	3.2320432294277927e-7	1.9122038901710546e-9	4.977870750511526
-15.27564606754608	3.3359391720125194e-7	1.9867491147974577e-9	4.983224901949269
-15.242298659916697	3.443325266572821e-7	2.0642854144023017e-9	4.988597208850071
-15.208951252287315	3.554323812299706e-7	2.1449363302656964e-9	4.99398761162295
-15.175603844657934	3.6690615668160733e-7	2.228830654019602e-9	4.999396049086552
-15.14225643702855	3.787669914738645e-7	2.3161026570344017e-9	5.0048224584567675
-15.108909029399168	3.910285042827903e-7	2.4068923300955096e-9	5.010266775334709
-15.075561621769785	4.037048121990133e-7	2.5013456338432677e-9	5.01572893369372
-15.042214214140403	4.1681054964079325e-7	2.5996147604708796e-9	5.021208865867123
-15.00886680651102	4.3036088800868885e-7	2.7018584072000455e-9	5.026706502535279
-14.975519398881637	4.443715561117651e-7	2.808242062076647e-9	5.03222177271338
-14.942171991252255	4.5885886139658164e-7	2.918938302656559e-9	5.037754603738542
-14.908824583622872	4.738397120113245e-7	3.0341271081762366e-9	5.043304921256909
-14.87547717599349	4.89331639739027e-7	3.1539961858327446e-9	5.048872649210952
-14.842129768364106	5.053528238350536e-7	3.2787413118263743e-9	5.054457709826828
-14.808782360734725	5.219221158055598e-7	3.4085666878508875e-9	5.060060023601137
-14.775434953105341	5.390590651651041e-7	3.543685313747518e-9	5.065679509287866
-14.74208754547596	5.567839462133153e-7	3.6843193770741295e-9	5.071316083885693
-14.708740137846577	5.751177858720167e-7	3.830700660376165e-9	5.0769696626248875
-14.675392730217194	5.940823926260371e-7	3.983070966983726e-9	5.082640158953774
-14.642045322587812	6.137003866127326e-7	4.141682566197338e-9	5.088327484525823
-14.608697914958428	6.339952309070378e-7	4.306798658767205e-9	5.094031549186215
-14.575350507329047	6.549912640510441e-7	4.478693863614054e-9	5.09975226095847
-14.542003099699663	6.767137338788582e-7	4.657654726783068e-9	5.105489526031441
-14.508655692070281	6.991888326898001e-7	4.843980253672593e-9	5.111243248745281
-14.4753082844409	7.224437338252689e-7	5.037982465626584e-9	5.1170133315780975
-14.441960876811516	7.465066297067651e-7	5.239986982033085e-9	5.122799675132489
-14.408613469182134	7.714067713950718e-7	5.450333629125897e-9	5.128602178121701
-14.37526606155275	7.97174509733172e-7	5.669377076743803e-9	5.134420737355914
-14.341918653923369	8.238413381379227e-7	5.89748750436081e-9	5.140255247728619
-14.308571246293987	8.514399371084764e-7	6.135051297766996e-9	5.146105602202194
-14.275223838664603	8.800042205221547e-7	6.382471777841383e-9	5.151971691794464
-14.241876431035221	9.095693837914415e-7	6.640169962931906e-9	5.157853405564418
-14.208529023405838	9.401719539590509e-7	6.9085853664282265e-9	5.16375063059829
-14.175181615776456	9.71849841811024e-7	7.188176831190445e-9	5.169663251994948
-14.141834208147072	1.0046423960913806e-6	7.479423402575425e-9	5.175591152851985
-14.10848680051769	1.0385904599053765e-6	7.782825241889983e-9	5.181534214251158
-14.075139392888309	1.0737364294018745e-6	8.098904582183993e-9	5.187492315244102
-14.041791985258925	1.1101243148295545e-6	8.428206728394039e-9	5.193465332837672
-14.008444577629543	1.1477998040652954e-6	8.771301103940432e-9	5.199453141979624
-13.97509717000016	1.1868103287174951e-6	9.128782345988312e-9	5.205455615543033
-13.941749762370778	1.2272051329116237e-6	9.501271451683213e-9	5.2114726243129095
-13.908402354741394	1.2690353448690204e-6	9.889416977791945e-9	5.217504036970064
-13.875054947112012	1.3123540513960165e-6	1.0293896296291155e-8	5.223549720076841
-13.84170753948263	1.3572163754041697e-6	1.0715416908573473e-8	5.2296095380618315
-13.808360131853247	1.4036795565881902e-6	1.1154717821068256e-8	5.235683353204776
-13.775012724223865	1.4518030353936197e-6	1.1612570985214262e-8	5.241771025621289
-13.741665316594482	1.5016485404113533e-6	1.2089782804858756e-8	5.247872413247576
-13.7083179089651	1.553280179342755e-6	1.2587195714314992e-8	5.253987371824937
-13.674970501335716	1.606764533684476e-6	1.3105689830460609e-8	5.26011575488428
-13.641623093706334	1.662170757288945e-6	1.3646184682429668e-8	5.26625741373048
-13.608275686076952	1.7195706789630677e-6	1.4209641022623639e-8	5.272412197426621
-13.574928278447569	1.7790389092745497e-6	1.4797062722948364e-8	5.278579952778182
-13.541580870818187	1.840652951742328e-6	1.540949876037434e-8	5.284760524317077
-13.508233463188803	1.904493318595808e-6	1.604804529612331e-8	5.2909537542857015
-13.474886055559422	1.9706436512944175e-6	1.6713847852988043e-8	5.297159482620579
-13.441538647930038	2.0391908460085846e-6	1.7408103595521743e-8	5.303377546936236
-13.408191240300656	2.110225184270511e-6	1.8132063718058476e-8	5.309607782508829
-13.374843832671274	2.1838404690129777e-6	1.8887035945775218e-8	5.3158500222598395
-13.34149642504189	2.26013416622341e-6	1.967438715426383e-8	5.322104096738927
-13.308149017412509	2.339207552450207e-6	2.049554611334117e-8	5.328369834107699
-13.274801609783125	2.42116586840881e-6	2.1352006361122386e-8	5.334647060122871
-13.241454202153744	2.5061184789451206e-6	2.224532921466839e-8	5.340935598119112
-13.20810679452436	2.5941790396253784e-6	2.3177146923833732e-8	5.347235268992062
-13.174759386894978	2.6854656702329655e-6	2.4149165975269033e-8	5.353545891181082
-13.141411979265596	2.7801011354650705e-6	2.516317055387755e-8	5.359867280652068
-13.108064571636213	2.8782130331341793e-6	2.6221026169382355e-8	5.366199250880128
-13.074717164006831	2.9799339901927884e-6	2.7324683456045887e-8	5.37254161283152
-13.041369756377447	3.0854018669137274e-6	2.8476182153971487e-8	5.378894174946669
-13.008022348748066	3.1947599695724374e-6	2.9677655280853896e-8	5.385256743121607
-12.974674941118682	3.3081572719928218e-6	3.093133350345954e-8	5.391629120690899
-12.9413275334893	3.425748646333236e-6	3.2239549718606124e-8	5.3980111084086415
-12.907980125859918	3.5476951035067316e-6	3.3604743853871835e-8	5.404402504430921
-12.874632718230535	3.6741640436453383e-6	3.502946789879296e-8	5.41080310429724
-12.841285310601153	3.805329517036572e-6	3.651639117783004e-8	5.417212700912028
-12.80793790297177	3.9413724959792674e-6	3.806830587695649e-8	5.423631084526074
-12.774590495342387	4.082481158023918e-6	3.9688132836299776e-8	5.430058042717827
-12.741243087713006	4.228851181084339e-6	4.137892762190493e-8	5.436493360374127
-12.707895680083622	4.380686050927859e-6	4.3143886890317445e-8	5.442936819672045
-12.67454827245424	4.53819738157233e-6	4.49863550603964e-8	5.449388200058689
-12.641200864824857	4.701605249143371e-6	4.690983130745897e-8	5.455847278232414
-12.607853457195475	4.871138539767092e-6	4.8917976895633766e-8	5.462313828123452
-12.574506049566091	5.04703531209914e-6	5.101462286508599e-8	5.468787620873956
-12.54115864193671	5.2295431751183e-6	5.32037780916164e-8	5.475268424818435
-12.507811234307328	5.418919681837539e-6	5.548963773700112e-8	5.481756005463863
-12.474463826677944	5.615432739616619e-6	5.787659210938187e-8	5.488250125469597
-12.441116419048562	5.819361037787402e-6	6.036923595395944e-8	5.494750544627039
-12.407769011419179	6.030994493336433e-6	6.297237819528163e-8	5.501257019839369
-12.374421603789797	6.25063471541932e-6	6.569105215346853e-8	5.50776930510101
-12.341074196160413	6.478595489517021e-6	6.853052625785596e-8	5.514287151476915
-12.307726788531031	6.715203282078515e-6	7.149631528271003e-8	5.520810307081746
-12.27437938090165	6.960797766530106e-6	7.459419213089861e-8	5.527338517058832
-12.241031973272266	7.215732371572716e-6	7.783020019273496e-8	5.533871523559041
-12.207684565642884	7.48037485272455e-6	8.121066630853971e-8	5.540409065719419
-12.1743371580135	7.755107888112523e-6	8.47422143649507e-8	5.546950879641719
-12.140989750384119	8.040329699555329e-6	8.843177955647958e-8	5.553496698370735
-12.107642342754735	8.33645470003016e-6	9.228662334544695e-8	5.56004625187239
-12.074294935125353	8.643914168659334e-6	9.631434915505135e-8	5.566599267012061
-12.040947527495971	8.963156954405e-6	1.0052291883214583e-7	5.573155467531753
-12.007600119866588	9.29465020971071e-6	1.0492066991805954e-7	5.57971457402865
-11.974252712237206	9.638880155381654e-6	1.0951633376783447e-7	5.586276303931818
-11.940905304607822	9.996352878054184e-6	1.1431905456020769e-7	5.5928403714798876
-11.90755789697844	1.036759516166135e-5	1.1933840924285799e-7	5.5994064876983085
-11.874210489349057	1.0753155354363341e-5	1.2458442845968112e-7	5.605974360375949
-11.840863081719675	1.1153604272476949e-5	1.3006761850920668e-7	5.612543694042346
-11.807515674090293	1.1569536143001538e-5	1.357989843857851e-7	5.619114189943813
-11.77416826646091	1.200156958641424e-5	1.4179005395777778e-7	5.625685546020268
-11.740820858831528	1.2450348641472352e-5	1.4805290333971633e-7	5.632257456881358
-11.707473451202144	1.2916543833843755e-5	1.546001835183302e-7	5.638829613782482
-11.674126043572763	1.3400853290459335e-5	1.6144514829531627e-7	5.645401704600723
-11.640778635943379	1.3904003901571614e-5	1.686016836130243e-7	5.651973413810532
-11.607431228313997	1.4426752532576722e-5	1.760843383324118e-7	5.658544422459305
-11.574083820684615	1.4969887287764255e-5	1.8390835653638722e-7	5.66511440814262
-11.540736413055232	1.5534228828236498e-5	1.9208971143513883e-7	5.671683044979437
-11.50738900542585	1.6120631746348585e-5	2.0064514095412093e-7	5.678250003587073
-11.474041597796466	1.6729985999113918e-5	2.0959218508934652e-7	5.684814951055924
-11.440694190167084	1.73632184031341e-5	2.1894922511903945e-7	5.691377550924192
-11.4073467825377	1.802129419371591e-5	2.2873552476517773e-7	5.697937463151783
-11.373999374908319	1.870521865095916e-5	2.3897127340318677e-7	5.704494344095224
-11.340651967278937	1.941603879571693e-5	2.4967763142316986e-7	5.711047846481196
-11.307304559649555	2.0154845158456502e-5	2.608767778511809e-7	5.717597619380473
-11.27395715202017	2.0922773624180553e-5	2.725919603446738e-7	5.724143308181384
-11.240609744390788	2.1721007356707583e-5	2.848475476820411e-7	5.7306845545635685
-11.207262336761406	2.2550778805745608e-5	2.976690848722743e-7	5.7372209964705485
-11.173914929132025	2.341337180035854e-5	3.1108335101720905e-7	5.743752268083835
-11.140567521502643	2.4310123732553198e-5	3.251184200655559e-7	5.750277999794653
-11.107220113873257	2.5242427834908746e-5	3.3980372460504677e-7	5.7567978181771124
-11.073872706243876	2.6211735556315174e-5	3.5517012284647824e-7	5.763311345960602
-11.040525298614494	2.7219559040072316e-5	3.712499689612713e-7	5.769818202001775
-11.007177890985112	2.826747370879002e-5	3.880771869424407e-7	5.776318001257094
-10.973830483355727	2.935712096070372e-5	4.056873481674798e-7	5.7828103547539875
-10.940483075726345	3.04902109822489e-5	4.24117752850923e-7	5.789294869562939
-10.907135668096963	3.1668525681913055e-5	4.434075155837171e-7	5.79577114876892
-10.873788260467581	3.289392175062301e-5	4.6359765516682723e-7	5.802238791442125
-10.8404408528382	3.416833385414786e-5	4.847311889569125e-7	5.808697392609568
-10.807093445208814	3.549377796322155e-5	5.068532319531218e-7	5.815146543225698
-10.773746037579432	3.687235482735571e-5	5.300111008658404e-7	5.821585830143034
-10.74039862995005	3.8306253598544076e-5	5.5425442342033e-7	5.8280148360818735
-10.707051222320668	3.9797755611354064e-5	5.796352531611586e-7	5.8344331396018765
-10.673703814691287	4.134923832615188e-5	6.062081900372145e-7	5.840840315070842
-10.640356407061901	4.296317944252265e-5	6.340305070609136e-7	5.84723593263508
-10.60700899943252	4.46421611902192e-5	6.631622833504375e-7	5.8536195581887
-10.573661591803138	4.638887480533428e-5	6.936665438799084e-7	5.859990753343307
-10.540314184173756	4.820612519965155e-5	7.256094062782746e-7	5.866349075396919
-10.50696677654437	5.00968358315425e-5	7.590602350359294e-7	5.872694077302999
-10.473619368914989	5.206405378707625e-5	7.940918034957175e-7	5.87902530763924
-10.440271961285607	5.411095508041693e-5	8.307804640247728e-7	5.885342310576032
-10.406924553656225	5.624085018294358e-5	8.692063267834238e-7	5.891644625844912
-10.373577146026843	5.8457189790941324e-5	9.094534475289513e-7	5.8979317887066225
-10.340229738397458	6.0763570842130605e-5	9.516100249142495e-7	5.904203329919047
-10.306882330768076	6.31637427917298e-5	9.957686077648564e-7	5.910458775704974
-10.273534923138694	6.566161415920696e-5	1.042026312842635e-6	5.9166976477196025
-10.240187515509312	6.826125935733731e-5	1.090485053630113e-6	5.922919463017815
-10.20684010787993	7.096692581568193e-5	1.1412517806968766e-6	5.929123734021332
-10.173492700250545	7.378304141112634e-5	1.1944387342383033e-6	5.935309968485478
-10.140145292621163	7.671422221860372e-5	1.250163709406038e-6	5.941477669466442
-10.106797884991781	7.976528059573673e-5	1.3085503350828491e-6	5.947626335286555
-10.0734504773624	8.294123361567596e-5	1.3697283667857308e-6	5.95375545950212
-10.040103069733018	8.624731186300898e-5	1.4338339944180747e-6	5.959864530868319
-10.006755662103632	8.968896860824237e-5	1.5010101656264076e-6	5.965953033305621
-9.97340825447425	9.327188937701272e-5	1.5714069255572208e-6	5.972020445865355
-9.940060846844869	9.70020019308529e-5	1.6451817738491971e-6	5.978066242695259
-9.906713439215487	0.00010088548667701975	1.7225000397385073e-6	5.984089893004659
-9.873366031586102	0.00010492878752565438	1.8035352762000006e-6	5.9900908610296115
-9.84001862395672	0.0001091386232132522	1.8884696740932453e-6	5.9960686059978325
-9.806671216327338	0.00011352199911225998	1.9774944973325565e-6	6.002022582093321
-9.773323808697956	0.00011808621954739678	2.0708105401511215e-6	6.00795223842089
-9.739976401068574	0.00012283890064013664	2.1686286075836286e-6	6.013857018970513
-9.706628993439189	0.00012778798370371416	2.2711700203496324e-6	6.019736362581228
-9.673281585809807	0.00013294174921189275	2.378667145378646e-6	6.025589702905741
-9.639934178180425	0.00013830883136567044	2.491363953282098e-6	6.031416468372763
-9.606586770551043	0.0001438982332831747	2.6095166041418745e-6	6.037216082152149
-9.573239362921662	0.0001497193428388747	2.7333940630558895e-6	6.04298796211745
-9.539891955292276	0.0001557819491794492	2.8632787469532563e-6	6.048731520809033
-9.506544547662894	0.00016209625994463805	2.999467204267597e-6	6.054446165396807
-9.473197140033513	0.0001686729192226654	3.1422708291381565e-6	6.0601312976442
-9.43984973240413	0.00017552302627086097	3.292016611892568e-6	6.065786313869408
-9.406502324774745	0.00018265815503347863	3.4490479276516058e-6	6.071410604909163
-9.373154917145364	0.00019009037448988175	3.61372536499267e-6	6.077003556079098
-9.339807509515982	0.00019783226986773731	3.7864275967017067e-6	6.082564547138275
-9.3064601018866	0.0002058969647569716	3.967552294749351e-6	6.088092952249236
-9.273112694257218	0.00021429814416197514	4.1575170917314865e-6	6.093588139940608
-9.239765286627833	0.0002230500785307761	4.356760591128336e-6	6.099049473068475
-9.206417878998451	0.00023216764880154773	4.56574342885348e-6	6.104476308777952
-9.17307047136907	0.00024166637250837514	4.784949388688989e-6	6.1098679984641935
-9.139723063739687	0.00025156243098982964	5.014886574330827e-6	6.115223887734161
-9.106375656110306	0.0002618726977455453	5.256088640907197e-6	6.120543316366322
-9.07302824848092	0.00027261476798791774	5.509116088972688e-6	6.125825618273082
-9.039680840851538	0.00028380698943761246	5.77455762413406e-6	6.131070121460572
-9.006333433222157	0.0002954684944136261	6.053031585617809e-6	6.136276147988655
-8.972986025592775	0.00030761923327057215	6.345187447254671e-6	6.1414430139325304
-8.93963861796339	0.00032028000923773074	6.651707394531129e-6	6.146570029342231
-8.906291210334008	0.00033347251471664796	6.973307981536339e-6	6.151656498202961
-8.872943802704626	0.0003472193690960851	7.310741871824048e-6	6.156701718394975
-8.839596395075244	0.00036154415814539966	7.664799667407336e-6	6.161704981653658
-8.806248987445862	0.00037647147504966824	8.036311830312982e-6	6.166665573529068
-8.772901579816477	0.000392026963152228	8.42615070133902e-6	6.171582773345728
-8.739554172187095	0.0004082373604728534	8.83523262089176e-6	6.176455854162123
-8.706206764557713	0.0004251305460720287	9.264520157011577e-6	6.181284082730307
-8.672859356928331	0.00044273558833464644	9.715024445956292e-6	6.186066719454319
-8.63951194929895	0.0004610827952490179	1.0187807650963763e-5	6.190803018351506
-8.606164541669564	0.00048020376675957875	1.0683985545103327e-5	6.195492227008944
-8.572817134040182	0.0005001314492750372	1.120473022439923e-5	6.200133586544589
-8.5394697264108	0.0005209001924161532	1.1751272957726629e-5	6.204726331566149
-8.506122318781419	0.0005425458080901408	1.2324907180281404e-5	6.209269690128336
-8.472774911152037	0.0005651056319828017	1.2926991637770343e-5	6.213762883693594
-8.439427503522651	0.0005886185875611671	1.3558953688802522e-5	6.218205127089561
-8.40608009589327	0.0006131252526839833	1.4222292773331488e-5	6.22259562846907
-8.372732688263888	0.000638667928919831	1.4918584055376535e-5	6.226933589268354
-8.339385280634506	0.0006652907136763586	1.564948224864433e-5	6.2312182041644295
-8.30603787300512	0.0006930395752481896	1.6416725634090264e-5	6.235448661036197
-8.272690465375739	0.0007219624308932626	1.7222140278890712e-5	6.239624140921148
-8.239343057746357	0.000752109228052551	1.8067644466750313e-5	6.243743817974671
-8.205995650116975	0.0007835320288309822	1.8955253349945377e-5	6.247806859428814
-8.172648242487593	0.0008162850978613755	1.9887083833995882e-5	6.251812425550733
-8.139300834858208	0.0008504249936772121	2.086535970637756e-5	6.255759669601089
-8.105953427228826	0.0008860106637242417	2.1892417021228977e-5	6.259647737793081
-8.072606019599444	0.0009231035431444731	2.2970709752566867e-5	6.26347576925075
-8.039258611970062	0.0009617676574712739	2.4102815729127672e-5	6.267242895968219
-8.00591120434068	0.0010020697293770418	2.5291442864543708e-5	6.270948242768163
-7.972563796711295	0.001044079289620947	2.6539435697238465e-5	6.274590927260644
-7.939216389081913	0.001087868792347243	2.7849782255066252e-5	6.278170059802115
-7.905868981452532	0.001133513734889983	2.9225621260445082e-5	6.281684743454431
-7.87252157382315	0.001181092782244028	3.067024969244852e-5	6.285134073943918
-7.839174166193764	0.0012306878963672502	3.2187130723097144e-5	6.288517139620618
-7.805826758564383	0.0012823844704827885	3.3779902045867183e-5	6.291833021417659
-7.772479350935001	0.0013362714685558896	3.545238461528998e-5	6.295080792810709
-7.739131943305619	0.0013924415701235884	3.720859181735393e-5	6.298259519777284
-7.705784535676237	0.001450991320661184	3.905273909133726e-5	6.301368260757375
-7.672437128046852	0.0015120212876733852	4.0989254024639604e-5	6.304406066612446
-7.63908972041747	0.0015756362227034757	4.3022786943141065e-5	6.307371980586001
-7.605742312788088	0.0016419452294588518	4.515822202066751e-5	6.310265038264076
-7.572394905158706	0.0017110619382546895	4.7400688932153194e-5	6.313084267535595
-7.5390474975293245	0.0017831046869848496	4.975557507625975e-5	6.31582868855321
-7.505700089899939	0.0018581967088309283	5.222853839428082e-5	6.318497313694447
-7.472352682270557	0.0019364663269279933	5.482552081343471e-5	6.321089147522889
-7.4390052746411754	0.002018047156207858	5.7552762343817475e-5	6.3236031867499305
-7.405657867011794	0.0021030783126474227	6.041681585964152e-5	6.326038420196638
-7.372310459382408	0.002191704630152254	6.34245625966669e-5	6.328393828756008
-7.338963051753026	0.0022840768853121087	6.658322839918671e-5	6.330668385355449
-7.305615644123645	0.002380352030267279	6.990040075130911e-5	6.33286105491972
-7.272268236494263	0.0024806934339308855	7.338404662883666e-5	6.33497079433449
-7.238920828864881	0.002585271131815331	7.704253120957889e-5	6.336996552410379
-7.205573421235496	0.00269426208471365	8.08846374815258e-5	6.338937269845966
-7.172226013606114	0.0028078504464936218	8.491958679002823e-5	6.3407918791933495
-7.138878605976732	0.002926227841262668	8.915706036685027e-5	6.342559304823
-7.10553119834735	0.003049593650166343	9.360722188575234e-5	6.344238462889271
-7.072183790717968	0.0031781553080848673	9.828074109110614e-5	6.345828261296533
-7.038836383088583	0.0033121286104970523	0.00010318881854804434	6.3473275996657526
-7.005488975459201	0.0034517380307802982	0.0001083432115645498	6.348735369301787
-6.972141567829819	0.003597217048218841	0.00011375626133801526	6.350050453161073
-6.9387941602004375	0.003748808486993587	0.00011944092138091699	6.351271725820123
-6.905446752571052	0.003906764866427766	0.00012541078728246576	6.352398053444486
-6.87209934494167	0.004071348762761677	0.00013168012786529877	6.353428293759451
-6.8387519373122885	0.004242833182730943	0.00013826391779878956	6.354361296017726
-6.805404529682907	0.00442150194922421	0.00014517787173274658	6.355195900974319
-6.772057122053525	0.004607650099287399	0.00015243848001798564	6.355930940856353
-6.7387097144241395	0.004801584294747016	0.00016006304608266142	6.3565652393362235
-6.705362306794758	0.0050036232457193715	0.00016806972553602654	6.357097611505422
-6.672014899165376	0.005214098147266579	0.00017647756707388988	6.357526863848986
-6.638667491535994	0.005433353129458382	0.00018530655526292157	6.3578517942211
-6.605320083906612	0.0056617457210919875	0.00019457765528384068	6.358071191820731
-6.571972676277227	0.0058996473273155775	0.0002043128597163565	6.358183837170359
-6.538625268647845	0.006147443721391474	0.0002145352374518961	6.358188502093974
-6.505277861018463	0.006405535550828867	0.00022526898482325993	6.358083949694539
-6.471930453389081	0.006674338858106004	0.00023653947904327024	6.357868934338274
-6.4385830457596995	0.006954285616184138	0.0002483733340481776	6.3575422016336445
-6.405235638130314	0.00724582427900959	0.0002607984588444242	6.357102488415124
-6.371888230500932	0.00754942034718328	0.000273844118461137	6.356548522727564
-6.3385408228715505	0.007865556948956966	0.0002875409976139008	6.355879023811617
-6.305193415242169	0.0081947354367062	0.00030192126718918465	6.355092702090652
-6.271846007612783	0.008537475998998716	0.00031701865366199364	6.354188259158982
-6.2384985999834015	0.00889431828836496	0.0003328685115632928	6.3531643877715664
-6.20515119235402	0.009265822064851723	0.0003495078991173757	6.3520197718353115
-6.171803784724638	0.009652567855407702	0.0003669756571728825	6.350753086401674
-6.138456377095256	0.01005515762913072	0.00038531249155521647	6.349362997661714
-6.105108969465871	0.010474215488370462	0.0004045610589719394	6.34784816294116
-6.071761561836489	0.010910388375646462	0.00042476605660621075	6.346207230698784
-6.038414154207107	0.011364346796313363	0.00044597431553778863	6.344438840526555
-6.005066746577725	0.011836785556854513	0.0004682348981345462	6.342541623150122
-5.971719338948343	0.0123284245186585	0.000491599199561622	6.340514200432938
-5.938371931318958	0.012840009367073805	0.0005161210535590121	6.338355185381461
-5.905024523689576	0.013372312395502765	0.000541856842642584	6.336063182152724
-5.871677116060194	0.01392613330424068	0.0005688656128872897	6.3336367860639795
-5.838329708430813	0.0145023000137023	0.000597209193454753	6.331074583604661
-5.804982300801427	0.01510166949163778	0.0006269523210319405	6.328375152450547
-5.771634893172045	0.015725128593870135	0.0006581627693509605	6.325537061480388
-5.7382874855426635	0.01637359491800875	0.0006909114839633334	6.3225588707937375
-5.704940077913282	0.01704801766955884	0.0007252727224462787	6.319439131735903
-5.6715926702839	0.017749378539721538	0.000761324200221787	6.316176386917709
-5.6382452626545145	0.018478692594164108	0.0007991472421721037	6.312769170246305
-5.604897855025133	0.019237009171892847	0.0008388269402391103	6.309216006951604
-5.571550447395751	0.020025412793336493	0.0008804523171972976	6.305515413622729
-5.538203039766369	0.02084502407660144	0.0009241164967937831	6.301665898240772
-5.504855632136987	0.021697000660800894	0.0009699168804501328	6.297665960217493
-5.471508224507602	0.022582538135261062	0.001017955330724014	6.293514090440912
-5.43816081687822	0.023502870973248078	0.0010683383617305165	6.28920877131556
-5.404813409248838	0.024459273468839016	0.001121177336723976	6.2847484768161985
-5.371466001619456	0.025453060675348714	0.0011765886730437196	6.280131672538027
-5.338118593990071	0.026485589343658498	0.0012346940546270632	6.275356815750485
-5.304771186360689	0.027558258858678533	0.0012956206522933323	6.270422355463227
-5.271423778731307	0.02867251217196092	0.001359501352004623	6.265326732483781
-5.238076371101926	0.02982983672844459	0.0014264749913053725	6.260068379488851
-5.204728963472544	0.031031765385098477	0.0014966866041453547	6.254645721095644
-5.171381555843158	0.03227987731909816	0.0015702876742865377	6.249057173938415
-5.138034148213777	0.03357579892302595	0.001647436397493752	6.243301146749325
-5.104686740584395	0.03492120468440315	0.0017282979527050233	6.237376040444611
-5.071339332955013	0.03631781804669861	0.0018130447823750298	6.2312802482129195
-5.037991925325631	0.037767412248824975	0.0019018568821795936	6.225012155614791
-5.004644517696246	0.03927181113985347	0.0019949221002656583	6.21857014067793
-4.971297110066864	0.04083288996563184	0.0020924364462223265	6.211952574007222
-4.937949702437482	0.042452576123668866	0.0021946044099450043	6.205157818893651
-4.9046022948081	0.04413284988253348	0.0023016392905531612	6.198184231431776
-4.8712548871787185	0.0458757450617862	0.0024137635355155583	6.19103016064227
-4.837907479549333	0.0476833496682616	0.0025312090901254813	6.183693948600452
-4.804560071919951	0.04955780648429808	0.0026542177574564907	6.1761739305713075
-4.7712126642905694	0.051501313603304774	0.0027830415689171655	6.168468435150609
-4.737865256661188	0.05351612490784171	0.00291794316550909	6.160575784412535
-4.704517849031802	0.05560455048514814	0.0030591961898755004	6.152494294064691
-4.67117044140242	0.05776895697483394	0.0032070856892121627	6.144222273609101
-4.637823033773039	0.060011767843251816	0.003361908529092446	6.135758026513143
-4.604475626143657	0.06233546357873625	0.003523973818238093	6.127099850383216
-4.571128218514275	0.06474258180182373	0.003693603344245374	6.1182460371508
-4.53778081088489	0.06723571728415002	0.003871132020250128	6.1091948732642445
-4.504433403255508	0.06981752186964972	0.004056908342493446	6.099944639889248
-4.471085995626126	0.07249070429131509	0.004251294858715729	6.090493613117835
-4.437738587996744	0.0752580298766375	0.004454668647281749	6.080840064186267
-4.404391180367362	0.07812232013455292	0.004667421806903207	6.070982259701914
-4.371043772737977	0.08108645221653087	0.004889961956792983	6.060918461879369
-4.337696365108595	0.08415335824419537	0.00512271274704611	6.050646928786533
-4.304348957479213	0.08732602449566135	0.005366114379004345	6.0401659146005775
-4.2710015498498315	0.09060749044255204	0.00562062413531831	6.029473669874072
-4.237654142220446	0.09400084762944412	0.00588671691937511	6.018568441811957
-4.204306734591064	0.09750923838735198	0.006164885803716081	6.007448474559285
-4.1709593269616825	0.10113585437255589	0.006455642587010639	5.996112009500455
-4.137611919332301	0.10488393492208319	0.006759518359110491	5.9845572855699745
-4.104264511702919	0.1087567652168099	0.007077064073639809	5.972782539575769
-4.0709171040735335	0.11275767424313526	0.00740885112752935	5.960786006532879
-4.037569696444152	0.1168900325440611	0.007755471946829336	5.9485659200149295
-4.00422228881477	0.12115724975022261	0.008117540578081105	5.936120512511999
-3.970874881185388	0.12556277188163495	0.00849569328444912	5.923448015807993
-3.937527473556006	0.1301100784105962	0.008890589145752524	5.910546661368829
-3.904180065926621	0.13480267907629184	0.00930291066145243	5.89741468074647
-3.870832658297239	0.1396441104415704	0.009733364355576021	5.884050305997631
-3.837485250667857	0.1446379321825158	0.010182681382483759	5.87045177011787
-3.8041378430384754	0.14978772310124347	0.010651618132283037	5.8566173074919075
-3.77079043540909	0.15509707685278376	0.011140956834630596	5.842545154359314
-3.737443027779708	0.16056959737681478	0.011651506159546327	5.828233549301341
-3.7040956201503263	0.16620889402506825	0.012184101813792286	5.813680733736824
-3.6707482125209445	0.17201857637599258	0.012739607131252108	5.798884952446825
-3.6374008048915627	0.1780022487276568	0.01331891365566307	5.783844454106686
-3.6040533972621773	0.18416350426128686	0.013922941713940559	5.768557491848471
-3.5707059896327955	0.19050591886694548	0.014552640978224313	5.753022323834836
-3.5373585820034137	0.19703304462449622	0.015208991014690854	5.737237213856857
-3.504011174374032	0.20374840293253382	0.015893001817029292	5.721200431952389
-3.47066376674465	0.21065547727908668	0.016605714322395927	5.70491025504727
-3.4373163591152647	0.2177577056480588	0.017348200907542122	5.6883649676119115
-3.403968951485883	0.22505847255691552	0.018121565862668297	5.671562862357953
-3.370621543856501	0.23256110072006503	0.01892694584048359	5.6545022409357655
-3.337274136227119	0.24026884233569956	0.01976551027779003	5.637181414675354
-3.3039267285977374	0.24818486999243713	0.020638461786809906	5.619598705344346
-3.270579320968352	0.2563122671943456	0.02154703651336302	5.601752445929548
-3.23723191333897	0.2646540185038752	0.022492504458851818	5.583640981452564
-3.2038845057095884	0.2732129993028529	0.023476169762926755	5.565262669808977
-3.1705370980802066	0.28199196517313774	0.024499370943563824	5.546615882633379
-3.137189690450821	0.290993540900383	0.025563481091173446	5.527699006202034
-3.1038422828214394	0.30022020910421704	0.026669908013251052	5.508510442352953
-3.0704948751920575	0.3096742985020671	0.02782009432596573	5.489048609452731
-3.0371474675626757	0.3193579718122256	0.02901551748896444	5.469311943379592
-3.003800059933294	0.3292732133069316	0.030257689779586358	5.449298898554786
-2.9704526523039085	0.33942181602447136	0.03154815820256343	5.429007948994011
-2.9371052446745267	0.3498053686541067	0.032888504331195015	5.408437589403214
-2.903757837045145	0.36042524210753496	0.034280344075900034	5.38758633630676
-2.870410429415763	0.3712825757936996	0.03572532737598063	5.366452729213923
-2.8370630217863813	0.38237826361488986	0.03722513781033116	5.345035331819385
-2.803715614156996	0.3937129397057323	0.0387814921227803	5.3233327332527605
-2.770368206527614	0.4052869639367571	0.04039613965773263	5.3013435493563765
-2.7370207988982322	0.4171004072088456	0.042070861701671	5.279066424013768
-2.7036733912688504	0.42915303656517073	0.04380747072610626	5.256500030513788
-2.670325983639465	0.4414443001518764	0.04560780952753052	5.233643072967117
-2.6369785760100832	0.4539733120585863	0.04747375025991073	5.2104942877596825
-2.6036311683807014	0.46673883707508373	0.04940719335531897	5.187052445056711
-2.5702837607513196	0.47973927540118516	0.05141006632826937	5.163316350353397
-2.5369363531219378	0.4929726473505026	0.05348432245943697	5.139284846074742
-2.5035889454925524	0.506436578091078	0.05563193935447145	5.114956813225908
-2.4702415378631706	0.5201282824685021	0.05785491737371447	5.090331173093273
-2.4368941302337888	0.534044549960282	0.06015527792875995	5.065406888999319
-2.403546722604407	0.5481817298122373	0.06253506164189497	5.040182968110765
-2.370199314975025	0.5625357164111183	0.06499632636464533	5.014658463304131
-2.3368519073456397	0.5771019349498077	0.06754114505184433	4.988832475087306
-2.303504499716258	0.591875327444215	0.07017160348782309	4.962704153579777
-2.270157092086876	0.6068503391637391	0.07288979786157869	4.93627270055436
-2.2368096844574943	0.6220209055385403	0.07569783218804012	4.909537371534252
-2.203462276828109	0.6373804396123703	0.07859781557281992	4.882497477966904
-2.170114869198727	0.6529218201063914	0.08159185931826594	4.855152389443946
-2.1367674615693453	0.6686373801686557	0.08468207386883253	4.827501536004179
-2.1034200539399635	0.6845188968787234	0.08787056559429737	4.7995444104915235
-2.0700726463105816	0.7005575815850373	0.09115943340979174	4.771280570988779
-2.0367252386811963	0.7167440711492933	0.09455076523189775	4.742709643319531
-2.0033778310518144	0.7330684201767623	0.09804663427080312	4.713831323621367
-1.9700304234224326	0.749520094311679	0.10164909515881562	4.684645380997414
-1.9366830157930508	0.76608796467538	0.10536017991626687	4.655151660229846
-1.903335608163669	0.7827603035314449	0.10918189375623766	4.625350084586494
-1.8699882005342836	0.7995247812556967	0.11311621073041224	4.595240658696176
-1.8366407929049018	0.8163684646911604	0.1171650692187515	4.5648234714977995
-1.80329338527552	0.8332778169726174	0.12133036726670235	4.5340986992812
-1.7699459776461381	0.8502386988953936	0.1256139577739455	4.503066608801717
-1.7365985700167528	0.8672363719106909	0.13001764353998593	4.471727560480126
-1.703251162387371	0.8842555028220184	0.13454317217210374	4.440082011686398
-1.6699037547579891	0.9012801702591182	0.13919223086255653	4.408130520106274
-1.6365563471286073	0.9182938730018703	0.1439664410422409	4.375873747200025
-1.6032089394992255	0.9352795402217915	0.14886735291939265	4.343312461736568
-1.5698615318698401	0.9522195437111222	0.1538964399122792	4.310447543431028
-1.5365141242404583	0.9690957121567524	0.15905509298628223	4.27727998665431
-1.5031667166110765	0.9858893475210891	0.16434461490621535	4.2438109042428716
-1.4698193089816947	1.002581243579773	0.1697662144159542	4.210041531393147
-1.4364719013523128	1.019151706664372	0.175321000358323	4.175973229645865
-1.4031244937229275	1.0355805786508887	0.18100997574908784	4.141607490960709
-1.3697770860935456	1.0518472622278543	0.18683403181990635	4.106945941878907
-1.3364296784641638	1.0679307484717881	0.19279394204607145	4.071990347775687
-1.303082270834782	1.0838096467486096	0.19889035617562625	4.036742617202745
-1.2697348632054002	1.0994622169515673	0.2051237942777446	4.001204806313943
-1.2363874555760148	1.1148664040779772	0.2114946408286639	3.9653791233806372
-1.203040047946633	1.1299998751382097	0.21800313885482553	3.929267933394029
-1.1696926403172512	1.1448400583755165	0.2246493841533512	3.8928737627423176
-1.1363452326878694	1.1593641847749474	0.23143331961112232	3.856199303979496
-1.102997825058484	1.1735493318162569	0.23835472964408677	3.8192474206657163
-1.0696504174291022	1.1873724694243954	0.2454132347796313	3.7820211522852483
-1.0363030097997203	1.2008105080541083	0.2526082864050419	3.744523719237283
-1.0029556021703385	1.2138403488347902	0.2599391617060552	3.706758527893674
-0.9696081945409567	1.2264389356894732	0.2674049588196571	3.668729175723401
-0.9362607869115713	1.238583309328053	0.2750045922261271	3.6304394564734
-0.9029133792821895	1.25025066300355	0.28273678840525845	3.5918933654057965
-0.8695659716528077	1.2614183999046444	0.29060008178238844	3.5530951045771677
-0.8362185640234259	1.272064192051212	0.29859281098948404	3.5140490881708955
-0.802871156394044	1.2821660405347852	0.3067131154671912	3.47475994785106
-0.7695237487646587	1.2917023369425362	0.3149589324333211	3.4352325381393913
-0.7361763411352769	1.3006519257941629	0.32332799424291486	3.395471941825355
-0.702828933505895	1.3089941677912078	0.3318178261653055	3.3554834753653746
-0.6694815258765132	1.3167090036843985	0.3404257446023377	3.3152726942857114
-0.6361341182471278	1.3237770185437285	0.3491488557721941	3.2748453985678836
-0.602786710617746	1.3301795062048292	0.35798405488193763	3.234207638002343
-0.5694393029883642	1.3358985336597726	0.36692802581086575	3.1933657175090535
-0.5360918953589824	1.3409170051401347	0.3759772413268309	3.152326202386936
-0.5027444877296006	1.3452187256423336	0.38512796385492865	3.1110959234964053
-0.4693970801002152	1.3487884636348344	0.39437624681783806	3.069681982359804
-0.43604967247083337	1.3516120126671045	0.40371793656536636	3.028091756137818
-0.40270226484145155	1.3536762516123348	0.41314867490842927	2.9863329024869607
-0.36935485721206973	1.3549692032587848	0.4226639022718749	2.9444133642650434
-0.3360074495826879	1.3554800909641367	0.43225886147790704	2.9023413740638184
-0.30266004195330254	1.355199393084106	0.4419286021701529	2.8601254585418157
-0.2693126343239207	1.3541188948943979	0.45166798588545076	2.8177744425520816
-0.2359652266945389	1.3522317376990298	0.4614716917797431	2.775297452990136
-0.20261781906515708	1.3495324648698208	0.47133422300917854	2.7327039224085805
-0.1692704114357717	1.3460170644948803	0.4812499137680752	2.690003592273923
-0.13592300380638989	1.3416830084044786	0.49121293697969864	2.6472065159344007
-0.10257559617700807	1.3365292872651844	0.5012173126352414	2.604323061176895
-0.06922818854762625	1.3305564415152242	0.5112569167714279	2.5613639124092997
-0.035880780918244426	1.3237665878645182	0.5213254910762829	2.5183400723696674
-0.0025333732888590532	1.316163441150924	0.5314166531069563	2.475262863384146
0.030814034340522767	1.3077523313041988	0.5415239071030453	2.432143928073354
0.06416144196990459	1.29854021524555	0.5516406553726414	2.388995229534962
0.0975088495992864	1.2885356835010007	0.5617602102284871	2.345829050883346
0.13085625722866823	1.277748961394452	0.5718758064450467	2.302657994168834
0.1642036648580536	1.2661919046584913	0.5819806142065479	2.2594949785929335
0.19755107248743542	1.2538779893490952	0.5920677525116442	2.2163532379865267
0.23089848011681724	1.240822295967968	0.6021303029976418	2.1732463175014027
0.26424588774619906	1.2270414877239322	0.612161324144101	2.1301880694671076
0.2975932953755809	1.2125537828925432	0.6221538658127393	2.0871926483645606
0.33094070300496625	1.1973789212617718	0.6321009840777705	2.04427450486666
0.3642881106343481	1.1815381246819787	0.641995756298145	2.001448378896896
0.3976355182637299	1.1650540517688555	0.651831296380727	1.9587292916562593
0.4309829258931117	1.147950746839705	0.6616007701811306	1.9161325365696042
0.4643303335224971	1.1302535831953617	0.6712974109869164	1.873673669103066
0.4976777411518789	1.111989200892211	0.6809145350260059	1.8313684954053635
0.5310251487812607	1.0931854391812703	0.690445556941647	1.7892330597273833
0.5643725564106425	1.0738712638232184	0.6998840051739312	1.7472836305762074
0.5977199640400244	1.0540766895200993	0.7092235371869517	1.7055366855622167
0.6310673716694097	1.033832697735614	0.7184579544799439	1.664008894901106
0.6644147792987916	1.0131711502059464	0.7275812173204754	1.622717103535663
0.6977621869281734	0.9921246984725206	0.7365874591377031	1.5816783118468176
0.7311095945575552	0.9707266897954135	0.7454710005140869	1.540909654927621
0.764457002186937	0.9490110698326996	0.7542263627146509	1.5004283803994705
0.7978044098163224	0.9270122824950427	0.7628482806939674	1.4602518247557426
0.8311518174457042	0.9047651674073225	0.7713317155224619	1.420397388224916
0.864499225075086	0.8823048554288901	0.7796718661754978	1.3808825081522735
0.8978466327044679	0.8596666627015838	0.7878641806308219	1.341724630907702
0.9311940403338532	0.8368859837094098	0.7959043662225685	1.3029411823356634
0.964541447963235	0.8139981838459581	0.8037883992028669	1.2645495367734436
0.9978888555926169	0.7910384919939739	0.8115125334654032	1.2265669846730314
1.0312362632219987	0.7680418936280856	0.8190733083888126	1.1890106988741722
1.0645836708513805	0.7450430249534031	0.8264675557617343	1.1518976995864092
1.0979310784807659	0.7220760685924114	0.8336924057555108	1.1152448181510426
1.1312784861101477	0.699174651328054	0.8407452919150056	1.0790686596659311
1.1646258937395295	0.6763717444031894	0.8476239551427145	1.0433855645695504
1.1979733013689113	0.6536995668656613	0.8543264466562773	1.0082115692942248
1.2313207089982932	0.6311894924332251	0.8608511299046312	0.9735623661118089
1.2646681166276785	0.6088719603349597	0.8671966814332986	0.9394532623096458
1.2980155242570603	0.5867763905644799	0.8733620906947199	0.9058991388482915
1.3313629318864422	0.5649311039554266	0.8793466588050182	0.8729144086660056
1.364710339515824	0.5433632474629251	0.8851499962540958	0.840512974809457
1.3980577471452094	0.5220987250037525	0.8907720195815126	0.8087081885824503
1.4314051547745912	0.50116213417548	0.8962129470360776	0.7775128079175436
1.464752562403973	0.48057670913904116	0.9014732932425402	0.7469389561867038
1.4980999700333548	0.46036426991214896	0.9065538629040355	0.7169980816784481
1.5314473776627366	0.44054517828112205	0.9114557435741338	0.6877009179778106
1.564794785292122	0.4211383004981845	0.9161802975372819	0.6590574454942394
1.5981421929215038	0.40216097688857366	0.9207291528411594	0.631076854388178
1.6314896005508857	0.3836289984492051	0.9251041935289375	0.603767509152521
1.6648370081802675	0.36555659047656475	0.9293075491235632	0.5771369151071237
1.6981844158096493	0.34795640321785487	0.9333415834200212	0.5511916870653055
1.7315318234390347	0.3308395094955174	0.9372088826449677	0.5259375204289423
1.7648792310684165	0.31421540921214874	0.9409122430461666	0.5013791649644599
1.7982266386977983	0.29809204060048317	0.9444546579768054	0.4775204015046049
1.8315740463271801	0.28247579804195555	0.9478393045419322	0.4543640218110491
1.864921453956562	0.2673715562378908	0.9510695298759992	0.43191181181988647
1.8982688615859473	0.2527827004797759	0.9541488371217375	0.41016453847660117
1.9316162692153291	0.23871116272954965	0.9570808711813772	0.3891219403483026
1.964963676844711	0.22515746318823693	0.9598694043114967	0.3687827221801532
1.9983110844740928	0.21212075700078903	0.9625183216326051	0.34914455353826584
2.031658492103478	0.19959888571840673	0.9650316066238608	0.3302040716556869
2.06500589973286	0.18758843311533338	0.9674133266721955	0.3119568885683693
2.098353307362242	0.17608478493699406	0.9696676187434843	0.2943976025976354
2.1317007149916236	0.16508219213950848	0.9717986752413428	0.2775198142028979
2.1650481226210054	0.1545738371671955	0.9738107301166584	0.2613161461935957
2.198395530250391	0.14455190280553848	0.9757080452880713	0.24577826825481972
2.2317429378797726	0.13500764314125363	0.9774948974303703	0.23089692570437761
2.2650903455091544	0.1259314561592241	0.9791755651841818	0.21666197236323756
2.2984377531385363	0.1173129575079264	0.9807543168364237	0.20306240738489562
2.331785160767918	0.10914105497050229	0.9822353985168373	0.19008641585421768
2.3651325683973035	0.10140402318749424	0.983623022951513	0.1777214129316513
2.3984799760266853	0.09408957818981237	0.9849213588097417	0.16595409128648078
2.431827383656067	0.08718495131601751	0.9861345206757905	0.15477047153225365
2.465174791285449	0.08067696210650477	0.9872665596723739	0.14415595534939424
2.4985221989148343	0.07455208978864607	0.9883214547576838	0.13409538095547263
2.531869606544216	0.06879654299059976	0.9893031047129379	0.12457308056172955
2.565217014173598	0.06339632734751685	0.9902153208325081	0.11557293943670463
2.5985644218029798	0.05833731069181451	0.9910618203238653	0.10707845618395298
2.6319118294323616	0.05360528554858965	0.9918462204198562	0.09907280383122662
2.665259237061747	0.049186028687915107	0.9925720332012481	0.09153889132292242
2.6986066446911288	0.045065357517513026	0.9932426611230721	0.0844594250069935
2.7319540523205106	0.04122918313142725	0.9938613932341073	0.07781696971104436
2.7653014599498924	0.03766355986280517	0.9944314020748933	0.0715940090101267
2.7986488675792742	0.03435473122147805	0.9949557412359741	0.06577300430144688
2.8319962752086596	0.031289172128880334	0.9954373435546804	0.06033645231707733
2.8653436828380414	0.028453627394469255	0.9958790199256722	0.05526694072645598
2.8986910904674232	0.025835146408159978	0.9962834586976992	0.05054720150388129
2.932038498096805	0.023421114052589724	0.9966532256266144	0.04616016176323357
2.9653859057261904	0.021199277866874085	0.9969907643525954	0.042088991791705666
2.9987333133555722	0.019157771519700315	0.9972983973677972	0.0383171500463787
3.032080720984954	0.017285134673932764	0.9975783274392797	0.034828424910967874
3.065428128614336	0.015570329347309017	0.9978326394510159	0.0316069730453152
3.0987755362437177	0.014002752894043312	0.9980633026280961	0.028637354195928104
3.132122943873103	0.012572247750115647	0.9982721731058734	0.025904562371917614
3.165470351502485	0.011269108100907293	0.9984609968067489	0.023394053326859194
3.1988177591318667	0.01008408364308928	0.998631412587551	0.021091768322078718
3.2321651667612485	0.00900838062394504	0.9987849556209892	0.018984154181329767
3.2655125743906304	0.008033660349862498	0.9989230609754755	0.01705817967921022
3.2988599820200157	0.0071520353624111525	0.9990470673586282	0.015301348336524379
3.3322073896493976	0.006356063484576149	0.9991582209910446	0.013701707724362262
3.3655547972787794	0.0056387399418891745	0.9992576795783641	0.012247855404636881
3.398902204908161	0.0049934877633862	0.9993465163512683	0.010928941658029745
3.432249612537543	0.0044141466655015955	0.9994257241448142	0.009734669170842732
3.4655970201669284	0.003894960618599404	0.9994962194903719	0.008655289869734205
3.49894442779631	0.0034305642906354104	0.9995588466953993	0.007681599107241255
3.532291835425692	0.0030159685560707424	0.999614381888312	0.006804927412805446
3.565639243055074	0.0026465452502121107	0.9996635370077754	0.0060171300316582315
3.598986650684459	0.00231801134044719	0.9997069637178295	0.005310574479588238
3.632334058313841	0.0020264126758983226	0.9997452572323388	0.004678126343573936
3.665681465943223	0.0017681074666366073	0.9997789600343172	0.004113133558396286
3.6990288735726047	0.001539749632394468	0.9998085654776907	0.0036094093860003238
3.7323762812019865	0.0013382721492785354	0.9998345212610146	0.0031612143197017085
3.765723688831372	0.0011608705112011487	0.9998572327645457	0.002763237127737719
3.7990710964607537	0.001004986410954173	0.9998770662438587	0.0024105752420969405
3.8324185040901355	0.0008682917339923057	0.9998943518748928	0.002098714687436109
3.8657659117195173	0.0007486729463754013	0.9999093866469042	0.0018235097334900604
3.899113319348899	0.000644215947024669	0.99992243710127	0.0015811624411799902
3.9324607269782845	0.0005531914433940358	0.9999337419154473	0.0013682022589296048
3.9658081346076663	0.00047404089924146336	0.9999435143326209	0.0011814658116259152
3.999155542237048	0.0004053630931733227	0.9999519444386848	0.0010180770095617646
4.03250294986643	0.000345901317399653	0.9999592012891824	0.0008754275906984204
4.065850357495815	0.0002945312373474909	0.9999654348896956	0.0007511581944185913
4.099197765125197	0.00025024942485592385	0.9999707780339164	0.000643140050876212
4.132545172754579	0.00021216257042103154	0.9999753480042576	0.0005494573560293984
4.165892580383961	0.00017947737334709046	0.9999792481403775	0.00046839038947116236
4.199239988013343	0.00015149110290911216	0.9999825692814068	0.0003983994189518834
4.232587395642728	0.00012758281847773253	0.9999853910879746	0.0003381094242995425
4.26593480327211	0.00010720523218426556	0.9999877832503558	0.000286295662131871
4.299282210901492	8.987719397202313e-5	0.9999898065891998	0.00024187008266240295
4.3326296185308735	7.517677576766238e-5	0.9999915140553609	0.00020386860102334178
4.365977026160255	6.273492908856165e-5	0.9999929516353464	0.0001714392172335351
4.399324433789641	5.222968843129856e-5	0.999994159168831	0.000143830971919691
4.4326718414190225	4.3380891428111e-5	0.9999951710845688	0.00012038371831547732
4.466019249048404	3.594538590216213e-5	0.9999960170608654	0.00010051868655126159
4.499366656677786	2.9712693352967837e-5	0.9999967226165769	8.372981080374328e-5
4.5327140643071715	2.4501098432101413e-5	0.9999973096383635	6.95757873828871e-5
4.566061471936553	2.015413419270636e-5	0.9999977968496699	5.767282830504032e-5
4.599408879565935	1.6537433329908083e-5	0.9999982002266281	4.7688073258395784e-5
4.632756287195317	1.353591657154444e-5	0.9999985333657877	3.933362152691096e-5
4.666103694824699	1.1051290252390815e-5	0.99999880780828	3.2361144504317045e-5
4.699451102454084	8.999826257528537e-6	0.9999990333247225	2.6557039246490914e-5
4.732798510083462	7.3103989251508275e-6	0.9999992181648646	2.1738084241206236e-5
4.766145917712848	5.922754669269828e-6	0.9999993692756819	1.7747558219350482e-5
4.799493325342233	4.785991770574858e-6	0.9999994924913295	1.4451785283771728e-5
4.832840732971611	3.857229011374412e-6	0.9999995926980871	1.1737069465204276e-5
4.866188140600997	3.100443533825343e-6	0.9999996739771513	9.506984407297141e-6
4.899535548230375	2.485459658845346e-6	0.9999997397278746	7.679985262283523e-6
4.93288295585976	1.987071896232015e-6	0.9999997927738038	6.18731129248475e-6
4.966230363489146	1.5842868099137676e-6	0.9999998354536377	4.971150533326983e-6
4.999577771118524	1.2596697449663555e-6	0.9999998696990082	3.9830387613346036e-6
5.0329251787479095	9.987837679491048e-7	0.9999998971007882	3.1824679506540077e-6
5.066272586377288	7.897093179518592e-7	0.9999999189654428	2.5356806416141947e-6
5.099619994006673	6.226343819075094e-7	0.9999999363627687	2.0146292075705744e-6
5.1329674016360585	4.895058991772053e-7	0.9999999501662112	1.5960801327252336e-6
5.166314809265437	3.8373429049295857e-7	0.9999999610868053	1.2608461827371189e-6
5.199662216894822	2.999438093129459e-7	0.9999999697016586	9.931300901050668e-7
5.2330096245242	2.337623073090586e-7	0.999999976477777	7.799656128251675e-7
5.266357032153586	1.8164478213235537e-7	0.9999999817919321	6.107432007364735e-7
5.299704439782971	1.4072579451513715e-7	0.9999999859471722	4.7680868045448e-7
5.333051847412349	1.0869641689881763e-7	0.9999999891865017	3.711251728289428e-7
5.366399255041735	8.370198851189502e-8	0.9999999917041763	2.879888758938517e-7
5.39974666267112	6.42574561674974e-8	0.9999999936549989	2.2279129088576032e-7
5.433094070300498	4.917752024597263e-8	0.9999999951619454	1.71820917146055e-7
5.466441477929884	3.7519152618305314e-8	0.9999999963223992	1.3209828184397784e-7
5.499788885559262	2.853452443070507e-8	0.9999999972132311	1.0123939962529641e-7
5.533136293188647	2.1632529877403987e-8	0.9999999978949249	7.734299507493862e-8
5.566483700818033	1.634747477165507e-8	0.9999999984149168	5.889780429865137e-8
5.599831108447411	1.2313693384461176e-8	0.999999998810288	4.470657979531463e-8
5.633178516076796	9.245020711538302e-9	0.9999999991099295	3.3824068407163286e-8
5.666525923706175	6.918255260795978e-9	0.9999999993362769	2.550640863822956e-8
5.69987333133556	5.15990893155173e-9	0.9999999995066936	1.9170328548287574e-8
5.733220738964945	3.835578161380089e-9	0.9999999996345729	1.4359957732135685e-8
5.766568146594324	2.84152047703892e-9	0.9999999997302098	1.0720316434558065e-8
5.799915554223709	2.0979166200265678e-9	0.9999999998014912	7.97590144519236e-9
5.833262961853087	1.5435837705088308e-9	0.999999999854438	5.913662019183194e-9
5.866610369482473	1.13178373114391e-9	0.9999999998936303	4.36943549793873e-9
5.899957777111858	8.269424714688953e-10	0.9999999999225402	3.2171568650525823e-9
5.933305184741236	6.02075313109391e-10	0.9999999999437906	2.3603854793587502e-9
5.966652592370622	4.36796093601389e-10	0.9999999999593554	1.7256241270751602e-9
6.0	3.157510419311439e-10	0.9999999999707151	1.2570275390252636e-9


==> data/K_6-M_64.csv <==
-2.9090807590818257	1.4888987048082675e-12	1.0000000000000164e-14	76.20036931625735
-2.900171678322744	1.7341975160328016e-12	1.169047802853683e-14	76.07625438940377
-2.891262597563662	2.0193773760929244e-12	1.36632421826094e-14	75.95169323619284
-2.88235351680458	2.350831556009076e-12	1.596482237624739e-14	75.82668486971504
-2.8734444360454985	2.7359629689239485e-12	1.86493133042254e-14	75.70122830270297
-2.864535355286417	3.183341080414202e-12	2.1779586437073817e-14	75.57532254758753
-2.8556262745273346	3.702882788678914e-12	2.5428693185069347e-14	75.4489666164839
-2.846717193768253	4.306060869006404e-12	2.968148888368955e-14	75.32215952119009
-2.8378081130091712	5.00614410518346e-12	3.463651177023686e-14	75.19490027324647
-2.828899032250089	5.81847383473631e-12	4.040815631353787e-14	75.06718788397929
-2.8199899514910074	6.760782325720324e-12	4.712918622428419e-14	74.939021364502
-2.8110808707319257	7.853559192357372e-12	5.4953639325728137e-14	74.81039972576042
-2.802171789972844	9.120472958875016e-12	6.406018433183151e-14	74.68132197853099
-2.793262709213762	1.0588855911111462e-11	7.465599860971287e-14	74.55178713351617
-2.78435362845468	1.2290261551506098e-11	8.698124636363555e-14	74.4217942013008
-2.7754445476955985	1.4261105315231721e-11	1.0131424856011875e-13	74.29134219242742
-2.7665354669365163	1.6543400736132878e-11	1.179774495370849e-13	74.16043011737676
-2.7576263861774346	1.9185604996908984e-11	1.373443008532572e-13	74.02905698673466
-2.748717305418353	2.2243589787645017e-11	1.598472008218521e-13	73.89722181102778
-2.739808224659271	2.57817556641275e-11	1.8598664865782272e-13	73.76492360093357
-2.730899143900189	2.987431067919974e-11	2.1634179562036653e-13	73.63216136716728
-2.7219900631411074	3.4606737000287e-11	2.5158260236986807e-13	73.49893412069768
-2.7130809823820257	4.007747257116552e-11	2.924838424606304e-13	73.365240872521
-2.7041719016229435	4.639983868199151e-11	3.399412269968699e-13	73.2310806340179
-2.695262820863862	5.370424863799134e-11	3.9498996561180933e-13	73.09645241671099
-2.68635374010478	6.214073763626196e-11	4.588261247830853e-13	72.96135523245327
-2.6774446593456984	7.188185954746435e-11	5.328311968751989e-13	72.82578809340929
-2.6685355785866163	8.31260026456189e-11	6.186003530995568e-13	72.68975001211548
-2.6596264978275346	9.610118353331569e-11	7.179749218355752e-13	72.55324000153932
-2.650717417068453	1.1106938668460386e-10	8.330797116240632e-13	72.41625707512597
-2.6418083363093707	1.2833152630000254e-10	9.663658869456376e-13	72.27880024673124
-2.632899255550289	1.4823311768179364e-10	1.1206602061309216e-12	72.1408685307539
-2.6239901747912073	1.7117075725140778e-10	1.2992215461058753e-12	72.00246094227828
-2.6150810940321256	1.975995238271475e-10	1.5058057700808122e-12	71.86357649685291
-2.6061720132730435	2.280414290653826e-10	1.7447401439023846e-12	71.72421421081434
-2.597262932513962	2.630950622629357e-10	2.0210086770828975e-12	71.5843731011516
-2.58835385175488	3.0344659429087673e-10	2.340349958252232e-12	71.44405218559598
-2.5794447709957984	3.4988232755929387e-10	2.7093692751072736e-12	71.30325048274818
-2.5705356902367162	4.0330300392684456e-10	3.135667059395225e-12	71.16196701197173
-2.5616266094776345	4.647401107357331e-10	3.627985982064141e-12	71.02020079362411
-2.552717528718553	5.353744570673747e-10	4.196379346981073e-12	70.87795084894326
-2.5438084479594707	6.165573283518732e-10	4.852403798634855e-12	70.73521620020037
-2.534899367200389	7.098345681157588e-10	5.609339775773124e-12	70.59199587069159
-2.5259902864413073	8.169739815099465e-10	6.482443615442814e-12	70.44828888485273
-2.517081205682225	9.399965069470147e-10	7.48923574770944e-12	70.30409426830711
-2.5081721249231435	1.0812116604227679e-9	8.649830028656486e-12	70.1594110478183
-2.4992630441640618	1.243257822700231e-9	9.987309947338078e-12	70.01423825143918
-2.49035396340498	1.429148013375488e-9	1.1528158221586126e-11	69.86857490863488
-2.481444882645898	1.6423218789418648e-9	1.3302747179720754e-11	69.72242005015352
-2.472535801886816	1.886704715431561e-9	1.5345898323248804e-11	69.57577270823614
-2.4636267211277345	2.1667744512652254e-9	1.7697520594601662e-11	69.42863191665367
-2.454717640368653	2.4876376339856274e-9	2.040333815011834e-11	69.28099671067689
-2.4458085596095707	2.855115597142742e-9	2.351571988067582e-11	69.13286612732814
-2.436899478850489	3.2758421323852645e-9	2.709462455135464e-11	68.98423920517241
-2.4279903980914073	3.7573741588409e-9	3.1208677270594205e-11	68.83511498465141
-2.419081317332325	4.3083170690583494e-9	3.593639507483567e-11	68.68549250800758
-2.4101722365732434	4.93846664072607e-9	4.1367581755786345e-11	68.5353708193854
-2.4012631558141617	5.658969638496047e-9	4.760491469707564e-11	68.38474896487081
-2.3923540750550796	6.482505493564335e-9	5.476574946187363e-11	68.2336259925977
-2.383444994295998	7.423491743344819e-9	6.298417122408661e-11	68.08200095281703
-2.374535913536916	8.498316243245551e-9	7.241332590883286e-11	67.92987289799865
-2.365626832777834	9.725599531093792e-9	8.32280681540643e-11	67.77724088277239
-2.3567177520187523	1.112649113673786e-8	9.562796798187758e-11	67.62410396424433
-2.3478086712596706	1.2725004089213094e-8	1.098407234387611e-10	67.47046120176626
-2.338899590500589	1.454839238766376e-8	1.261260324995107e-10	67.31631165730774
-2.3299905097415072	1.662757677493307e-8	1.4477998430970822e-10	67.16165439541267
-2.321081428982425	1.8997624791892662e-8	1.6614003745382799e-10	67.00648848319682
-2.3121723482233434	2.1698291802725332e-8	1.9059066147826513e-10	66.850812990576
-2.3032632674642617	2.4774630474629432e-8	2.1856972748123836e-10	66.69462699032447
-2.2943541867051795	2.8277677078686614e-8	2.50575744323777e-10	66.53792955804347
-2.285445105946098	3.2265223961598554e-8	2.8717604905389854e-10	66.38071977239917
-2.276536025187016	3.6802688630826155e-8	3.2901607361978195e-10	66.22299671512796
-2.267626944427934	4.196409111081559e-8	3.7682982504055654e-10	66.06475947121285
-2.2587178636688523	4.7833152577424595e-8	4.314517330928161e-10	65.90600712884645
-2.2498087829097706	5.4504529776492715e-8	4.938300384573318e-10	65.74673877964817
-2.2408997021506885	6.208520139489997e-8	5.650419153833805e-10	65.58695351868414
-2.2319906213916068	7.069602439681566e-8	6.46310546513195e-10	65.42665044462676
-2.223081540632525	8.047348038156112e-8	7.390243938480583e-10	65.26582865987812
-2.2141724598734434	9.157163428323234e-8	8.447589392301745e-10	65.10448727051798
-2.2052633791143617	1.0416433023958901e-7	9.65301200503875e-10	64.94262538661813
-2.1963542983552795	1.1844765222938802e-7	1.1026773660756075e-9	64.78024212220683
-2.187445217596198	1.3464268014520892e-7	1.2591839313261793e-9	64.61733659547184
-2.178536136837116	1.5299857535605964e-7	1.4374227656946667e-9	64.4539079287963
-2.169627056078034	1.7379603355766584e-7	1.6403405897535443e-9	64.2899552489145
-2.1607179753189523	1.9735114683796975e-7	1.871273397771457e-9	64.12547768706109
-2.1518088945598706	2.2401972144170472e-7	2.133996423731072e-9	63.9604743790025
-2.1428998138007884	2.542021027415001e-7	2.4327803181877723e-9	63.79494446526691
-2.1339907330417067	2.883485644542076e-7	2.772454280460607e-9	63.628887091196546
-2.125081652282625	3.2696532523475185e-7	3.158476976240456e-9	63.4623014070859
-2.116172571523543	3.7062126248126415e-7	3.5970161656595585e-9	63.295186568358716
-2.107263490764461	4.199554005540354e-7	4.095038072165547e-9	63.127541735609086
-2.0983544100053795	4.7568525871151657e-7	4.660407639230578e-9	62.95936607492388
-2.0894453292462978	5.386161529514418e-7	5.3020009511714734e-9	62.79065875770786
-2.080536248487216	6.096515557142631e-7	6.02983123741133e-9	62.62141896116638
-2.071627167728134	6.898046280909719e-7	6.85519003779131e-9	62.45164586823811
-2.0627180869690522	7.802110509161407e-7	7.790805281519259e-9	62.28133866784177
-2.0538090062099705	8.821432939571096e-7	8.85101822570608e-9	62.1104965549273
-2.0448999254508884	9.970264764689353e-7	1.005198141296201e-8	61.93911873074029
-2.0359908446918067	1.1264559877429189e-6	1.141188004321289e-8	61.767204402892155
-2.027081763932725	1.2722170530734102e-6	1.2951179414801564e-8	61.5947527856281
-2.018172683173643	1.4363064488941077e-6	1.4692901376526644e-8	61.4217630998476
-2.009263602414561	1.6209565908505218e-6	1.6662933047870395e-8	61.24823457340038
-2.0003545216554794	1.8286622403758948e-6	1.889037141226759e-8	61.07416644116141
-1.9914454408963977	2.0622100991157325e-6	2.1407907770590072e-8	60.8995579453024
-1.9825363601373156	2.3247115864027627e-6	2.4252256462512908e-8	60.72440833535891
-1.973627279378234	2.619639123148861e-6	2.7464632725422915e-8	60.54871686852359
-1.9647181986191522	2.9508662760928666e-6	3.109128506794345e-8	60.37248280978109
-1.9558091178600703	3.3227121495819954e-6	3.518408809193357e-8	60.1957054320523
-1.9469000371009884	3.739990448129305e-6	3.980120230752171e-8	60.01838401646544
-1.9379909563419067	4.2080636720737545e-6	4.500780815504812e-8	59.84051785251632
-1.929081875582825	4.732902951047645e-6	5.087692218082065e-8	59.662106238285936
-1.9201727948237428	5.321154065807641e-6	5.7490304116004244e-8	59.48314848061569
-1.9112637140646611	5.980210258597746e-6	6.493946448549915e-8	59.30364389538104
-1.9023546333055794	6.718292485792859e-6	7.332678333297398e-8	59.12359180763844
-1.8934455525464975	7.54453782447437e-6	8.276675169586941e-8	58.94299155187747
-1.8845364717874156	8.469096807001935e-6	9.3387348607844e-8	58.761842472277934
-1.8756273910283339	9.503240524908247e-6	1.0533156765337525e-7	58.58014392285086
-1.866718310269252	1.0659478415953713e-5	1.18759108458769e-7	58.39789526777239
-1.8578092295101702	1.1951687726007002e-5	1.3384824998437725e-7	58.21509588153812
-1.8489001487510883	1.3395255721278281e-5	1.50797924094274e-7	58.03174514931556
-1.8399910679920066	1.5007235816204533e-5	1.6983000963201285e-7	57.847842467080206
-1.8310819872329247	1.6806518878854818e-5	1.9119186913535418e-7	57.66338724192324
-1.8221729064738428	1.881402107893927e-5	2.1515915239064254e-7	57.47837889234853
-1.813263825714761	2.105288975405992e-5	2.420388932710823e-7	57.29281684844008
-1.8043547449556792	2.3548728888199426e-5	2.7217292873532144e-7	57.10670055227834
-1.7954456641965975	2.632984592242052e-5	3.0594167149810426e-7	56.92002945804106
-1.7865365834375155	2.942752175279578e-5	3.4376827073607193e-7	56.73280303250077
-1.7776275026784338	3.287630591357163e-5	3.8612319827731205e-7	56.5450207551079
-1.768718421919352	3.671433909686562e-5	4.335293010555328e-7	56.35668211847932
-1.75980934116027	4.098370532180837e-5	4.865673642099421e-7	56.1677866284289
-1.7509002604011883	4.5730816239342545e-5	5.458822330928717e-7	55.97833380468687
-1.7419911796421064	5.100683024009886e-5	6.121895466340164e-7	55.78832318080813
-1.7330820988830247	5.6868109228014896e-5	6.862831390147867e-7	55.597754304793504
-1.7241730181239427	6.33767161251467e-5	7.690431714571579e-7	55.40662673921293
-1.715263937364861	7.060095639055775e-5	8.614450611418835e-7	55.2149400617293
-1.7063548566057791	7.861596706250757e-5	9.645692798705192e-7	55.02269386525609
-1.6974457758466972	8.750435707437436e-5	1.0796121010904559e-6	54.829887758545254
-1.6885366950876155	9.735690284469229e-5	1.2078973803416746e-6	54.63652136625545
-1.6796276143285336	0.00010827330340869588	1.3508894610763897e-6	54.442594329635305
-1.6707185335694519	0.0001203629996325587	1.5102073051810597e-6	54.24810630663258
-1.66180945281037	0.00013374606234438783	1.687639955409269e-6	54.053056972492634
-1.6529003720512883	0.00014855415451544863	1.885163445352309e-6	53.857446020048506
-1.6439912912922063	0.00016493157294173707	2.1049592815454136e-6	53.6612731600888
-1.6350822105331244	0.0001830363752033894	2.3494346318710182e-6	53.464538121883045
-1.6261731297740427	0.00020304159801762313	2.621244364591933e-6	53.26724065353643
-1.6172640490149608	0.00022513657345415807	2.9233150931604285e-6	53.069380522494
-1.608354968255879	0.00024952834984299133	3.2588713934339372e-6	52.870957515803546
-1.5994458874967972	0.00027644322458172997	3.6314643720931633e-6	52.671971440834646
-1.5905368067377155	0.0003061283964278489	4.045002777963485e-6	52.47242212551999
-1.5816277259786335	0.0003388537452611901	4.503786861569864e-6	52.272309418983774
-1.5727186452195516	0.00037491374769655587	5.012545202667302e-6	52.071633191866106
-1.56380956446047	0.00041462953734193453	5.5764747406907615e-6	51.87039333702436
-1.554900483701388	0.000458351118903015	6.2012842590795855e-6	51.66858976987883
-1.5459914029423063	0.0005064597457607356	6.893241591283979e-6	51.46622242897579
-1.5370823221832244	0.0005593704710641363	7.659224833954757e-6	51.26329127662801
-1.5281732414241427	0.0006175348827981243	8.506777871397401e-6	51.05979629927208
-1.5192641606650608	0.0006814440337102343	9.444170534790577e-6	50.8557375081088
-1.5103550799059788	0.0007516315773883236	1.0480463740029824e-5	50.65111493976966
-1.5014459991468971	0.0008286771221817877	1.1625579969248135e-5	50.44592865678841
-1.4925369183878152	0.0009132098150607875	1.2890379483205114e-5	50.24017874817576
-1.4836278376287335	0.0010059121678834438	1.4286742674698878e-5	50.03386533016802
-1.4747187568696516	0.001107524138894753	1.5827658997066097e-5	49.82698854672771
-1.46580967611057	0.0012188474826292765	1.7527322926518527e-5	49.61954857021595
-1.456900595351488	0.0013407503816944481	1.940123744265821e-5	49.411545602100944
-1.447991514592406	0.0014741723741867848	2.146632553787724e-5	49.202979873532854
-1.4390824338333243	0.0016201295907443754	2.3741050293435732e-5	48.99385164611521
-1.4301733530742424	0.001779720315428041	2.6245544087886853e-5	48.784161212665104
-1.4212642723151607	0.0019541308847652677	2.9001747532028708e-5	48.57390889765526
-1.4123551915560788	0.0021446419394264104	3.203355875355176e-5	48.36309505833704
-1.403446110796997	0.002352635042960468	3.5366993684259544e-5	48.15172008519334
-1.3945370300379152	0.002579599682061755	3.903035803264221e-5	47.939784402865946
-1.3856279492788333	0.0028271406626617602	4.305443165493363e-5	47.72728847089726
-1.3767188685197516	0.003096985915975563	4.747266606829046e-5	47.51423278453533
-1.3678097877606696	0.0033909947283262136	5.2321395880207965e-5	47.30061787559082
-1.358900707001588	0.0037111664081755065	5.764006493888999e-5	47.0864443132059
-1.349991626242506	0.004059649403307075	6.347146803930127e-5	46.87171270489078
-1.3410825454834243	0.004438750880428207	6.986200904958078e-5	46.65642369724556
-1.3321734647243424	0.0048509467787756985	7.68619763514435e-5	46.44057797695472
-1.3232643839652605	0.0052988923483592385	8.452583651657615e-5	46.224176271715535
-1.3143553032061788	0.00578543318245746	9.291254716814899e-5	46.00721935116517
-1.3054462224470968	0.006313616752781442	0.00010208589000229882	45.789708027885744
-1.2965371416880151	0.006886704454337188	0.00011211482496877254	45.57164315836339
-1.2876280609289332	0.007508184165493228	0.0001230738666319086	45.35302564409899
-1.2787189801698515	0.008181783326990962	0.00013504348375344716	45.13385643267053
-1.2698098994107696	0.008911482541663329	0.0001481105231557191	44.91413651859786
-1.2609008186516877	0.009701529694647966	0.00016236865893829602	44.69386694472233
-1.251991737892606	0.010556454591251875	0.00017791886813251713	44.47304880319853
-1.243082657133524	0.011481084107252374	0.0001948699338851431	44.2516832366944
-1.2341735763744424	0.01248055784345188	0.00021333897726618026	44.0297714394436
-1.2252644956153604	0.013560344273402254	0.0002334520187936194	43.80731465871703
-1.2163554148562787	0.014726257369582964	0.00025534457076235514	43.58431419583357
-1.2074463340971968	0.015984473690120696	0.0002791622614513401	43.36077140756304
-1.198537253338115	0.01734154990397793	0.00030506149226538034	43.13668770741534
-1.1896281725790332	0.0188044407285741	0.0003332101288433434	42.91206456689198
-1.1807190918199513	0.020380517249491862	0.0003637882271318031	42.68690351697896
-1.1718100110608696	0.022077585587042495	0.0003969887953842412	42.46120614946181
-1.1629009303017876	0.023903905869851687	0.0004330185929976966	42.23497411845005
-1.153991849542706	0.025868211470156766	0.0004720989670419584	42.0082091418196
-1.145082768783624	0.02797972845016833	0.0005144667272703657	41.78091300259682
-1.1361736880245423	0.030248195163419218	0.0005603750603251303	41.553087550686435
-1.1272646072654604	0.03268388194856686	0.0006100944837635913	41.32473470445792
-1.1183555265063785	0.035297610847079754	0.0006639138404338897	41.09585645215244
-1.1094464457472968	0.03810077527049548	0.0007221413336194288	40.86645485382014
-1.1005373649882149	0.04110535953502481	0.0007851056032493564	40.63653204283302
-1.0916282842291332	0.044323958175851066	0.0008531568433390477	40.406090227744286
-1.0827192034700512	0.04776979494538137	0.0009266679606754607	40.17513169397672
-1.0738101227109695	0.05145674139353812	0.0010060357746026177	39.94365880575782
-1.0649010419518876	0.05539933492026674	0.0010916822575860743	39.711674008034315
-1.0559919611928057	0.05961279618300758	0.0011840558160464945	39.47917982810038
-1.047082880433724	0.06411304573629849	0.0012836326107449822	39.24617887800244
-1.038173799674642	0.06891671977027962	0.0013909179157883934	39.012673856299
-1.0292647189155604	0.07404118481036125	0.001506447515081239	38.77866755013199
-1.0203556381564785	0.07950455123197966	0.0016307891348058836	38.54416283739518
-1.0114465573973968	0.08532568543735776	0.0017645439102424894	38.3091626889934
-1.0025374766383148	0.09152422053381394	0.0019083478849614742	38.07367017090623
-0.9936283958792329	0.09812056534825617	0.0020628735401234007	37.83768844660283
-0.9847193151201512	0.10513591160383655	0.0022288313513058526	37.60122077927263
-0.9758102343610693	0.11259223908160082	0.002406971369958	37.364270534395416
-0.9669011536019876	0.12051231858060499	0.0025980848262325772	37.12684118184246
-0.9579920728429057	0.12891971249121884	0.002803005749594792	36.88893629882346
-0.949082992083824	0.1378387727842382	0.003022612603241529	36.65055957222649
-0.940173911324742	0.14729463622110783	0.003257829927980655	36.41171480122535
-0.9312648305656601	0.1573132165846635	0.0035096299908258196	36.172405899959195
-0.9223557498065784	0.16792119373007194	0.003779034433166883	35.932636900615435
-0.9134466690474965	0.17914599924796057	0.004067115912967369	35.69241195575086
-0.9045375882884148	0.19101579854332135	0.004374999735004397	35.45173534161784
-0.8956285075293331	0.20355946912183878	0.004703865462771148	35.21061146095831
-0.886719426770251	0.21680657488595195	0.005054948505214566	34.9690448459882
-0.8778103460111693	0.2307873362443088	0.005429541671057172	34.72704016164295
-0.8689012652520876	0.24553259583966047	0.005828996683025498	34.48460220863691
-0.8599921844930054	0.26107377971254664	0.0062547256438811915	34.24173592693416
-0.8510831037339237	0.27744285371541905	0.006708202445737802	33.99844639865445
-0.842174022974842	0.2946722750190403	0.0071909641137042945	33.754738852132654
-0.8332649422157603	0.3127949385361006	0.007704612074550848	33.51061866482523
-0.8243558614566782	0.33184411812947073	0.008250813340636844	33.266091367144696
-0.8154467806975965	0.35185340246595187	0.008831301599028793	33.02116264620001
-0.8065376999385148	0.372856625395741	0.0094478781953546	32.77583834928997
-0.7976286191794326	0.3948877907676654	0.010102413001609354	32.53012448810931
-0.7887195384203509	0.4179809915849652	0.010796845156870145	32.28402724215127
-0.7798104576612692	0.44217032346433804	0.011533183669537409	32.03755296334596
-0.7709013769021875	0.46748979233481824	0.012313507869586975	31.790708179441367
-0.7619922961431054	0.493973216399237	0.0131399676990001	31.543499598963148
-0.7530832153840237	0.5216541223382349	0.014014783828525746	31.29593411484378
-0.744174134624942	0.5505656358319363	0.014940247588685176	31.04801880914022
-0.7352650538658598	0.5807403664579541	0.015918720702990725	30.799760957512586
-0.7263559731067781	0.6122102870718106	0.01695263481128475	30.551168033584133
-0.7174468923476964	0.6450066078248733	0.0180444907711709	30.302247713983903
-0.7085378115886147	0.679159644966151	0.019196857725664426	30.053007882528032
-0.6996287308295326	0.7146986846808444	0.020412371925312135	29.803456635682576
-0.6907196500704509	0.7516518421767701	0.0216937352933653	29.55360228731148
-0.6818105693113692	0.7900459163199438	0.023043713722848053	29.303453373532516
-0.672901488552287	0.8299062401672561	0.024465135094790053	29.05301865840539
-0.6639924077932053	0.8712565277160023	0.02596088700741397	28.802307138544517
-0.6550833270341236	0.9141187173432083	0.027533914206520706	28.55132804916327
-0.6461742462750419	0.9585128123187687	0.029187215708120873	28.30009086903457
-0.6372651655159598	1.0044567189413112	0.030923841604902785	28.048605326484484
-0.6283560847568781	1.0519660827837325	0.0327468895491294	27.79688140481369
-0.6194470039977964	1.1010541236581182	0.03465950090529365	27.544929348355886
-0.6105379232387143	1.1517314698765666	0.03666485656696525	27.292759668092888
-0.6016288424796326	1.2040059925001274	0.03876617243328791	27.04038314792594
-0.5927197617205509	1.2578826402332866	0.040966694541758934	26.787810850732598
-0.5838106809614692	1.3133632756961764	0.04326969385515433	26.53505412445787
-0.574901600202387	1.3704465138600286	0.045678460701824845	26.282124608758306
-0.5659925194433053	1.4291275633810259	0.04819629887002041	26.029034241008375
-0.5570834386842236	1.4893980717257873	0.050826519358243706	25.77579526323845
-0.5481743579251415	1.5512459748672407	0.05357243378550038	25.52242022853158
-0.5392652771660598	1.6146553524547502	0.05643734746651657	25.268922007740784
-0.5303561964069781	1.6796062893571475	0.059424552159178926	25.015313796509503
-0.5214471156478964	1.746074744434015	0.06253731849280221	24.761609121915843
-0.5125380348888142	1.8140324275047208	0.06577888808782324	24.5078218496244
-0.5036289541297325	1.883446685414602	0.06915246537941688	24.253966191124036
-0.4947198733706508	1.9542803980783678	0.07266120915931712	24.000056710542893
-0.4858107926115687	2.0264918854888956	0.07630822385199817	23.74610833204162
-0.476901711852487	2.1000348265725197	0.08009655054349836	23.492136347286564
-0.4679926310934053	2.1748581907475195	0.0840291577829965	23.238156422591167
-0.4590835503343236	2.250906183113283	0.08810893217897593	22.98418460644538
-0.45017446957524143	2.328118204081913	0.09233866881420713	22.730237336919316
-0.44126538881615973	2.406428824302755	0.09672106150537449	22.476331449334264
-0.43235630805707803	2.485767775608403	0.10125869293498749	22.22248418372667
-0.4234472272979959	2.5660599587280184	0.10595402468478088	21.968713192362777
-0.4145381465389142	2.6472254684976777	0.11080938720296046	21.715036547483997
-0.4056290657798325	2.7291796371105854	0.11582696973697838	21.461472748838638
-0.3967199850207508	2.81183309599904	0.12100881026680992	21.20804073121268
-0.38781090426166864	2.8950918568981727	0.12635678547590531	20.954759872195055
-0.37890182350258694	2.9788574123631197	0.13187260079462945	20.7016499995279
-0.36999274274350524	3.0630268562481913	0.13755778055810028	20.448731398789135
-0.3610836619844231	3.1474930242059083	0.1434136583142881	20.196024820648912
-0.3521745812253414	3.232144654572585	0.14944136732770932	19.94355148842876
-0.3432655004662597	3.316866569474986	0.15564183131488252	19.691333105209896
-0.334356419707178	3.4015398763219564	0.16201575545850078	19.439391861103704
-0.32544733894809585	3.486042189371106	0.16856361773855616	19.187750440187116
-0.31653825818901415	3.5702478712759502	0.17528566062729145	18.936432027478514
-0.30762917742993245	3.6540282940543825	0.1821818831848619	18.6854603154835
-0.2987200966708503	3.7372521192565578	0.18925203360554915	18.43485951081935
-0.2898110159117686	3.8197855965033307	0.19649560224914076	18.18465434038552
-0.2809019351526869	3.9014928798680417	0.2039118152039344	17.93487005740516
-0.2719928543936052	3.9822363611997456	0.21149962841902134	17.685532447125038
-0.26308377363452307	4.061877019516326	0.21925772244677852	17.436667832240758
-0.25417469287544137	4.14027478541162	0.22718449783283107	17.188303077973934
-0.24526561211635967	4.217288919257392	0.23527807118674446	16.940465596681356
-0.23635653135727752	4.292778402144893	0.2435362719753067	16.693183352200723
-0.22744745059819582	4.3666023380071834	0.2519566400627191	16.44648486363737
-0.21853836983911412	4.438620365567988	0.2605364240312195	16.200399208670557
-0.20962928908003242	4.50869307860187	0.26927258031048057	15.954956026367496
-0.20072020832095028	4.576682452829546	0.2781617731385017	15.710185519393136
-0.19181112756186858	4.64245227776802	0.28720037537628873	15.466118455610559
-0.18290204680278688	4.705868591765371	0.29638447019508657	15.222786169015064
-0.17399296604370473	4.766800118390815	0.30570985365147757	14.980220559961168
-0.16508388528462303	4.825118702234417	0.3151720381588776	14.738454094595122
-0.15617480452554133	4.880699742349188	0.32476625687164734	14.49751980354271
-0.14726572376645963	4.933422621114091	0.3344874689726365	14.257451279632532
-0.1383566430073775	4.9831711268316	0.3443303658795589	14.01828267479085
-0.1294475622482958	5.029833867784602	0.3542893783517242	13.780048695872303
-0.12053848148921409	5.073304675978666	0.36435868450058856	13.542784599506199
-0.11162940073013194	5.113482998488691	0.3745322186869183	13.30652618582912
-0.10272031997105024	5.150274274397545	0.3848036812845311	13.071309791024389
-0.09381123921196854	5.183590295588953	0.3951665493008088	12.837172278690199
-0.08490215845288684	5.213349549295796	0.4056140878156514	12.604151029863846
-0.0759930776938047	5.239477540813488	0.41613936222321035	12.372283931738599
-0.067083996934723	5.261907094458413	0.4267352512322126	12.1416093649227
-0.0581749161756413	5.280578631240324	0.4373944605952767	11.912166189232245
-0.049265835416559156	5.295440421629825	0.44810953752258176	11.683993727920209
-0.040356754657477456	5.306448812052578	0.45887288574103957	11.457131750304109
-0.031447673898395756	5.313568423635985	0.46967678114088873	11.231620452679987
-0.022538593139314056	5.31677232216337	0.4805133879698698	11.007500437507836
-0.013629512380231912	5.316042157997219	0.4913747755088493	10.784812690733656
-0.004720431621150212	5.311368275037781	0.5022529351865456	10.563598556838343
0.004188649137931488	5.302749789431231	0.5131397980550656	10.34389971490827
0.013097729897013632	5.290194632171691	0.5240272525810653	10.12575814488701
0.022006810656095332	5.273719564315742	0.5349071626789358	9.90921610238948
0.030915891415177033	5.2533501551634165	0.5457713859190942	9.694316083419295
0.03982497217425873	5.229120728975449	0.5566117918495095	9.481100790131043
0.04873405293334088	5.201074278314929	0.5674202803626772	9.269613093686782
0.05764313369242258	5.169262344692578	0.5781888000282182	9.059895995207132
0.06655221445150428	5.133744866681387	0.5889093663375785	8.851992584064561
0.07546129521058642	5.094589996359533	0.5995740797767993	8.645945994237064
0.08437037596966812	5.0518738844975255	0.6101751436726102	8.441799357885053
0.09327945672874982	5.005680435869232	0.6207048817238421	8.239595757226223
0.10218853748783152	4.95610103519902	0.6311557551794088	8.039378173323495
0.11109761824691367	4.903234245534477	0.6415203795683044	7.841189433141628
0.12000669900599537	4.84718548004423	0.6517915409380731	7.6450721539478375
0.12891577976507707	4.78806664897354	0.6619622115308803	7.451068685556763
0.1378248605241592	4.725995783322287	0.6720255648426285	7.2592210502422585
0.1467339412832409	4.661096637088289	0.6819749900059342	7.069570880501948
0.1556430220423226	4.593498269954452	0.6918041054455815	6.882159354692473
0.1645521028014043	4.52333461233605	0.7015067717603001	6.697027130465957
0.17346118356048645	4.45074401504551	0.7110771037769217	6.514214276451951
0.18237026431956815	4.375868785507926	0.7205094817459672	6.333760201849697
0.19127934507864985	4.298854712965495	0.729798561629964	6.155703584494129
0.200188425837732	4.2198505847180545	0.7389392844624583	5.980082297114898
0.2090975065968137	4.139007695933067	0.7479268847366825	5.806933332398058
0.2180065873558954	4.056479355033467	0.7567568978151463	5.636292726458736
0.2269156681149771	3.972420387344506	0.7654251663231315	5.468195481576713
0.23582474887405924	3.8869866389770245	0.7739278455276496	5.302675487806947
0.24473382963314094	3.8003344834772608	0.7822614076802783	5.139765444129391
0.25364291039222264	3.7126203332890286	0.7904226453284128	4.979496779037268
0.2625519911513048	3.624000158401986	0.7984086735872173	4.821899571127485
0.2714610719103865	3.534629014168578	0.8062169313831384	4.667002469728392
0.2803701526694682	3.4446605804700576	0.8138451816737465	4.5148326160635035
0.2892792334285499	3.3542467140683163	0.8212915106630752	4.365415565060432
0.29818831418763203	3.2635370160955737	0.8285543260272331	4.2187752082713645
0.30709739494671373	3.1726784163984	0.8356323541757004	4.074933698178197
0.31600647570579543	3.081814776378073	0.8425246365744502	3.933911374248175
0.3249155564648776	2.991086511854852	0.8492305251618262	3.7957266911258807
0.3338246372239593	2.900630237245389	0.8557496768944002	3.6603961492127004
0.342733717983041	2.81057843240222	0.862082047457589	3.527934228177365
0.3516427987421227	2.7210591330451455	0.8682278841868758	3.3983533235601695
0.3605518795012048	2.6321956459155773	0.8741877182387537	3.2716636871247635
0.3694609602602865	2.54410628920806	0.879962356064173	3.1478733710281848
0.3783700410193682	2.4569041590597682	0.8855528702299571	3.0269881764006894
0.38727912177845036	2.370696922483054	0.8909605896412232	2.9090116065923333
0.39618820253753206	2.2855866371244464	0.8961870892166519	2.7939448255411423
0.40509728329661376	2.201669597859663	0.9012341790733738	2.6817866214185
0.41400636405569546	2.1190362104103047	0.9061038932736466	2.5725333761167812
0.4229154448147776	2.037770891711618	0.9107984781917002	2.4661790407259754
0.4318245255738593	1.9579519967480443	0.9153203805565656	2.3627151172968097
0.440733606332941	1.8796517714992682	0.9196722352267096	2.2621306472394096
0.44964268709202315	1.8029363313885385	0.9238568527532383	2.164412206528956
0.45855176785110485	1.7278656645049568	0.9278772067871036	2.0695439078683355
0.46746084861018655	1.6544936589166876	0.9317364213846895	1.9775074101196664
0.47636992936926825	1.582868153050794	0.935437758265538	1.8882819349970514
0.4852790101283504	1.5130310082141074	0.9389846040741876	1.8018442912142996
0.4941880908874321	1.4450182020496614	0.9423804576965396	1.718168906012763
0.5030971716465138	1.3788599419160685	0.9456289176791688	1.637227864277664
0.5120062524055959	1.3145807967740994	0.9487336697980605	1.558990955009681
0.5209153331646776	1.2521998463586395	0.9516984748208003	1.48342572517738
0.5298244139237593	1.1917308462857585	0.9545271565037857	1.4104975408333076
0.538733494682841	1.133182407623834	0.9572235898635548	1.3401696552371476
0.5476425754419232	1.076558189621216	0.9597916897582706	1.2724032839098087
0.5565516562010049	1.021857104000845	0.9622353998129818	1.2071576861833928
0.5654607369600866	0.9690735295023158	0.9645586817189103	1.1443902531027248
0.5743698177191683	0.9181975351422441	0.9667655049342982	1.0840566012367623
0.5832788984782504	0.869215110758511	0.9688598368112511	1.0261106720225497
0.5921879792373321	0.8221084034420393	0.9708456331698685	0.9705048362464819
0.6010970599964138	0.7768559584381628	0.9727268293380367	0.9171900031738187
0.610006140755496	0.7334329631709036	0.9745073316721001	0.866115733851925
0.6189152215145777	0.6918114930569109	0.9761910095707712	0.8172303580444292
0.6278243022736594	0.6519607578590698	0.977781687991542	0.770481094275956
0.6367333830327411	0.6138473473480751	0.9792831404761955	0.7258141723976737
0.6456424637918232	0.5774354751338887	0.980699082689063	0.6831749581114436
0.6545515445509049	0.542687219574224	0.9820331664691372	0.6425080788544579
0.6634606253099866	0.5095627607356179	0.9832889743945535	0.6037575504379921
0.6723697060690688	0.47802061247187627	0.984470014855543	0.5668669038551545
0.6812787868281505	0.44801784873974637	0.985579717629648	0.531779311648804
0.6901878675872322	0.4195103233654292	0.9866214299509369	0.49843771326249453
0.6990969483463139	0.39245288254162003	0.9875984130628561	0.46678493879201916
0.708006029105396	0.36679956942101727	0.9885138392426677	0.4367638305841474
0.7169151098644777	0.3425038202480521	0.9893707892836221	0.4083173621452695
0.7258241906235594	0.3195186515479243	0.9901722504196463	0.3813887538471994
0.7347332713826416	0.2977968379834109	0.9909211146759008	0.35592158496416615
0.7436423521417233	0.27729108053341595	0.9916201776274637	0.33185990156847617
0.752551432900805	0.25795416475938565	0.9922721375473684	0.3091483198943681
0.7614605136598867	0.23973910897444975	0.9928795949243904	0.28773212478982285
0.7703695944189688	0.22259930219491952	0.9934450523303316	0.26755736291463494
0.7792786751780505	0.2064886318403068	0.993970914615992	0.24857093040752115
0.7881877559371322	0.1913616011879511	0.9944594894146803	0.23072065476500467
0.7970968366962143	0.1771734366561906	0.9949129879318859	0.21395537072902804
0.806005917455296	0.163880185044269	0.9953335259996301	0.19822499002647131
0.8149149982143777	0.15143880090328682	0.9957231253740685	0.18348056484128583
0.8238240789734594	0.1398072242614189	0.9960837152550847	0.1696743449509577
0.8327331597325416	0.1289444489649138	0.9964171340068687	0.15675982849501754
0.8416422404916233	0.11881058193284656	0.9967251310588828	0.14469180638506537
0.850551321250705	0.10936689366196017	0.9970093689670511	0.13342640041483922
0.8594604020097871	0.10057586033460283	0.9972714256156184	0.12292109514758867
0.8683694827688688	0.09240119792045978	0.9975127965407119	0.11313476371546487
0.8772785635279505	0.08480788866925625	0.9977348973573762	0.10402768767752399
0.8861876442870322	0.07776220041677182	0.997939066272597	0.09556157112844654
0.8950967250461144	0.07123169913390381	0.9981265666676453	0.08769954926777235
0.9040058058051961	0.06518525515644485	0.9982985897339226	0.0804061916668582
0.9129148865642778	0.059593043539788	0.9984562571473715	0.07364750049165404
0.9218239673233599	0.05442653898234755	0.9986006237674235	0.06739090395599069
0.9307330480824416	0.049658505761059304	0.9987326803473742	0.06160524529631721
0.9396421288415233	0.0452629831162009	0.9988533562440157	0.056260767568473605
0.948551209600605	0.041215266517039426	0.9989635221152794	0.0513290945773009
0.9574602903596872	0.03749188522979719	0.9990639925955771	0.04678320825601219
0.9663693711187689	0.03407057659749942	0.9991555289394469	0.04259742281268534
0.9752784518778506	0.03093025742831377	0.999238841625009	0.03874735596384649
0.9841875326369327	0.028050992873843567	0.9993145929096198	0.035209897573281246
0.9930966133960144	0.025413963162237617	0.9993833993309725	0.031963176007398626
1.002005694155096	0.02300142853423847	0.9994458341477135	0.028986522514695804
1.0109147749141778	0.02079669271043608	0.9995024297144464	0.026260433926452765
1.01982385567326	0.0187840652005095	0.9995536797867531	0.023766533967096715
1.0287329364323416	0.01694882274453484	0.9996000417525834	0.02148753345108803
1.0376420171914233	0.01527717015707773	0.9996419387870535	0.01940718962881575
1.0465510979505055	0.013756200824260958	0.9996797619283329	0.017510264933101413
1.0554601787095872	0.012373857084956535	0.9997138720729052	0.01578248536019013
1.064369259468669	0.011118890705980676	0.999744601889049	0.014210498706448544
1.0732783402277506	0.009980823643119736	0.9997722576478996	0.012781832864075167
1.0821874209868327	0.008949909259995389	0.9997971209719333	0.011484854365300038
1.0910965017459149	0.008017094158585463	0.9998194505011485	0.010308727346431366
1.1000055825049961	0.0071739807566003335	0.9998394834776109	0.00924337308735966
1.1089146632640783	0.006412790731200429	0.999857437249386	0.008279430268533158
1.1178237440231595	0.005726329431091859	0.9998735106951951	0.007408216068144959
1.1267328247822417	0.005107951343252012	0.9998878855714106	0.006621688208677077
1.1356419055413238	0.004551526687300165	0.9999007277832476	0.005912408049185632
1.144550986300405	0.004051409195273882	0.9999121885822158	0.005273504801539326
1.1534600670594872	0.0036024051228570474	0.9999224056920742	0.004698640938887271
1.1623691478185694	0.003199743525187036	0.9999315043656727	0.004181978849228492
1.1712782285776506	0.0028390478209894864	0.999939598375183	0.003718148777653758
1.1801873093367328	0.002516308656791036	0.9999467909383126	0.0033022180858692904
1.189096390095815	0.002227858075775672	0.9999531755831595	0.0029296618519557686
1.1980054708548962	0.0019703449864005023	0.999958836954407	0.002596334818131906
1.2069145516139783	0.0017407119187728567	0.9999638515635852	0.00229844469097451
1.2158236323730605	0.001536173051410917	0.999968288486123	0.002032526786083828
1.2247327131321417	0.0013541934832237122	0.9999722100079061	0.001795420005592977
1.2336417938912239	0.0011924697226795046	0.9999756722240284	0.0015842441271535848
1.2425508746503051	0.0010489113608934853	0.9999787255923765	0.00139637838062399
1.2514599554093873	0.0009216238919679933	0.9999814154446443	0.0012294412816135603
1.2603690361684694	0.0008088926408039365	0.999983782457302	0.0010812716869601558
1.2692781169275507	0.0007091677573279407	0.9999858630849797	0.0009499110359160757
1.2781871976866328	0.0006210502328590351	0.9999876899586412	0.0008335867348428473
1.287096278445715	0.0005432788941263184	0.9999892922508452	0.000730696642182092
1.2960053592047962	0.00047471832931649216	0.9999906960102984	0.0006397946101879463
1.3049144399638783	0.0004143477001408213	0.9999919244678133	0.0005595770362811953
1.3138235207229605	0.00036125039345098417	0.9999929983156911	0.00048887037655307
1.3227326014820417	0.00031460446734897583	0.9999939359624517	0.0004266195752480825
1.331641682241124	0.00027367384592220023	0.9999947537647362	0.00037187736240697694
1.340550763000206	0.0002378002184691241	0.9999954662381139	0.00032379437104730196
1.3494598437592873	0.0002063955998241128	0.9999960862484242	0.0002816100296639864
1.3583689245183694	0.00017893550955802457	0.9999966251851965	0.0002446441822939809
1.3672780052774507	0.0001549527296007719	0.9999970931185914	0.00021228939235689724
1.3761870860365328	0.00013403160000902245	0.9999974989412226	0.00018400388674272677
1.385096166795615	0.00011580281663697255	0.9999978504961253	0.00015930509757048456
1.3940052475546962	9.993869291085066e-5	0.9999981546920593	0.00013776376119004313
1.4029143283137784	8.614885268581459e-5	0.9999984176072448	0.00011899853590115478
1.4118234090728605	7.417632070380194e-5	0.9999986445825584	0.00010267110053343187
1.4207324898319418	6.379397982534181e-5	0.9999988403051381	8.848169819214472e-5
1.429641570591024	5.4801366119538115e-5	0.9999990088832761	7.616509227214775e-5
1.438550651350106	4.702177392282179e-5	0.9999991539134097	6.548690144396733e-5
1.4474597321091873	4.029964524219814e-5	0.999999278539959	5.6240284558648695e-5
1.4563688128682695	3.4498219152850924e-5	0.9999993855086976	4.8242946487840336e-5
1.4652778936273516	2.9497419069701195e-5	0.9999994772142877	4.13344377768915e-5
1.4741869743864329	2.51919561618379e-5	0.9999995557425563	3.537372398243932e-5
1.483096055145515	2.148963004554153e-5	0.9999996229080412	3.0237000531793815e-5
1.4920051359045963	1.8309808245548388e-5	0.9999996802872887	2.581573230381618e-5
1.5009142166636784	1.5582068179332284e-5	0.9999997292483404	2.2014896059027985e-5
1.5098232974227606	1.3244985348395156e-5	0.9999997709768103	1.8751409171911604e-5
1.5187323781818418	1.124505467668127e-5	0.9999998064989111	1.5952725511966363e-5
1.527641458940924	9.53573101602098e-6	0.9999998367017604	1.3555583208825713e-5
1.536550539700006	8.07657756374349e-6	0.9999998623512604	1.1504890277937409e-5
1.5454596204590874	6.8325106898496074e-6	0.9999998841078201	9.752732924950644e-6
1.5543687012181695	5.773131617730828e-6	0.9999999025401614	8.257495940479416e-6
1.5632777819772516	4.872136004096028e-6	0.9999999181374225	6.983083190476883e-6
1.572186862736333	4.106792463767044e-6	0.9999999313197583	5.898226809981686e-6
1.581095943495415	3.457483597882093e-6	0.9999999424476061	4.9758782965508096e-6
1.5900050242544972	2.9073018806960897e-6	0.9999999518297781	4.192669677191559e-6
1.5989141050135784	2.441694635977045e-6	0.9999999597305148	3.5284402877942324e-6
1.6078231857726606	2.0481529710652727e-6	0.999999966375628	2.965819497189763e-6
1.6167322665317418	1.7159389703798609e-6	0.9999999719578407	2.489860882082258e-6
1.625641347290824	1.4358474321448742e-6	0.9999999766414229	2.087720911243547e-6
1.6345504280499061	1.199997511899031e-6	0.9999999805662118	1.7483782741646558e-6
1.6434595088089874	1.0016513351994744e-6	0.9999999838510909	1.462387750189696e-6
1.6523685895680695	8.350558632921035e-7	0.9999999865969994	1.221665722750801e-6
1.6612776703271517	6.953058174045894e-7	0.9999999888895282	1.0193037689220153e-6
1.670186751086233	5.782239454345412e-7	0.9999999908011602	8.494049242994446e-7
1.679095831845315	4.802581709284648e-7	0.9999999923931967	7.069429660796514e-7
1.6880049126043972	3.983919435166205e-7	0.999999993717415	5.876396307342034e-7
1.6969139933634785	3.300667998097755e-7	0.9999999948174908	4.878578397332373e-7
1.7058230741225606	2.731161437638383e-7	0.999999995730217	4.045104406887698e-7
1.7147321548816419	2.25707308922995e-7	0.9999999964865482	3.349799691596077e-7
1.723641235640724	1.8629243343099397e-7	0.9999999971124924	2.7705075578913125e-7
1.7325503163998062	1.5356581189613004e-7	0.9999999976298727	2.288493440369493e-7
1.7414593971588874	1.2642772410992812e-7	0.9999999980569763	1.8879408404511907e-7
1.7503684779179696	1.039530063800112e-7	0.9999999984091074	1.5555139192935756e-7
1.7592775586770517	8.536450704772527e-8	0.9999999986990564	1.2799856260010207e-7
1.768186639436133	7.00102228406538e-8	0.9999999989374991	1.0519142622943838e-7
1.7770957201952151	5.734400988209169e-8	0.9999999991333339	8.633713450666906e-8
1.7860048009542973	4.690898454140029e-8	0.9999999992939678	7.07711922109421e-8
1.7949138817133785	3.832333098409744e-8	0.9999999994255584	5.793687136543354e-8
1.8038229624724607	3.126862159961252e-8	0.9999999995332178	4.73686527851241e-8
1.8127320432315428	2.5479517742124934e-8	0.9999999996211841	3.867803553350747e-8
1.821641123990624	2.0735169318274583e-8	0.9999999996929664	3.154078076743257e-8
1.8305502047497062	1.6852313221744403e-8	0.9999999997514657	2.5687122391785765e-8
1.8394592855087875	1.3678619516344999e-8	0.999999999799078	2.089239354586475e-8
1.8483683662678696	1.1088090392402988e-8	0.9999999998377788	1.697045921601168e-8
1.8572774470269517	8.976352945219832e-9	0.9999999998691945	1.3766630790886872e-8
1.866186527786033	7.257226088684662e-9	0.9999999998946633	1.1152992853137972e-8
1.8750956085451151	5.859606002675618e-9	0.9999999999152833	9.023561364416602e-9
1.8840046893041973	4.724882470108675e-9	0.9999999999319559	7.291128160122538e-9
1.8929137700632785	3.80481531834765e-9	0.9999999999454188	5.883408427522621e-9
1.9018228508223607	3.0598709649753597e-9	0.9999999999562753	4.741223420491954e-9
1.9107319315814428	2.457452785635291e-9	0.9999999999650185	3.8155607775372204e-9
1.919641012340524	1.971051690595602e-9	0.9999999999720504	3.0666902554390326e-9
1.9285500930996062	1.5787596337361155e-9	0.9999999999776983	2.4613918536114963e-9
1.9374591738586884	1.2628449008303256e-9	0.9999999999822284	1.9729137690051486e-9
1.9463682546177696	1.0087965081798933e-9	0.9999999999858573	1.5792672609376384e-9
1.9552773353768518	8.047579203239803e-10	0.9999999999887601	1.2623883942016098e-9
1.964186416135933	6.411377309644166e-10	0.999999999991079	1.0078454769982121e-9
1.9730954968950152	5.100787733181988e-10	0.9999999999929291	8.034276994382354e-10
1.9820045776540973	4.0524576425849134e-10	0.999999999994403	6.396154445485294e-10
1.9909136584131786	3.21542163169292e-10	0.9999999999955757	5.086008665895769e-10
1.9998227391722607	2.54756245513766e-10	0.9999999999965073	4.037449597362488e-10
2.008731819931343	2.0156110283424525e-10	0.9999999999972466	3.201519564350704e-10
2.017640900690424	1.592668942500621e-10	0.9999999999978323	2.534484276883298e-10
2.0265499814495063	1.2567927588488233e-10	0.9999999999982958	2.0046610523745179e-10
2.0354590622085884	9.902861558037194e-11	0.999999999998662	1.582364801746749e-10
2.0443681429676697	7.789920760986371e-11	0.999999999998951	1.2478636282776661e-10
2.053277223726752	6.122927267835721e-11	0.9999999999991785	9.823965372587499e-11
2.062186304485834	4.806320942035207e-11	0.9999999999993577	7.727364490811122e-11
2.071095385244915	3.765777232934801e-11	0.9999999999994985	6.066862665183752e-11
2.0800044660039974	2.9446679114678144e-11	0.999999999999609	4.75375472834231e-11
2.0889135467630786	2.30052180583423e-11	0.9999999999996956	3.721497304967078e-11
2.0978226275221608	1.7944070085506996e-11	0.9999999999997633	2.914465861141544e-11
2.106731708281243	1.4015486694005464e-11	0.9999999999998161	2.2765718122326086e-11
2.115640789040324	1.0900934095337582e-11	0.9999999999998574	1.774303024721511e-11
2.1245498697994063	8.45884171683663e-12	0.9999999999998896	1.3854128968920957e-11
2.1334589505584884	6.5830316290025664e-12	0.9999999999999146	1.0758998247555087e-11
2.1423680313175697	5.0611479728353064e-12	0.9999999999999342	8.346651731854304e-12
2.151277112076652	3.963976034668212e-12	0.9999999999999492	6.505171211622193e-12
2.160186192835734	3.04376731233452e-12	0.9999999999999609	5.005299485474968e-12
2.1690952735948152	2.3359144490009104e-12	0.9999999999999699	3.84916439953881e-12
2.1780043543538974	1.8050248015007036e-12	0.9999999999999769	3.038902571032269e-12
2.1869134351129795	1.380313083500538e-12	0.9999999999999823	2.3424176530365133e-12
2.195822515872061	1.0617792950004139e-12	0.9999999999999865	1.7604208508430162e-12
2.204731596631143	8.140307928336507e-13	0.9999999999999897	1.411228696102291e-12
2.213640677390224	6.370675770002484e-13	0.9999999999999921	1.0605949877068106e-12
2.2225497581493063	4.60104361166846e-13	0.999999999999994	8.266011573108214e-13
2.2314588389083885	3.5392643166680467e-13	0.9999999999999954	5.916418431938448e-13
2.2403679196674697	2.4774850216676324e-13	0.9999999999999966	4.742854224489417e-13
2.249277000426552	2.1235585900008278e-13	0.9999999999999973	3.564445246763135e-13
2.258186081185634	1.7696321583340233e-13	0.999999999999998	3.5717648250904774e-13
2.2670951619447153	1.4157057266672186e-13	0.9999999999999984	2.386066289434271e-13
2.2760042427037974	7.078528633336093e-14	0.9999999999999989	1.195483034937164e-13
2.2849133234628796	7.078528633336093e-14	0.9999999999999991	1.1979379559998955e-13
2.293822404221961	7.078528633336093e-14	0.9999999999999993	1.2003979182361507e-13
2.302731484981043	3.5392643166680464e-14	0.9999999999999996	1.202862931997966e-13
2.311640565740125	3.5392643166680464e-14	0.9999999999999997	1.2053330076586346e-13
2.3205496464992064	0.0	0.9999999999999998	0.0
2.3294587272582885	3.5392643166680464e-14	0.9999999999999998	1.2102883862762575e-13
2.3383678080173698	0.0	0.9999999999999999	0.0
2.347276888776452	0.0	0.9999999999999999	0.0
2.356185969535534	0.0	0.9999999999999999	0.0
2.3650950502946153	3.5392643166680464e-14	0.9999999999999999	1.2202603450925198e-13
2.3740041310536975	0.0	1.0	0.0
2.3829132118127796	0.0	1.0	0.0
2.391822292571861	0.0	1.0	0.0
2.400731373330943	0.0	1.0	0.0
2.409640454090025	0.0	1.0	0.0
2.4185495348491064	0.0	1.0	0.0
2.4274586156081885	0.0	1.0	0.0
2.4363676963672707	0.0	1.0	0.0
2.445276777126352	0.0	1.0	0.0
2.454185857885434	0.0	1.0	0.0
2.4630949386445153	0.0	1.0	0.0
2.4720040194035975	0.0	1.0	0.0
2.4809131001626796	0.0	1.0	0.0
2.489822180921761	0.0	1.0	0.0
2.498731261680843	0.0	1.0	0.0
2.507640342439925	0.0	1.0	0.0
2.5165494231990064	0.0	1.0	0.0
2.5254585039580886	0.0	1.0	0.0
2.5343675847171707	0.0	1.0	0.0
2.543276665476252	0.0	1.0	0.0
2.552185746235334	0.0	1.0	0.0
2.5610948269944163	0.0	1.0	0.0
2.5700039077534975	0.0	1.0	0.0
2.5789129885125797	0.0	1.0	0.0
2.587822069271661	0.0	1.0	0.0
2.596731150030743	0.0	1.0	0.0
2.605640230789825	0.0	1.0	0.0
2.6145493115489065	0.0	1.0	0.0
2.6234583923079886	0.0	1.0	0.0
2.6323674730670708	0.0	1.0	0.0
2.641276553826152	0.0	1.0	0.0
2.650185634585234	0.0	1.0	0.0
2.6590947153443163	0.0	1.0	0.0
2.6680037961033976	0.0	1.0	0.0
2.6769128768624797	0.0	1.0	0.0
2.685821957621562	0.0	1.0	0.0
2.694731038380643	0.0	1.0	0.0
2.7036401191397252	0.0	1.0	0.0
2.7125491998988065	0.0	1.0	0.0
2.7214582806578886	0.0	1.0	0.0
2.730367361416971	0.0	1.0	0.0
2.739276442176052	0.0	1.0	0.0
2.748185522935134	0.0	1.0	0.0
2.7570946036942163	0.0	1.0	0.0
2.7660036844532976	0.0	1.0	0.0
2.7749127652123797	0.0	1.0	0.0
2.783821845971462	0.0	1.0	0.0
2.792730926730543	0.0	1.0	0.0
2.8016400074896253	0.0	1.0	0.0
2.8105490882487074	0.0	1.0	0.0
2.8194581690077887	0.0	1.0	0.0
2.828367249766871	0.0	1.0	0.0
2.837276330525952	0.0	1.0	0.0
2.846185411285034	0.0	1.0	0.0
2.8550944920441164	0.0	1.0	0.0
2.8640035728031976	0.0	1.0	0.0
2.8729126535622798	0.0	1.0	0.0
2.881821734321362	0.0	1.0	0.0
2.890730815080443	0.0	1.0	0.0
2.8996398958395253	0.0	1.0	0.0
2.9085489765986074	0.0	1.0	0.0
2.9174580573576887	0.0	1.0	0.0
2.926367138116771	0.0	1.0	0.0
2.935276218875853	0.0	1.0	0.0
2.9441852996349342	0.0	1.0	0.0
2.9530943803940164	0.0	1.0	0.0
2.9620034611530976	0.0	1.0	0.0
2.97091254191218	0.0	1.0	0.0
2.979821622671262	0.0	1.0	0.0
2.988730703430343	0.0	1.0	0.0
2.9976397841894253	0.0	1.0	0.0
3.0065488649485075	0.0	1.0	0.0
3.0154579457075887	0.0	1.0	0.0
3.024367026466671	0.0	1.0	0.0
3.033276107225753	0.0	1.0	0.0
3.0421851879848343	0.0	1.0	0.0
3.0510942687439164	0.0	1.0	0.0
3.0600033495029986	0.0	1.0	0.0
3.06891243026208	0.0	1.0	0.0
3.077821511021162	0.0	1.0	0.0
3.0867305917802432	0.0	1.0	0.0
3.0956396725393254	0.0	1.0	0.0
3.1045487532984075	0.0	1.0	0.0
3.1134578340574888	0.0	1.0	0.0
3.122366914816571	0.0	1.0	0.0
3.131275995575653	0.0	1.0	0.0
3.1401850763347343	0.0	1.0	0.0
3.1490941570938165	0.0	1.0	0.0
3.1580032378528986	0.0	1.0	0.0
3.16691231861198	0.0	1.0	0.0
3.175821399371062	0.0	1.0	0.0
3.184730480130144	0.0	1.0	0.0
3.1936395608892254	0.0	1.0	0.0
3.2025486416483075	0.0	1.0	0.0
3.211457722407389	0.0	1.0	0.0
3.220366803166471	0.0	1.0	0.0
3.229275883925553	0.0	1.0	0.0
3.2381849646846343	0.0	1.0	0.0
3.2470940454437165	0.0	1.0	0.0
3.2560031262027986	0.0	1.0	0.0
3.26491220696188	0.0	1.0	0.0
3.273821287720962	0.0	1.0	0.0
3.282730368480044	0.0	1.0	0.0
3.2916394492391254	0.0	1.0	0.0
3.3005485299982076	0.0	1.0	0.0
3.3094576107572897	0.0	1.0	0.0
3.318366691516371	0.0	1.0	0.0
3.327275772275453	0.0	1.0	0.0
3.3361848530345344	0.0	1.0	0.0
3.3450939337936165	0.0	1.0	0.0
3.3540030145526987	0.0	1.0	0.0
3.36291209531178	0.0	1.0	0.0
3.371821176070862	0.0	1.0	0.0
3.380730256829944	0.0	1.0	0.0
3.3896393375890255	0.0	1.0	0.0
3.3985484183481076	0.0	1.0	0.0
3.4074574991071898	0.0	1.0	0.0
3.416366579866271	0.0	1.0	0.0
3.425275660625353	0.0	1.0	0.0
3.4341847413844353	0.0	1.0	0.0
3.4430938221435166	0.0	1.0	0.0
3.4520029029025987	0.0	1.0	0.0
3.46091198366168	0.0	1.0	0.0
3.469821064420762	0.0	1.0	0.0
3.4787301451798442	0.0	1.0	0.0
3.4876392259389255	0.0	1.0	0.0
3.4965483066980076	0.0	1.0	0.0
3.50545738745709	0.0	1.0	0.0
3.514366468216171	0.0	1.0	0.0
3.523275548975253	0.0	1.0	0.0
3.5321846297343353	0.0	1.0	0.0
3.5410937104934166	0.0	1.0	0.0
3.5500027912524987	0.0	1.0	0.0
3.558911872011581	0.0	1.0	0.0
3.567820952770662	0.0	1.0	0.0
3.5767300335297443	0.0	1.0	0.0
3.5856391142888255	0.0	1.0	0.0
3.5945481950479077	0.0	1.0	0.0
3.60345727580699	0.0	1.0	0.0
3.612366356566071	0.0	1.0	0.0
3.6212754373251532	0.0	1.0	0.0
3.6301845180842354	0.0	1.0	0.0
3.6390935988433166	0.0	1.0	0.0
3.6480026796023988	0.0	1.0	0.0
3.656911760361481	0.0	1.0	0.0
3.665820841120562	0.0	1.0	0.0
3.6747299218796443	0.0	1.0	0.0
3.6836390026387265	0.0	1.0	0.0
3.6925480833978077	0.0	1.0	0.0
3.70145716415689	0.0	1.0	0.0
3.710366244915971	0.0	1.0	0.0
3.7192753256750533	0.0	1.0	0.0
3.7281844064341354	0.0	1.0	0.0
3.7370934871932167	0.0	1.0	0.0
3.746002567952299	0.0	1.0	0.0
3.754911648711381	0.0	1.0	0.0
3.763820729470462	0.0	1.0	0.0
3.7727298102295443	0.0	1.0	0.0
3.7816388909886265	0.0	1.0	0.0
3.7905479717477077	0.0	1.0	0.0
3.79945705250679	0.0	1.0	0.0
3.808366133265872	0.0	1.0	0.0
3.8172752140249533	0.0	1.0	0.0
3.8261842947840354	0.0	1.0	0.0
3.8350933755431167	0.0	1.0	0.0
3.844002456302199	0.0	1.0	0.0
3.852911537061281	0.0	1.0	0.0
3.8618206178203622	0.0	1.0	0.0
3.8707296985794444	0.0	1.0	0.0
3.8796387793385265	0.0	1.0	0.0
3.8885478600976078	0.0	1.0	0.0
3.89745694085669	0.0	1.0	0.0
3.906366021615772	0.0	1.0	0.0
3.9152751023748533	0.0	1.0	0.0
3.9241841831339355	0.0	1.0	0.0
3.9330932638930176	0.0	1.0	0.0
3.942002344652099	0.0	1.0	0.0
3.950911425411181	0.0	1.0	0.0
3.9598205061702623	0.0	1.0	0.0
3.9687295869293444	0.0	1.0	0.0
3.9776386676884266	0.0	1.0	0.0
3.986547748447508	0.0	1.0	0.0
3.99545682920659	0.0	1.0	0.0
4.0043659099656725	0.0	1.0	0.0
4.013274990724753	0.0	1.0	0.0
4.022184071483835	0.0	1.0	0.0
4.031093152242917	0.0	1.0	0.0
4.040002233001999	0.0	1.0	0.0
4.0489113137610815	0.0	1.0	0.0
4.057820394520162	0.0	1.0	0.0
4.066729475279244	0.0	1.0	0.0
4.075638556038326	0.0	1.0	0.0
4.084547636797408	0.0	1.0	0.0
4.09345671755649	0.0	1.0	0.0
4.102365798315573	0.0	1.0	0.0
4.111274879074653	0.0	1.0	0.0
4.120183959833735	0.0	1.0	0.0
4.129093040592817	0.0	1.0	0.0
4.138002121351899	0.0	1.0	0.0
4.1469112021109815	0.0	1.0	0.0
4.155820282870064	0.0	1.0	0.0
4.164729363629144	0.0	1.0	0.0
4.173638444388226	0.0	1.0	0.0
4.182547525147308	0.0	1.0	0.0
4.1914566059063905	0.0	1.0	0.0
4.200365686665473	0.0	1.0	0.0
4.209274767424553	0.0	1.0	0.0
4.218183848183635	0.0	1.0	0.0
4.227092928942717	0.0	1.0	0.0
4.236002009701799	0.0	1.0	0.0
4.2449110904608816	0.0	1.0	0.0
4.253820171219964	0.0	1.0	0.0
4.262729251979044	0.0	1.0	0.0
4.271638332738126	0.0	1.0	0.0
4.280547413497208	0.0	1.0	0.0
4.2894564942562905	0.0	1.0	0.0
4.298365575015373	0.0	1.0	0.0
4.307274655774453	0.0	1.0	0.0
4.316183736533535	0.0	1.0	0.0
4.325092817292617	0.0	1.0	0.0
4.334001898051699	0.0	1.0	0.0
4.342910978810782	0.0	1.0	0.0
4.351820059569864	0.0	1.0	0.0
4.360729140328944	0.0	1.0	0.0
4.369638221088026	0.0	1.0	0.0
4.378547301847108	0.0	1.0	0.0
4.3874563826061905	0.0	1.0	0.0
4.396365463365273	0.0	1.0	0.0
4.405274544124355	0.0	1.0	0.0
4.414183624883435	0.0	1.0	0.0
4.423092705642517	0.0	1.0	0.0
4.4320017864015995	0.0	1.0	0.0
4.440910867160682	0.0	1.0	0.0
4.449819947919764	0.0	1.0	0.0
4.458729028678844	0.0	1.0	0.0
4.467638109437926	0.0	1.0	0.0
4.476547190197008	0.0	1.0	0.0
4.485456270956091	0.0	1.0	0.0
4.494365351715173	0.0	1.0	0.0
4.503274432474255	0.0	1.0	0.0
4.512183513233335	0.0	1.0	0.0
4.521092593992417	0.0	1.0	0.0
4.5300016747514995	0.0	1.0	0.0
4.538910755510582	0.0	1.0	0.0
4.547819836269664	0.0	1.0	0.0
4.556728917028744	0.0	1.0	0.0
4.565637997787826	0.0	1.0	0.0
4.5745470785469085	0.0	1.0	0.0
4.583456159305991	0.0	1.0	0.0
4.592365240065073	0.0	1.0	0.0
4.601274320824155	0.0	1.0	0.0
4.610183401583235	0.0	1.0	0.0
4.619092482342317	0.0	1.0	0.0
4.6280015631013995	0.0	1.0	0.0
4.636910643860482	0.0	1.0	0.0
4.645819724619564	0.0	1.0	0.0
4.654728805378646	0.0	1.0	0.0
4.663637886137726	0.0	1.0	0.0
4.6725469668968085	0.0	1.0	0.0
4.681456047655891	0.0	1.0	0.0
4.690365128414973	0.0	1.0	0.0
4.699274209174055	0.0	1.0	0.0
4.708183289933135	0.0	1.0	0.0
4.717092370692217	0.0	1.0	0.0
4.7260014514513	0.0	1.0	0.0
4.734910532210382	0.0	1.0	0.0
4.743819612969464	0.0	1.0	0.0
4.752728693728546	0.0	1.0	0.0
4.761637774487626	0.0	1.0	0.0
4.7705468552467085	0.0	1.0	0.0
4.779455936005791	0.0	1.0	0.0
4.788365016764873	0.0	1.0	0.0
4.797274097523955	0.0	1.0	0.0
4.806183178283035	0.0	1.0	0.0
4.8150922590421175	0.0	1.0	0.0
4.8240013398012	0.0	1.0	0.0
4.832910420560282	0.0	1.0	0.0
4.841819501319364	0.0	1.0	0.0
4.850728582078446	0.0	1.0	0.0
4.859637662837526	0.0	1.0	0.0
4.8685467435966086	0.0	1.0	0.0
4.877455824355691	0.0	1.0	0.0
4.886364905114773	0.0	1.0	0.0
4.895273985873855	0.0	1.0	0.0
4.904183066632937	0.0	1.0	0.0
4.9130921473920175	0.0	1.0	0.0
4.9220012281511	0.0	1.0	0.0
4.930910308910182	0.0	1.0	0.0
4.939819389669264	0.0	1.0	0.0
4.948728470428346	0.0	1.0	0.0
4.957637551187426	0.0	1.0	0.0
4.966546631946509	0.0	1.0	0.0
4.975455712705591	0.0	1.0	0.0
4.984364793464673	0.0	1.0	0.0
4.993273874223755	0.0	1.0	0.0
5.002182954982837	0.0	1.0	0.0
5.0110920357419175	0.0	1.0	0.0
5.020001116501	0.0	1.0	0.0
5.028910197260082	0.0	1.0	0.0
5.037819278019164	0.0	1.0	0.0
5.046728358778246	0.0	1.0	0.0
5.0556374395373265	0.0	1.0	0.0
5.064546520296409	0.0	1.0	0.0
5.073455601055491	0.0	1.0	0.0
5.082364681814573	0.0	1.0	0.0
5.091273762573655	0.0	1.0	0.0
5.100182843332735	0.0	1.0	0.0
5.109091924091818	0.0	1.0	0.0
5.1180010048509	0.0	1.0	0.0
5.126910085609982	0.0	1.0	0.0
5.135819166369064	0.0	1.0	0.0
5.144728247128144	0.0	1.0	0.0
5.1536373278872265	0.0	1.0	0.0
5.162546408646309	0.0	1.0	0.0
5.171455489405391	0.0	1.0	0.0
5.180364570164473	0.0	1.0	0.0
5.189273650923555	0.0	1.0	0.0
5.1981827316826354	0.0	1.0	0.0
5.207091812441718	0.0	1.0	0.0
5.2160008932008	0.0	1.0	0.0
5.224909973959882	0.0	1.0	0.0
5.233819054718964	0.0	1.0	0.0
5.242728135478044	0.0	1.0	0.0
5.2516372162371265	0.0	1.0	0.0
5.260546296996209	0.0	1.0	0.0
5.269455377755291	0.0	1.0	0.0
5.278364458514373	0.0	1.0	0.0
5.287273539273455	0.0	1.0	0.0
5.2961826200325355	0.0	1.0	0.0
5.305091700791618	0.0	1.0	0.0
5.3140007815507	0.0	1.0	0.0
5.322909862309782	0.0	1.0	0.0
5.331818943068864	0.0	1.0	0.0
5.340728023827946	0.0	1.0	0.0
5.349637104587027	0.0	1.0	0.0
5.358546185346109	0.0	1.0	0.0
5.367455266105191	0.0	1.0	0.0
5.376364346864273	0.0	1.0	0.0
5.385273427623355	0.0	1.0	0.0
5.3941825083824355	0.0	1.0	0.0
5.403091589141518	0.0	1.0	0.0
5.4120006699006	0.0	1.0	0.0
5.420909750659682	0.0	1.0	0.0
5.429818831418764	0.0	1.0	0.0
5.438727912177846	0.0	1.0	0.0
5.447636992936927	0.0	1.0	0.0
5.456546073696009	0.0	1.0	0.0
5.465455154455091	0.0	1.0	0.0
5.474364235214173	0.0	1.0	0.0
5.483273315973255	0.0	1.0	0.0
5.4921823967323355	0.0	1.0	0.0
5.501091477491418	0.0	1.0	0.0
5.5100005582505	0.0	1.0	0.0
5.518909639009582	0.0	1.0	0.0
5.527818719768664	0.0	1.0	0.0
5.536727800527746	0.0	1.0	0.0
5.545636881286827	0.0	1.0	0.0
5.554545962045909	0.0	1.0	0.0
5.563455042804991	0.0	1.0	0.0
5.572364123564073	0.0	1.0	0.0
5.581273204323155	0.0	1.0	0.0
5.590182285082237	0.0	1.0	0.0
5.599091365841318	0.0	1.0	0.0
5.6080004466004	0.0	1.0	0.0
5.616909527359482	0.0	1.0	0.0
5.625818608118564	0.0	1.0	0.0
5.634727688877646	0.0	1.0	0.0
5.643636769636727	0.0	1.0	0.0
5.652545850395809	0.0	1.0	0.0
5.661454931154891	0.0	1.0	0.0
5.670364011913973	0.0	1.0	0.0
5.679273092673055	0.0	1.0	0.0
5.688182173432137	0.0	1.0	0.0
5.697091254191218	0.0	1.0	0.0
5.7060003349503	0.0	1.0	0.0
5.714909415709382	0.0	1.0	0.0
5.723818496468464	0.0	1.0	0.0
5.732727577227546	0.0	1.0	0.0
5.741636657986627	0.0	1.0	0.0
5.750545738745709	0.0	1.0	0.0
5.759454819504791	0.0	1.0	0.0
5.768363900263873	0.0	1.0	0.0
5.777272981022955	0.0	1.0	0.0
5.786182061782037	0.0	1.0	0.0
5.795091142541118	0.0	1.0	0.0
5.8040002233002	0.0	1.0	0.0
5.812909304059282	0.0	1.0	0.0
5.821818384818364	0.0	1.0	0.0
5.830727465577446	0.0	1.0	0.0
5.8396365463365285	0.0	1.0	0.0
5.848545627095609	0.0	1.0	0.0
5.857454707854691	0.0	1.0	0.0
5.866363788613773	0.0	1.0	0.0
5.875272869372855	0.0	1.0	0.0
5.8841819501319375	0.0	1.0	0.0
5.893091030891018	0.0	1.0	0.0
5.9020001116501	0.0	1.0	0.0
5.910909192409182	0.0	1.0	0.0
5.919818273168264	0.0	1.0	0.0
5.928727353927346	0.0	1.0	0.0
5.9376364346864285	0.0	1.0	0.0
5.946545515445509	0.0	1.0	0.0
5.955454596204591	0.0	1.0	0.0
5.964363676963673	0.0	1.0	0.0
5.973272757722755	0.0	1.0	0.0
5.9821818384818375	0.0	1.0	0.0
5.991090919240918	0.0	1.0	0.0
6.0	0.0	1.0	0.0

